A Deep Fourier Residual Method for solving PDEs using Neural Networks

When using Neural Networks as trial functions to numerically solve PDEs, a key choice to be made is the loss function to be minimised, which should ideally correspond to a norm of the error. In multiple problems, this error norm coincides with--or is equivalent to--the $H^{-1}$-norm of the residual; however, it is often difficult to accurately compute it. This work assumes rectangular domains and proposes the use of a Discrete Sine/Cosine Transform to accurately and efficiently compute the $H^{-1}$ norm. The resulting Deep Fourier-based Residual (DFR) method efficiently and accurately approximate solutions to PDEs. This is particularly useful when solutions lack $H^{2}$ regularity and methods involving strong formulations of the PDE fail. We observe that the $H^1$-error is highly correlated with the discretised loss during training, which permits accurate error estimation via the loss.

==> Graphics/Data/Arctan2/ErCol.csv <==
a,b
0.0057328333094704,0.0000126445568661
0.0171984999284113,0.0000356453569172
0.0286641665473521,0.0000557188892534
0.0401298331662930,0.0000730134101717
0.0515954997852338,0.0000876766932625
0.0630611664041747,0.0000998559053484
0.0745268330231155,0.0001096974829776
0.0859924996420564,0.0001173470095668
0.0974581662609972,0.0001229490932811
0.1089238328799381,0.0001266472457314
0.1203894994988789,0.0001285837615671
0.1318551661178198,0.0001288995990305
0.1433208327367606,0.0001277342615375
0.1547864993557015,0.0001252256803391
0.1662521659746423,0.0001215100983111
0.1777178325935832,0.0001167219549145
0.1891834992125240,0.0001109937723574
0.2006491658314649,0.0001044560429868
0.2121148324504057,0.0000972371179242
0.2235804990693466,0.0000894630969572
0.2350461656882874,0.0000812577196849
0.2465118323072283,0.0000727422579114
0.2579774989261692,0.0000640354092702
0.2694431655451100,0.0000552531920516
0.2809088321640508,0.0000465088412031
0.2923744987829917,0.0000379127054547
0.3038401654019325,0.0000295721455170
0.3153058320208734,0.0000215914332932
0.3267714986398143,0.0000140716520280
0.3382371652587551,0.0000071105973177
0.3497028318776960,0.0000008026788877
0.3611684984966368,-0.0000047611769569
0.3726341651155776,-0.0000094936243192
0.3840998317345185,-0.0000133109942489
0.3955654983534593,-0.0000161333909538
0.4070311649724002,-0.0000178847878160
0.4184968315913410,-0.0000184931233453
0.4299624982102819,-0.0000178903972083
0.4414281648292228,-0.0000160127664783
0.4528938314481636,-0.0000128006422456
0.4643594980671044,-0.0000081987867293
0.4758251646860454,-0.0000021564110319
0.4872908313049862,0.0000053727263413
0.4987564979239270,0.0000144302200724
0.5102221645428678,0.0000250529176360
0.5216878311618087,0.0000372728178338
0.5331534977807495,0.0000511169682130
0.5446191643996904,0.0000666073613471
0.5560848310186313,0.0000837608300099
0.5675504976375721,0.0001025889413262
0.5790161642565129,0.0001230978900446
0.5904818308754538,0.0001452883911591
0.6019474974943947,0.0001691555722001
0.6134131641133355,0.0001946888656211
0.6248788307322763,0.0002218719018426
0.6363444973512172,0.0002506824036544
0.6478101639701580,0.0002810920828635
0.6592758305890990,0.0003130665402589
0.6707414972080398,0.0003465651702079
0.6822071638269805,0.0003815410714443
0.6936728304459215,0.0004179409659124
0.7051384970648623,0.0004557051278621
0.7166041636838031,0.0004947673257498
0.7280698303027441,0.0005350547799383
0.7395354969216849,0.0005764881396205
0.7510011635406257,0.0006189814829220
0.7624668301595666,0.0006624423446823
0.7739324967785074,0.0007067717770139
0.7853981633974483,0.0007518644484018
0.7968638300163892,0.0007976087877862
0.8083294966353299,0.0008438871808164
0.8197951632542708,0.0008905762262236
0.8312608298732117,0.0009375470610505
0.8427264964921526,0.0009846657642615
0.8541921631110934,0.0010317938490429
0.8656578297300342,0.0010787888548328
0.8771234963489751,0.0011255050507734
0.8885891629679159,0.0011717942628377
0.9000548295868568,0.0012175068372316
0.9115204962057977,0.0012624927528198
0.9229861628247384,0.0013066028951303
0.9344518294436793,0.0013496905038978
0.9459174960626201,0.0013916128049727
0.9573831626815611,0.0014322328356369
0.9688488293005020,0.0014714214697339
0.9803144959194428,0.0015090596454029
0.9917801625383835,0.0015450407933321
1.0032458291573243,0.0015792734571171
1.0147114957762653,0.0016116840892359
1.0261771623952063,0.0016422199960049
1.0376428290141471,0.0016708523923827
1.0491084956330878,0.0016975795122313
1.0605741622520286,0.0017224297013286
1.0720398288709696,0.0017454643986707
1.0835054954899104,0.0017667808861579
1.0949711621088514,0.0017865146573985
1.1064368287277921,0.0018048412231144
1.1179024953467329,0.0018219771337430
1.1293681619656737,0.0018381799600519
1.1408338285846147,0.0018537469313279
1.1522994952035555,0.0018690118903887
1.1637651618224965,0.0018843401892034
1.1752308284414372,0.0019001211242798
1.1866964950603780,0.0019167575059387
1.1981621616793190,0.0019346519829140
1.2096278282982598,0.0019541898209572
1.2210934949172005,0.0019757179851583
1.2325591615361415,0.0019995206313769
1.2440248281550823,0.0020257915106394
1.2554904947740233,0.0020546043750103
1.2669561613929641,0.0020858832878023
1.2784218280119048,0.0021193758166746
1.2898874946308456,0.0021546334231185
1.3013531612497866,0.0021910048827521
1.3128188278687274,0.0022276500756396
1.3242844944876684,0.0022635825624233
1.3357501611066092,0.0022977492899675
1.3472158277255499,0.0023291534311827
1.3586814943444907,0.0023570202274449
1.3701471609634315,0.0023809940224492
1.3816128275823727,0.0024013361297710
1.3930784942013135,0.0024190682679838
1.4045441608202542,0.0024359798489194
1.4160098274391950,0.0024544020654019
1.4274754940581358,0.0024766712172955
1.4389411606770768,0.0025042917843000
1.4504068272960178,0.0025369961759101
1.4618724939149585,0.0025721687077614
1.4733381605338993,0.0026053244746129
1.4848038271528401,0.0026321852194057
1.4962694937717809,0.0026519252234446
1.5077351603907219,0.0026693125027036
1.5192008270096629,0.0026922066115058
1.5306664936286036,0.0027236910424501
1.5421321602475444,0.0027564580103078
1.5535978268664852,0.0027807284834502
1.5650634934854262,0.0027994749931546
1.5765291601043669,0.0028248562436901
1.5879948267233079,0.0028571844098939
1.5994604933422487,0.0028843751093917
1.6109261599611895,0.0029027569898752
1.6223918265801305,0.0029217045828609
1.6338574931990713,0.0029491406232613
1.6453231598180120,0.0029829393632670
1.6567888264369530,0.0030154650591514
1.6682544930558938,0.0030412061757565
1.6797201596748346,0.0030598983909644
1.6911858262937756,0.0030751355087488
1.7026514929127163,0.0030914716345352
1.7141171595316571,0.0031122248511453
1.7255828261505981,0.0031386244155405
1.7370484927695389,0.0031700037588611
1.7485141593884799,0.0032044949259793
1.7599798260074206,0.0032397921858835
1.7714454926263614,0.0032737518353316
1.7829111592453022,0.0033047556648031
1.7943768258642432,0.0033318583605544
1.8058424924831842,0.0033547769835065
1.8173081591021250,0.0033737852898879
1.8287738257210657,0.0033895647458915
1.8402394923400065,0.0034030486774810
1.8517051589589473,0.0034152816745656
1.8631708255778880,0.0034273052561309
1.8746364921968293,0.0034400731722173
1.8861021588157700,0.0034543950403261
1.8975678254347108,0.0034709045321775
1.9090334920536516,0.0034900473312509
1.9204991586725924,0.0035120840057745
1.9319648252915331,0.0035371033765783
1.9434304919104741,0.0035650426305147
1.9548961585294149,0.0035957111670719
1.9663618251483561,0.0036288158702873
1.9778274917672969,0.0036639861206123
1.9892931583862377,0.0037007973827345
2.0007588250051787,0.0037387926242332
2.0122244916241194,0.0037775011445778
2.0236901582430602,0.0038164546369868
2.0351558248620010,0.0038552004808223
2.0466214914809417,0.0038933123828557
2.0580871580998825,0.0039303985637802
2.0695528247188233,0.0039661077318993
2.0810184913377645,0.0040001331075048
2.0924841579567053,0.0040322147656531
2.1039498245756461,0.0040621405573786
2.1154154911945873,0.0040897458538238
2.1268811578135280,0.0041149123373714
2.1383468244324688,0.0041375660411076
2.1498124910514096,0.0041576748142851
2.1612781576703504,0.0041752453680941
2.1727438242892911,0.0041903200338751
2.1842094909082319,0.0042029733451920
2.1956751575271727,0.0042133085364000
2.2071408241461139,0.0042214540334500
2.2186064907650547,0.0042275599978361
2.2300721573839954,0.0042317949715407
2.2415378240029362,0.0042343426596867
2.2530034906218770,0.0042353988780739
2.2644691572408182,0.0042351686846656
2.2759348238597590,0.0042338637074804
2.2874004904786998,0.0042316996757368
2.2988661570976405,0.0042288941566508
2.3103318237165813,0.0042256644966752
2.3217974903355221,0.0042222259631244
2.3332631569544633,0.0042187900799648
2.3447288235734041,0.0042155631498884
2.3561944901923448,0.0042127449536351
2.3676601568112856,0.0042105276167257
2.3791258234302264,0.0042090946332511
2.3905914900491672,0.0042086200361808
2.4020571566681084,0.0042092677035688
2.4135228232870491,0.0042111907901901
2.4249884899059899,0.0042145312743700
2.4364541565249307,0.0042194196101335
2.4479198231438719,0.0042259744751751
2.4593854897628127,0.0042343026056360
2.4708511563817535,0.0042444987091474
2.4823168230006942,0.0042566454481081
2.4937824896196350,0.0042708134856657
2.5052481562385758,0.0042870615873849
2.5167138228575165,0.0043054367720916
2.5281794894764573,0.0043259745058499
2.5396451560953985,0.0043486989335131
2.5511108227143393,0.0043736231427243
2.5625764893332801,0.0044007494556815
2.5740421559522213,0.0044300697443640
2.5855078225711621,0.0044615657653204
2.5969734891901028,0.0044952095104562
2.6084391558090436,0.0045309635705828
2.6199048224279844,0.0045687815088382
2.6313704890469252,0.0046086082413253
2.6428361556658659,0.0046503804226223
2.6543018222848067,0.0046940268340241
2.6657674889037475,0.0047394687726547
2.6772331555226887,0.0047866204397422
2.6886988221416295,0.0048353893265773
2.7001644887605707,0.0048856765968341
2.7116301553795115,0.0049373774641031
2.7230958219984522,0.0049903815636292
2.7345614886173930,0.0050445733173698
2.7460271552363338,0.0050998322916342
2.7574928218552746,0.0051560335466609
2.7689584884742153,0.0052130479775818
2.7804241550931561,0.0052707426463423
2.7918898217120969,0.0053289811041870
2.8033554883310376,0.0053876237044517
2.8148211549499789,0.0054465279054026
2.8262868215689201,0.0055055485629856
2.8377524881878609,0.0055645382133629
2.8492181548068016,0.0056233473451772
2.8606838214257424,0.0056818246615324
2.8721494880446832,0.0057398173317018
2.8836151546636239,0.0057971712326290
2.8950808212825647,0.0058537311803002
2.9065464879015055,0.0059093411511084
2.9180121545204463,0.0059638444933314
2.9294778211393870,0.0060170841288931
2.9409434877583283,0.0060689027455774
2.9524091543772690,0.0061191429798861
2.9638748209962102,0.0061676475907284
2.9753404876151510,0.0062142596241710
2.9868061542340918,0.0062588225694784
2.9982718208530326,0.0063011805066240
3.0097374874719733,0.0063411782455813
3.0212031540909141,0.0063786614575561
3.0326688207098549,0.0064134767984623
3.0441344873287957,0.0064454720248481
3.0556001539477364,0.0064744961025265
3.0670658205666776,0.0065003993081769
3.0785314871856184,0.0065230333241126
3.0899971538045592,0.0065422513265092
3.1014628204235004,0.0065579080673046
3.1129284870424412,0.0065698599500108
3.1243941536613820,0.0065779650996747
3.1358598202803227,0.0065820834272348


==> Graphics/Data/Arctan2/ErDual.csv <==
a,b
0.0057328333094704,0.0000018297767273
0.0171984999284113,0.0000056259565542
0.0286641665473521,0.0000094857351875
0.0401298331662930,0.0000132790788998
0.0515954997852338,0.0000168902108743
0.0630611664041747,0.0000202178015051
0.0745268330231155,0.0000231750499811
0.0859924996420564,0.0000256896533785
0.0974581662609972,0.0000277036610591
0.1089238328799381,0.0000291732138264
0.1203894994988789,0.0000300681690101
0.1318551661178198,0.0000303716143569
0.1433208327367606,0.0000300792752913
0.1547864993557015,0.0000291988216939
0.1662521659746423,0.0000277490818172
0.1777178325935832,0.0000257591722484
0.1891834992125240,0.0000232675539271
0.2006491658314649,0.0000203210250916
0.2121148324504057,0.0000169736626447
0.2235804990693466,0.0000132857237946
0.2350461656882874,0.0000093225199394
0.2465118323072283,0.0000051532746294
0.2579774989261692,0.0000008499770928
0.2694431655451100,-0.0000035137577278
0.2809088321640508,-0.0000078638123719
0.2923744987829917,-0.0000121266638288
0.3038401654019325,-0.0000162304456726
0.3153058320208734,-0.0000201059676213
0.3267714986398143,-0.0000236876856142
0.3382371652587551,-0.0000269146162389
0.3497028318776960,-0.0000297311899830
0.3611684984966368,-0.0000320880382502
0.3726341651155776,-0.0000339427094082
0.3840998317345185,-0.0000352603092531
0.3955654983534593,-0.0000360140612376
0.4070311649724002,-0.0000361857815893
0.4184968315913410,-0.0000357662640994
0.4299624982102819,-0.0000347555688991
0.4414281648292228,-0.0000331632090254
0.4528938314481636,-0.0000310082280657
0.4643594980671044,-0.0000283191617113
0.4758251646860454,-0.0000251338757334
0.4872908313049862,-0.0000214992727806
0.4987564979239270,-0.0000174708605679
0.5102221645428678,-0.0000131121745711
0.5216878311618087,-0.0000084940492996
0.5331534977807495,-0.0000036937337096
0.5446191643996904,0.0000012061516452
0.5560848310186313,0.0000061188154716
0.5675504976375721,0.0000109546510615
0.5790161642565129,0.0000156227385901
0.5904818308754538,0.0000200324823370
0.6019474974943947,0.0000240953656097
0.6134131641133355,0.0000277268005155
0.6248788307322763,0.0000308480436963
0.6363444973512172,0.0000333881429341
0.6478101639701580,0.0000352858733025
0.6592758305890990,0.0000364916156228
0.6707414972080398,0.0000369691245865
0.6822071638269805,0.0000366971294491
0.6936728304459215,0.0000356707069849
0.7051384970648623,0.0000339023648256
0.7166041636838031,0.0000314227737230
0.7280698303027441,0.0000282810900612
0.7395354969216849,0.0000245448153164
0.7510011635406257,0.0000202991473990
0.7624668301595666,0.0000156457899606
0.7739324967785074,0.0000107011998138
0.7853981633974483,0.0000055942693899
0.7968638300163892,0.0000004634603391
0.8083294966353299,-0.0000045465745897
0.8197951632542708,-0.0000092888220051
0.8312608298732117,-0.0000136181086732
0.8427264964921526,-0.0000173955686268
0.8541921631110934,-0.0000204932520795
0.8656578297300342,-0.0000227987338335
0.8771234963489751,-0.0000242195647129
0.8885891629679159,-0.0000246874000092
0.9000548295868568,-0.0000241616347871
0.9115204962057977,-0.0000226323778189
0.9229861628247384,-0.0000201226042162
0.9344518294436793,-0.0000166893417150
0.9459174960626201,-0.0000124237668878
0.9573831626815611,-0.0000074501148881
0.9688488293005020,-0.0000019233391612
0.9803144959194428,0.0000039745050434
0.9917801625383835,0.0000100391383851
1.0032458291573243,0.0000160501375852
1.0147114957762653,0.0000217781138342
1.0261771623952063,0.0000269928391515
1.0376428290141471,0.0000314721246218
1.0491084956330878,0.0000350112096666
1.0605741622520286,0.0000374323784110
1.0720398288709696,0.0000385944782966
1.0835054954899104,0.0000384019776745
1.0949711621088514,0.0000368131635574
1.1064368287277921,0.0000338470484185
1.1179024953467329,0.0000295885264301
1.1293681619656737,0.0000241912960660
1.1408338285846147,0.0000178780492554
1.1522994952035555,0.0000109374204997
1.1637651618224965,0.0000037171973500
1.1752308284414372,-0.0000033866761174
1.1866964950603780,-0.0000099457078214
1.1981621616793190,-0.0000155193710687
1.2096278282982598,-0.0000196806334651
1.2210934949172005,-0.0000220463309065
1.2325591615361415,-0.0000223117996253
1.2440248281550823,-0.0000202885823986
1.2554904947740233,-0.0000159431977674
1.2669561613929641,-0.0000094338548154
1.2784218280119048,-0.0000011405790937
1.2898874946308456,0.0000083174978788
1.3013531612497866,0.0000180858306644
1.3128188278687274,0.0000271090683661
1.3242844944876684,0.0000342076002914
1.3357501611066092,0.0000382063777647
1.3472158277255499,0.0000381221938707
1.3586814943444907,0.0000334055254958
1.3701471609634315,0.0000242140738308
1.3816128275823727,0.0000116647430074
1.3930784942013135,-0.0000020306946206
1.4045441608202542,-0.0000136855335153
1.4160098274391950,-0.0000196770439648
1.4274754940581358,-0.0000170237725219
1.4389411606770768,-0.0000049360652995
1.4504068272960178,0.0000136193230261
1.4618724939149585,0.0000313718842246
1.4733381605338993,0.0000386776845838
1.4848038271528401,0.0000288658695364
1.4962694937717809,0.0000053892664724
1.5077351603907219,-0.0000152986467418
1.5192008270096629,-0.0000133850692579
1.5306664936286036,0.0000128236348717
1.5421321602475444,0.0000357657181281
1.5535978268664852,0.0000256540522160
1.5650634934854262,-0.0000053617878710
1.5765291601043669,-0.0000133039109991
1.5879948267233079,0.0000133426766802
1.5994604933422487,0.0000376823662358
1.6109261599611895,0.0000296958591517
1.6223918265801305,0.0000004351796388
1.6338574931990713,-0.0000207088668378
1.6453231598180120,-0.0000179050990468
1.6567888264369530,0.0000039504005973
1.6682544930558938,0.0000299395453345
1.6797201596748346,0.0000469789071356
1.6911858262937756,0.0000492737280995
1.7026514929127163,0.0000380246590643
1.7141171595316571,0.0000185368108192
1.7255828261505981,-0.0000028180074454
1.7370484927695389,-0.0000206793054081
1.7485141593884799,-0.0000316569705283
1.7599798260074206,-0.0000344427416659
1.7714454926263614,-0.0000294364704587
1.7829111592453022,-0.0000181846578182
1.7943768258642432,-0.0000028228278088
1.8058424924831842,0.0000143803699952
1.8173081591021250,0.0000313446798250
1.8287738257210657,0.0000463707739766
1.8402394923400065,0.0000582271051119
1.8517051589589473,0.0000661595725722
1.8631708255778880,0.0000698507674413
1.8746364921968293,0.0000693507775351
1.8861021588157700,0.0000649959866412
1.8975678254347108,0.0000573271756381
1.9090334920536516,0.0000470140185700
1.9204991586725924,0.0000347898679576
1.9319648252915331,0.0000213984506399
1.9434304919104741,0.0000075525833194
1.9548961585294149,-0.0000060959124948
1.9663618251483561,-0.0000189764231744
1.9778274917672969,-0.0000306114259043
1.9892931583862377,-0.0000406216097066
2.0007588250051787,-0.0000487257119319
2.0122244916241194,-0.0000547363934698
2.0236901582430602,-0.0000585532937813
2.0351558248620010,-0.0000601542195930
2.0466214914809417,-0.0000595852424368
2.0580871580998825,-0.0000569503182146
2.0695528247188233,-0.0000524008999210
2.0810184913377645,-0.0000461258935776
2.0924841579567053,-0.0000383422066412
2.1039498245756461,-0.0000292860558819
2.1154154911945873,-0.0000192051359622
2.1268811578135280,-0.0000083516984928
2.1383468244324688,0.0000030234481090
2.1498124910514096,0.0000146760369677
2.1612781576703504,0.0000263725794631
2.1727438242892911,0.0000378937949588
2.1842094909082319,0.0000490372974107
2.1956751575271727,0.0000596196078504
2.2071408241461139,0.0000694775636529
2.2186064907650547,0.0000784691950946
2.2300721573839954,0.0000864741375404
2.2415378240029362,0.0000933936442098
2.2530034906218770,0.0000991502603185
2.2644691572408182,0.0001036872146545
2.2759348238597590,0.0001069675797607
2.2874004904786998,0.0001089732468988
2.2988661570976405,0.0001097037570514
2.3103318237165813,0.0001091750244810
2.3217974903355221,0.0001074179848803
2.3332631569544633,0.0001044771959748
2.3447288235734041,0.0001004094144781
2.3561944901923448,0.0000952821698816
2.3676601568112856,0.0000891723521801
2.3791258234302264,0.0000821648278422
2.3905914900491672,0.0000743510957153
2.4020571566681084,0.0000658279922174
2.4135228232870491,0.0000566964531796
2.4249884899059899,0.0000470603379130
2.4364541565249307,0.0000370253195423
2.4479198231438719,0.0000266978442949
2.4593854897628127,0.0000161841613247
2.4708511563817535,0.0000055894236679
2.4823168230006942,-0.0000049831398901
2.4937824896196350,-0.0000154329829123
2.5052481562385758,-0.0000256629308302
2.5167138228575165,-0.0000355798037686
2.5281794894764573,-0.0000450949749160
2.5396451560953985,-0.0000541248670132
2.5511108227143393,-0.0000625913896020
2.5625764893332801,-0.0000704223200088
2.5740421559522213,-0.0000775516309597
2.5855078225711621,-0.0000839197678877
2.5969734891901028,-0.0000894738789503
2.6084391558090436,-0.0000941680007909
2.6199048224279844,-0.0000979632030038
2.6313704890469252,-0.0001008276942414
2.6428361556658659,-0.0001027368927895
2.6543018222848067,-0.0001036734643627
2.6657674889037475,-0.0001036273297514
2.6772331555226887,-0.0001025956448930
2.6886988221416295,-0.0001005827557519
2.7001644887605707,-0.0000976001303425
2.7116301553795115,-0.0000936662700788
2.7230958219984522,-0.0000888066025078
2.7345614886173930,-0.0000830533574052
2.7460271552363338,-0.0000764454280402
2.7574928218552746,-0.0000690282193592
2.7689584884742153,-0.0000608534846811
2.7804241550931561,-0.0000519791524276
2.7918898217120969,-0.0000424691442547
2.8033554883310376,-0.0000323931859376
2.8148211549499789,-0.0000218266121870
2.8262868215689201,-0.0000108501664928
2.8377524881878609,0.0000004502029249
2.8492181548068016,0.0000119835501515
2.8606838214257424,0.0000236541407077
2.8721494880446832,0.0000353616619866
2.8836151546636239,0.0000470014342666
2.8950808212825647,0.0000584646216335
2.9065464879015055,0.0000696384422212
2.9180121545204463,0.0000804063772055
2.9294778211393870,0.0000906483780838
2.9409434877583283,0.0001002410717768
2.9524091543772690,0.0001090579631764
2.9638748209962102,0.0001169696347647
2.9753404876151510,0.0001238439430251
2.9868061542340918,0.0001295462113278
2.9982718208530326,0.0001339394190984
3.0097374874719733,0.0001368843870211
3.0212031540909141,0.0001382399581193
3.0326688207098549,0.0001378631745628
3.0441344873287957,0.0001356094500602
3.0556001539477364,0.0001313327377599
3.0670658205666776,0.0001248856935518
3.0785314871856184,0.0001161198347157
3.0899971538045592,0.0001048856938897
3.1014628204235004,0.0000910329683022
3.1129284870424412,0.0000744106642707
3.1243941536613820,0.0000548672369669
3.1358598202803227,0.0000322507254586


==> Graphics/Data/Arctan2/ErL2.csv <==
a,b
0.0057328333094704,0.0000083813359508
0.0171984999284113,0.0000252848365263
0.0286641665473521,0.0000423515480643
0.0401298331662930,0.0000595523081140
0.0515954997852338,0.0000768583632523
0.0630611664041747,0.0000942414312057
0.0745268330231155,0.0001116737646118
0.0859924996420564,0.0001291282162418
0.0974581662609972,0.0001465783054916
0.1089238328799381,0.0001639982859393
0.1203894994988789,0.0001813632137496
0.1318551661178198,0.0001986490166990
0.1433208327367606,0.0002158325635752
0.1547864993557015,0.0002328917336997
0.1662521659746423,0.0002498054863013
0.1777178325935832,0.0002665539294638
0.1891834992125240,0.0002831183883514
0.2006491658314649,0.0002994814724075
0.2121148324504057,0.0003156271412082
0.2235804990693466,0.0003315407686408
0.2350461656882874,0.0003472092050639
0.2465118323072283,0.0003626208370968
0.2579774989261692,0.0003777656446733
0.2694431655451100,0.0003926352549843
0.2809088321640508,0.0004072229929232
0.2923744987829917,0.0004215239276428
0.3038401654019325,0.0004355349148160
0.3153058320208734,0.0004492546341939
0.3267714986398143,0.0004626836220408
0.3382371652587551,0.0004758242980274
0.3497028318776960,0.0004886809861509
0.3611684984966368,0.0005012599292572
0.3726341651155776,0.0005135692967331
0.3840998317345185,0.0005256191849398
0.3955654983534593,0.0005374216099633
0.4070311649724002,0.0005489904922596
0.4184968315913410,0.0005603416327835
0.4299624982102819,0.0005714926802008
0.4414281648292228,0.0005824630887917
0.4528938314481636,0.0005932740666786
0.4643594980671044,0.0006039485140269
0.4758251646860454,0.0006145109508881
0.4872908313049862,0.0006249874343936
0.4987564979239270,0.0006354054650271
0.5102221645428678,0.0006457938817490
0.5216878311618087,0.0006561827457830
0.5331534977807495,0.0006666032129278
0.5446191643996904,0.0006770873942979
0.5560848310186313,0.0006876682054651
0.5675504976375721,0.0006983792040290
0.5790161642565129,0.0007092544157138
0.5904818308754538,0.0007203281491612
0.6019474974943947,0.0007316347996760
0.6134131641133355,0.0007432086422520
0.6248788307322763,0.0007550836143134
0.6363444973512172,0.0007672930886923
0.6478101639701580,0.0007798696374709
0.6592758305890990,0.0007928447874226
0.6707414972080398,0.0008062487678985
0.6822071638269805,0.0008201102521332
0.6936728304459215,0.0008344560930485
0.7051384970648623,0.0008493110547871
0.7166041636838031,0.0008646975413115
0.7280698303027441,0.0008806353235667
0.7395354969216849,0.0008971412668314
0.7510011635406257,0.0009142290600209
0.7624668301595666,0.0009319089488827
0.7739324967785074,0.0009501874751392
0.7853981633974483,0.0009690672238340
0.7968638300163892,0.0009885465812778
0.8083294966353299,0.0010086195061797
0.8197951632542708,0.0010292753167405
0.8312608298732117,0.0010504984966920
0.8427264964921526,0.0010722685234889
0.8541921631110934,0.0010945597221234
0.8656578297300342,0.0011173411483262
0.8771234963489751,0.0011405765052439
0.8885891629679159,0.0011642240980945
0.9000548295868568,0.0011882368317619
0.9115204962057977,0.0012125622568433
0.9229861628247384,0.0012371426703319
0.9344518294436793,0.0012619152779051
0.9459174960626201,0.0012868124257188
0.9573831626815611,0.0013117619107307
0.9688488293005020,0.0013366873798410
0.9803144959194428,0.0013615088296627
0.9917801625383835,0.0013861432204014
1.0032458291573243,0.0014105052192240
1.0147114957762653,0.0014345080904807
1.0261771623952063,0.0014580647522550
1.0376428290141471,0.0014810890206474
1.0491084956330878,0.0015034970648746
1.0605741622520286,0.0015252090972022
1.0720398288709696,0.0015461513215444
1.0835054954899104,0.0015662581624076
1.0949711621088514,0.0015854747909105
1.1064368287277921,0.0016037599554564
1.1179024953467329,0.0016210891096809
1.1293681619656737,0.0016374578074247
1.1408338285846147,0.0016528853011515
1.1522994952035555,0.0016674182335570
1.1637651618224965,0.0016811342489625
1.1752308284414372,0.0016941452684811
1.1866964950603780,0.0017066000687472
1.1981621616793190,0.0017186856779648
1.2096278282982598,0.0017306269585320
1.2210934949172005,0.0017426835921103
1.2325591615361415,0.0017551435399988
1.2440248281550823,0.0017683119528018
1.2554904947740233,0.0017824945024032
1.2669561613929641,0.0017979742862527
1.2784218280119048,0.0018149819196518
1.2898874946308456,0.0018336593273319
1.3013531612497866,0.0018540192314817
1.3128188278687274,0.0018759045542924
1.3242844944876684,0.0018989549660622
1.3357501611066092,0.0019225914484253
1.3472158277255499,0.0019460333968154
1.3586814943444907,0.0019683650884060
1.3701471609634315,0.0019886668008519
1.3816128275823727,0.0020062166388537
1.3930784942013135,0.0020207473793726
1.4045441608202542,0.0020327044540014
1.4160098274391950,0.0020433983770318
1.4274754940581358,0.0020548942485030
1.4389411606770768,0.0020694763043010
1.4504068272960178,0.0020886432344609
1.4618724939149585,0.0021119097394079
1.4733381605338993,0.0021361847162772
1.4848038271528401,0.0021568284196230
1.4962694937717809,0.0021708836921486
1.5077351603907219,0.0021807321127722
1.5192008270096629,0.0021937072997015
1.5306664936286036,0.0022147018836639
1.5421321602475444,0.0022383751130579
1.5535978268664852,0.0022547945870763
1.5650634934854262,0.0022654184865057
1.5765291601043669,0.0022818242995575
1.5879948267233079,0.0023050164764700
1.5994604933422487,0.0023236712289698
1.6109261599611895,0.0023342004570814
1.6223918265801305,0.0023454259315354
1.6338574931990713,0.0023646086779165
1.6453231598180120,0.0023893960658874
1.6567888264369530,0.0024124567951740
1.6682544930558938,0.0024288176180169
1.6797201596748346,0.0024386520016593
1.6911858262937756,0.0024457334148760
1.7026514929127163,0.0024545494864865
1.7141171595316571,0.0024681965718156
1.7255828261505981,0.0024876246020440
1.7370484927695389,0.0025119027618383
1.7485141593884799,0.0025389563747915
1.7599798260074206,0.0025663481579656
1.7714454926263614,0.0025918784844112
1.7829111592453022,0.0026139388969169
1.7943768258642432,0.0026316444216556
1.8058424924831842,0.0026448066260616
1.8173081591021250,0.0026538126802507
1.8287738257210657,0.0026594636642086
1.8402394923400065,0.0026628090918464
1.8517051589589473,0.0026649997045836
1.8631708255778880,0.0026671691247508
1.8746364921968293,0.0026703471792617
1.8861021588157700,0.0026754030172282
1.8975678254347108,0.0026830137378338
1.9090334920536516,0.0026936533596351
1.9204991586725924,0.0027075970007340
1.9319648252915331,0.0027249356732673
1.9434304919104741,0.0027455978431605
1.9548961585294149,0.0027693746954194
1.9663618251483561,0.0027959467813559
1.9778274917672969,0.0028249103623221
1.9892931583862377,0.0028558022907155
2.0007588250051787,0.0028881226861877
2.0122244916241194,0.0029213549850127
2.0236901582430602,0.0029549831782267
2.0351558248620010,0.0029885062249577
2.0466214914809417,0.0030214497451975
2.0580871580998825,0.0030533751732982
2.0695528247188233,0.0030838865997931
2.0810184913377645,0.0031126355527133
2.0924841579567053,0.0031393239768625
2.1039498245756461,0.0031637056654030
2.1154154911945873,0.0031855863862820
2.1268811578135280,0.0032048229293475
2.1383468244324688,0.0032213212805414
2.1498124910514096,0.0032350341087006
2.1612781576703504,0.0032459577295001
2.1727438242892911,0.0032541286904739
2.1842094909082319,0.0032596201014916
2.1956751575271727,0.0032625378168107
2.2071408241461139,0.0032630165580247
2.2186064907650547,0.0032612160519865
2.2300721573839954,0.0032573172441723
2.2415378240029362,0.0032515186358071
2.2530034906218770,0.0032440327824415
2.2644691572408182,0.0032350829824241
2.2759348238597590,0.0032249001756857
2.2874004904786998,0.0032137200665010
2.2988661570976405,0.0032017804780686
2.3103318237165813,0.0031893189419985
2.3217974903355221,0.0031765705217788
2.3332631569544633,0.0031637658661356
2.3447288235734041,0.0031511294855657
2.3561944901923448,0.0031388782433963
2.3676601568112856,0.0031272200511476
2.3791258234302264,0.0031163527569487
2.3905914900491672,0.0031064632149815
2.4020571566681084,0.0030977265235064
2.4135228232870491,0.0030903054188525
2.4249884899059899,0.0030843498127575
2.4364541565249307,0.0030799964606347
2.4479198231438719,0.0030773687486600
2.4593854897628127,0.0030765765880039
2.4708511563817535,0.0030777164050217
2.4823168230006942,0.0030808712167745
2.4937824896196350,0.0030861107818434
2.5052481562385758,0.0030934918170478
2.5167138228575165,0.0031030582712508
2.5281794894764573,0.0031148416481426
2.5396451560953985,0.0031288613704428
2.5511108227143393,0.0031451251786330
2.5625764893332801,0.0031636295578761
2.5740421559522213,0.0031843601873929
2.5855078225711621,0.0032072924070581
2.5969734891901028,0.0032323916965347
2.6084391558090436,0.0032596141627428
2.6199048224279844,0.0032889070318769
2.6313704890469252,0.0033202091426798
2.6428361556658659,0.0033534514379943
2.6543018222848067,0.0033885574520647
2.6657674889037475,0.0034254437913199
2.6772331555226887,0.0034640206067347
2.6886988221416295,0.0035041920561214
2.7001644887605707,0.0035458567549798
2.7116301553795115,0.0035889082147333
2.7230958219984522,0.0036332352674522
2.7345614886173930,0.0036787224762946
2.7460271552363338,0.0037252505310961
2.7574928218552746,0.0037726966287011
2.7689584884742153,0.0038209348377447
2.7804241550931561,0.0038698364477232
2.7918898217120969,0.0039192703023057
2.8033554883310376,0.0039691031169240
2.8148211549499789,0.0040191997807484
2.8262868215689201,0.0040694236432666
2.8377524881878609,0.0041196367856842
2.8492181548068016,0.0041697002774796
2.8606838214257424,0.0042194744184292
2.8721494880446832,0.0042688189665112
2.8836151546636239,0.0043175933520705
2.8950808212825647,0.0043656568787056
2.9065464879015055,0.0044128689112892
2.9180121545204463,0.0044590890516343
2.9294778211393870,0.0045041773022272
2.9409434877583283,0.0045479942185334
2.9524091543772690,0.0045904010503592
2.9638748209962102,0.0046312598727127
2.9753404876151510,0.0046704337066816
2.9868061542340918,0.0047077866307477
2.9982718208530326,0.0047431838830512
3.0097374874719733,0.0047764919550091
3.0212031540909141,0.0048075786767503
3.0326688207098549,0.0048363132948004
3.0441344873287957,0.0048625665424371
3.0556001539477364,0.0048862107030851
3.0670658205666776,0.0049071196672044
3.0785314871856184,0.0049251689829861
3.0899971538045592,0.0049402359012682
3.1014628204235004,0.0049521994149933
3.1129284870424412,0.0049609402935575
3.1243941536613820,0.0049663411123577
3.1358598202803227,0.0049682862778704


==> Graphics/Data/Arctan2/GradCol.csv <==
a,b
0.0057328333094704,-0.0021380308075191
0.0171984999284113,-0.0018762470181203
0.0286641665473521,-0.0016274111175853
0.0401298331662930,-0.0013914864298977
0.0515954997852338,-0.0011684254373829
0.0630611664041747,-0.0009581698249214
0.0745268330231155,-0.0007606505325540
0.0859924996420564,-0.0005757878159918
0.0974581662609972,-0.0004034913145224
0.1089238328799381,-0.0002436601257831
0.1203894994988789,-0.0000961828868404
0.1318551661178198,0.0000390621389993
0.1433208327367606,0.0001622069702378
0.1547864993557015,0.0002733938107188
0.1662521659746423,0.0003727749492791
0.1777178325935832,0.0004605126561712
0.1891834992125240,0.0005367790769353
0.2006491658314649,0.0006017561244082
0.2121148324504057,0.0006556353695845
0.2235804990693466,0.0006986179320448
0.2350461656882874,0.0007309143707081
0.2465118323072283,0.0007527445756495
0.2579774989261692,0.0007643376617618
0.2694431655451100,0.0007659318650462
0.2809088321640508,0.0007577744423135
0.2923744987829917,0.0007401215751097
0.3038401654019325,0.0007132382786680
0.3153058320208734,0.0006773983166889
0.3267714986398143,0.0006328841227663
0.3382371652587551,0.0005799867292427
0.3497028318776960,0.0005190057042864
0.3611684984966368,0.0004502490979357
0.3726341651155776,0.0003740333978439
0.3840998317345185,0.0002906834953957
0.3955654983534593,0.0002005326628076
0.4070311649724002,0.0001039225417585
0.4184968315913410,0.0000012031439779
0.4299624982102819,-0.0001072671358891
0.4414281648292228,-0.0002211214949739
0.4528938314481636,-0.0003399846844618
0.4643594980671044,-0.0004634729596967
0.4758251646860454,-0.0005911940186172
0.4872908313049862,-0.0007227469293659
0.4987564979239270,-0.0008577220482621
0.5102221645428678,-0.0009957009297925
0.5216878311618087,-0.0011362562307762
0.5331534977807495,-0.0012789516114743
0.5446191643996904,-0.0014233416370986
0.5560848310186313,-0.0015689716839843
0.5675504976375721,-0.0017153778556249
0.5790161642565129,-0.0018620869148060
0.5904818308754538,-0.0020086162392905
0.6019474974943947,-0.0021544738098762
0.6134131641133355,-0.0022991582411736
0.6248788307322763,-0.0024421588672050
0.6363444973512172,-0.0025829558958456
0.6478101639701580,-0.0027210206483047
0.6592758305890990,-0.0028558159022209
0.6707414972080398,-0.0029867963596023
0.6822071638269805,-0.0031134092637052
0.6936728304459215,-0.0032350951921094
0.7051384970648623,-0.0033512890566209
0.7166041636838031,-0.0034614213442709
0.7280698303027441,-0.0035649196375247
0.7395354969216849,-0.0036612104558458
0.7510011635406257,-0.0037497214649069
0.7624668301595666,-0.0038298841039884
0.7739324967785074,-0.0039011366862476
0.7853981633974483,-0.0039629280305928
0.7968638300163892,-0.0040147216875510
0.8083294966353299,-0.0040560008246813
0.8197951632542708,-0.0040862738394010
0.8312608298732117,-0.0041050807682989
0.8427264964921526,-0.0041120005616599
0.8541921631110934,-0.0041066592895535
0.8656578297300342,-0.0040887393408329
0.8771234963489751,-0.0040579896680513
0.8885891629679159,-0.0040142371187706
0.9000548295868568,-0.0039573988760430
0.9115204962057977,-0.0038874960067478
0.9229861628247384,-0.0038046680847283
0.9344518294436793,-0.0037091888145519
0.9459174960626201,-0.0036014825295911
0.9573831626815611,-0.0034821413728074
0.9688488293005020,-0.0033519428878655
0.9803144959194428,-0.0032118676494541
0.9917801625383835,-0.0030631164420098
1.0032458291573243,-0.0029071263523674
1.0147114957762653,-0.0027455849707519
1.0261771623952063,-0.0025804416922498
1.0376428290141471,-0.0024139148735673
1.0491084956330878,-0.0022484933231499
1.0605741622520286,-0.0020869302819905
1.0720398288709696,-0.0019322276824699
1.0835054954899104,-0.0017876080471315
1.0949711621088514,-0.0016564709003830
1.1064368287277921,-0.0015423300024039
1.1179024953467329,-0.0014487270581565
1.1293681619656737,-0.0013791167761601
1.1408338285846147,-0.0013367172006994
1.1522994952035555,-0.0013243180287098
1.1637651618224965,-0.0013440379920023
1.1752308284414372,-0.0013970200614217
1.1866964950603780,-0.0014830497300357
1.1981621616793190,-0.0016000761205740
1.2096278282982598,-0.0017436066949056
1.2210934949172005,-0.0019059314521891
1.2325591615361415,-0.0020751074981985
1.2440248281550823,-0.0022335927003099
1.2554904947740233,-0.0023563460365931
1.2669561613929641,-0.0024080927113700
1.2784218280119048,-0.0023392521570408
1.2898874946308456,-0.0020796946774013
1.3013531612497866,-0.0015289440464631
1.3128188278687274,-0.0005405457300702
1.3242844944876684,0.0011031356841030
1.3357501611066092,0.0037317650525956
1.3472158277255499,0.0078533225221557
1.3586814943444907,0.0142614515031302
1.3701471609634315,0.0242085268359753
1.3816128275823727,0.0396828676038485
1.3930784942013135,0.0638490918087272
1.4045441608202542,0.1017405640835649
1.4160098274391950,0.1613348357414237
1.4274754940581358,0.2551978682719501
1.4389411606770768,0.4029448868777434
1.4504068272960178,0.6348087268375995
1.4618724939149585,0.9965496662145406
1.4733381605338993,1.5555711161528643
1.4848038271528401,2.4069311868508634
1.4962694937717809,3.6750110160298557
1.5077351603907219,5.5006765421573967
1.5192008270096629,7.9952271391389562
1.5306664936286036,11.1395958263596775
1.5421321602475444,14.6357869465473343
1.5535978268664852,17.8068438083300826
1.5650634934854262,19.7375853052297785
1.5765291601043669,19.7367101944509109
1.5879948267233079,17.8057876059342988
1.5994604933422487,14.6364409015483652
1.6109261599611895,11.1411141405009602
1.6223918265801305,7.9956485213812183
1.6338574931990713,5.4995596821647972
1.6453231598180120,3.6735162287968084
1.6567888264369530,2.4063526609808195
1.6682544930558938,1.5563300155604827
1.6797201596748346,0.9981893938014703
1.6911858262937756,0.6365086551194749
1.7026514929127163,0.4040121777313967
1.7141171595316571,0.2553081146210285
1.7255828261505981,0.1605382298215809
1.7370484927695389,0.1003405328609441
1.7485141593884799,0.0622517147734438
1.7599798260074206,0.0382742978736907
1.7714454926263614,0.0232802803027645
1.7829111592453022,0.0139807074054370
1.7943768258642432,0.0082658310571302
1.8058424924831842,0.0047836599466515
1.8173081591021250,0.0026705118439252
1.8287738257210657,0.0013781889699929
1.8402394923400065,0.0005626238521603
1.8517051589589473,0.0000117669563282
1.8631708255778880,-0.0004013436393975
1.8746364921968293,-0.0007492507677966
1.8861021588157700,-0.0010701732462541
1.8975678254347108,-0.0013811786448712
1.9090334920536516,-0.0016867949232520
1.9204991586725924,-0.0019846002957407
1.9319648252915331,-0.0022688032816542
1.9434304919104741,-0.0025324836402576
1.9548961585294149,-0.0027689421115271
1.9663618251483561,-0.0029724600965224
1.9778274917672969,-0.0031386727828353
1.9892931583862377,-0.0032646936895218
2.0007588250051787,-0.0033490842384658
2.0122244916241194,-0.0033917316882043
2.0236901582430602,-0.0033936779813125
2.0351558248620010,-0.0033569277190264
2.0466214914809417,-0.0032842535634980
2.0580871580998825,-0.0031790105166977
2.0695528247188233,-0.0030449658082033
2.0810184913377645,-0.0028861479043418
2.0924841579567053,-0.0027067159846675
2.1039498245756461,-0.0025108498078875
2.1154154911945873,-0.0023026589879825
2.1268811578135280,-0.0020861101657952
2.1383468244324688,-0.0018649702799277
2.1498124910514096,-0.0016427640329933
2.1612781576703504,-0.0014227436573667
2.1727438242892911,-0.0012078691676152
2.1842094909082319,-0.0010007974151054
2.1956751575271727,-0.0008038784133697
2.2071408241461139,-0.0006191575661836
2.2186064907650547,-0.0004483825942961
2.2300721573839954,-0.0002930141147383
2.2415378240029362,-0.0001542389748233
2.2530034906218770,-0.0000329855788717
2.2644691572408182,0.0000700594316582
2.2759348238597590,0.0001544336747757
2.2874004904786998,0.0002198811354484
2.2988661570976405,0.0002663342345970
2.3103318237165813,0.0002938961382128
2.3217974903355221,0.0003028235237185
2.3332631569544633,0.0002935099686445
2.3447288235734041,0.0002664700830006
2.3561944901923448,0.0002223244703859
2.3676601568112856,0.0001617855729766
2.3791258234302264,0.0000856444311246
2.3905914900491672,-0.0000052416313434
2.4020571566681084,-0.0001099604006192
2.4135228232870491,-0.0002275552619196
2.4249884899059899,-0.0003570348100225
2.4364541565249307,-0.0004973816143116
2.4479198231438719,-0.0006475601762821
2.4593854897628127,-0.0008065241207953
2.4708511563817535,-0.0009732226644377
2.4823168230006942,-0.0011466064053183
2.4937824896196350,-0.0013256324787770
2.5052481562385758,-0.0015092691229974
2.5167138228575165,-0.0016964996974774
2.5281794894764573,-0.0018863261959513
2.5396451560953985,-0.0020777722936810
2.5511108227143393,-0.0022698859671905
2.5625764893332801,-0.0024617417225403
2.5740421559522213,-0.0026524424661981
2.5855078225711621,-0.0028411210505193
2.5969734891901028,-0.0030269415237777
2.6084391558090436,-0.0032091001126741
2.6199048224279844,-0.0033868259633240
2.6313704890469252,-0.0035593816648101
2.6428361556658659,-0.0037260635775889
2.6543018222848067,-0.0038862019873385
2.6657674889037475,-0.0040391611032046
2.6772331555226887,-0.0041843389178728
2.6886988221416295,-0.0043211669454584
2.7001644887605707,-0.0044491098518689
2.7116301553795115,-0.0045676649910441
2.7230958219984522,-0.0046763618593008
2.7345614886173930,-0.0047747614789354
2.7460271552363338,-0.0048624557212382
2.7574928218552746,-0.0049390665781510
2.7689584884742153,-0.0050042453909085
2.7804241550931561,-0.0050576720432665
2.7918898217120969,-0.0050990541261456
2.8033554883310376,-0.0051281260798860
2.8148211549499789,-0.0051446483196593
2.8262868215689201,-0.0051484063490500
2.8377524881878609,-0.0051392098662791
2.8492181548068016,-0.0051168918670781
2.8606838214257424,-0.0050813077477960
2.8721494880446832,-0.0050323344118869
2.8836151546636239,-0.0049698693826211
2.8950808212825647,-0.0048938299244802
2.9065464879015055,-0.0048041521754176
2.9180121545204463,-0.0047007902918850
2.9294778211393870,-0.0045837156082836
2.9409434877583283,-0.0044529158122494
2.9524091543772690,-0.0043083941369987
2.9638748209962102,-0.0041501685717504
2.9753404876151510,-0.0039782710910899
2.9868061542340918,-0.0037927469039679
2.9982718208530326,-0.0035936537228974
3.0097374874719733,-0.0033810610537839
3.0212031540909141,-0.0031550495067072
3.0326688207098549,-0.0029157101278769
3.0441344873287957,-0.0026631437528837
3.0556001539477364,-0.0023974603812875
3.0670658205666776,-0.0021187785725231
3.0785314871856184,-0.0018272248630136
3.0899971538045592,-0.0015229332043479
3.1014628204235004,-0.0012060444223120
3.1129284870424412,-0.0008767056965261
3.1243941536613820,-0.0005350700603899
3.1358598202803227,-0.0001812959210229


==> Graphics/Data/Arctan2/GradDual.csv <==
a,b
0.0057328333094704,-0.0003242312201257
0.0171984999284113,-0.0003358571899360
0.0286641665473521,-0.0003355281138951
0.0401298331662930,-0.0003244760843531
0.0515954997852338,-0.0003039543900437
0.0630611664041747,-0.0002752282419270
0.0745268330231155,-0.0002395651046926
0.0859924996420564,-0.0001982247658996
0.0974581662609972,-0.0001524492842129
0.1089238328799381,-0.0001034529643426
0.1203894994988789,-0.0000524125087716
0.1318551661178198,-0.0000004574949092
0.1433208327367606,0.0000513386791015
0.1547864993557015,0.0001019672460198
0.1662521659746423,0.0001504917976628
0.1777178325935832,0.0001960551848601
0.1891834992125240,0.0002378855033973
0.2006491658314649,0.0002753011009825
0.2121148324504057,0.0003077145623113
0.2235804990693466,0.0003346356516473
0.2350461656882874,0.0003556732140308
0.2465118323072283,0.0003705360564993
0.2579774989261692,0.0003790328485880
0.2694431655451100,0.0003810710963007
0.2809088321640508,0.0003766552549935
0.2923744987829917,0.0003658840538926
0.3038401654019325,0.0003489471080136
0.3153058320208734,0.0003261208920509
0.3267714986398143,0.0002977641456467
0.3382371652587551,0.0002643127706193
0.3497028318776960,0.0002262742689873
0.3611684984966368,0.0001842217565214
0.3726341651155776,0.0001387875712134
0.3840998317345185,0.0000906564801853
0.3955654983534593,0.0000405584734233
0.4070311649724002,-0.0000107388808292
0.4184968315913410,-0.0000624385550017
0.4299624982102819,-0.0001137226986542
0.4414281648292228,-0.0001637618383569
0.4528938314481636,-0.0002117246843048
0.4643594980671044,-0.0002567885785142
0.4758251646860454,-0.0002981506045923
0.4872908313049862,-0.0003350393575702
0.4987564979239270,-0.0003667273440197
0.5102221645428678,-0.0003925439477436
0.5216878311618087,-0.0004118888551811
0.5331534977807495,-0.0004242457878286
0.5446191643996904,-0.0004291963375196
0.5560848310186313,-0.0004264336455401
0.5675504976375721,-0.0004157756100137
0.5790161642565129,-0.0003971772497967
0.5904818308754538,-0.0003707417998522
0.6019474974943947,-0.0003367300655437
0.6134131641133355,-0.0002955675249215
0.6248788307322763,-0.0002478486424265
0.6363444973512172,-0.0001943378484348
0.6478101639701580,-0.0001359666505807
0.6592758305890990,-0.0000738263787497
0.6707414972080398,-0.0000091561292785
0.6822071638269805,0.0000566744318859
0.6936728304459215,0.0001221876209692
0.7051384970648623,0.0001858256981711
0.7166041636838031,0.0002459841047233
0.7280698303027441,0.0003010496230378
0.7395354969216849,0.0003494428685636
0.7510011635406257,0.0003896642688928
0.7624668301595666,0.0004203424291033
0.7739324967785074,0.0004402835344637
0.7853981633974483,0.0004485202163669
0.7968638300163892,0.0004443581192729
0.8083294966353299,0.0004274182703090
0.8197951632542708,0.0003976732826823
0.8312608298732117,0.0003554754310330
0.8427264964921526,0.0003015747300363
0.8541921631110934,0.0002371253318241
0.8656578297300342,0.0001636788335385
0.8771234963489751,0.0000831634487549
0.8885891629679159,-0.0000021515639439
0.9000548295868568,-0.0000897063197534
0.9115204962057977,-0.0001767151316212
0.9229861628247384,-0.0002602447274022
0.9344518294436793,-0.0003373042777621
0.9459174960626201,-0.0004049451042415
0.9573831626815611,-0.0004603674323479
0.9688488293005020,-0.0005010311118472
0.9803144959194428,-0.0005247668601025
0.9917801625383835,-0.0005298843034989
1.0032458291573243,-0.0005152729004447
1.0147114957762653,-0.0004804917255325
1.0261771623952063,-0.0004258440706472
1.0376428290141471,-0.0003524328635539
1.0491084956330878,-0.0002621930020985
1.0605741622520286,-0.0001578968343550
1.0720398288709696,-0.0000431291624526
1.0835054954899104,0.0000777717096775
1.0949711621088514,0.0001998102462029
1.1064368287277921,0.0003174705537230
1.1179024953467329,0.0004248971357260
1.1293681619656737,0.0005161228799565
1.1408338285846147,0.0005853478344852
1.1522994952035555,0.0006272727223405
1.1637651618224965,0.0006374918513623
1.1752308284414372,0.0006129513227459
1.1866964950603780,0.0005524806489476
1.1981621616793190,0.0004574098213153
1.2096278282982598,0.0003322908776002
1.2210934949172005,0.0001857554866795
1.2325591615361415,0.0000315620986360
1.2440248281550823,-0.0001100751933099
1.2554904947740233,-0.0002107169467603
1.2669561613929641,-0.0002312135674392
1.2784218280119048,-0.0001180352230793
1.2898874946308456,0.0002023840137922
1.3013531612497866,0.0008326397937047
1.3128188278687274,0.0019189527789483
1.3242844944876684,0.0036751216815108
1.3357501611066092,0.0064220043777569
1.3472158277255499,0.0106525536833381
1.3586814943444907,0.0171385029863414
1.3701471609634315,0.0271041798482004
1.3816128275823727,0.0425071247891885
1.3930784942013135,0.0664861115424840
1.4045441608202542,0.1040669269356560
1.4160098274391950,0.1632565869708344
1.4274754940581358,0.2567071548882802
1.4389411606770768,0.4041841554476696
1.4504068272960178,0.6361071684540061
1.4618724939149585,0.9983697964287197
1.4733381605338993,1.5583013723719488
1.4848038271528401,2.4105379785185486
1.4962694937717809,3.6787625161382520
1.5077351603907219,5.5033698200209029
1.5192008270096629,7.9962007558201700
1.5306664936286036,11.1398671326884244
1.5421321602475444,14.6375754287619824
1.5535978268664852,17.8109120728257189
1.5650634934854262,19.7416523616697646
1.5765291601043669,19.7382642599175817
1.5879948267233079,17.8056525279157434
1.5994604933422487,14.6375070224194044
1.6109261599611895,11.1446036111999902
1.6223918265801305,8.0002158896350277
1.6338574931990713,5.5031883265872334
1.6453231598180120,3.6752612149991379
1.6567888264369530,2.4066199911623207
1.6682544930558938,1.5562160967085781
1.6797201596748346,0.9987315997343500
1.6911858262937756,0.6382713431005026
1.7026514929127163,0.4070289226834309
1.7141171595316571,0.2592325797327053
1.7255828261505981,0.1648537063423851
1.7370484927695389,0.1045366189729036
1.7485141593884799,0.0659341188073219
1.7599798260074206,0.0412098465281712
1.7714454926263614,0.0253947663214675
1.7829111592453022,0.0153296394941493
1.7943768258642432,0.0089943976466287
1.8058424924831842,0.0050867737394580
1.8173081591021250,0.0027588988764260
1.8287738257210657,0.0014528975780892
1.8402394923400065,0.0007980728139727
1.8517051589589473,0.0005462481720280
1.8631708255778880,0.0005307216830752
1.8746364921968293,0.0006398591356791
1.8861021588157700,0.0007998140059540
1.8975678254347108,0.0009629916036848
1.9090334920536516,0.0011001795473502
1.9204991586725924,0.0011950622562149
1.9319648252915331,0.0012403213167747
1.9434304919104741,0.0012348182713944
1.9548961585294149,0.0011815362755974
1.9663618251483561,0.0010860676306057
1.9778274917672969,0.0009555029284871
1.9892931583862377,0.0007976210180733
2.0007588250051787,0.0006203071527255
2.0122244916241194,0.0004311454644046
2.0236901582430602,0.0002371448774394
2.0351558248620010,0.0000445668578750
2.0466214914809417,-0.0001411697308026
2.0580871580998825,-0.0003155261489409
2.0695528247188233,-0.0004748390653533
2.0810184913377645,-0.0006162857374664
2.0924841579567053,-0.0007378286068526
2.1039498245756461,-0.0008381467209732
2.1154154911945873,-0.0009165596867218
2.1268811578135280,-0.0009729484842789
2.1383468244324688,-0.0010076763622435
2.1498124910514096,-0.0010215121491283
2.1612781576703504,-0.0010155576133830
2.1727438242892911,-0.0009911799511704
2.1842094909082319,-0.0009499500515098
2.1956751575271727,-0.0008935868588136
2.2071408241461139,-0.0008239079046943
2.2186064907650547,-0.0007427858980189
2.2300721573839954,-0.0006521111314407
2.2415378240029362,-0.0005537593732032
2.2530034906218770,-0.0004495648558114
2.2644691572408182,-0.0003412979409601
2.2759348238597590,-0.0002306470268576
2.2874004904786998,-0.0001192042651712
2.2988661570976405,-0.0000084546660925
2.3103318237165813,0.0001002318111917
2.3217974903355221,0.0002056055618205
2.3332631569544633,0.0003065403848563
2.3447288235734041,0.0004020346034599
2.3561944901923448,0.0004912105511342
2.3676601568112856,0.0005733126911208
2.3791258234302264,0.0006477046084340
2.3905914900491672,0.0007138650877226
2.4020571566681084,0.0007713834654688
2.4135228232870491,0.0008199544220114
2.4249884899059899,0.0008593723576855
2.4364541565249307,0.0008895254780248
2.4479198231438719,0.0009103896953693
2.4593854897628127,0.0009220224383995
2.4708511563817535,0.0009245564469075
2.4823168230006942,0.0009181936164648
2.4937824896196350,0.0009031989464696
2.5052481562385758,0.0008798946351321
2.5167138228575165,0.0008486543563518
2.5281794894764573,0.0008098977458540
2.5396451560953985,0.0007640851174284
2.5511108227143393,0.0007117124244556
2.5625764893332801,0.0006533064770806
2.5740421559522213,0.0005894204212714
2.5855078225711621,0.0005206294825276
2.5969734891901028,0.0004475269740745
2.6084391558090436,0.0003707205669858
2.6199048224279844,0.0002908288176662
2.6313704890469252,0.0002084779465488
2.6428361556658659,0.0001242988605521
2.6543018222848067,0.0000389244108945
2.6657674889037475,-0.0000470131229253
2.6772331555226887,-0.0001328843326865
2.6886988221416295,-0.0002180647745987
2.7001644887605707,-0.0003019368663381
2.7116301553795115,-0.0003838915983186
2.7230958219984522,-0.0004633300695220
2.7345614886173930,-0.0005396648581162
2.7460271552363338,-0.0006123212368854
2.7574928218552746,-0.0006807382432801
2.7689584884742153,-0.0007443696135979
2.7804241550931561,-0.0008026845904721
2.7918898217120969,-0.0008551686125371
2.8033554883310376,-0.0009013238947317
2.8148211549499789,-0.0009406699073500
2.8262868215689201,-0.0009727437615870
2.8377524881878609,-0.0009971005088782
2.8492181548068016,-0.0010133133610137
2.8606838214257424,-0.0010209738375974
2.8721494880446832,-0.0010196918470461
2.8836151546636239,-0.0010090957069824
2.8950808212825647,-0.0009888321094920
2.9065464879015055,-0.0009585660364121
2.9180121545204463,-0.0009179806294480
2.9294778211393870,-0.0008667770196397
2.9409434877583283,-0.0008046741203699
2.9524091543772690,-0.0007314083878375
2.9638748209962102,-0.0006467335526225
2.9753404876151510,-0.0005504203257469
2.9868061542340918,-0.0004422560823431
2.9982718208530326,-0.0003220445258536
3.0097374874719733,-0.0001896053354274
3.0212031540909141,-0.0000447737990097
3.0326688207098549,0.0001125995656172
3.0441344873287957,0.0002826493997228
3.0556001539477364,0.0004654959005290
3.0670658205666776,0.0006612452243523
3.0785314871856184,0.0008699898943779
3.0899971538045592,0.0010918092115806
3.1014628204235004,0.0013267696674553
3.1129284870424412,0.0015749253573295
3.1243941536613820,0.0018363183931566
3.1358598202803227,0.0021109793147738


==> Graphics/Data/Arctan2/GradErCol.csv <==
a,b
0.0057328333094704,0.0021380308075191
0.0171984999284113,0.0018762470181203
0.0286641665473521,0.0016274111175853
0.0401298331662930,0.0013914864298977
0.0515954997852338,0.0011684254373829
0.0630611664041747,0.0009581698249214
0.0745268330231155,0.0007606505325540
0.0859924996420564,0.0005757878159918
0.0974581662609972,0.0004034913145224
0.1089238328799381,0.0002436601257831
0.1203894994988789,0.0000961828868404
0.1318551661178198,-0.0000390621389993
0.1433208327367606,-0.0001622069702378
0.1547864993557015,-0.0002733938107188
0.1662521659746423,-0.0003727749492791
0.1777178325935832,-0.0004605126561712
0.1891834992125240,-0.0005367790769353
0.2006491658314649,-0.0006017561244082
0.2121148324504057,-0.0006556353695845
0.2235804990693466,-0.0006986179320448
0.2350461656882874,-0.0007309143707081
0.2465118323072283,-0.0007527445756495
0.2579774989261692,-0.0007643376617618
0.2694431655451100,-0.0007659318650462
0.2809088321640508,-0.0007577744423135
0.2923744987829917,-0.0007401215751097
0.3038401654019325,-0.0007132382786680
0.3153058320208734,-0.0006773983166889
0.3267714986398143,-0.0006328841227663
0.3382371652587551,-0.0005799867292427
0.3497028318776960,-0.0005190057042864
0.3611684984966368,-0.0004502490979357
0.3726341651155776,-0.0003740333978439
0.3840998317345185,-0.0002906834953957
0.3955654983534593,-0.0002005326628076
0.4070311649724002,-0.0001039225417585
0.4184968315913410,-0.0000012031439779
0.4299624982102819,0.0001072671358891
0.4414281648292228,0.0002211214949739
0.4528938314481636,0.0003399846844618
0.4643594980671044,0.0004634729596967
0.4758251646860454,0.0005911940186172
0.4872908313049862,0.0007227469293659
0.4987564979239270,0.0008577220482621
0.5102221645428678,0.0009957009297925
0.5216878311618087,0.0011362562307762
0.5331534977807495,0.0012789516114743
0.5446191643996904,0.0014233416370986
0.5560848310186313,0.0015689716839843
0.5675504976375721,0.0017153778556249
0.5790161642565129,0.0018620869148060
0.5904818308754538,0.0020086162392905
0.6019474974943947,0.0021544738098762
0.6134131641133355,0.0022991582411736
0.6248788307322763,0.0024421588672094
0.6363444973512172,0.0025829558958500
0.6478101639701580,0.0027210206483135
0.6592758305890990,0.0028558159022342
0.6707414972080398,0.0029867963596200
0.6822071638269805,0.0031134092637363
0.6936728304459215,0.0032350951921538
0.7051384970648623,0.0033512890566964
0.7166041636838031,0.0034614213443863
0.7280698303027441,0.0035649196377068
0.7395354969216849,0.0036612104561345
0.7510011635406257,0.0037497214653643
0.7624668301595666,0.0038298841047123
0.7739324967785074,0.0039011366873978
0.7853981633974483,0.0039629280324091
0.7968638300163892,0.0040147216904243
0.8083294966353299,0.0040560008292288
0.8197951632542708,0.0040862738465952
0.8312608298732117,0.0041050807796764
0.8427264964921526,0.0041120005796589
0.8541921631110934,0.0041066593180241
0.8656578297300342,0.0040887393858724
0.8771234963489751,0.0040579897392965
0.8885891629679159,0.0040142372314760
0.9000548295868568,0.0039573990543270
0.9115204962057977,0.0038874962887800
0.9229861628247384,0.0038046685308737
0.9344518294436793,0.0037091895203073
0.9459174960626201,0.0036014836460225
0.9573831626815611,0.0034821431388925
0.9688488293005020,0.0033519456816352
0.9803144959194428,0.0032118720689233
0.9917801625383835,0.0030631234331641
1.0032458291573243,0.0029071374116764
1.0147114957762653,0.0027456024654732
1.0261771623952063,0.0025804693671522
1.0376428290141471,0.0024139586524944
1.0491084956330878,0.0022485625770325
1.0605741622520286,0.0020870398347086
1.0720398288709696,0.0019324009839186
1.0835054954899104,0.0017878821926956
1.0949711621088514,0.0016569045712489
1.1064368287277921,0.0015430160263460
1.1179024953467329,0.0014498122794315
1.1293681619656737,0.0013808334876819
1.1408338285846147,0.0013394328666138
1.1522994952035555,0.0013286139404917
1.1637651618224965,0.0013508336944786
1.1752308284414372,0.0014077701821997
1.1866964950603780,0.0015000553435797
1.1981621616793190,0.0016269772942182
1.2096278282982598,0.0017861616452003
1.2210934949172005,0.0019732490869600
1.2325591615361415,0.0021815971612661
1.2440248281550823,0.0024020484387906
1.2554904947740233,0.0026228255185293
1.2669561613929641,0.0028296349732781
1.2784218280119048,0.0030060857775381
1.2898874946308456,0.0031345485576747
1.3013531612497866,0.0031975918072606
1.3128188278687274,0.0031801155690371
1.3242844944876684,0.0030722395421400
1.3357501611066092,0.0028728598738162
1.3472158277255499,0.0025935298893518
1.3586814943444907,0.0022619128962088
1.3701471609634315,0.0019235004041402
1.3816128275823727,0.0016396710139122
1.3930784942013135,0.0014797346269971
1.4045441608202542,0.0015048822369741
1.4160098274391950,0.0017437899602100
1.4274754940581358,0.0021640367274346
1.4389411606770768,0.0026510267817433
1.4504068272960178,0.0030151494383830
1.4618724939149585,0.0030518699502464
1.4733381605338993,0.0026642347935000
1.4848038271528401,0.0020051954699709
1.4962694937717809,0.0015106513841499
1.5077351603907219,0.0016495919319830
1.5192008270096629,0.0024002114500199
1.5306664936286036,0.0029732798010471
1.5421321602475444,0.0025702863700179
1.5535978268664852,0.0017107803989198
1.5650634934854262,0.0017789076695642
1.5765291601043669,0.0026540184484318
1.5879948267233079,0.0027669827947037
1.5994604933422487,0.0019163313689869
1.6109261599611895,0.0014549656597644
1.6223918265801305,0.0019788292077028
1.6338574931990713,0.0027664519245825
1.6453231598180120,0.0030054386172260
1.6567888264369530,0.0025837213400148
1.6682544930558938,0.0019053353858816
1.6797201596748346,0.0014121423633167
1.6911858262937756,0.0013152211564987
1.7026514929127163,0.0015837359280899
1.7141171595316571,0.0020537903783606
1.7255828261505981,0.0025403958800527
1.7370484927695389,0.0029049134595949
1.7485141593884799,0.0030771116622805
1.7599798260074206,0.0030482407440700
1.7714454926263614,0.0028517469373510
1.7829111592453022,0.0025426569939020
1.7943768258642432,0.0021810213543774
1.8058424924831842,0.0018209649797603
1.8173081591021250,0.0015048633823178
1.8287738257210657,0.0012613808689741
1.8402394923400065,0.0011060239086371
1.8517051589589473,0.0010430869239453
1.8631708255778880,0.0010681772598948
1.8746364921968293,0.0011707930297047
1.8861021588157700,0.0013366527281904
1.8975678254347108,0.0015496343833519
1.9090334920536516,0.0017932845863196
1.9204991586725924,0.0020519179305116
1.9319648252915331,0.0023113582319489
1.9434304919104741,0.0025593848139018
1.9548961585294149,0.0027859477250711
1.9663618251483561,0.0029832102173004
1.9778274917672969,0.0031454684853116
1.9892931583862377,0.0032689896013036
2.0007588250051787,0.0033517999043802
2.0122244916241194,0.0033934483997261
2.0236901582430602,0.0033947632025876
2.0351558248620010,0.0033576137429685
2.0466214914809417,0.0032846872343639
2.0580871580998825,0.0031792846622617
2.0695528247188233,0.0030451391096521
2.0810184913377645,0.0028862574570598
2.0924841579567053,0.0027067852385502
2.1039498245756461,0.0025108935868147
2.1154154911945873,0.0023026866628849
2.1268811578135280,0.0020861276605164
2.1383468244324688,0.0018649813392367
2.1498124910514096,0.0016427710241477
2.1612781576703504,0.0014227480768360
2.1727438242892911,0.0012078719613848
2.1842094909082319,0.0010007991811904
2.1956751575271727,0.0008038795298011
2.2071408241461139,0.0006191582719390
2.2186064907650547,0.0004483830404415
2.2300721573839954,0.0002930143967704
2.2415378240029362,0.0001542391531073
2.2530034906218770,0.0000329856915771
2.2644691572408182,-0.0000700593604129
2.2759348238597590,-0.0001544336297362
2.2874004904786998,-0.0002198811069778
2.2988661570976405,-0.0002663342165981
2.3103318237165813,-0.0002938961268353
2.3217974903355221,-0.0003028235165242
2.3332631569544633,-0.0002935099640970
2.3447288235734041,-0.0002664700801274
2.3561944901923448,-0.0002223244685696
2.3676601568112856,-0.0001617855718264
2.3791258234302264,-0.0000856444304007
2.3905914900491672,0.0000052416318008
2.4020571566681084,0.0001099604009078
2.4135228232870491,0.0002275552621017
2.4249884899059899,0.0003570348101379
2.4364541565249307,0.0004973816143871
2.4479198231438719,0.0006475601763265
2.4593854897628127,0.0008065241208264
2.4708511563817535,0.0009732226644554
2.4823168230006942,0.0011466064053316
2.4937824896196350,0.0013256324787859
2.5052481562385758,0.0015092691230019
2.5167138228575165,0.0016964996974819
2.5281794894764573,0.0018863261959513
2.5396451560953985,0.0020777722936810
2.5511108227143393,0.0022698859671905
2.5625764893332801,0.0024617417225403
2.5740421559522213,0.0026524424661981
2.5855078225711621,0.0028411210505193
2.5969734891901028,0.0030269415237777
2.6084391558090436,0.0032091001126741
2.6199048224279844,0.0033868259633240
2.6313704890469252,0.0035593816648101
2.6428361556658659,0.0037260635775889
2.6543018222848067,0.0038862019873385
2.6657674889037475,0.0040391611032046
2.6772331555226887,0.0041843389178728
2.6886988221416295,0.0043211669454584
2.7001644887605707,0.0044491098518689
2.7116301553795115,0.0045676649910441
2.7230958219984522,0.0046763618593008
2.7345614886173930,0.0047747614789354
2.7460271552363338,0.0048624557212382
2.7574928218552746,0.0049390665781510
2.7689584884742153,0.0050042453909085
2.7804241550931561,0.0050576720432665
2.7918898217120969,0.0050990541261456
2.8033554883310376,0.0051281260798860
2.8148211549499789,0.0051446483196593
2.8262868215689201,0.0051484063490500
2.8377524881878609,0.0051392098662791
2.8492181548068016,0.0051168918670781
2.8606838214257424,0.0050813077477960
2.8721494880446832,0.0050323344118869
2.8836151546636239,0.0049698693826211
2.8950808212825647,0.0048938299244802
2.9065464879015055,0.0048041521754176
2.9180121545204463,0.0047007902918850
2.9294778211393870,0.0045837156082836
2.9409434877583283,0.0044529158122494
2.9524091543772690,0.0043083941369987
2.9638748209962102,0.0041501685717504
2.9753404876151510,0.0039782710910899
2.9868061542340918,0.0037927469039679
2.9982718208530326,0.0035936537228974
3.0097374874719733,0.0033810610537839
3.0212031540909141,0.0031550495067072
3.0326688207098549,0.0029157101278769
3.0441344873287957,0.0026631437528837
3.0556001539477364,0.0023974603812875
3.0670658205666776,0.0021187785725231
3.0785314871856184,0.0018272248630136
3.0899971538045592,0.0015229332043479
3.1014628204235004,0.0012060444223120
3.1129284870424412,0.0008767056965261
3.1243941536613820,0.0005350700603899
3.1358598202803227,0.0001812959210229


==> Graphics/Data/Arctan2/GradErDual.csv <==
a,b
0.0057328333094704,0.0003242312201257
0.0171984999284113,0.0003358571899360
0.0286641665473521,0.0003355281138951
0.0401298331662930,0.0003244760843531
0.0515954997852338,0.0003039543900437
0.0630611664041747,0.0002752282419270
0.0745268330231155,0.0002395651046926
0.0859924996420564,0.0001982247658996
0.0974581662609972,0.0001524492842129
0.1089238328799381,0.0001034529643426
0.1203894994988789,0.0000524125087716
0.1318551661178198,0.0000004574949092
0.1433208327367606,-0.0000513386791015
0.1547864993557015,-0.0001019672460198
0.1662521659746423,-0.0001504917976628
0.1777178325935832,-0.0001960551848601
0.1891834992125240,-0.0002378855033973
0.2006491658314649,-0.0002753011009825
0.2121148324504057,-0.0003077145623113
0.2235804990693466,-0.0003346356516473
0.2350461656882874,-0.0003556732140308
0.2465118323072283,-0.0003705360564993
0.2579774989261692,-0.0003790328485880
0.2694431655451100,-0.0003810710963007
0.2809088321640508,-0.0003766552549935
0.2923744987829917,-0.0003658840538926
0.3038401654019325,-0.0003489471080136
0.3153058320208734,-0.0003261208920509
0.3267714986398143,-0.0002977641456467
0.3382371652587551,-0.0002643127706193
0.3497028318776960,-0.0002262742689873
0.3611684984966368,-0.0001842217565214
0.3726341651155776,-0.0001387875712134
0.3840998317345185,-0.0000906564801853
0.3955654983534593,-0.0000405584734233
0.4070311649724002,0.0000107388808292
0.4184968315913410,0.0000624385550017
0.4299624982102819,0.0001137226986542
0.4414281648292228,0.0001637618383569
0.4528938314481636,0.0002117246843048
0.4643594980671044,0.0002567885785142
0.4758251646860454,0.0002981506045923
0.4872908313049862,0.0003350393575702
0.4987564979239270,0.0003667273440197
0.5102221645428678,0.0003925439477436
0.5216878311618087,0.0004118888551811
0.5331534977807495,0.0004242457878286
0.5446191643996904,0.0004291963375196
0.5560848310186313,0.0004264336455401
0.5675504976375721,0.0004157756100137
0.5790161642565129,0.0003971772497967
0.5904818308754538,0.0003707417998522
0.6019474974943947,0.0003367300655437
0.6134131641133355,0.0002955675249215
0.6248788307322763,0.0002478486424310
0.6363444973512172,0.0001943378484392
0.6478101639701580,0.0001359666505896
0.6592758305890990,0.0000738263787630
0.6707414972080398,0.0000091561292963
0.6822071638269805,-0.0000566744318548
0.6936728304459215,-0.0001221876209248
0.7051384970648623,-0.0001858256980956
0.7166041636838031,-0.0002459841046079
0.7280698303027441,-0.0003010496228557
0.7395354969216849,-0.0003494428682749
0.7510011635406257,-0.0003896642684353
0.7624668301595666,-0.0004203424283794
0.7739324967785074,-0.0004402835333135
0.7853981633974483,-0.0004485202145506
0.7968638300163892,-0.0004443581163997
0.8083294966353299,-0.0004274182657616
0.8197951632542708,-0.0003976732754880
0.8312608298732117,-0.0003554754196554
0.8427264964921526,-0.0003015747120374
0.8541921631110934,-0.0002371253033536
0.8656578297300342,-0.0001636787884990
0.8771234963489751,-0.0000831633775096
0.8885891629679159,0.0000021516766493
0.9000548295868568,0.0000897064980374
0.9115204962057977,0.0001767154136533
0.9229861628247384,0.0002602451735475
0.9344518294436793,0.0003373049835175
0.9459174960626201,0.0004049462206729
0.9573831626815611,0.0004603691984329
0.9688488293005020,0.0005010339056168
0.9803144959194428,0.0005247712795717
0.9917801625383835,0.0005298912946533
1.0032458291573243,0.0005152839597537
1.0147114957762653,0.0004805092202537
1.0261771623952063,0.0004258717455496
1.0376428290141471,0.0003524766424811
1.0491084956330878,0.0002622622559811
1.0605741622520286,0.0001580063870730
1.0720398288709696,0.0000433024639013
1.0835054954899104,-0.0000774975641135
1.0949711621088514,-0.0001993765753370
1.1064368287277921,-0.0003167845297809
1.1179024953467329,-0.0004238119144509
1.1293681619656737,-0.0005144061684346
1.1408338285846147,-0.0005826321685708
1.1522994952035555,-0.0006229768105586
1.1637651618224965,-0.0006306961488860
1.1752308284414372,-0.0006022012019679
1.1866964950603780,-0.0005354750354036
1.1981621616793190,-0.0004305086476710
1.2096278282982598,-0.0002897359273055
1.2210934949172005,-0.0001184378519085
1.2325591615361415,0.0000749275644316
1.2440248281550823,0.0002785309317906
1.2554904947740233,0.0004771964286966
1.2669561613929641,0.0006527558293472
1.2784218280119048,0.0007848688435766
1.2898874946308456,0.0008524698664813
1.3013531612497866,0.0008360079670927
1.3128188278687274,0.0007206170600187
1.3242844944876684,0.0005002535447322
1.3357501611066092,0.0001826205486549
1.3472158277255499,-0.0002057012718305
1.3586814943444907,-0.0006151385870024
1.3701471609634315,-0.0009721526080849
1.3816128275823727,-0.0011845861714278
1.3930784942013135,-0.0011572851067596
1.4045441608202542,-0.0008214806151170
1.4160098274391950,-0.0001779612692007
1.4274754940581358,0.0006547501111046
1.4389411606770768,0.0014117582118171
1.4504068272960178,0.0017167078219764
1.4618724939149585,0.0012317397360673
1.4733381605338993,-0.0000660214255845
1.4848038271528401,-0.0016015961977143
1.4962694937717809,-0.0022408487242465
1.5077351603907219,-0.0010436859315233
1.5192008270096629,0.0014265947688061
1.5306664936286036,0.0027019734723002
1.5421321602475444,0.0007818041553698
1.5535978268664852,-0.0023574840967164
1.5650634934854262,-0.0022881487704218
1.5765291601043669,0.0010999529817610
1.5879948267233079,0.0029020608132591
1.5994604933422487,0.0008502104979478
1.6109261599611895,-0.0020345050392656
1.6223918265801305,-0.0025885390461067
1.6338574931990713,-0.0008621924978538
1.6453231598180120,0.0012604524148965
1.6567888264369530,0.0023163911585136
1.6682544930558938,0.0020192542377861
1.6797201596748346,0.0008699364304370
1.6911858262937756,-0.0004474668245290
1.7026514929127163,-0.0014330090239443
1.7141171595316571,-0.0018706747333161
1.7255828261505981,-0.0017750806407514
1.7370484927695389,-0.0012911726523646
1.7485141593884799,-0.0006052923715976
1.7599798260074206,0.0001126920895895
1.7714454926263614,0.0007372609186480
1.7829111592453022,0.0011937249051897
1.7943768258642432,0.0014524547648789
1.8058424924831842,0.0015178511869538
1.8173081591021250,0.0014164763498170
1.8287738257210657,0.0011866722608778
1.8402394923400065,0.0008705749468247
1.8517051589589473,0.0005086057082455
1.8631708255778880,0.0001361119374221
1.8746364921968293,-0.0002183168737711
1.8861021588157700,-0.0005333345240177
1.8975678254347108,-0.0007945358652042
1.9090334920536516,-0.0009936898842826
1.9204991586725924,-0.0011277446214439
1.9319648252915331,-0.0011977663664799
1.9434304919104741,-0.0012079170977501
1.9548961585294149,-0.0011645306620534
1.9663618251483561,-0.0010753175098277
1.9778274917672969,-0.0009487072260108
1.9892931583862377,-0.0007933251062915
2.0007588250051787,-0.0006175914868112
2.0122244916241194,-0.0004294287528828
2.0236901582430602,-0.0002360596561644
2.0351558248620010,-0.0000438808339329
2.0466214914809417,0.0001416034016685
2.0580871580998825,0.0003158002945050
2.0695528247188233,0.0004750123668020
2.0810184913377645,0.0006163952901844
2.0924841579567053,0.0007378978607352
2.1039498245756461,0.0008381904999003
2.1154154911945873,0.0009165873616241
2.1268811578135280,0.0009729659790001
2.1383468244324688,0.0010076874215525
2.1498124910514096,0.0010215191402826
2.1612781576703504,0.0010155620328522
2.1727438242892911,0.0009911827449400
2.1842094909082319,0.0009499518175948
2.1956751575271727,0.0008935879752450
2.2071408241461139,0.0008239086104498
2.2186064907650547,0.0007427863441642
2.2300721573839954,0.0006521114134729
2.2415378240029362,0.0005537595514873
2.2530034906218770,0.0004495649685168
2.2644691572408182,0.0003412980122053
2.2759348238597590,0.0002306470718971
2.2874004904786998,0.0001192042936418
2.2988661570976405,0.0000084546840914
2.3103318237165813,-0.0001002317998141
2.3217974903355221,-0.0002056055546262
2.3332631569544633,-0.0003065403803089
2.3447288235734041,-0.0004020346005866
2.3561944901923448,-0.0004912105493179
2.3676601568112856,-0.0005733126899706
2.3791258234302264,-0.0006477046077101
2.3905914900491672,-0.0007138650872652
2.4020571566681084,-0.0007713834651801
2.4135228232870491,-0.0008199544218294
2.4249884899059899,-0.0008593723575701
2.4364541565249307,-0.0008895254779493
2.4479198231438719,-0.0009103896953249
2.4593854897628127,-0.0009220224383684
2.4708511563817535,-0.0009245564468897
2.4823168230006942,-0.0009181936164515
2.4937824896196350,-0.0009031989464607
2.5052481562385758,-0.0008798946351276
2.5167138228575165,-0.0008486543563474
2.5281794894764573,-0.0008098977458540
2.5396451560953985,-0.0007640851174284
2.5511108227143393,-0.0007117124244556
2.5625764893332801,-0.0006533064770806
2.5740421559522213,-0.0005894204212714
2.5855078225711621,-0.0005206294825276
2.5969734891901028,-0.0004475269740745
2.6084391558090436,-0.0003707205669858
2.6199048224279844,-0.0002908288176662
2.6313704890469252,-0.0002084779465488
2.6428361556658659,-0.0001242988605521
2.6543018222848067,-0.0000389244108945
2.6657674889037475,0.0000470131229253
2.6772331555226887,0.0001328843326865
2.6886988221416295,0.0002180647745987
2.7001644887605707,0.0003019368663381
2.7116301553795115,0.0003838915983186
2.7230958219984522,0.0004633300695220
2.7345614886173930,0.0005396648581162
2.7460271552363338,0.0006123212368854
2.7574928218552746,0.0006807382432801
2.7689584884742153,0.0007443696135979
2.7804241550931561,0.0008026845904721
2.7918898217120969,0.0008551686125371
2.8033554883310376,0.0009013238947317
2.8148211549499789,0.0009406699073500
2.8262868215689201,0.0009727437615870
2.8377524881878609,0.0009971005088782
2.8492181548068016,0.0010133133610137
2.8606838214257424,0.0010209738375974
2.8721494880446832,0.0010196918470461
2.8836151546636239,0.0010090957069824
2.8950808212825647,0.0009888321094920
2.9065464879015055,0.0009585660364121
2.9180121545204463,0.0009179806294480
2.9294778211393870,0.0008667770196397
2.9409434877583283,0.0008046741203699
2.9524091543772690,0.0007314083878375
2.9638748209962102,0.0006467335526225
2.9753404876151510,0.0005504203257469
2.9868061542340918,0.0004422560823431
2.9982718208530326,0.0003220445258536
3.0097374874719733,0.0001896053354274
3.0212031540909141,0.0000447737990097
3.0326688207098549,-0.0001125995656172
3.0441344873287957,-0.0002826493997228
3.0556001539477364,-0.0004654959005290
3.0670658205666776,-0.0006612452243523
3.0785314871856184,-0.0008699898943779
3.0899971538045592,-0.0010918092115806
3.1014628204235004,-0.0013267696674553
3.1129284870424412,-0.0015749253573295
3.1243941536613820,-0.0018363183931566
3.1358598202803227,-0.0021109793147738


==> Graphics/Data/Arctan2/GradErL2.csv <==
a,b
0.0057328333094704,0.0014662980101097
0.0171984999284113,0.0014818150630058
0.0286641665473521,0.0014947725874155
0.0401298331662930,0.0015052035997220
0.0515954997852338,0.0015131464580148
0.0630611664041747,0.0015186450124849
0.0745268330231155,0.0015217487407961
0.0859924996420564,0.0015225128673170
0.0974581662609972,0.0015209984651209
0.1089238328799381,0.0015172725396247
0.1203894994988789,0.0015114080927604
0.1318551661178198,0.0015034841665602
0.1433208327367606,0.0014935858650350
0.1547864993557015,0.0014818043532305
0.1662521659746423,0.0014682368323481
0.1777178325935832,0.0014529864898334
0.1891834992125240,0.0014361624233214
0.2006491658314649,0.0014178795373678
0.2121148324504057,0.0013982584118985
0.2235804990693466,0.0013774251413299
0.2350461656882874,0.0013555111433470
0.2465118323072283,0.0013326529363517
0.2579774989261692,0.0013089918846416
0.2694431655451100,0.0012846739104181
0.2809088321640508,0.0012598491717791
0.2923744987829917,0.0012346717059257
0.3038401654019325,0.0012092990368703
0.3153058320208734,0.0011838917470339
0.3267714986398143,0.0011586130122017
0.3382371652587551,0.0011336280994429
0.3497028318776960,0.0011091038276845
0.3611684984966368,0.0010852079908117
0.3726341651155776,0.0010621087432894
0.3840998317345185,0.0010399739484908
0.3955654983534593,0.0010189704901011
0.4070311649724002,0.0009992635471758
0.4184968315913410,0.0009810158336627
0.4299624982102819,0.0009643868034475
0.4414281648292228,0.0009495318222473
0.4528938314481636,0.0009366013079775
0.4643594980671044,0.0009257398415306
0.4758251646860454,0.0009170852502269
0.4872908313049862,0.0009107676665834
0.4987564979239270,0.0009069085654017
0.5102221645428678,0.0009056197825868
0.5216878311618087,0.0009070025195303
0.5331534977807495,0.0009111463373385
0.5446191643996904,0.0009181281456213
0.5560848310186313,0.0009280111910573
0.5675504976375721,0.0009408440514143
0.5790161642565129,0.0009566596412193
0.5904818308754538,0.0009754742357508
0.6019474974943947,0.0009972865205677
0.6134131641133355,0.0010220766742549
0.6248788307322763,0.0010498054926106
0.6363444973512172,0.0010804135629470
0.6478101639701580,0.0011138204977567
0.6592758305890990,0.0011499242372988
0.6707414972080398,0.0011886004313156
0.6822071638269805,0.0012297019103753
0.6936728304459215,0.0012730582577573
0.7051384970648623,0.0013184754933533
0.7166041636838031,0.0013657358811161
0.7280698303027441,0.0014145978723663
0.7395354969216849,0.0014647961972209
0.7510011635406257,0.0015160421170972
0.7624668301595666,0.0015680238515241
0.7739324967785074,0.0016204071929935
0.7853981633974483,0.0016728363241825
0.7968638300163892,0.0017249348526941
0.8083294966353299,0.0017763070792509
0.8197951632542708,0.0018265395167215
0.8312608298732117,0.0018752026788838
0.8427264964921526,0.0019218531599802
0.8541921631110934,0.0019660360288587
0.8656578297300342,0.0020072875651108
0.8771234963489751,0.0020451383689448
0.8885891629679159,0.0020791168823225
0.9000548295868568,0.0021087533656324
0.9115204962057977,0.0021335843828476
0.9229861628247384,0.0021531578579950
0.9344518294436793,0.0021670387780746
0.9459174960626201,0.0021748156310724
0.9573831626815611,0.0021761076835416
0.9688488293005020,0.0021705732190226
0.9803144959194428,0.0021579188763983
0.9917801625383835,0.0021379102441832
1.0032458291573243,0.0021103838815888
1.0147114957762653,0.0020752609459527
1.0261771623952063,0.0020325626055916
1.0376428290141471,0.0019824273997778
1.0491084956330878,0.0019251306657833
1.0605741622520286,0.0018611060741100
1.0720398288709696,0.0017909691821639
1.0835054954899104,0.0017155427132041
1.0949711621088514,0.0016358829663221
1.1064368287277921,0.0015533063339638
1.1179024953467329,0.0014694143105984
1.1293681619656737,0.0013861145816900
1.1408338285846147,0.0013056347488011
1.1522994952035555,0.0012305239467713
1.1637651618224965,0.0011636360365487
1.1752308284414372,0.0011080862490745
1.1866964950603780,0.0010671712230228
1.1981621616793190,0.0010442405536835
1.2096278282982598,0.0010425066648615
1.2210934949172005,0.0010647797088176
1.2325591615361415,0.0011131163268341
1.2440248281550823,0.0011883769610760
1.2554904947740233,0.0012896980169810
1.2669561613929641,0.0014139050568996
1.2784218280119048,0.0015549241410881
1.2898874946308456,0.0017032928059229
1.3013531612497866,0.0018459305727630
1.3128188278687274,0.0019663975229466
1.3242844944876684,0.0020459358588428
1.3357501611066092,0.0020656258223314
1.3472158277255499,0.0020099427392963
1.3586814943444907,0.0018717942193305
1.3701471609634315,0.0016586334587516
1.3816128275823727,0.0013983703264342
1.3930784942013135,0.0011425014723714
1.4045441608202542,0.0009623893929086
1.4160098274391950,0.0009337726695555
1.4274754940581358,0.0011062096952048
1.4389411606770768,0.0014610834181764
1.4504068272960178,0.0018763869042182
1.4618724939149585,0.0021357787869702
1.4733381605338993,0.0020261389989249
1.4848038271528401,0.0015254596878500
1.4962694937717809,0.0009604448242491
1.5077351603907219,0.0008760901314506
1.5192008270096629,0.0014736232784349
1.5306664936286036,0.0021029354782875
1.5421321602475444,0.0018506016323236
1.5535978268664852,0.0010345635558799
1.5650634934854262,0.0010295996831466
1.5765291601043669,0.0018500927047782
1.5879948267233079,0.0019893797166084
1.5994604933422487,0.0012060776061116
1.6109261599611895,0.0007865468555721
1.6223918265801305,0.0012897127200979
1.6338574931990713,0.0020125032121543
1.6453231598180120,0.0021924545496432
1.6567888264369530,0.0017540503981897
1.6682544930558938,0.0011053507890055
1.6797201596748346,0.0006695934004478
1.6911858262937756,0.0006340256614630
1.7026514929127163,0.0009498087526879
1.7141171595316571,0.0014440014685855
1.7255828261505981,0.0019302120427770
1.7370484927695389,0.0022733818298952
1.7485141593884799,0.0024093708192261
1.7599798260074206,0.0023362017438564
1.7714454926263614,0.0020935914241011
1.7829111592453022,0.0017416796341960
1.7943768258642432,0.0013442105215193
1.8058424924831842,0.0009575936531423
1.8173081591021250,0.0006252563679510
1.8287738257210657,0.0003759382789685
1.8402394923400065,0.0002245172929649
1.8517051589589473,0.0001742036816954
1.8631708255778880,0.0002192680240984
1.8746364921968293,0.0003477707388322
1.8861021588157700,0.0005439957479949
1.8975678254347108,0.0007904546701269
1.9090334920536516,0.0010694320313902
1.9204991586725924,0.0013641015105819
1.9319648252915331,0.0016592722969866
1.9434304919104741,0.0019418344307027
1.9548961585294149,0.0022009705948987
1.9663618251483561,0.0024281946730884
1.9778274917672969,0.0026172678961407
1.9892931583862377,0.0027640335908141
2.0007588250051787,0.0028662024714494
2.0122244916241194,0.0029231125683644
2.0236901582430602,0.0029354813898661
2.0351558248620010,0.0029051627127781
2.0466214914809417,0.0028349163393386
2.0580871580998825,0.0027281960675150
2.0695528247188233,0.0025889588183893
2.0810184913377645,0.0024214961863823
2.0924841579567053,0.0022302884877776
2.1039498245756461,0.0020198805660816
2.1154154911945873,0.0017947780773122
2.1268811578135280,0.0015593626523984
2.1383468244324688,0.0013178241610956
2.1498124910514096,0.0010741082392078
2.1612781576703504,0.0008318772558381
2.1727438242892911,0.0005944829649199
2.1842094909082319,0.0003649491875499
2.1956751575271727,0.0001459629943575
2.2071408241461139,-0.0000601270086860
2.2186064907650547,-0.0002513065501969
2.2300721573839954,-0.0004258868416271
2.2415378240029362,-0.0005824919949613
2.2530034906218770,-0.0007200435763036
2.2644691572408182,-0.0008377430459371
2.2759348238597590,-0.0009350527285277
2.2874004904786998,-0.0010116758603119
2.2988661570976405,-0.0010675361723742
2.3103318237165813,-0.0011027573911908
2.3217974903355221,-0.0011176429681834
2.3332631569544633,-0.0011126562892838
2.3447288235734041,-0.0010884015622333
2.3561944901923448,-0.0010456055334511
2.3676601568112856,-0.0009851001466815
2.3791258234302264,-0.0009078062219540
2.3905914900491672,-0.0008147182048979
2.4020571566681084,-0.0007068900127655
2.4135228232870491,-0.0005854219836213
2.4249884899059899,-0.0004514489192685
2.4364541565249307,-0.0003061291994255
2.4479198231438719,-0.0001506349345319
2.4593854897628127,0.0000138568833714
2.4708511563817535,0.0001861722779076
2.4823168230006942,0.0003651472844349
2.4937824896196350,0.0005496340979004
2.5052481562385758,0.0007385064273271
2.5167138228575165,0.0009306641120197
2.5281794894764573,0.0011250370544127
2.5396451560953985,0.0013205885235607
2.5511108227143393,0.0015163178816701
2.5625764893332801,0.0017112627844093
2.5740421559522213,0.0019045009034188
2.5855078225711621,0.0020951512171623
2.5969734891901028,0.0022823749137180
2.6084391558090436,0.0024653759465446
2.6199048224279844,0.0026434012815751
2.6313704890469252,0.0028157408714395
2.6428361556658659,0.0029817273899495
2.6543018222848067,0.0031407357575275
2.6657674889037475,0.0032921824857440
2.6772331555226887,0.0034355248668437
2.6886988221416295,0.0035702600318436
2.7001644887605707,0.0036959238986921
2.7116301553795115,0.0038120900299468
2.7230958219984522,0.0039183684175554
2.7345614886173930,0.0040144042105383
2.7460271552363338,0.0040998763997391
2.7574928218552746,0.0041744964722660
2.7689584884742153,0.0042380070468365
2.7804241550931561,0.0042901804999317
2.7918898217120969,0.0043308175914561
2.8033554883310376,0.0043597460975140
2.8148211549499789,0.0043768194568815
2.8262868215689201,0.0043819154368698
2.8377524881878609,0.0043749348234094
2.8492181548068016,0.0043558001394526
2.8606838214257424,0.0043244543950998
2.8721494880446832,0.0042808598722547
2.8836151546636239,0.0042249969460447
2.8950808212825647,0.0041568629447737
2.9065464879015055,0.0040764710497159
2.9180121545204463,0.0039838492356925
2.9294778211393870,0.0038790392530144
2.9409434877583283,0.0037620956510698
2.9524091543772690,0.0036330848436044
2.9638748209962102,0.0034920842154575
2.9753404876151510,0.0033391812703810
2.9868061542340918,0.0031744728193356
2.9982718208530326,0.0029980642085830
3.0097374874719733,0.0028100685866970
3.0212031540909141,0.0026106062095866
3.0326688207098549,0.0023998037824763
3.0441344873287957,0.0021777938377885
3.0556001539477364,0.0019447141477521
3.0670658205666776,0.0017007071705863
3.0785314871856184,0.0014459195290392
3.0899971538045592,0.0011805015200600
3.1014628204235004,0.0009046066543772
3.1129284870424412,0.0006183912247455
3.1243941536613820,0.0003220139016439
3.1358598202803227,0.0000156353552022


==> Graphics/Data/Arctan2/GradExact.csv <==
a,b
0.0057328333094704,0.0000000000000000
0.0171984999284113,0.0000000000000000
0.0286641665473521,0.0000000000000000
0.0401298331662930,0.0000000000000000
0.0515954997852338,0.0000000000000000
0.0630611664041747,0.0000000000000000
0.0745268330231155,0.0000000000000000
0.0859924996420564,0.0000000000000000
0.0974581662609972,0.0000000000000000
0.1089238328799381,0.0000000000000000
0.1203894994988789,0.0000000000000000
0.1318551661178198,0.0000000000000000
0.1433208327367606,0.0000000000000000
0.1547864993557015,0.0000000000000000
0.1662521659746423,0.0000000000000000
0.1777178325935832,0.0000000000000000
0.1891834992125240,0.0000000000000000
0.2006491658314649,0.0000000000000000
0.2121148324504057,0.0000000000000000
0.2235804990693466,0.0000000000000000
0.2350461656882874,0.0000000000000000
0.2465118323072283,0.0000000000000000
0.2579774989261692,0.0000000000000000
0.2694431655451100,0.0000000000000000
0.2809088321640508,0.0000000000000000
0.2923744987829917,0.0000000000000000
0.3038401654019325,0.0000000000000000
0.3153058320208734,0.0000000000000000
0.3267714986398143,0.0000000000000000
0.3382371652587551,0.0000000000000000
0.3497028318776960,0.0000000000000000
0.3611684984966368,0.0000000000000000
0.3726341651155776,0.0000000000000000
0.3840998317345185,0.0000000000000000
0.3955654983534593,0.0000000000000000
0.4070311649724002,0.0000000000000000
0.4184968315913410,0.0000000000000000
0.4299624982102819,0.0000000000000000
0.4414281648292228,0.0000000000000000
0.4528938314481636,0.0000000000000000
0.4643594980671044,0.0000000000000000
0.4758251646860454,0.0000000000000000
0.4872908313049862,0.0000000000000000
0.4987564979239270,0.0000000000000000
0.5102221645428678,0.0000000000000000
0.5216878311618087,0.0000000000000000
0.5331534977807495,0.0000000000000000
0.5446191643996904,0.0000000000000000
0.5560848310186313,0.0000000000000000
0.5675504976375721,0.0000000000000000
0.5790161642565129,0.0000000000000000
0.5904818308754538,0.0000000000000000
0.6019474974943947,0.0000000000000000
0.6134131641133355,0.0000000000000000
0.6248788307322763,0.0000000000000044
0.6363444973512172,0.0000000000000044
0.6478101639701580,0.0000000000000089
0.6592758305890990,0.0000000000000133
0.6707414972080398,0.0000000000000178
0.6822071638269805,0.0000000000000311
0.6936728304459215,0.0000000000000444
0.7051384970648623,0.0000000000000755
0.7166041636838031,0.0000000000001155
0.7280698303027441,0.0000000000001821
0.7395354969216849,0.0000000000002887
0.7510011635406257,0.0000000000004574
0.7624668301595666,0.0000000000007239
0.7739324967785074,0.0000000000011502
0.7853981633974483,0.0000000000018163
0.7968638300163892,0.0000000000028733
0.8083294966353299,0.0000000000045475
0.8197951632542708,0.0000000000071942
0.8312608298732117,0.0000000000113776
0.8427264964921526,0.0000000000179989
0.8541921631110934,0.0000000000284706
0.8656578297300342,0.0000000000450395
0.8771234963489751,0.0000000000712452
0.8885891629679159,0.0000000001127054
0.9000548295868568,0.0000000001782841
0.9115204962057977,0.0000000002820322
0.9229861628247384,0.0000000004461453
0.9344518294436793,0.0000000007057555
0.9459174960626201,0.0000000011164314
0.9573831626815611,0.0000000017660851
0.9688488293005020,0.0000000027937697
0.9803144959194428,0.0000000044194692
0.9917801625383835,0.0000000069911543
1.0032458291573243,0.0000000110593090
1.0147114957762653,0.0000000174947212
1.0261771623952063,0.0000000276749024
1.0376428290141471,0.0000000437789272
1.0491084956330878,0.0000000692538826
1.0605741622520286,0.0000001095527180
1.0720398288709696,0.0000001733014487
1.0835054954899104,0.0000002741455640
1.0949711621088514,0.0000004336708659
1.1064368287277921,0.0000006860239421
1.1179024953467329,0.0000010852212751
1.1293681619656737,0.0000017167115218
1.1408338285846147,0.0000027156659144
1.1522994952035555,0.0000042959117819
1.1637651618224965,0.0000067957024763
1.1752308284414372,0.0000107501207780
1.1866964950603780,0.0000170056135440
1.1981621616793190,0.0000269011736442
1.2096278282982598,0.0000425549502947
1.2210934949172005,0.0000673176347710
1.2325591615361415,0.0001064896630676
1.2440248281550823,0.0001684557384807
1.2554904947740233,0.0002664794819363
1.2669561613929641,0.0004215422619080
1.2784218280119048,0.0006668336204974
1.2898874946308456,0.0010548538802735
1.3013531612497866,0.0016686477607974
1.3128188278687274,0.0026395698389670
1.3242844944876684,0.0041753752262430
1.3357501611066092,0.0066046249264118
1.3472158277255499,0.0104468524115076
1.3586814943444907,0.0165233643993390
1.3701471609634315,0.0261320272401155
1.3816128275823727,0.0413225386177607
1.3930784942013135,0.0653288264357244
1.4045441608202542,0.1032454463205390
1.4160098274391950,0.1630786257016337
1.4274754940581358,0.2573619049993847
1.4389411606770768,0.4055959136594867
1.4504068272960178,0.6378238762759825
1.4618724939149585,0.9996015361647870
1.4733381605338993,1.5582353509463642
1.4848038271528401,2.4089363823208343
1.4962694937717809,3.6765216674140055
1.5077351603907219,5.5023261340893797
1.5192008270096629,7.9976273505889761
1.5306664936286036,11.1425691061607246
1.5421321602475444,14.6383572329173521
1.5535978268664852,17.8085545887290024
1.5650634934854262,19.7393642128993427
1.5765291601043669,19.7393642128993427
1.5879948267233079,17.8085545887290024
1.5994604933422487,14.6383572329173521
1.6109261599611895,11.1425691061607246
1.6223918265801305,7.9976273505889210
1.6338574931990713,5.5023261340893797
1.6453231598180120,3.6765216674140344
1.6567888264369530,2.4089363823208343
1.6682544930558938,1.5582353509463642
1.6797201596748346,0.9996015361647870
1.6911858262937756,0.6378238762759736
1.7026514929127163,0.4055959136594867
1.7141171595316571,0.2573619049993892
1.7255828261505981,0.1630786257016337
1.7370484927695389,0.1032454463205390
1.7485141593884799,0.0653288264357244
1.7599798260074206,0.0413225386177607
1.7714454926263614,0.0261320272401155
1.7829111592453022,0.0165233643993390
1.7943768258642432,0.0104468524115076
1.8058424924831842,0.0066046249264118
1.8173081591021250,0.0041753752262430
1.8287738257210657,0.0026395698389670
1.8402394923400065,0.0016686477607974
1.8517051589589473,0.0010548538802735
1.8631708255778880,0.0006668336204974
1.8746364921968293,0.0004215422619080
1.8861021588157700,0.0002664794819363
1.8975678254347108,0.0001684557384807
1.9090334920536516,0.0001064896630676
1.9204991586725924,0.0000673176347710
1.9319648252915331,0.0000425549502947
1.9434304919104741,0.0000269011736442
1.9548961585294149,0.0000170056135440
1.9663618251483561,0.0000107501207780
1.9778274917672969,0.0000067957024763
1.9892931583862377,0.0000042959117819
2.0007588250051787,0.0000027156659144
2.0122244916241194,0.0000017167115218
2.0236901582430602,0.0000010852212751
2.0351558248620010,0.0000006860239421
2.0466214914809417,0.0000004336708659
2.0580871580998825,0.0000002741455640
2.0695528247188233,0.0000001733014487
2.0810184913377645,0.0000001095527180
2.0924841579567053,0.0000000692538826
2.1039498245756461,0.0000000437789272
2.1154154911945873,0.0000000276749024
2.1268811578135280,0.0000000174947212
2.1383468244324688,0.0000000110593090
2.1498124910514096,0.0000000069911543
2.1612781576703504,0.0000000044194692
2.1727438242892911,0.0000000027937697
2.1842094909082319,0.0000000017660851
2.1956751575271727,0.0000000011164314
2.2071408241461139,0.0000000007057555
2.2186064907650547,0.0000000004461453
2.2300721573839954,0.0000000002820322
2.2415378240029362,0.0000000001782841
2.2530034906218770,0.0000000001127054
2.2644691572408182,0.0000000000712452
2.2759348238597590,0.0000000000450395
2.2874004904786998,0.0000000000284706
2.2988661570976405,0.0000000000179989
2.3103318237165813,0.0000000000113776
2.3217974903355221,0.0000000000071942
2.3332631569544633,0.0000000000045475
2.3447288235734041,0.0000000000028733
2.3561944901923448,0.0000000000018163
2.3676601568112856,0.0000000000011502
2.3791258234302264,0.0000000000007239
2.3905914900491672,0.0000000000004574
2.4020571566681084,0.0000000000002887
2.4135228232870491,0.0000000000001821
2.4249884899059899,0.0000000000001155
2.4364541565249307,0.0000000000000755
2.4479198231438719,0.0000000000000444
2.4593854897628127,0.0000000000000311
2.4708511563817535,0.0000000000000178
2.4823168230006942,0.0000000000000133
2.4937824896196350,0.0000000000000089
2.5052481562385758,0.0000000000000044
2.5167138228575165,0.0000000000000044
2.5281794894764573,0.0000000000000000
2.5396451560953985,0.0000000000000000
2.5511108227143393,0.0000000000000000
2.5625764893332801,0.0000000000000000
2.5740421559522213,0.0000000000000000
2.5855078225711621,0.0000000000000000
2.5969734891901028,0.0000000000000000
2.6084391558090436,0.0000000000000000
2.6199048224279844,0.0000000000000000
2.6313704890469252,0.0000000000000000
2.6428361556658659,0.0000000000000000
2.6543018222848067,0.0000000000000000
2.6657674889037475,0.0000000000000000
2.6772331555226887,0.0000000000000000
2.6886988221416295,0.0000000000000000
2.7001644887605707,0.0000000000000000
2.7116301553795115,0.0000000000000000
2.7230958219984522,0.0000000000000000
2.7345614886173930,0.0000000000000000
2.7460271552363338,0.0000000000000000
2.7574928218552746,0.0000000000000000
2.7689584884742153,0.0000000000000000
2.7804241550931561,0.0000000000000000
2.7918898217120969,0.0000000000000000
2.8033554883310376,0.0000000000000000
2.8148211549499789,0.0000000000000000
2.8262868215689201,0.0000000000000000
2.8377524881878609,0.0000000000000000
2.8492181548068016,0.0000000000000000
2.8606838214257424,0.0000000000000000
2.8721494880446832,0.0000000000000000
2.8836151546636239,0.0000000000000000
2.8950808212825647,0.0000000000000000
2.9065464879015055,0.0000000000000000
2.9180121545204463,0.0000000000000000
2.9294778211393870,0.0000000000000000
2.9409434877583283,0.0000000000000000
2.9524091543772690,0.0000000000000000
2.9638748209962102,0.0000000000000000
2.9753404876151510,0.0000000000000000
2.9868061542340918,0.0000000000000000
2.9982718208530326,0.0000000000000000
3.0097374874719733,0.0000000000000000
3.0212031540909141,0.0000000000000000
3.0326688207098549,0.0000000000000000
3.0441344873287957,0.0000000000000000
3.0556001539477364,0.0000000000000000
3.0670658205666776,0.0000000000000000
3.0785314871856184,0.0000000000000000
3.0899971538045592,0.0000000000000000
3.1014628204235004,0.0000000000000000
3.1129284870424412,0.0000000000000000
3.1243941536613820,0.0000000000000000
3.1358598202803227,0.0000000000000000


==> Graphics/Data/Arctan2/GradL2.csv <==
a,b
0.0057328333094704,-0.0014662980101097
0.0171984999284113,-0.0014818150630058
0.0286641665473521,-0.0014947725874155
0.0401298331662930,-0.0015052035997220
0.0515954997852338,-0.0015131464580148
0.0630611664041747,-0.0015186450124849
0.0745268330231155,-0.0015217487407961
0.0859924996420564,-0.0015225128673170
0.0974581662609972,-0.0015209984651209
0.1089238328799381,-0.0015172725396247
0.1203894994988789,-0.0015114080927604
0.1318551661178198,-0.0015034841665602
0.1433208327367606,-0.0014935858650350
0.1547864993557015,-0.0014818043532305
0.1662521659746423,-0.0014682368323481
0.1777178325935832,-0.0014529864898334
0.1891834992125240,-0.0014361624233214
0.2006491658314649,-0.0014178795373678
0.2121148324504057,-0.0013982584118985
0.2235804990693466,-0.0013774251413299
0.2350461656882874,-0.0013555111433470
0.2465118323072283,-0.0013326529363517
0.2579774989261692,-0.0013089918846416
0.2694431655451100,-0.0012846739104181
0.2809088321640508,-0.0012598491717791
0.2923744987829917,-0.0012346717059257
0.3038401654019325,-0.0012092990368703
0.3153058320208734,-0.0011838917470339
0.3267714986398143,-0.0011586130122017
0.3382371652587551,-0.0011336280994429
0.3497028318776960,-0.0011091038276845
0.3611684984966368,-0.0010852079908117
0.3726341651155776,-0.0010621087432894
0.3840998317345185,-0.0010399739484908
0.3955654983534593,-0.0010189704901011
0.4070311649724002,-0.0009992635471758
0.4184968315913410,-0.0009810158336627
0.4299624982102819,-0.0009643868034475
0.4414281648292228,-0.0009495318222473
0.4528938314481636,-0.0009366013079775
0.4643594980671044,-0.0009257398415306
0.4758251646860454,-0.0009170852502269
0.4872908313049862,-0.0009107676665834
0.4987564979239270,-0.0009069085654017
0.5102221645428678,-0.0009056197825868
0.5216878311618087,-0.0009070025195303
0.5331534977807495,-0.0009111463373385
0.5446191643996904,-0.0009181281456213
0.5560848310186313,-0.0009280111910573
0.5675504976375721,-0.0009408440514143
0.5790161642565129,-0.0009566596412193
0.5904818308754538,-0.0009754742357508
0.6019474974943947,-0.0009972865205677
0.6134131641133355,-0.0010220766742549
0.6248788307322763,-0.0010498054926061
0.6363444973512172,-0.0010804135629425
0.6478101639701580,-0.0011138204977479
0.6592758305890990,-0.0011499242372855
0.6707414972080398,-0.0011886004312979
0.6822071638269805,-0.0012297019103442
0.6936728304459215,-0.0012730582577129
0.7051384970648623,-0.0013184754932778
0.7166041636838031,-0.0013657358810006
0.7280698303027441,-0.0014145978721842
0.7395354969216849,-0.0014647961969322
0.7510011635406257,-0.0015160421166398
0.7624668301595666,-0.0015680238508002
0.7739324967785074,-0.0016204071918433
0.7853981633974483,-0.0016728363223662
0.7968638300163892,-0.0017249348498208
0.8083294966353299,-0.0017763070747034
0.8197951632542708,-0.0018265395095272
0.8312608298732117,-0.0018752026675062
0.8427264964921526,-0.0019218531419812
0.8541921631110934,-0.0019660360003881
0.8656578297300342,-0.0020072875200713
0.8771234963489751,-0.0020451382976995
0.8885891629679159,-0.0020791167696171
0.9000548295868568,-0.0021087531873484
0.9115204962057977,-0.0021335841008155
0.9229861628247384,-0.0021531574118497
0.9344518294436793,-0.0021670380723191
0.9459174960626201,-0.0021748145146410
0.9573831626815611,-0.0021761059174565
0.9688488293005020,-0.0021705704252529
0.9803144959194428,-0.0021579144569290
0.9917801625383835,-0.0021379032530288
1.0032458291573243,-0.0021103728222797
1.0147114957762653,-0.0020752434512315
1.0261771623952063,-0.0020325349306892
1.0376428290141471,-0.0019823836208506
1.0491084956330878,-0.0019250614119007
1.0605741622520286,-0.0018609965213920
1.0720398288709696,-0.0017907958807152
1.0835054954899104,-0.0017152685676400
1.0949711621088514,-0.0016354492954562
1.1064368287277921,-0.0015526203100217
1.1179024953467329,-0.0014683290893233
1.1293681619656737,-0.0013843978701682
1.1408338285846147,-0.0013029190828867
1.1522994952035555,-0.0012262280349895
1.1637651618224965,-0.0011568403340724
1.1752308284414372,-0.0010973361282965
1.1866964950603780,-0.0010501656094788
1.1981621616793190,-0.0010173393800392
1.2096278282982598,-0.0009999517145668
1.2210934949172005,-0.0009974620740466
1.2325591615361415,-0.0010066266637665
1.2440248281550823,-0.0010199212225953
1.2554904947740233,-0.0010232185350447
1.2669561613929641,-0.0009923627949916
1.2784218280119048,-0.0008880905205907
1.2898874946308456,-0.0006484389256495
1.3013531612497866,-0.0001772828119655
1.3128188278687274,0.0006731723160204
1.3242844944876684,0.0021294393674002
1.3357501611066092,0.0045389991040804
1.3472158277255499,0.0084369096722113
1.3586814943444907,0.0146515701800085
1.3701471609634315,0.0244733937813639
1.3816128275823727,0.0399241682913265
1.3930784942013135,0.0641863249633530
1.4045441608202542,0.1022830569276304
1.4160098274391950,0.1621448530320781
1.4274754940581358,0.2562556953041800
1.4389411606770768,0.4041348302413103
1.4504068272960178,0.6359474893717643
1.4618724939149585,0.9974657573778167
1.4733381605338993,1.5562092119474393
1.4848038271528401,2.4074109226329843
1.4962694937717809,3.6755612225897565
1.5077351603907219,5.5014500439579290
1.5192008270096629,7.9961537273105412
1.5306664936286036,11.1404661706824371
1.5421321602475444,14.6365066312850285
1.5535978268664852,17.8075200251731225
1.5650634934854262,19.7383346132161961
1.5765291601043669,19.7375141201945645
1.5879948267233079,17.8065652090123940
1.5994604933422487,14.6371511553112406
1.6109261599611895,11.1417825593051525
1.6223918265801305,7.9963376378688231
1.6338574931990713,5.5003136308772254
1.6453231598180120,3.6743292128643912
1.6567888264369530,2.4071823319226446
1.6682544930558938,1.5571300001573587
1.6797201596748346,0.9989319427643392
1.6911858262937756,0.6371898506145106
1.7026514929127163,0.4046461049067988
1.7141171595316571,0.2559179035308037
1.7255828261505981,0.1611484136588567
1.7370484927695389,0.1009720644906438
1.7485141593884799,0.0629194556164983
1.7599798260074206,0.0389863368739043
1.7714454926263614,0.0240384358160144
1.7829111592453022,0.0147816847651430
1.7943768258642432,0.0091026418899882
1.8058424924831842,0.0056470312732695
1.8173081591021250,0.0035501188582920
1.8287738257210657,0.0022636315599984
1.8402394923400065,0.0014441304678325
1.8517051589589473,0.0008806501985781
1.8631708255778880,0.0004475655963989
1.8746364921968293,0.0000737715230759
1.8861021588157700,-0.0002775162660587
1.8975678254347108,-0.0006219989316463
1.9090334920536516,-0.0009629423683226
1.9204991586725924,-0.0012967838758109
1.9319648252915331,-0.0016167173466919
1.9434304919104741,-0.0019149332570585
1.9548961585294149,-0.0021839649813546
1.9663618251483561,-0.0024174445523104
1.9778274917672969,-0.0026104721936644
1.9892931583862377,-0.0027597376790323
2.0007588250051787,-0.0028634868055351
2.0122244916241194,-0.0029213958568426
2.0236901582430602,-0.0029343961685910
2.0351558248620010,-0.0029044766888360
2.0466214914809417,-0.0028344826684727
2.0580871580998825,-0.0027279219219509
2.0695528247188233,-0.0025887855169405
2.0810184913377645,-0.0024213866336643
2.0924841579567053,-0.0022302192338950
2.1039498245756461,-0.0020198367871544
2.1154154911945873,-0.0017947504024098
2.1268811578135280,-0.0015593451576772
2.1383468244324688,-0.0013178131017866
2.1498124910514096,-0.0010741012480535
2.1612781576703504,-0.0008318728363689
2.1727438242892911,-0.0005944801711503
2.1842094909082319,-0.0003649474214649
2.1956751575271727,-0.0001459618779261
2.2071408241461139,0.0000601277144414
2.2186064907650547,0.0002513069963422
2.2300721573839954,0.0004258871236593
2.2415378240029362,0.0005824921732454
2.2530034906218770,0.0007200436890090
2.2644691572408182,0.0008377431171823
2.2759348238597590,0.0009350527735672
2.2874004904786998,0.0010116758887825
2.2988661570976405,0.0010675361903731
2.3103318237165813,0.0011027574025684
2.3217974903355221,0.0011176429753776
2.3332631569544633,0.0011126562938313
2.3447288235734041,0.0010884015651066
2.3561944901923448,0.0010456055352674
2.3676601568112856,0.0009851001478317
2.3791258234302264,0.0009078062226778
2.3905914900491672,0.0008147182053553
2.4020571566681084,0.0007068900130541
2.4135228232870491,0.0005854219838034
2.4249884899059899,0.0004514489193840
2.4364541565249307,0.0003061291995010
2.4479198231438719,0.0001506349345763
2.4593854897628127,-0.0000138568833403
2.4708511563817535,-0.0001861722778899
2.4823168230006942,-0.0003651472844216
2.4937824896196350,-0.0005496340978915
2.5052481562385758,-0.0007385064273226
2.5167138228575165,-0.0009306641120153
2.5281794894764573,-0.0011250370544127
2.5396451560953985,-0.0013205885235607
2.5511108227143393,-0.0015163178816701
2.5625764893332801,-0.0017112627844093
2.5740421559522213,-0.0019045009034188
2.5855078225711621,-0.0020951512171623
2.5969734891901028,-0.0022823749137180
2.6084391558090436,-0.0024653759465446
2.6199048224279844,-0.0026434012815751
2.6313704890469252,-0.0028157408714395
2.6428361556658659,-0.0029817273899495
2.6543018222848067,-0.0031407357575275
2.6657674889037475,-0.0032921824857440
2.6772331555226887,-0.0034355248668437
2.6886988221416295,-0.0035702600318436
2.7001644887605707,-0.0036959238986921
2.7116301553795115,-0.0038120900299468
2.7230958219984522,-0.0039183684175554
2.7345614886173930,-0.0040144042105383
2.7460271552363338,-0.0040998763997391
2.7574928218552746,-0.0041744964722660
2.7689584884742153,-0.0042380070468365
2.7804241550931561,-0.0042901804999317
2.7918898217120969,-0.0043308175914561
2.8033554883310376,-0.0043597460975140
2.8148211549499789,-0.0043768194568815
2.8262868215689201,-0.0043819154368698
2.8377524881878609,-0.0043749348234094
2.8492181548068016,-0.0043558001394526
2.8606838214257424,-0.0043244543950998
2.8721494880446832,-0.0042808598722547
2.8836151546636239,-0.0042249969460447
2.8950808212825647,-0.0041568629447737
2.9065464879015055,-0.0040764710497159
2.9180121545204463,-0.0039838492356925
2.9294778211393870,-0.0038790392530144
2.9409434877583283,-0.0037620956510698
2.9524091543772690,-0.0036330848436044
2.9638748209962102,-0.0034920842154575
2.9753404876151510,-0.0033391812703810
2.9868061542340918,-0.0031744728193356
2.9982718208530326,-0.0029980642085830
3.0097374874719733,-0.0028100685866970
3.0212031540909141,-0.0026106062095866
3.0326688207098549,-0.0023998037824763
3.0441344873287957,-0.0021777938377885
3.0556001539477364,-0.0019447141477521
3.0670658205666776,-0.0017007071705863
3.0785314871856184,-0.0014459195290392
3.0899971538045592,-0.0011805015200600
3.1014628204235004,-0.0009046066543772
3.1129284870424412,-0.0006183912247455
3.1243941536613820,-0.0003220139016439
3.1358598202803227,-0.0000156353552022


==> Graphics/Data/Arctan2/LossH1Col.csv <==
a,b,c
0.0000000000000000,2717.3195800781250000,1.0502454042434692
1.0000000000000000,2717.3195800781250000,1.0502454042434692
2.0000000000000000,2717.3195800781250000,1.0502454042434692
3.0000000000000000,2717.3195800781250000,1.0502454042434692
4.0000000000000000,2716.4885253906250000,1.0329003334045410
5.0000000000000000,2716.1496582031250000,1.0077486038208008
6.0000000000000000,2716.1496582031250000,1.0077486038208008
7.0000000000000000,2716.1496582031250000,1.0077486038208008
8.0000000000000000,2716.1496582031250000,1.0077486038208008
10.0000000000000000,2716.1496582031250000,1.0077486038208008
12.0000000000000000,2716.1489257812500000,1.0097723007202148
15.0000000000000000,2716.1455078125000000,1.0154538154602051
18.0000000000000000,2716.1423339843750000,1.0182580947875977
22.0000000000000000,2716.1308593750000000,1.0201361179351807
26.0000000000000000,2716.1174316406250000,1.0225942134857178
31.0000000000000000,2716.0969238281250000,1.0270149707794189
38.0000000000000000,2716.0639648437500000,1.0315748453140259
46.0000000000000000,2716.0195312500000000,1.0381219387054443
55.0000000000000000,2715.9567871093750000,1.0485191345214844
66.0000000000000000,2715.8432617187500000,1.0673313140869141
79.0000000000000000,2715.5883789062500000,1.0972062349319458
95.0000000000000000,2714.2329101562500000,1.1395564079284668
114.0000000000000000,2615.7783203125000000,0.9591019153594971
137.0000000000000000,1964.1107177734375000,0.6967978477478027
164.0000000000000000,135.5090332031250000,0.2803541421890259
197.0000000000000000,37.4621162414550781,0.2204194813966751
237.0000000000000000,3.6581065654754639,0.1055889353156090
284.0000000000000000,1.1602021455764771,0.0922011733055115
341.0000000000000000,0.6099491119384766,0.0978420525789261
410.0000000000000000,0.4438575506210327,0.0943508967757225
492.0000000000000000,0.3393171131610870,0.0883040726184845
590.0000000000000000,0.2267817854881287,0.0780567675828934
708.0000000000000000,0.1840915530920029,0.0719879418611526
850.0000000000000000,0.1457203626632690,0.0640171840786934
1020.0000000000000000,0.1225238591432571,0.0563231185078621
1224.0000000000000000,0.1083541736006737,0.0495514683425426
1469.0000000000000000,0.0972032397985458,0.0431455746293068
1763.0000000000000000,0.0866460651159286,0.0367352589964867
2116.0000000000000000,0.0765981376171112,0.0306749921292067
2539.0000000000000000,0.0683887004852295,0.0259037129580975
3047.0000000000000000,0.0602038130164146,0.0213223602622747
3657.0000000000000000,0.0520364940166473,0.0169818568974733
4388.0000000000000000,0.0447432287037373,0.0133271310478449
5266.0000000000000000,0.0376276336610317,0.0099844103679061
6319.0000000000000000,0.0310411695390940,0.0070906965993345
7583.0000000000000000,0.0249072816222906,0.0045725326053798
9100.0000000000000000,0.0187467448413372,0.0023712378460914
10920.0000000000000000,0.0121415676549077,0.0007059248746373
13104.0000000000000000,0.0059052887372673,0.0000970431137830
15725.0000000000000000,0.0029122866690159,0.0000267684972641
18870.0000000000000000,0.0017831573495641,0.0000150376272359
22644.0000000000000000,0.0013611080357805,0.0000112327534225
27173.0000000000000000,0.0011312154820189,0.0000084905004769
32608.0000000000000000,0.0009769740281627,0.0000066967527346
39130.0000000000000000,0.0008518256363459,0.0000053833186939
46956.0000000000000000,0.0007451279088855,0.0000043854797696
56347.0000000000000000,0.0006513941916637,0.0000034996219256
67617.0000000000000000,0.0005659072194248,0.0000028546712656
81140.0000000000000000,0.0004857331805397,0.0000022918964078
97368.0000000000000000,0.0004106355190743,0.0000017987558749
99998.0000000000000000,0.0003999798209406,0.0000017500800595


==> Graphics/Data/Arctan2/LossH1Dual.csv <==
a,b,c
0.0000000000000000,39.0358085632324219,1.0502454042434692
1.0000000000000000,39.0358085632324219,1.0502454042434692
2.0000000000000000,38.2891464233398438,0.8681260943412781
3.0000000000000000,38.1592903137207031,0.7900962829589844
4.0000000000000000,38.1592903137207031,0.7900962829589844
5.0000000000000000,38.1592903137207031,0.7900962829589844
6.0000000000000000,38.0574226379394531,0.7908232212066650
7.0000000000000000,37.9583816528320312,0.8007085323333740
8.0000000000000000,37.8865242004394531,0.8181351423263550
10.0000000000000000,37.7210121154785156,0.8365287184715271
12.0000000000000000,37.4719963073730469,0.8089793920516968
15.0000000000000000,37.0623931884765625,0.8599694371223450
18.0000000000000000,36.5117340087890625,0.8258387446403503
22.0000000000000000,35.4687919616699219,0.7649188041687012
26.0000000000000000,33.0029220581054688,0.6888305544853210
31.0000000000000000,26.5120792388916016,0.5362769961357117
38.0000000000000000,16.5405006408691406,0.3238958120346069
46.0000000000000000,15.4146938323974609,0.3037119209766388
55.0000000000000000,5.2243175506591797,0.1150276511907578
66.0000000000000000,4.5911583900451660,0.0988663360476494
79.0000000000000000,1.6077044010162354,0.0488896146416664
95.0000000000000000,0.2970635294914246,0.0235309246927500
114.0000000000000000,0.0765120014548302,0.0086398134008050
137.0000000000000000,0.0191344637423754,0.0010475339367986
164.0000000000000000,0.0138795608654618,0.0004617194354068
197.0000000000000000,0.0126946307718754,0.0004308978386689
237.0000000000000000,0.0101467994973063,0.0003406358591747
284.0000000000000000,0.0070235342718661,0.0002035868528765
341.0000000000000000,0.0059465281665325,0.0001627001474844
410.0000000000000000,0.0049027358181775,0.0001277536503039
492.0000000000000000,0.0035154563374817,0.0000845956092235
590.0000000000000000,0.0030798453371972,0.0000726121215848
708.0000000000000000,0.0023288745433092,0.0000526083604200
850.0000000000000000,0.0017843842506409,0.0000392339679820
1020.0000000000000000,0.0014728851383552,0.0000319269238389
1224.0000000000000000,0.0012014334788546,0.0000257475858234
1469.0000000000000000,0.0010013327701017,0.0000212683116843
1763.0000000000000000,0.0008499687537551,0.0000179163598659
2116.0000000000000000,0.0007189725292847,0.0000150230061990
2539.0000000000000000,0.0006153180729598,0.0000127511530081
3047.0000000000000000,0.0005230304086581,0.0000107609785118
3657.0000000000000000,0.0004419319739100,0.0000090435760285
4388.0000000000000000,0.0003637173504103,0.0000074138642958
5266.0000000000000000,0.0002972848888021,0.0000060415491134
6319.0000000000000000,0.0002345552784391,0.0000047514899961
7583.0000000000000000,0.0001777128491085,0.0000035854848193
9100.0000000000000000,0.0001283510791836,0.0000025746605843
10920.0000000000000000,0.0000904204134713,0.0000018023574739
13104.0000000000000000,0.0000587868817092,0.0000011648849068
15725.0000000000000000,0.0000352689312422,0.0000006964996260
18870.0000000000000000,0.0000200670619961,0.0000003956818659
22644.0000000000000000,0.0000115510065370,0.0000002274147874
27173.0000000000000000,0.0000072194293352,0.0000001418344482
32608.0000000000000000,0.0000052897735259,0.0000001036897856
39130.0000000000000000,0.0000044833527681,0.0000000877469333
46956.0000000000000000,0.0000041029288695,0.0000000802237281
56347.0000000000000000,0.0000038803259486,0.0000000758370007
67617.0000000000000000,0.0000036797155190,0.0000000718993434
81140.0000000000000000,0.0000034719989799,0.0000000678316354
97368.0000000000000000,0.0000032591831314,0.0000000636675352
99998.0000000000000000,0.0000032254770304,0.0000000630080521


==> Graphics/Data/Arctan2/LossH1L2.csv <==
a,b,c
0.0000000000000000,13406.9453125000000000,1.0502454042434692
1.0000000000000000,13406.9453125000000000,1.0502454042434692
2.0000000000000000,13406.9453125000000000,1.0502454042434692
3.0000000000000000,13406.9453125000000000,1.0502454042434692
4.0000000000000000,13404.5449218750000000,1.0317248106002808
5.0000000000000000,13403.6416015625000000,1.0063775777816772
6.0000000000000000,13403.6416015625000000,1.0063775777816772
7.0000000000000000,13403.6416015625000000,1.0063775777816772
8.0000000000000000,13403.6416015625000000,1.0063775777816772
10.0000000000000000,13403.6416015625000000,1.0063775777816772
12.0000000000000000,13403.6250000000000000,1.0088758468627930
15.0000000000000000,13403.5791015625000000,1.0181145668029785
18.0000000000000000,13403.5136718750000000,1.0216287374496460
22.0000000000000000,13403.4130859375000000,1.0213675498962402
26.0000000000000000,13403.2890625000000000,1.0291826725006104
31.0000000000000000,13403.1181640625000000,1.0325994491577148
38.0000000000000000,13402.8310546875000000,1.0446267127990723
46.0000000000000000,13402.3740234375000000,1.0611238479614258
55.0000000000000000,13401.5781250000000000,1.0886594057083130
66.0000000000000000,13399.5371093750000000,1.1225833892822266
79.0000000000000000,13381.7939453125000000,1.1725660562515259
95.0000000000000000,12740.7128906250000000,1.0346648693084717
114.0000000000000000,12417.1855468750000000,0.9612930417060852
137.0000000000000000,5048.3012695312500000,0.4217168092727661
164.0000000000000000,605.2244873046875000,0.2494548559188843
197.0000000000000000,14.7851333618164062,0.1837729066610336
237.0000000000000000,2.8779051303863525,0.1768068969249725
284.0000000000000000,2.1594467163085938,0.1673165261745453
341.0000000000000000,1.8320087194442749,0.1602128446102142
410.0000000000000000,1.3006786108016968,0.1466658711433411
492.0000000000000000,1.1679824590682983,0.1424757540225983
590.0000000000000000,0.9292364716529846,0.1328320205211639
708.0000000000000000,0.8257499337196350,0.1268271058797836
850.0000000000000000,0.7208832502365112,0.1179012581706047
1020.0000000000000000,0.6524758934974670,0.1094068512320518
1224.0000000000000000,0.5975117087364197,0.1013109833002090
1469.0000000000000000,0.5442901849746704,0.0930048972368240
1763.0000000000000000,0.4751227796077728,0.0819163843989372
2116.0000000000000000,0.4205852150917053,0.0729753300547600
2539.0000000000000000,0.3523329496383667,0.0615239292383194
3047.0000000000000000,0.2876411974430084,0.0503592863678932
3657.0000000000000000,0.2215257138013840,0.0385755822062492
4388.0000000000000000,0.1616736054420471,0.0275977067649364
5266.0000000000000000,0.1082945391535759,0.0173491984605789
6319.0000000000000000,0.0701203569769859,0.0096669690683484
7583.0000000000000000,0.0454829409718513,0.0044894060119987
9100.0000000000000000,0.0309252887964249,0.0016534785972908
10920.0000000000000000,0.0213877595961094,0.0004723087477032
13104.0000000000000000,0.0140403369441628,0.0001219244295498
15725.0000000000000000,0.0095532974228263,0.0000379047341994
18870.0000000000000000,0.0074516455642879,0.0000169332288351
22644.0000000000000000,0.0061320061795413,0.0000094092074505
27173.0000000000000000,0.0051927068270743,0.0000065320646172
32608.0000000000000000,0.0044437656179070,0.0000048593205975
39130.0000000000000000,0.0037764240987599,0.0000039707920223
46956.0000000000000000,0.0032093189656734,0.0000030565593079
56347.0000000000000000,0.0027263322845101,0.0000024582502647
67617.0000000000000000,0.0023176211398095,0.0000019105825686
81140.0000000000000000,0.0019485569791868,0.0000014248184925
97368.0000000000000000,0.0016521390061826,0.0000010507366142
99998.0000000000000000,0.0016122835222632,0.0000010153527228


==> Graphics/Data/Arctan2/SolCol.csv <==
a,b
0.0057328333094704,-0.0000126445568661
0.0171984999284113,-0.0000356453569172
0.0286641665473521,-0.0000557188892534
0.0401298331662930,-0.0000730134101717
0.0515954997852338,-0.0000876766932625
0.0630611664041747,-0.0000998559053484
0.0745268330231155,-0.0001096974829776
0.0859924996420564,-0.0001173470095668
0.0974581662609972,-0.0001229490932811
0.1089238328799381,-0.0001266472457314
0.1203894994988789,-0.0001285837615671
0.1318551661178198,-0.0001288995990305
0.1433208327367606,-0.0001277342615375
0.1547864993557015,-0.0001252256803391
0.1662521659746423,-0.0001215100983111
0.1777178325935832,-0.0001167219549145
0.1891834992125240,-0.0001109937723574
0.2006491658314649,-0.0001044560429868
0.2121148324504057,-0.0000972371179242
0.2235804990693466,-0.0000894630969572
0.2350461656882874,-0.0000812577196849
0.2465118323072283,-0.0000727422579114
0.2579774989261692,-0.0000640354092702
0.2694431655451100,-0.0000552531920516
0.2809088321640508,-0.0000465088412031
0.2923744987829917,-0.0000379127054547
0.3038401654019325,-0.0000295721455170
0.3153058320208734,-0.0000215914332932
0.3267714986398143,-0.0000140716520280
0.3382371652587551,-0.0000071105973177
0.3497028318776960,-0.0000008026788877
0.3611684984966368,0.0000047611769569
0.3726341651155776,0.0000094936243192
0.3840998317345185,0.0000133109942489
0.3955654983534593,0.0000161333909538
0.4070311649724002,0.0000178847878160
0.4184968315913410,0.0000184931233453
0.4299624982102819,0.0000178903972083
0.4414281648292228,0.0000160127664783
0.4528938314481636,0.0000128006422456
0.4643594980671044,0.0000081987867293
0.4758251646860454,0.0000021564110319
0.4872908313049862,-0.0000053727263413
0.4987564979239270,-0.0000144302200724
0.5102221645428678,-0.0000250529176360
0.5216878311618087,-0.0000372728178338
0.5331534977807495,-0.0000511169682130
0.5446191643996904,-0.0000666073613471
0.5560848310186313,-0.0000837608300099
0.5675504976375721,-0.0001025889413262
0.5790161642565129,-0.0001230978900446
0.5904818308754538,-0.0001452883911591
0.6019474974943947,-0.0001691555722001
0.6134131641133355,-0.0001946888656211
0.6248788307322763,-0.0002218719018425
0.6363444973512172,-0.0002506824036543
0.6478101639701580,-0.0002810920828632
0.6592758305890990,-0.0003130665402586
0.6707414972080398,-0.0003465651702074
0.6822071638269805,-0.0003815410714435
0.6936728304459215,-0.0004179409659113
0.7051384970648623,-0.0004557051278602
0.7166041636838031,-0.0004947673257470
0.7280698303027441,-0.0005350547799337
0.7395354969216849,-0.0005764881396132
0.7510011635406257,-0.0006189814829106
0.7624668301595666,-0.0006624423446642
0.7739324967785074,-0.0007067717769852
0.7853981633974483,-0.0007518644483564
0.7968638300163892,-0.0007976087877143
0.8083294966353299,-0.0008438871807028
0.8197951632542708,-0.0008905762260438
0.8312608298732117,-0.0009375470607661
0.8427264964921526,-0.0009846657638115
0.8541921631110934,-0.0010317938483312
0.8656578297300342,-0.0010787888537068
0.8771234963489751,-0.0011255050489923
0.8885891629679159,-0.0011717942600201
0.9000548295868568,-0.0012175068327745
0.9115204962057977,-0.0012624927457690
0.9229861628247384,-0.0013066028839767
0.9344518294436793,-0.0013496904862539
0.9459174960626201,-0.0013916127770619
0.9573831626815611,-0.0014322327914848
0.9688488293005020,-0.0014714213998896
0.9803144959194428,-0.0015090595349161
0.9917801625383835,-0.0015450406185533
1.0032458291573243,-0.0015792731806344
1.0147114957762653,-0.0016116836518678
1.0261771623952063,-0.0016422193041324
1.0376428290141471,-0.0016708512979095
1.0491084956330878,-0.0016975777808842
1.0605741622520286,-0.0017224269625107
1.0720398288709696,-0.0017454600661344
1.0835054954899104,-0.0017667740325188
1.0949711621088514,-0.0017865038156268
1.1064368287277921,-0.0018048240725157
1.1179024953467329,-0.0018219500032107
1.1293681619656737,-0.0018381370422629
1.1408338285846147,-0.0018536790396777
1.1522994952035555,-0.0018689044925883
1.1637651618224965,-0.0018841702966271
1.1752308284414372,-0.0018998523712242
1.1866964950603780,-0.0019163323655097
1.1981621616793190,-0.0019339794533468
1.2096278282982598,-0.0019531259466339
1.2210934949172005,-0.0019740350428728
1.2325591615361415,-0.0019968583862565
1.2440248281550823,-0.0020215801083094
1.2554904947740233,-0.0020479423657707
1.2669561613929641,-0.0020753446757234
1.2784218280119048,-0.0021027048372014
1.2898874946308456,-0.0021282617283785
1.3013531612497866,-0.0021492878185754
1.3128188278687274,-0.0021616586522315
1.3242844944876684,-0.0021591927331490
1.3357501611066092,-0.0021326200329714
1.3472158277255499,-0.0020679480067582
1.3586814943444907,-0.0019438507629582
1.3701471609634315,-0.0017274798010275
1.3816128275823727,-0.0013677385022992
1.3930784942013135,-0.0007845117195356
1.4045441608202542,0.0001484960669739
1.4160098274391950,0.0016309084581760
1.4274754940581358,0.0039782091479540
1.4389411606770768,0.0076875428033178
1.4504068272960178,0.0135378002714007
1.4618724939149585,0.0227381764832011
1.4733381605338993,0.0371404214589541
1.4848038271528401,0.0595228484434292
1.4962694937717809,0.0939246321820544
1.5077351603907219,0.1459296695888545
1.5192008270096629,0.2226345510013887
1.5306664936286036,0.3317903626807230
1.5421321602475444,0.4794770518089039
1.5535978268664852,0.6662022469339011
1.5650634934854262,0.8830436620724040
1.5765291601043669,1.1113320066907513
1.5879948267233079,1.3281598401727548
1.5994604933422487,1.5148821150713967
1.6109261599611895,1.6625831892869518
1.6223918265801305,1.7717515378042463
1.6338574931990713,1.8484518772851806
1.6453231598180120,1.9004405032312333
1.6567888264369530,1.9348295012780137
1.6682544930558938,1.9572130478906766
1.6797201596748346,1.9716297564180729
1.6911858262937756,1.9808500680439407
1.7026514929127163,1.9867166937778469
1.7141171595316571,1.9904328947836052
1.7255828261505981,1.9927760650608817
1.7370484927695389,1.9942455203252454
1.7485141593884799,1.9951609485255726
1.7599798260074206,1.9957266101866447
1.7714454926263614,1.9960727339432467
1.7829111592453022,1.9962820748707102
1.7943768258642432,1.9964069362150210
1.8058424924831842,1.9964800937594973
1.8173081591021250,1.9965218248808378
1.8287738257210657,1.9965444438307005
1.8402394923400065,1.9965552342583424
1.8517051589589473,1.9965583466306944
1.8631708255778880,1.9965560237643958
1.8746364921968293,1.9965493882157037
1.8861021588157700,1.9965389429504343
1.8975678254347108,1.9965248840654926
1.9090334920536516,1.9965072904236287
1.9204991586725924,1.9964862330519400
1.9319648252915331,1.9964618327490984
1.9434304919104741,1.9964342848399181
1.9548961585294149,1.9964038636924990
1.9663618251483561,1.9963709153766571
1.9778274917672969,1.9963358439868113
1.9892931583862377,1.9962990952194650
2.0007588250051787,1.9962611394841168
2.0122244916241194,1.9962224559376334
2.0236901582430602,1.9961835182324810
2.0351558248620010,1.9961447823685790
2.0466214914809417,1.9961066767753726
2.0580871580998825,1.9960695945825808
2.0695528247188233,1.9960338879355646
2.0810184913377645,1.9959998641536771
2.0924841579567053,1.9959677835029999
2.1039498245756461,1.9959378583481482
2.1154154911945873,1.9959102534543036
2.1268811578135280,1.9958850872252607
2.1383468244324688,1.9958624336824096
2.1498124910514096,1.9958423250109361
2.1612781576703504,1.9958247545214192
2.1727438242892911,1.9958096798962808
2.1842094909082319,1.9957970266106557
2.1956751575271727,1.9957866914356892
2.2071408241461139,1.9957785459489061
2.2186064907650547,1.9957724399910102
2.2300721573839954,1.9957682050214085
2.2415378240029362,1.9957656573358562
2.2530034906218770,1.9957646011191084
2.2644691572408182,1.9957648313135532
2.2759348238597590,1.9957661362913937
2.2874004904786998,1.9957683003235513
2.2988661570976405,1.9957711058428993
2.3103318237165813,1.9957743355030404
2.3217974903355221,1.9957777740366958
2.3332631569544633,1.9957812099199215
2.3447288235734041,1.9957844368500397
2.3561944901923448,1.9957872550463196
2.3676601568112856,1.9957894723832454
2.3791258234302264,1.9957909053667306
2.3905914900491672,1.9957913799638076
2.4020571566681084,1.9957907322964241
2.4135228232870491,1.9957888092098055
2.4249884899059899,1.9957854687256271
2.4364541565249307,1.9957805803898647
2.4479198231438719,1.9957740255248237
2.4593854897628127,1.9957656973943632
2.4708511563817535,1.9957555012908521
2.4823168230006942,1.9957433545518914
2.4937824896196350,1.9957291865143341
2.5052481562385758,1.9957129384126151
2.5167138228575165,1.9956945632279084
2.5281794894764573,1.9956740254941501
2.5396451560953985,1.9956513010664869
2.5511108227143393,1.9956263768572757
2.5625764893332801,1.9955992505443185
2.5740421559522213,1.9955699302556360
2.5855078225711621,1.9955384342346796
2.5969734891901028,1.9955047904895438
2.6084391558090436,1.9954690364294172
2.6199048224279844,1.9954312184911618
2.6313704890469252,1.9953913917586747
2.6428361556658659,1.9953496195773777
2.6543018222848067,1.9953059731659759
2.6657674889037475,1.9952605312273453
2.6772331555226887,1.9952133795602578
2.6886988221416295,1.9951646106734227
2.7001644887605707,1.9951143234031659
2.7116301553795115,1.9950626225358969
2.7230958219984522,1.9950096184363708
2.7345614886173930,1.9949554266826302
2.7460271552363338,1.9949001677083658
2.7574928218552746,1.9948439664533391
2.7689584884742153,1.9947869520224182
2.7804241550931561,1.9947292573536577
2.7918898217120969,1.9946710188958130
2.8033554883310376,1.9946123762955483
2.8148211549499789,1.9945534720945974
2.8262868215689201,1.9944944514370144
2.8377524881878609,1.9944354617866371
2.8492181548068016,1.9943766526548228
2.8606838214257424,1.9943181753384676
2.8721494880446832,1.9942601826682982
2.8836151546636239,1.9942028287673710
2.8950808212825647,1.9941462688196998
2.9065464879015055,1.9940906588488916
2.9180121545204463,1.9940361555066686
2.9294778211393870,1.9939829158711069
2.9409434877583283,1.9939310972544226
2.9524091543772690,1.9938808570201139
2.9638748209962102,1.9938323524092716
2.9753404876151510,1.9937857403758290
2.9868061542340918,1.9937411774305216
2.9982718208530326,1.9936988194933760
3.0097374874719733,1.9936588217544187
3.0212031540909141,1.9936213385424439
3.0326688207098549,1.9935865232015377
3.0441344873287957,1.9935545279751519
3.0556001539477364,1.9935255038974735
3.0670658205666776,1.9934996006918231
3.0785314871856184,1.9934769666758874
3.0899971538045592,1.9934577486734908
3.1014628204235004,1.9934420919326954
3.1129284870424412,1.9934301400499892
3.1243941536613820,1.9934220349003253
3.1358598202803227,1.9934179165727652


==> Graphics/Data/Arctan2/SolDual.csv <==
a,b
0.0057328333094704,-0.0000018297767273
0.0171984999284113,-0.0000056259565542
0.0286641665473521,-0.0000094857351875
0.0401298331662930,-0.0000132790788998
0.0515954997852338,-0.0000168902108743
0.0630611664041747,-0.0000202178015051
0.0745268330231155,-0.0000231750499811
0.0859924996420564,-0.0000256896533785
0.0974581662609972,-0.0000277036610591
0.1089238328799381,-0.0000291732138264
0.1203894994988789,-0.0000300681690101
0.1318551661178198,-0.0000303716143569
0.1433208327367606,-0.0000300792752913
0.1547864993557015,-0.0000291988216939
0.1662521659746423,-0.0000277490818172
0.1777178325935832,-0.0000257591722484
0.1891834992125240,-0.0000232675539271
0.2006491658314649,-0.0000203210250916
0.2121148324504057,-0.0000169736626447
0.2235804990693466,-0.0000132857237946
0.2350461656882874,-0.0000093225199394
0.2465118323072283,-0.0000051532746294
0.2579774989261692,-0.0000008499770928
0.2694431655451100,0.0000035137577278
0.2809088321640508,0.0000078638123719
0.2923744987829917,0.0000121266638288
0.3038401654019325,0.0000162304456726
0.3153058320208734,0.0000201059676213
0.3267714986398143,0.0000236876856142
0.3382371652587551,0.0000269146162389
0.3497028318776960,0.0000297311899830
0.3611684984966368,0.0000320880382502
0.3726341651155776,0.0000339427094082
0.3840998317345185,0.0000352603092531
0.3955654983534593,0.0000360140612376
0.4070311649724002,0.0000361857815893
0.4184968315913410,0.0000357662640994
0.4299624982102819,0.0000347555688991
0.4414281648292228,0.0000331632090254
0.4528938314481636,0.0000310082280657
0.4643594980671044,0.0000283191617113
0.4758251646860454,0.0000251338757334
0.4872908313049862,0.0000214992727806
0.4987564979239270,0.0000174708605679
0.5102221645428678,0.0000131121745711
0.5216878311618087,0.0000084940492996
0.5331534977807495,0.0000036937337096
0.5446191643996904,-0.0000012061516452
0.5560848310186313,-0.0000061188154716
0.5675504976375721,-0.0000109546510615
0.5790161642565129,-0.0000156227385901
0.5904818308754538,-0.0000200324823370
0.6019474974943947,-0.0000240953656097
0.6134131641133355,-0.0000277268005155
0.6248788307322763,-0.0000308480436962
0.6363444973512172,-0.0000333881429340
0.6478101639701580,-0.0000352858733023
0.6592758305890990,-0.0000364916156224
0.6707414972080398,-0.0000369691245860
0.6822071638269805,-0.0000366971294483
0.6936728304459215,-0.0000356707069838
0.7051384970648623,-0.0000339023648238
0.7166041636838031,-0.0000314227737201
0.7280698303027441,-0.0000282810900567
0.7395354969216849,-0.0000245448153092
0.7510011635406257,-0.0000202991473875
0.7624668301595666,-0.0000156457899425
0.7739324967785074,-0.0000107011997851
0.7853981633974483,-0.0000055942693444
0.7968638300163892,-0.0000004634602672
0.8083294966353299,0.0000045465747034
0.8197951632542708,0.0000092888221850
0.8312608298732117,0.0000136181089576
0.8427264964921526,0.0000173955690768
0.8541921631110934,0.0000204932527913
0.8656578297300342,0.0000227987349595
0.8771234963489751,0.0000242195664941
0.8885891629679159,0.0000246874028269
0.9000548295868568,0.0000241616392442
0.9115204962057977,0.0000226323848697
0.9229861628247384,0.0000201226153698
0.9344518294436793,0.0000166893593589
0.9459174960626201,0.0000124237947985
0.9573831626815611,0.0000074501590402
0.9688488293005020,0.0000019234090055
0.9803144959194428,-0.0000039743945566
0.9917801625383835,-0.0000100389636062
1.0032458291573243,-0.0000160498611024
1.0147114957762653,-0.0000217776764662
1.0261771623952063,-0.0000269921472790
1.0376428290141471,-0.0000314710301486
1.0491084956330878,-0.0000350094783195
1.0605741622520286,-0.0000374296395930
1.0720398288709696,-0.0000385901457604
1.0835054954899104,-0.0000383951240354
1.0949711621088514,-0.0000368023217857
1.1064368287277921,-0.0000338298978198
1.1179024953467329,-0.0000295613958978
1.1293681619656737,-0.0000241483782770
1.1408338285846147,-0.0000178101576052
1.1522994952035555,-0.0000108300226994
1.1637651618224965,-0.0000035473047737
1.1752308284414372,0.0000036554291730
1.1866964950603780,0.0000103708482504
1.1981621616793190,0.0000161919006360
1.2096278282982598,0.0000207445077884
1.2210934949172005,0.0000237292731919
1.2325591615361415,0.0000249740447458
1.2440248281550823,0.0000244999847286
1.2554904947740233,0.0000226052070070
1.2669561613929641,0.0000199724668943
1.2784218280119048,0.0000178115585669
1.2898874946308456,0.0000180541968611
1.3013531612497866,0.0000236312335122
1.3128188278687274,0.0000388823550421
1.3242844944876684,0.0000701822289829
1.3357501611066092,0.0001269228792314
1.3472158277255499,0.0002230832305538
1.3586814943444907,0.0003797639389909
1.3701471609634315,0.0006293001475909
1.3816128275823727,0.0010219328844644
1.3930784942013135,0.0016365872430687
1.4045441608202542,0.0025981614494087
1.4160098274391950,0.0041049875675426
1.4274754940581358,0.0064719041377713
1.4389411606770768,0.0101967706529173
1.4504068272960178,0.0160611771242847
1.4618724939149585,0.0252789733067379
1.4733381605338993,0.0397070682489832
1.4848038271528401,0.0621261677932985
1.4962694937717809,0.0965711681390266
1.5077351603907219,0.1486142807382999
1.5192008270096629,0.2253401426821524
1.5306664936286036,0.3345012300883014
1.5421321602475444,0.4821977441010836
1.5535978268664852,0.6689573213651353
1.5650634934854262,0.8858484988534296
1.5765291601043669,1.1141701668454405
1.5879948267233079,1.3310036819059685
1.5994604933422487,1.5177288078145525
1.6109261599611895,1.6654562504176753
1.6223918265801305,1.7746728072074685
1.6338574931990713,1.8514217267752797
1.6453231598180120,1.9034413476935470
1.6567888264369530,1.9378410159365678
1.6682544930558938,1.9602243145210987
1.6797201596748346,1.9746426759019018
1.6911858262937756,1.9838759298245900
1.7026514929127163,1.9897701407533177
1.7141171595316571,1.9935265828239312
1.7255828261505981,1.9959175074838675
1.7370484927695389,1.9974362033895146
1.7485141593884799,1.9983971004220802
1.7599798260074206,1.9990008451141941
1.7714454926263614,1.9993759222490370
1.7829111592453022,1.9996050151933316
1.7943768258642432,1.9997416174033842
1.8058424924831842,1.9998204903730086
1.8173081591021250,1.9998642654909007
1.8287738257210657,1.9998876378026154
1.8402394923400065,1.9999000558307114
1.8517051589589473,1.9999074687326879
1.8631708255778880,1.9999134782530854
1.8746364921968293,1.9999201106103859
1.8861021588157700,1.9999283420041192
1.8975678254347108,1.9999384614220319
1.9090334920536516,1.9999503237363097
1.9204991586725924,1.9999635271897569
1.9319648252915331,1.9999775376750368
1.9434304919104741,1.9999917748871134
1.9548961585294149,2.0000056707720657
1.9663618251483561,2.0000187076701188
1.9778274917672969,2.0000304415333279
1.9892931583862377,2.0000405142119062
2.0007588250051787,2.0000486578202818
2.0122244916241194,2.0000546934756809
2.0236901582430602,2.0000585261632491
2.0351558248620010,2.0000601370689943
2.0466214914809417,2.0000595744006651
2.0580871580998825,2.0000569434645756
2.0695528247188233,2.0000523965673849
2.0810184913377645,2.0000461231547595
2.0924841579567053,2.0000383404752942
2.1039498245756461,2.0000292849614087
2.1154154911945873,2.0000192044440896
2.1268811578135280,2.0000083512611249
2.1383468244324688,1.9999969762754082
2.1498124910514096,1.9999853237882534
2.1612781576703504,1.9999736273100501
2.1727438242892911,1.9999621061351971
2.1842094909082319,1.9999509626584371
2.1956751575271727,1.9999403803642388
2.2071408241461139,1.9999305224187032
2.2186064907650547,1.9999215307937517
2.2300721573839954,1.9999135258554088
2.2415378240029362,1.9999066063513331
2.2530034906218770,1.9999008497368638
2.2644691572408182,1.9998963127835643
2.2759348238597590,1.9998930324191133
2.2874004904786998,1.9998910267523893
2.2988661570976405,1.9998902962424987
2.3103318237165813,1.9998908249752345
2.3217974903355221,1.9998925820149398
2.3332631569544633,1.9998955228039115
2.3447288235734041,1.9998995905854500
2.3561944901923448,1.9999047178300731
2.3676601568112856,1.9999108276477910
2.3791258234302264,1.9999178351721396
2.3905914900491672,1.9999256489042732
2.4020571566681084,1.9999341720077755
2.4135228232870491,1.9999433035468159
2.4249884899059899,1.9999529396620841
2.4364541565249307,1.9999629746804559
2.4479198231438719,1.9999733021557040
2.4593854897628127,1.9999838158386745
2.4708511563817535,1.9999944105763316
2.4823168230006942,2.0000049831398896
2.4937824896196350,2.0000154329829121
2.5052481562385758,2.0000256629308302
2.5167138228575165,2.0000355798037686
2.5281794894764573,2.0000450949749160
2.5396451560953985,2.0000541248670132
2.5511108227143393,2.0000625913896020
2.5625764893332801,2.0000704223200088
2.5740421559522213,2.0000775516309597
2.5855078225711621,2.0000839197678877
2.5969734891901028,2.0000894738789503
2.6084391558090436,2.0000941680007909
2.6199048224279844,2.0000979632030038
2.6313704890469252,2.0001008276942414
2.6428361556658659,2.0001027368927895
2.6543018222848067,2.0001036734643627
2.6657674889037475,2.0001036273297514
2.6772331555226887,2.0001025956448930
2.6886988221416295,2.0001005827557519
2.7001644887605707,2.0000976001303425
2.7116301553795115,2.0000936662700788
2.7230958219984522,2.0000888066025078
2.7345614886173930,2.0000830533574052
2.7460271552363338,2.0000764454280402
2.7574928218552746,2.0000690282193592
2.7689584884742153,2.0000608534846811
2.7804241550931561,2.0000519791524276
2.7918898217120969,2.0000424691442547
2.8033554883310376,2.0000323931859376
2.8148211549499789,2.0000218266121870
2.8262868215689201,2.0000108501664928
2.8377524881878609,1.9999995497970751
2.8492181548068016,1.9999880164498485
2.8606838214257424,1.9999763458592923
2.8721494880446832,1.9999646383380134
2.8836151546636239,1.9999529985657334
2.8950808212825647,1.9999415353783665
2.9065464879015055,1.9999303615577788
2.9180121545204463,1.9999195936227945
2.9294778211393870,1.9999093516219162
2.9409434877583283,1.9998997589282232
2.9524091543772690,1.9998909420368236
2.9638748209962102,1.9998830303652353
2.9753404876151510,1.9998761560569749
2.9868061542340918,1.9998704537886722
2.9982718208530326,1.9998660605809016
3.0097374874719733,1.9998631156129789
3.0212031540909141,1.9998617600418807
3.0326688207098549,1.9998621368254372
3.0441344873287957,1.9998643905499398
3.0556001539477364,1.9998686672622401
3.0670658205666776,1.9998751143064482
3.0785314871856184,1.9998838801652843
3.0899971538045592,1.9998951143061103
3.1014628204235004,1.9999089670316978
3.1129284870424412,1.9999255893357293
3.1243941536613820,1.9999451327630331
3.1358598202803227,1.9999677492745414


==> Graphics/Data/Arctan2/SolExact.csv <==
a,b
0.0057328333094704,0.0000000000000000
0.0171984999284113,0.0000000000000000
0.0286641665473521,0.0000000000000000
0.0401298331662930,0.0000000000000000
0.0515954997852338,0.0000000000000000
0.0630611664041747,0.0000000000000000
0.0745268330231155,0.0000000000000000
0.0859924996420564,0.0000000000000000
0.0974581662609972,0.0000000000000000
0.1089238328799381,0.0000000000000000
0.1203894994988789,0.0000000000000000
0.1318551661178198,0.0000000000000000
0.1433208327367606,0.0000000000000000
0.1547864993557015,0.0000000000000000
0.1662521659746423,0.0000000000000000
0.1777178325935832,0.0000000000000000
0.1891834992125240,0.0000000000000000
0.2006491658314649,0.0000000000000000
0.2121148324504057,0.0000000000000000
0.2235804990693466,0.0000000000000000
0.2350461656882874,0.0000000000000000
0.2465118323072283,0.0000000000000000
0.2579774989261692,0.0000000000000000
0.2694431655451100,0.0000000000000000
0.2809088321640508,0.0000000000000000
0.2923744987829917,0.0000000000000000
0.3038401654019325,0.0000000000000000
0.3153058320208734,0.0000000000000000
0.3267714986398143,0.0000000000000000
0.3382371652587551,0.0000000000000000
0.3497028318776960,0.0000000000000000
0.3611684984966368,0.0000000000000000
0.3726341651155776,0.0000000000000000
0.3840998317345185,0.0000000000000000
0.3955654983534593,0.0000000000000000
0.4070311649724002,0.0000000000000000
0.4184968315913410,0.0000000000000000
0.4299624982102819,0.0000000000000000
0.4414281648292228,0.0000000000000000
0.4528938314481636,0.0000000000000000
0.4643594980671044,0.0000000000000000
0.4758251646860454,0.0000000000000000
0.4872908313049862,0.0000000000000000
0.4987564979239270,0.0000000000000000
0.5102221645428678,0.0000000000000000
0.5216878311618087,0.0000000000000000
0.5331534977807495,0.0000000000000000
0.5446191643996904,0.0000000000000000
0.5560848310186313,0.0000000000000000
0.5675504976375721,0.0000000000000000
0.5790161642565129,0.0000000000000000
0.5904818308754538,0.0000000000000000
0.6019474974943947,0.0000000000000000
0.6134131641133355,0.0000000000000000
0.6248788307322763,0.0000000000000001
0.6363444973512172,0.0000000000000001
0.6478101639701580,0.0000000000000002
0.6592758305890990,0.0000000000000003
0.6707414972080398,0.0000000000000004
0.6822071638269805,0.0000000000000008
0.6936728304459215,0.0000000000000011
0.7051384970648623,0.0000000000000019
0.7166041636838031,0.0000000000000029
0.7280698303027441,0.0000000000000046
0.7395354969216849,0.0000000000000072
0.7510011635406257,0.0000000000000114
0.7624668301595666,0.0000000000000181
0.7739324967785074,0.0000000000000288
0.7853981633974483,0.0000000000000454
0.7968638300163892,0.0000000000000718
0.8083294966353299,0.0000000000001137
0.8197951632542708,0.0000000000001799
0.8312608298732117,0.0000000000002844
0.8427264964921526,0.0000000000004500
0.8541921631110934,0.0000000000007118
0.8656578297300342,0.0000000000011260
0.8771234963489751,0.0000000000017811
0.8885891629679159,0.0000000000028176
0.9000548295868568,0.0000000000044571
0.9115204962057977,0.0000000000070508
0.9229861628247384,0.0000000000111536
0.9344518294436793,0.0000000000176439
0.9459174960626201,0.0000000000279108
0.9573831626815611,0.0000000000441521
0.9688488293005020,0.0000000000698442
0.9803144959194428,0.0000000001104867
0.9917801625383835,0.0000000001747789
1.0032458291573243,0.0000000002764827
1.0147114957762653,0.0000000004373680
1.0261771623952063,0.0000000006918726
1.0376428290141471,0.0000000010944732
1.0491084956330878,0.0000000017313471
1.0605741622520286,0.0000000027388180
1.0720398288709696,0.0000000043325362
1.0835054954899104,0.0000000068536391
1.0949711621088514,0.0000000108417717
1.1064368287277921,0.0000000171505987
1.1179024953467329,0.0000000271305323
1.1293681619656737,0.0000000429177890
1.1408338285846147,0.0000000678916502
1.1522994952035555,0.0000001073978003
1.1637651618224965,0.0000001698925763
1.1752308284414372,0.0000002687530556
1.1866964950603780,0.0000004251404290
1.1981621616793190,0.0000006725295673
1.2096278282982598,0.0000010638743233
1.2210934949172005,0.0000016829422854
1.2325591615361415,0.0000026622451205
1.2440248281550823,0.0000042114023300
1.2554904947740233,0.0000066620092396
1.2669561613929641,0.0000105386120789
1.2784218280119048,0.0000166709794732
1.2898874946308456,0.0000263716947400
1.3013531612497866,0.0000417170641767
1.3128188278687274,0.0000659914234081
1.3242844944876684,0.0001043898292743
1.3357501611066092,0.0001651292569961
1.3472158277255499,0.0002612054244245
1.3586814943444907,0.0004131694644867
1.3701471609634315,0.0006535142214217
1.3816128275823727,0.0010335976274718
1.3930784942013135,0.0016345565484481
1.4045441608202542,0.0025844759158934
1.4160098274391950,0.0040853105235779
1.4274754940581358,0.0064548803652494
1.4389411606770768,0.0101918345876179
1.4504068272960178,0.0160747964473108
1.4618724939149585,0.0253103451909625
1.4733381605338993,0.0397457459335669
1.4848038271528401,0.0621550336628349
1.4962694937717809,0.0965765574054990
1.5077351603907219,0.1485989820915581
1.5192008270096629,0.2253267576128944
1.5306664936286036,0.3345140537231731
1.5421321602475444,0.4822335098192116
1.5535978268664852,0.6689829754173513
1.5650634934854262,0.8858431370655586
1.5765291601043669,1.1141568629344414
1.5879948267233079,1.3310170245826487
1.5994604933422487,1.5177664901807884
1.6109261599611895,1.6654859462768270
1.6223918265801305,1.7746732423871072
1.6338574931990713,1.8514010179084419
1.6453231598180120,1.9034234425945002
1.6567888264369530,1.9378449663371651
1.6682544930558938,1.9602542540664332
1.6797201596748346,1.9746896548090374
1.6911858262937756,1.9839252035526895
1.7026514929127163,1.9898081654123820
1.7141171595316571,1.9935451196347505
1.7255828261505981,1.9959146894764221
1.7370484927695389,1.9974155240841065
1.7485141593884799,1.9983654434515519
1.7599798260074206,1.9989664023725282
1.7714454926263614,1.9993464857785783
1.7829111592453022,1.9995868305355133
1.7943768258642432,1.9997387945755754
1.8058424924831842,1.9998348707430038
1.8173081591021250,1.9998956101707257
1.8287738257210657,1.9999340085765920
1.8402394923400065,1.9999582829358233
1.8517051589589473,1.9999736283052600
1.8631708255778880,1.9999833290205267
1.8746364921968293,1.9999894613879210
1.8861021588157700,1.9999933379907604
1.8975678254347108,1.9999957885976700
1.9090334920536516,1.9999973377548796
1.9204991586725924,1.9999983170577145
1.9319648252915331,1.9999989361256767
1.9434304919104741,1.9999993274704329
1.9548961585294149,1.9999995748595709
1.9663618251483561,1.9999997312469444
1.9778274917672969,1.9999998301074235
1.9892931583862377,1.9999998926021996
2.0007588250051787,1.9999999321083499
2.0122244916241194,1.9999999570822111
2.0236901582430602,1.9999999728694677
2.0351558248620010,1.9999999828494013
2.0466214914809417,1.9999999891582283
2.0580871580998825,1.9999999931463610
2.0695528247188233,1.9999999956674639
2.0810184913377645,1.9999999972611819
2.0924841579567053,1.9999999982686529
2.1039498245756461,1.9999999989055268
2.1154154911945873,1.9999999993081274
2.1268811578135280,1.9999999995626321
2.1383468244324688,1.9999999997235172
2.1498124910514096,1.9999999998252211
2.1612781576703504,1.9999999998895133
2.1727438242892911,1.9999999999301559
2.1842094909082319,1.9999999999558478
2.1956751575271727,1.9999999999720892
2.2071408241461139,1.9999999999823561
2.2186064907650547,1.9999999999888463
2.2300721573839954,1.9999999999929492
2.2415378240029362,1.9999999999955429
2.2530034906218770,1.9999999999971823
2.2644691572408182,1.9999999999982188
2.2759348238597590,1.9999999999988740
2.2874004904786998,1.9999999999992881
2.2988661570976405,1.9999999999995501
2.3103318237165813,1.9999999999997156
2.3217974903355221,1.9999999999998201
2.3332631569544633,1.9999999999998863
2.3447288235734041,1.9999999999999281
2.3561944901923448,1.9999999999999547
2.3676601568112856,1.9999999999999711
2.3791258234302264,1.9999999999999818
2.3905914900491672,1.9999999999999885
2.4020571566681084,1.9999999999999929
2.4135228232870491,1.9999999999999956
2.4249884899059899,1.9999999999999971
2.4364541565249307,1.9999999999999982
2.4479198231438719,1.9999999999999989
2.4593854897628127,1.9999999999999991
2.4708511563817535,1.9999999999999996
2.4823168230006942,1.9999999999999996
2.4937824896196350,1.9999999999999998
2.5052481562385758,2.0000000000000000
2.5167138228575165,2.0000000000000000
2.5281794894764573,2.0000000000000000
2.5396451560953985,2.0000000000000000
2.5511108227143393,2.0000000000000000
2.5625764893332801,2.0000000000000000
2.5740421559522213,2.0000000000000000
2.5855078225711621,2.0000000000000000
2.5969734891901028,2.0000000000000000
2.6084391558090436,2.0000000000000000
2.6199048224279844,2.0000000000000000
2.6313704890469252,2.0000000000000000
2.6428361556658659,2.0000000000000000
2.6543018222848067,2.0000000000000000
2.6657674889037475,2.0000000000000000
2.6772331555226887,2.0000000000000000
2.6886988221416295,2.0000000000000000
2.7001644887605707,2.0000000000000000
2.7116301553795115,2.0000000000000000
2.7230958219984522,2.0000000000000000
2.7345614886173930,2.0000000000000000
2.7460271552363338,2.0000000000000000
2.7574928218552746,2.0000000000000000
2.7689584884742153,2.0000000000000000
2.7804241550931561,2.0000000000000000
2.7918898217120969,2.0000000000000000
2.8033554883310376,2.0000000000000000
2.8148211549499789,2.0000000000000000
2.8262868215689201,2.0000000000000000
2.8377524881878609,2.0000000000000000
2.8492181548068016,2.0000000000000000
2.8606838214257424,2.0000000000000000
2.8721494880446832,2.0000000000000000
2.8836151546636239,2.0000000000000000
2.8950808212825647,2.0000000000000000
2.9065464879015055,2.0000000000000000
2.9180121545204463,2.0000000000000000
2.9294778211393870,2.0000000000000000
2.9409434877583283,2.0000000000000000
2.9524091543772690,2.0000000000000000
2.9638748209962102,2.0000000000000000
2.9753404876151510,2.0000000000000000
2.9868061542340918,2.0000000000000000
2.9982718208530326,2.0000000000000000
3.0097374874719733,2.0000000000000000
3.0212031540909141,2.0000000000000000
3.0326688207098549,2.0000000000000000
3.0441344873287957,2.0000000000000000
3.0556001539477364,2.0000000000000000
3.0670658205666776,2.0000000000000000
3.0785314871856184,2.0000000000000000
3.0899971538045592,2.0000000000000000
3.1014628204235004,2.0000000000000000
3.1129284870424412,2.0000000000000000
3.1243941536613820,2.0000000000000000
3.1358598202803227,2.0000000000000000


==> Graphics/Data/Arctan2/SolL2.csv <==
a,b
0.0057328333094704,-0.0000083813359508
0.0171984999284113,-0.0000252848365263
0.0286641665473521,-0.0000423515480643
0.0401298331662930,-0.0000595523081140
0.0515954997852338,-0.0000768583632523
0.0630611664041747,-0.0000942414312057
0.0745268330231155,-0.0001116737646118
0.0859924996420564,-0.0001291282162418
0.0974581662609972,-0.0001465783054916
0.1089238328799381,-0.0001639982859393
0.1203894994988789,-0.0001813632137496
0.1318551661178198,-0.0001986490166990
0.1433208327367606,-0.0002158325635752
0.1547864993557015,-0.0002328917336997
0.1662521659746423,-0.0002498054863013
0.1777178325935832,-0.0002665539294638
0.1891834992125240,-0.0002831183883514
0.2006491658314649,-0.0002994814724075
0.2121148324504057,-0.0003156271412082
0.2235804990693466,-0.0003315407686408
0.2350461656882874,-0.0003472092050639
0.2465118323072283,-0.0003626208370968
0.2579774989261692,-0.0003777656446733
0.2694431655451100,-0.0003926352549843
0.2809088321640508,-0.0004072229929232
0.2923744987829917,-0.0004215239276428
0.3038401654019325,-0.0004355349148160
0.3153058320208734,-0.0004492546341939
0.3267714986398143,-0.0004626836220408
0.3382371652587551,-0.0004758242980274
0.3497028318776960,-0.0004886809861509
0.3611684984966368,-0.0005012599292572
0.3726341651155776,-0.0005135692967331
0.3840998317345185,-0.0005256191849398
0.3955654983534593,-0.0005374216099633
0.4070311649724002,-0.0005489904922596
0.4184968315913410,-0.0005603416327835
0.4299624982102819,-0.0005714926802008
0.4414281648292228,-0.0005824630887917
0.4528938314481636,-0.0005932740666786
0.4643594980671044,-0.0006039485140269
0.4758251646860454,-0.0006145109508881
0.4872908313049862,-0.0006249874343936
0.4987564979239270,-0.0006354054650271
0.5102221645428678,-0.0006457938817490
0.5216878311618087,-0.0006561827457830
0.5331534977807495,-0.0006666032129278
0.5446191643996904,-0.0006770873942979
0.5560848310186313,-0.0006876682054651
0.5675504976375721,-0.0006983792040290
0.5790161642565129,-0.0007092544157138
0.5904818308754538,-0.0007203281491612
0.6019474974943947,-0.0007316347996760
0.6134131641133355,-0.0007432086422520
0.6248788307322763,-0.0007550836143133
0.6363444973512172,-0.0007672930886922
0.6478101639701580,-0.0007798696374707
0.6592758305890990,-0.0007928447874223
0.6707414972080398,-0.0008062487678980
0.6822071638269805,-0.0008201102521324
0.6936728304459215,-0.0008344560930474
0.7051384970648623,-0.0008493110547852
0.7166041636838031,-0.0008646975413086
0.7280698303027441,-0.0008806353235622
0.7395354969216849,-0.0008971412668242
0.7510011635406257,-0.0009142290600095
0.7624668301595666,-0.0009319089488646
0.7739324967785074,-0.0009501874751105
0.7853981633974483,-0.0009690672237886
0.7968638300163892,-0.0009885465812060
0.8083294966353299,-0.0010086195060661
0.8197951632542708,-0.0010292753165607
0.8312608298732117,-0.0010504984964075
0.8427264964921526,-0.0010722685230389
0.8541921631110934,-0.0010945597214116
0.8656578297300342,-0.0011173411472002
0.8771234963489751,-0.0011405765034628
0.8885891629679159,-0.0011642240952769
0.9000548295868568,-0.0011882368273048
0.9115204962057977,-0.0012125622497925
0.9229861628247384,-0.0012371426591783
0.9344518294436793,-0.0012619152602612
0.9459174960626201,-0.0012868123978080
0.9573831626815611,-0.0013117618665786
0.9688488293005020,-0.0013366873099968
0.9803144959194428,-0.0013615087191759
0.9917801625383835,-0.0013861430456225
1.0032458291573243,-0.0014105049427412
1.0147114957762653,-0.0014345076531127
1.0261771623952063,-0.0014580640603825
1.0376428290141471,-0.0014810879261742
1.0491084956330878,-0.0015034953335275
1.0605741622520286,-0.0015252063583842
1.0720398288709696,-0.0015461469890082
1.0835054954899104,-0.0015662513087685
1.0949711621088514,-0.0015854639491388
1.1064368287277921,-0.0016037428048577
1.1179024953467329,-0.0016210619791486
1.1293681619656737,-0.0016374148896357
1.1408338285846147,-0.0016528174095013
1.1522994952035555,-0.0016673108357566
1.1637651618224965,-0.0016809643563861
1.1752308284414372,-0.0016938765154255
1.1866964950603780,-0.0017061749283182
1.1981621616793190,-0.0017180131483975
1.2096278282982598,-0.0017295630842087
1.2210934949172005,-0.0017410006498249
1.2325591615361415,-0.0017524812948783
1.2440248281550823,-0.0017641005504718
1.2554904947740233,-0.0017758324931636
1.2669561613929641,-0.0017874356741738
1.2784218280119048,-0.0017983109401785
1.2898874946308456,-0.0018072876325919
1.3013531612497866,-0.0018123021673050
1.3128188278687274,-0.0018099131308843
1.3242844944876684,-0.0017945651367879
1.3357501611066092,-0.0017574621914292
1.3472158277255499,-0.0016848279723908
1.3586814943444907,-0.0015551956239194
1.3701471609634315,-0.0013351525794303
1.3816128275823727,-0.0009726190113819
1.3930784942013135,-0.0003861908309245
1.4045441608202542,0.0005517714618920
1.4160098274391950,0.0020419121465461
1.4274754940581358,0.0043999861167464
1.4389411606770768,0.0081223582833169
1.4504068272960178,0.0139861532128499
1.4618724939149585,0.0231984354515546
1.4733381605338993,0.0376095612172897
1.4848038271528401,0.0599982052432119
1.4962694937717809,0.0944056737133504
1.5077351603907219,0.1464182499787859
1.5192008270096629,0.2231330503131929
1.5306664936286036,0.3322993518395092
1.5421321602475444,0.4799951347061538
1.5535978268664852,0.6667281808302750
1.5650634934854262,0.8835777185790529
1.5765291601043669,1.1118750386348839
1.5879948267233079,1.3287120081061787
1.5994604933422487,1.5154428189518185
1.6109261599611895,1.6631517458197456
1.6223918265801305,1.7723278164555718
1.6338574931990713,1.8490364092305254
1.6453231598180120,1.9010340465286129
1.6567888264369530,1.9354325095419911
1.6682544930558938,1.9578254364484162
1.6797201596748346,1.9722510028073781
1.6911858262937756,1.9814794701378136
1.7026514929127163,1.9873536159258955
1.7141171595316571,1.9910769230629348
1.7255828261505981,1.9934270648743782
1.7370484927695389,1.9949036213222682
1.7485141593884799,1.9958264870767604
1.7599798260074206,1.9964000542145626
1.7714454926263614,1.9967546072941671
1.7829111592453022,1.9969728916385965
1.7943768258642432,1.9971071501539197
1.8058424924831842,1.9971900641169422
1.8173081591021250,1.9972417974904750
1.8287738257210657,1.9972745449123834
1.8402394923400065,1.9972954738439770
1.8517051589589473,1.9973086286006765
1.8631708255778880,1.9973161598957758
1.8746364921968293,1.9973191142086593
1.8861021588157700,1.9973179349735322
1.8975678254347108,1.9973127748598363
1.9090334920536516,1.9973036843952445
1.9204991586725924,1.9972907200569805
1.9319648252915331,1.9972740004524094
1.9434304919104741,1.9972537296272723
1.9548961585294149,1.9972302001641515
1.9663618251483561,1.9972037844655885
1.9778274917672969,1.9971749197451014
1.9892931583862377,1.9971440903114841
2.0007588250051787,1.9971118094221623
2.0122244916241194,1.9970786020971985
2.0236901582430602,1.9970449896912410
2.0351558248620010,1.9970114766244436
2.0466214914809417,1.9969785394130308
2.0580871580998825,1.9969466179730628
2.0695528247188233,1.9969161090676708
2.0810184913377645,1.9968873617084686
2.0924841579567053,1.9968606742917905
2.1039498245756461,1.9968362932401238
2.1154154911945873,1.9968144129218455
2.1268811578135280,1.9967951766332845
2.1383468244324688,1.9967786784429757
2.1498124910514096,1.9967649657165205
2.1612781576703504,1.9967540421600132
2.1727438242892911,1.9967458712396819
2.1842094909082319,1.9967403798543562
2.1956751575271727,1.9967374621552785
2.2071408241461139,1.9967369834243314
2.2186064907650547,1.9967387839368598
2.2300721573839954,1.9967426827487769
2.2415378240029362,1.9967484813597358
2.2530034906218770,1.9967559672147408
2.2644691572408182,1.9967649170157946
2.2759348238597590,1.9967750998231883
2.2874004904786998,1.9967862799327871
2.2988661570976405,1.9967982195214815
2.3103318237165813,1.9968106810577171
2.3217974903355221,1.9968234294780414
2.3332631569544633,1.9968362341337507
2.3447288235734041,1.9968488705143623
2.3561944901923448,1.9968611217565584
2.3676601568112856,1.9968727799488235
2.3791258234302264,1.9968836472430331
2.3905914900491672,1.9968935367850069
2.4020571566681084,1.9969022734764865
2.4135228232870491,1.9969096945811431
2.4249884899059899,1.9969156501872396
2.4364541565249307,1.9969200035393635
2.4479198231438719,1.9969226312513388
2.4593854897628127,1.9969234234119952
2.4708511563817535,1.9969222835949778
2.4823168230006942,1.9969191287832251
2.4937824896196350,1.9969138892181564
2.5052481562385758,1.9969065081829522
2.5167138228575165,1.9968969417287492
2.5281794894764573,1.9968851583518574
2.5396451560953985,1.9968711386295572
2.5511108227143393,1.9968548748213670
2.5625764893332801,1.9968363704421239
2.5740421559522213,1.9968156398126071
2.5855078225711621,1.9967927075929419
2.5969734891901028,1.9967676083034653
2.6084391558090436,1.9967403858372572
2.6199048224279844,1.9967110929681231
2.6313704890469252,1.9966797908573202
2.6428361556658659,1.9966465485620057
2.6543018222848067,1.9966114425479353
2.6657674889037475,1.9965745562086801
2.6772331555226887,1.9965359793932653
2.6886988221416295,1.9964958079438786
2.7001644887605707,1.9964541432450202
2.7116301553795115,1.9964110917852667
2.7230958219984522,1.9963667647325478
2.7345614886173930,1.9963212775237054
2.7460271552363338,1.9962747494689039
2.7574928218552746,1.9962273033712989
2.7689584884742153,1.9961790651622553
2.7804241550931561,1.9961301635522768
2.7918898217120969,1.9960807296976943
2.8033554883310376,1.9960308968830760
2.8148211549499789,1.9959808002192516
2.8262868215689201,1.9959305763567334
2.8377524881878609,1.9958803632143158
2.8492181548068016,1.9958302997225204
2.8606838214257424,1.9957805255815708
2.8721494880446832,1.9957311810334888
2.8836151546636239,1.9956824066479295
2.8950808212825647,1.9956343431212944
2.9065464879015055,1.9955871310887108
2.9180121545204463,1.9955409109483657
2.9294778211393870,1.9954958226977728
2.9409434877583283,1.9954520057814666
2.9524091543772690,1.9954095989496408
2.9638748209962102,1.9953687401272873
2.9753404876151510,1.9953295662933184
2.9868061542340918,1.9952922133692523
2.9982718208530326,1.9952568161169488
3.0097374874719733,1.9952235080449909
3.0212031540909141,1.9951924213232497
3.0326688207098549,1.9951636867051996
3.0441344873287957,1.9951374334575629
3.0556001539477364,1.9951137892969149
3.0670658205666776,1.9950928803327956
3.0785314871856184,1.9950748310170139
3.0899971538045592,1.9950597640987318
3.1014628204235004,1.9950478005850067
3.1129284870424412,1.9950390597064425
3.1243941536613820,1.9950336588876423
3.1358598202803227,1.9950317137221296


==> Graphics/Data/Arctan2/ValH1Col.csv <==
a,b,c
0.0000000000000000,2717.3195800781250000,1.0502454042434692
1.0000000000000000,2717.3195800781250000,1.0502454042434692
2.0000000000000000,2717.3195800781250000,1.0502454042434692
3.0000000000000000,2717.3195800781250000,1.0502454042434692
4.0000000000000000,2716.4887695312500000,1.0329003334045410
5.0000000000000000,2716.1499023437500000,1.0077486038208008
6.0000000000000000,2716.1499023437500000,1.0077486038208008
7.0000000000000000,2716.1499023437500000,1.0077486038208008
8.0000000000000000,2716.1499023437500000,1.0077486038208008
10.0000000000000000,2716.1499023437500000,1.0077486038208008
12.0000000000000000,2716.1489257812500000,1.0097723007202148
15.0000000000000000,2716.1455078125000000,1.0154538154602051
18.0000000000000000,2716.1423339843750000,1.0182580947875977
22.0000000000000000,2716.1311035156250000,1.0201361179351807
26.0000000000000000,2716.1174316406250000,1.0225942134857178
31.0000000000000000,2716.0971679687500000,1.0270149707794189
38.0000000000000000,2716.0639648437500000,1.0315748453140259
46.0000000000000000,2716.0195312500000000,1.0381219387054443
55.0000000000000000,2715.9567871093750000,1.0485191345214844
66.0000000000000000,2715.8432617187500000,1.0673313140869141
79.0000000000000000,2715.5883789062500000,1.0972062349319458
95.0000000000000000,2714.2329101562500000,1.1395564079284668
114.0000000000000000,2615.7783203125000000,0.9591019153594971
137.0000000000000000,1964.1108398437500000,0.6967978477478027
164.0000000000000000,135.5090789794921875,0.2803541421890259
197.0000000000000000,37.4621505737304688,0.2204194813966751
237.0000000000000000,3.6581177711486816,0.1055889353156090
284.0000000000000000,1.1602077484130859,0.0922011733055115
341.0000000000000000,0.6099532246589661,0.0978420525789261
410.0000000000000000,0.4438609480857849,0.0943508967757225
492.0000000000000000,0.3393200635910034,0.0883040726184845
590.0000000000000000,0.2267841994762421,0.0780567675828934
708.0000000000000000,0.1840936988592148,0.0719879418611526
850.0000000000000000,0.1457222104072571,0.0640171840786934
1020.0000000000000000,0.1225254535675049,0.0563231185078621
1224.0000000000000000,0.1083555892109871,0.0495514683425426
1469.0000000000000000,0.0972044989466667,0.0431455746293068
1763.0000000000000000,0.0866472050547600,0.0367352589964867
2116.0000000000000000,0.0765991657972336,0.0306749921292067
2539.0000000000000000,0.0683896318078041,0.0259037129580975
3047.0000000000000000,0.0602046661078930,0.0213223602622747
3657.0000000000000000,0.0520372651517391,0.0169818568974733
4388.0000000000000000,0.0447439327836037,0.0133271310478449
5266.0000000000000000,0.0376282706856728,0.0099844103679061
6319.0000000000000000,0.0310417488217354,0.0070906965993345
7583.0000000000000000,0.0249078013002872,0.0045725326053798
9100.0000000000000000,0.0187471974641085,0.0023712378460914
10920.0000000000000000,0.0121419066563249,0.0007059248746373
13104.0000000000000000,0.0059054223820567,0.0000970431137830
15725.0000000000000000,0.0029122633859515,0.0000267684972641
18870.0000000000000000,0.0017830639844760,0.0000150376272359
22644.0000000000000000,0.0013609898742288,0.0000112327534225
27173.0000000000000000,0.0011310875415802,0.0000084905004769
32608.0000000000000000,0.0009768427116796,0.0000066967527346
39130.0000000000000000,0.0008516931557097,0.0000053833186939
46956.0000000000000000,0.0007449958357029,0.0000043854797696
56347.0000000000000000,0.0006512634572573,0.0000034996219256
67617.0000000000000000,0.0005657791625708,0.0000028546712656
81140.0000000000000000,0.0004856091400143,0.0000022918964078
97368.0000000000000000,0.0004105166590307,0.0000017987558749
99998.0000000000000000,0.0003998618922196,0.0000017500800595


==> Graphics/Data/Arctan2/ValH1Dual.csv <==
a,b,c
0.0000000000000000,39.0358123779296875,1.0502454042434692
1.0000000000000000,39.0358123779296875,1.0502454042434692
2.0000000000000000,38.2891464233398438,0.8681260943412781
3.0000000000000000,38.1592941284179688,0.7900962829589844
4.0000000000000000,38.1592941284179688,0.7900962829589844
5.0000000000000000,38.1592941284179688,0.7900962829589844
6.0000000000000000,38.0574264526367188,0.7908232212066650
7.0000000000000000,37.9583816528320312,0.8007085323333740
8.0000000000000000,37.8865242004394531,0.8181351423263550
10.0000000000000000,37.7210159301757812,0.8365287184715271
12.0000000000000000,37.4720001220703125,0.8089793920516968
15.0000000000000000,37.0623970031738281,0.8599694371223450
18.0000000000000000,36.5117416381835938,0.8258387446403503
22.0000000000000000,35.4688110351562500,0.7649188041687012
26.0000000000000000,33.0029449462890625,0.6888305544853210
31.0000000000000000,26.5120811462402344,0.5362769961357117
38.0000000000000000,16.5405025482177734,0.3238958120346069
46.0000000000000000,15.4146938323974609,0.3037119209766388
55.0000000000000000,5.2243185043334961,0.1150276511907578
66.0000000000000000,4.5911598205566406,0.0988663360476494
79.0000000000000000,1.6077045202255249,0.0488896146416664
95.0000000000000000,0.2970635890960693,0.0235309246927500
114.0000000000000000,0.0765121132135391,0.0086398134008050
137.0000000000000000,0.0191350672394037,0.0010475339367986
164.0000000000000000,0.0138801550492644,0.0004617194354068
197.0000000000000000,0.0126951932907104,0.0004308978386689
237.0000000000000000,0.0101472949609160,0.0003406358591747
284.0000000000000000,0.0070239375345409,0.0002035868528765
341.0000000000000000,0.0059468937106431,0.0001627001474844
410.0000000000000000,0.0049030627124012,0.0001277536503039
492.0000000000000000,0.0035157252568752,0.0000845956092235
590.0000000000000000,0.0030800946988165,0.0000726121215848
708.0000000000000000,0.0023290852550417,0.0000526083604200
850.0000000000000000,0.0017845621332526,0.0000392339679820
1020.0000000000000000,0.0014730412513018,0.0000319269238389
1224.0000000000000000,0.0012015677057207,0.0000257475858234
1469.0000000000000000,0.0010014484869316,0.0000212683116843
1763.0000000000000000,0.0008500685216859,0.0000179163598659
2116.0000000000000000,0.0007190572214313,0.0000150230061990
2539.0000000000000000,0.0006153904250823,0.0000127511530081
3047.0000000000000000,0.0005230921669863,0.0000107609785118
3657.0000000000000000,0.0004419849719852,0.0000090435760285
4388.0000000000000000,0.0003637621994130,0.0000074138642958
5266.0000000000000000,0.0002973227237817,0.0000060415491134
6319.0000000000000000,0.0002345861430513,0.0000047514899961
7583.0000000000000000,0.0001777367870091,0.0000035854848193
9100.0000000000000000,0.0001283684105147,0.0000025746605843
10920.0000000000000000,0.0000904325206648,0.0000018023574739
13104.0000000000000000,0.0000587946851738,0.0000011648849068
15725.0000000000000000,0.0000352734859916,0.0000006964996260
18870.0000000000000000,0.0000200694685191,0.0000003956818659
22644.0000000000000000,0.0000115520770123,0.0000002274147874
27173.0000000000000000,0.0000072196612564,0.0000001418344482
32608.0000000000000000,0.0000052895220506,0.0000001036897856
39130.0000000000000000,0.0000044828348109,0.0000000877469333
46956.0000000000000000,0.0000041022553887,0.0000000802237281
56347.0000000000000000,0.0000038795724322,0.0000000758370007
67617.0000000000000000,0.0000036789126625,0.0000000718993434
81140.0000000000000000,0.0000034711642911,0.0000000678316354
97368.0000000000000000,0.0000032583291159,0.0000000636675352
99998.0000000000000000,0.0000032246202863,0.0000000630080521


==> Graphics/Data/Arctan2/ValH1L2.csv <==
a,b,c
0.0000000000000000,13408.1210937500000000,1.0502454042434692
1.0000000000000000,13408.1210937500000000,1.0502454042434692
2.0000000000000000,13408.1210937500000000,1.0502454042434692
3.0000000000000000,13408.1210937500000000,1.0502454042434692
4.0000000000000000,13404.8613281250000000,1.0317248106002808
5.0000000000000000,13403.6503906250000000,1.0063775777816772
6.0000000000000000,13403.6503906250000000,1.0063775777816772
7.0000000000000000,13403.6503906250000000,1.0063775777816772
8.0000000000000000,13403.6503906250000000,1.0063775777816772
10.0000000000000000,13403.6503906250000000,1.0063775777816772
12.0000000000000000,13403.6308593750000000,1.0088758468627930
15.0000000000000000,13403.5791015625000000,1.0181145668029785
18.0000000000000000,13403.5136718750000000,1.0216287374496460
22.0000000000000000,13403.4189453125000000,1.0213675498962402
26.0000000000000000,13403.2890625000000000,1.0291826725006104
31.0000000000000000,13403.1201171875000000,1.0325994491577148
38.0000000000000000,13402.8310546875000000,1.0446267127990723
46.0000000000000000,13402.3740234375000000,1.0611238479614258
55.0000000000000000,13401.5800781250000000,1.0886594057083130
66.0000000000000000,13399.5390625000000000,1.1225833892822266
79.0000000000000000,13381.8027343750000000,1.1725660562515259
95.0000000000000000,12741.3681640625000000,1.0346648693084717
114.0000000000000000,12417.1855468750000000,0.9612930417060852
137.0000000000000000,5048.8833007812500000,0.4217168092727661
164.0000000000000000,605.7235717773437500,0.2494548559188843
197.0000000000000000,14.8619451522827148,0.1837729066610336
237.0000000000000000,2.8829257488250732,0.1768068969249725
284.0000000000000000,2.1603767871856689,0.1673165261745453
341.0000000000000000,1.8324451446533203,0.1602128446102142
410.0000000000000000,1.3011453151702881,0.1466658711433411
492.0000000000000000,1.1683892011642456,0.1424757540225983
590.0000000000000000,0.9295327663421631,0.1328320205211639
708.0000000000000000,0.8259794712066650,0.1268271058797836
850.0000000000000000,0.7210395932197571,0.1179012581706047
1020.0000000000000000,0.6525869369506836,0.1094068512320518
1224.0000000000000000,0.5975903272628784,0.1013109833002090
1469.0000000000000000,0.5443460345268250,0.0930048972368240
1763.0000000000000000,0.4751509428024292,0.0819163843989372
2116.0000000000000000,0.4205929636955261,0.0729753300547600
2539.0000000000000000,0.3523164391517639,0.0615239292383194
3047.0000000000000000,0.2876031398773193,0.0503592863678932
3657.0000000000000000,0.2214678376913071,0.0385755822062492
4388.0000000000000000,0.1616028696298599,0.0275977067649364
5266.0000000000000000,0.1082211807370186,0.0173491984605789
6319.0000000000000000,0.0700564980506897,0.0096669690683484
7583.0000000000000000,0.0454352647066116,0.0044894060119987
9100.0000000000000000,0.0308899506926537,0.0016534785972908
10920.0000000000000000,0.0213532391935587,0.0004723087477032
13104.0000000000000000,0.0139976069331169,0.0001219244295498
15725.0000000000000000,0.0095037259161472,0.0000379047341994
18870.0000000000000000,0.0073998575098813,0.0000169332288351
22644.0000000000000000,0.0060799801722169,0.0000094092074505
27173.0000000000000000,0.0051409504376352,0.0000065320646172
32608.0000000000000000,0.0043923780322075,0.0000048593205975
39130.0000000000000000,0.0037253643386066,0.0000039707920223
46956.0000000000000000,0.0031586340628564,0.0000030565593079
56347.0000000000000000,0.0026760459877551,0.0000024582502647
67617.0000000000000000,0.0022678424138576,0.0000019105825686
81140.0000000000000000,0.0018993219127879,0.0000014248184925
97368.0000000000000000,0.0016035634325817,0.0000010507366142
99998.0000000000000000,0.0015638116747141,0.0000010153527228


==> Graphics/Data/Delta/ErDual.csv <==
a,b
0.0015707963267949,-0.0000060524251239
0.0047123889803847,-0.0000178882024140
0.0078539816339745,-0.0000293668838464
0.0109955742875643,-0.0000404905293752
0.0141371669411541,-0.0000512612648490
0.0172787595947439,-0.0000616812812504
0.0204203522483337,-0.0000717528339265
0.0235619449019234,-0.0000814782418113
0.0267035375555132,-0.0000908598866392
0.0298451302091030,-0.0000999002121513
0.0329867228626928,-0.0001086017232929
0.0361283155162826,-0.0001169669854032
0.0392699081698724,-0.0001249986233985
0.0424115008234622,-0.0001326993209465
0.0455530934770520,-0.0001400718196341
0.0486946861306418,-0.0001471189181283
0.0518362787842316,-0.0001538434713291
0.0549778714378214,-0.0001602483895163
0.0581194640914112,-0.0001663366374905
0.0612610567450010,-0.0001721112337049
0.0644026493985907,-0.0001775752493938
0.0675442420521806,-0.0001827318076928
0.0706858347057703,-0.0001875840827535
0.0738274273593601,-0.0001921352988529
0.0769690200129499,-0.0001963887294957
0.0801106126665397,-0.0002003476965115
0.0832522053201295,-0.0002040155691478
0.0863937979737193,-0.0002073957631545
0.0895353906273091,-0.0002104917398663
0.0926769832808989,-0.0002133070052776
0.0958185759344887,-0.0002158451091137
0.0989601685880785,-0.0002181096438970
0.1021017612416683,-0.0002201042440071
0.1052433538952581,-0.0002218325847378
0.1083849465488479,-0.0002232983813481
0.1115265392024377,-0.0002245053881105
0.1146681318560274,-0.0002254573973530
0.1178097245096172,-0.0002261582384974
0.1209513171632070,-0.0002266117770941
0.1240929098167968,-0.0002268219138525
0.1272345024703866,-0.0002267925836669
0.1303760951239764,-0.0002265277546387
0.1335176877775662,-0.0002260314270953
0.1366592804311560,-0.0002253076326056
0.1398008730847458,-0.0002243604329889
0.1429424657383356,-0.0002231939193254
0.1460840583919254,-0.0002218122109581
0.1492256510455152,-0.0002202194544948
0.1523672436991050,-0.0002184198228047
0.1555088363526948,-0.0002164175140136
0.1586504290062846,-0.0002142167504934
0.1617920216598743,-0.0002118217778517
0.1649336143134641,-0.0002092368639151
0.1680752069670539,-0.0002064662977118
0.1712167996206437,-0.0002035143884504
0.1743583922742335,-0.0002003854644960
0.1774999849278233,-0.0001970838723431
0.1806415775814131,-0.0001936139755868
0.1837831702350029,-0.0001899801538899
0.1869247628885927,-0.0001861868019488
0.1900663555421825,-0.0001822383284555
0.1932079481957723,-0.0001781391550577
0.1963495408493621,-0.0001738937153173
0.1994911335029519,-0.0001695064536641
0.2026327261565417,-0.0001649818243503
0.2057743188101315,-0.0001603242903998
0.2089159114637212,-0.0001555383225560
0.2120575041173110,-0.0001506283982294
0.2151990967709008,-0.0001455990004399
0.2183406894244906,-0.0001404546167591
0.2214822820780804,-0.0001351997382492
0.2246238747316702,-0.0001298388584007
0.2277654673852600,-0.0001243764720678
0.2309070600388498,-0.0001188170744020
0.2340486526924396,-0.0001131651597832
0.2371902453460294,-0.0001074252207492
0.2403318379996192,-0.0001016017469236
0.2434734306532090,-0.0000956992239415
0.2466150233067987,-0.0000897221323740
0.2497566159603886,-0.0000836749466501
0.2528982086139783,-0.0000775621339774
0.2560398012675681,-0.0000713881532619
0.2591813939211579,-0.0000651574540241
0.2623229865747477,-0.0000588744753166
0.2654645792283375,-0.0000525436446370
0.2686061718819273,-0.0000461693768420
0.2717477645355171,-0.0000397560730581
0.2748893571891069,-0.0000333081195928
0.2780309498426967,-0.0000268298868433
0.2811725424962865,-0.0000203257282039
0.2843141351498763,-0.0000137999789722
0.2874557278034661,-0.0000072569552567
0.2905973204570558,-0.0000007009528784
0.2937389131106457,0.0000058637537235
0.2968805057642355,0.0000124329125893
0.3000220984178252,0.0000190022953387
0.3031636910714151,0.0000255676982678
0.3063052837250048,0.0000321249434483
0.3094468763785946,0.0000386698798315
0.3125884690321845,0.0000451983843432
0.3157300616857742,0.0000517063629898
0.3188716543393640,0.0000581897519574
0.3220132469929538,0.0000646445187135
0.3251548396465436,0.0000710666631094
0.3282964323001334,0.0000774522184817
0.3314380249537232,0.0000837972527532
0.3345796176073130,0.0000900978695353
0.3377212102609027,0.0000963502092287
0.3408628029144926,0.0001025504501236
0.3440043955680824,0.0001086948095002
0.3471459882216721,0.0001147795447275
0.3502875808752620,0.0001208009543619
0.3534291735288517,0.0001267553792434
0.3565707661824415,0.0001326392035942
0.3597123588360313,0.0001384488561099
0.3628539514896211,0.0001441808110568
0.3659955441432109,0.0001498315893581
0.3691371367968007,0.0001553977596883
0.3722787294503905,0.0001608759395588
0.3754203221039802,0.0001662627964020
0.3785619147575701,0.0001715550486560
0.3817035074111599,0.0001767494668425
0.3848451000647496,0.0001818428746456
0.3879866927183395,0.0001868321499857
0.3911282853719292,0.0001917142260877
0.3942698780255190,0.0001964860925512
0.3974114706791089,0.0002011447964111
0.4005530633326986,0.0002056874431983
0.4036946559862884,0.0002101111979910
0.4068362486398782,0.0002144132864683
0.4099778412934680,0.0002185909959526
0.4131194339470578,0.0002226416764499
0.4162610266006476,0.0002265627416830
0.4194026192542374,0.0002303516701195
0.4225442119078271,0.0002340060059940
0.4256858045614170,0.0002375233603232
0.4288273972150068,0.0002409014119121
0.4319689898685966,0.0002441379083584
0.4351105825221864,0.0002472306670420
0.4382521751757761,0.0002501775761118
0.4413937678293659,0.0002529765954623
0.4445353604829558,0.0002556257577002
0.4476769531365455,0.0002581231691044
0.4508185457901353,0.0002604670105731
0.4539601384437251,0.0002626555385633
0.4571017310973149,0.0002646870860187
0.4602433237509047,0.0002665600632852
0.4633849164044945,0.0002682729590175
0.4665265090580843,0.0002698243410725
0.4696681017116741,0.0002712128573891
0.4728096943652639,0.0002724372368539
0.4759512870188536,0.0002734962901603
0.4790928796724435,0.0002743889106424
0.4822344723260333,0.0002751140751040
0.4853760649796230,0.0002756708446263
0.4885176576332128,0.0002760583653629
0.4916592502868026,0.0002762758693172
0.4948008429403924,0.0002763226751014
0.4979424355939822,0.0002761981886813
0.5010840282475720,0.0002759019040980
0.5042256209011617,0.0002754334041763
0.5073672135547516,0.0002747923612074
0.5105088062083414,0.0002739785376168
0.5136503988619312,0.0002729917866061
0.5167919915155210,0.0002718320527785
0.5199335841691107,0.0002704993727349
0.5230751768227005,0.0002689938756546
0.5262167694762904,0.0002673157838466
0.5293583621298801,0.0002654654132783
0.5324999547834699,0.0002634431740774
0.5356415474370597,0.0002612495710087
0.5387831400906495,0.0002588852039234
0.5419247327442394,0.0002563507681818
0.5450663253978292,0.0002536470550436
0.5482079180514189,0.0002507749520324
0.5513495107050087,0.0002477354432689
0.5544911033585985,0.0002445296097706
0.5576326960121882,0.0002411586297213
0.5607742886657781,0.0002376237787081
0.5639158813193679,0.0002339264299215
0.5670574739729576,0.0002300680543240
0.5701990666265475,0.0002260502207801
0.5733406592801373,0.0002218745961488
0.5764822519337270,0.0002175429453435
0.5796238445873169,0.0002130571313461
0.5827654372409067,0.0002084191151867
0.5859070298944964,0.0002036309558781
0.5890486225480862,0.0001986948103136
0.5921902152016760,0.0001936129331161
0.5953318078552657,0.0001883876764504
0.5984734005088556,0.0001830214897809
0.6016149931624454,0.0001775169195939
0.6047565858160352,0.0001718766090668
0.6078981784696250,0.0001661032976875
0.6110397711232148,0.0001601998208323
0.6141813637768045,0.0001541691092840
0.6173229564303944,0.0001480141887069
0.6204645490839842,0.0001417381790638
0.6236061417375739,0.0001353442939822
0.6267477343911637,0.0001288358400657
0.6298893270447535,0.0001222162161503
0.6330309196983432,0.0001154889124979
0.6361725123519331,0.0001086575099435
0.6393141050055230,0.0001017256789714
0.6424556976591127,0.0000946971787389
0.6455972903127025,0.0000875758560361
0.6487388829662923,0.0000803656441795
0.6518804756198820,0.0000730705618546
0.6550220682734719,0.0000656947118762
0.6581636609270617,0.0000582422798981
0.6613052535806514,0.0000507175330469
0.6644468462342412,0.0000431248184924
0.6675884388878310,0.0000354685619499
0.6707300315414209,0.0000277532661048
0.6738716241950107,0.0000199835089786
0.6770132168486005,0.0000121639422103
0.6801548095021902,0.0000042992892750
0.6832964021557800,-0.0000036056563791
0.6864379948093698,-0.0000115460332644
0.6895795874629596,-0.0000195169138653
0.6927211801165494,-0.0000275133067262
0.6958627727701392,-0.0000355301586178
0.6990043654237289,-0.0000435623567810
0.7021459580773187,-0.0000516047312508
0.7052875507309087,-0.0000596520572633
0.7084291433844984,-0.0000676990577378
0.7115707360380882,-0.0000757404058510
0.7147123286916780,-0.0000837707276807
0.7178539213452677,-0.0000917846049447
0.7209955139988575,-0.0000997765778177
0.7241371066524473,-0.0001077411478353
0.7272786993060371,-0.0001156727808803
0.7304202919596269,-0.0001235659102586
0.7335618846132167,-0.0001314149398589
0.7367034772668064,-0.0001392142473993
0.7398450699203963,-0.0001469581877627
0.7429866625739862,-0.0001546410964150
0.7461282552275759,-0.0001622572929167
0.7492698478811657,-0.0001698010845183
0.7524114405347555,-0.0001772667698428
0.7555530331883452,-0.0001846486426605
0.7586946258419350,-0.0001919409957447
0.7618362184955249,-0.0001991381248218
0.7649778111491146,-0.0002062343326032
0.7681194038027044,-0.0002132239329081
0.7712609964562943,-0.0002201012548684
0.7744025891098840,-0.0002268606472272
0.7775441817634738,-0.0002334964827134
0.7806857744170637,-0.0002400031625078
0.7838273670706534,-0.0002463751207899
0.7869689597242432,-0.0002526068293702
0.7901105523778330,-0.0002586928023987
0.7932521450314227,-0.0002646276011646
0.7963937376850125,-0.0002704058389648
0.7995353303386024,-0.0002760221860552
0.8026769229921921,-0.0002814713746797
0.8058185156457820,-0.0002867482041712
0.8089601082993718,-0.0002918475461270
0.8121017009529615,-0.0002967643496544
0.8152432936065513,-0.0003014936466870
0.8183848862601412,-0.0003060305573653
0.8215264789137309,-0.0003103702954809
0.8246680715673207,-0.0003145081739867
0.8278096642209105,-0.0003184396105589
0.8309512568745002,-0.0003221601332188
0.8340928495280900,-0.0003256653860100
0.8372344421816799,-0.0003289511347154
0.8403760348352697,-0.0003320132726291
0.8435176274888595,-0.0003348478263667
0.8466592201424493,-0.0003374509617082
0.8498008127960390,-0.0003398189894847
0.8529424054496288,-0.0003419483714886
0.8560839981032187,-0.0003438357264033
0.8592255907568084,-0.0003454778357634
0.8623671834103982,-0.0003468716499237
0.8655087760639880,-0.0003480142940331
0.8686503687175777,-0.0003489030740238
0.8717919613711677,-0.0003495354825873
0.8749335540247575,-0.0003499092051490
0.8780751466783472,-0.0003500221258229
0.8812167393319370,-0.0003498723333543
0.8843583319855268,-0.0003494581270231
0.8874999246391165,-0.0003487780225213
0.8906415172927064,-0.0003478307577809
0.8937831099462962,-0.0003466152987600
0.8969247025998859,-0.0003451308451632
0.9000662952534757,-0.0003433768360974
0.9032078879070655,-0.0003413529556571
0.9063494805606553,-0.0003390591384189
0.9094910732142452,-0.0003364955748485
0.9126326658678350,-0.0003336627166015
0.9157742585214247,-0.0003305612817183
0.9189158511750145,-0.0003271922596866
0.9220574438286043,-0.0003235569163803
0.9251990364821940,-0.0003196567988492
0.9283406291357839,-0.0003154937399615
0.9314822217893737,-0.0003110698628674
0.9346238144429634,-0.0003063875853055
0.9377654070965532,-0.0003014496236974
0.9409069997501431,-0.0002962589970593
0.9440485924037328,-0.0002908190306906
0.9471901850573227,-0.0002851333596360
0.9503317777109125,-0.0002792059319129
0.9534733703645022,-0.0002730410114818
0.9566149630180920,-0.0002666431809470
0.9597565556716818,-0.0002600173439853
0.9628981483252715,-0.0002531687274687
0.9660397409788614,-0.0002461028832931
0.9691813336324512,-0.0002388256898634
0.9723229262860410,-0.0002313433532554
0.9754645189396308,-0.0002236624080190
0.9786061115932206,-0.0002157897176099
0.9817477042468103,-0.0002077324744337
0.9848892969004002,-0.0001994981995033
0.9880308895539900,-0.0001910947416606
0.9911724822075797,-0.0001825302763782
0.9943140748611695,-0.0001738133041139
0.9974556675147593,-0.0001649526481918
1.0005972601683490,-0.0001559574522088
1.0037388528219389,-0.0001468371769415
1.0068804454755287,-0.0001376015967418
1.0100220381291185,-0.0001282607954022
1.0131636307827083,-0.0001188251614733
1.0163052234362981,-0.0001093053830196
1.0194468160898880,-0.0000997124417997
1.0225884087434776,-0.0000900576068530
1.0257300013970676,-0.0000803524274704
1.0288715940506572,-0.0000706087255491
1.0320131867042470,-0.0000608385872971
1.0351547793578368,-0.0000510543542943
1.0382963720114267,-0.0000412686138725
1.0414379646650163,-0.0000314941888185
1.0445795573186063,-0.0000217441263772
1.0477211499721959,-0.0000120316865458
1.0508627426257857,-0.0000023703296408
1.0540043352793755,0.0000072262968686
1.0571459279329654,0.0000167443722687
1.0602875205865552,0.0000261699172811
1.0634291132401450,0.0000354888094942
1.0665707058937348,0.0000446867995892
1.0697122985473244,0.0000537495283336
1.0728538912009145,0.0000626625443844
1.0759954838545041,0.0000714113228847
1.0791370765080939,0.0000799812848645
1.0822786691616837,0.0000883578174609
1.0854202618152735,0.0000965262949431
1.0885618544688631,0.0001044721005611
1.0917034471224532,0.0001121806492169
1.0948450397760430,0.0001196374109474
1.0979866324296326,0.0001268279352351
1.1011282250832226,0.0001337378761312
1.1042698177368122,0.0001403530181947
1.1074114103904020,0.0001466593032461
1.1105530030439918,0.0001526428579214
1.1136945956975817,0.0001582900220276
1.1168361883511713,0.0001635873776915
1.1199777810047613,0.0001685217792875
1.1231193736583511,0.0001730803841397
1.1262609663119407,0.0001772506839881
1.1294025589655308,0.0001810205372034
1.1325441516191204,0.0001843782017320
1.1356857442727102,0.0001873123687736
1.1388273369263000,0.0001898121971623
1.1419689295798898,0.0001918673484391
1.1451105222334794,0.0001934680225991
1.1482521148870695,0.0001946049944945
1.1513937075406591,0.0001952696508903
1.1545353001942489,0.0001954540281286
1.1576768928478389,0.0001951508503961
1.1608184855014285,0.0001943535685923
1.1639600781550183,0.0001930563997435
1.1671016708086082,0.0001912543669729
1.1702432634621980,0.0001889433399953
1.1733848561157876,0.0001861200761102
1.1765264487693776,0.0001827822616918
1.1796680414229672,0.0001789285541280
1.1828096340765570,0.0001745586242171
1.1859512267301469,0.0001696731989778
1.1890928193837367,0.0001642741048505
1.1922344120373265,0.0001583643112875
1.1953760046909163,0.0001519479746828
1.1985175973445061,0.0001450304826169
1.2016591899980957,0.0001376184983990
1.2048007826516858,0.0001297200058621
1.2079423753052754,0.0001213443543598
1.2110839679588652,0.0001125023039471
1.2142255606124550,0.0001032060706576
1.2173671532660448,0.0000934693718407
1.2205087459196344,0.0000833074714612
1.2236503385732245,0.0000727372252908
1.2267919312268143,0.0000617771258705
1.2299335238804039,0.0000504473471146
1.2330751165339939,0.0000387697884230
1.2362167091875835,0.0000267681180955
1.2393583018411733,0.0000144678158520
1.2424998944947632,0.0000018962141978
1.2456414871483530,-0.0000109174616573
1.2487830798019426,-0.0000239420556918
1.2519246724555326,-0.0000371444451713
1.2550662651091222,-0.0000504895074463
1.2582078577627120,-0.0000639400899971
1.2613494504163021,-0.0000774569843790
1.2644910430698917,-0.0000909989048156
1.2676326357234815,-0.0001045224722842
1.2707742283770713,-0.0001179822051093
1.2739158210306611,-0.0001313305171449
1.2770574136842507,-0.0001445177248692
1.2801990063378408,-0.0001574920648107
1.2833405989914304,-0.0001701997229586
1.2864821916450202,-0.0001825848779983
1.2896237842986100,-0.0001945897604338
1.2927653769521998,-0.0002061547299125
1.2959069696057897,-0.0002172183732900
1.2990485622593795,-0.0002277176263131
1.3021901549129693,-0.0002375879219935
1.3053317475665589,-0.0002467633691370
1.3084733402201489,-0.0002551769647348
1.3116149328737385,-0.0002627608442844
1.3147565255273284,-0.0002694465743748
1.3178981181809182,-0.0002751654922375
1.3210397108345080,-0.0002798490971906
1.3241813034880978,-0.0002834294992184
1.3273228961416876,-0.0002858399301061
1.3304644887952775,-0.0002870153227593
1.3336060814488671,-0.0002868929643698
1.3367476741024571,-0.0002854132291341
1.3398892667560467,-0.0002825203960293
1.3430308594096365,-0.0002781635568905
1.3461724520632263,-0.0002722976195075
1.3493140447168162,-0.0002648844097353
1.3524556373704057,-0.0002558938755339
1.3555972300239958,-0.0002453053945271
1.3587388226775856,-0.0002331091848201
1.3618804153311752,-0.0002193078165628
1.3650220079847653,-0.0002039178189142
1.3681636006383548,-0.0001869713735470
1.3713051932919447,-0.0001685180816515
1.3744467859455345,-0.0001486267863191
1.3775883785991243,-0.0001273874262240
1.3807299712527139,-0.0001049128895247
1.3838715639063039,-0.0000813408287750
1.3870131565598935,-0.0000568353883381
1.3901547492134834,-0.0000315887852395
1.3932963418670734,-0.0000058226724987
1.3964379345206630,0.0000202107990825
1.3995795271742528,0.0000462283190966
1.4027211198278426,0.0000719152694044
1.4058627124814325,0.0000969262196282
1.4090043051350221,0.0001208862127230
1.4121458977886121,0.0001433930033337
1.4152874904422017,0.0001640204269965
1.4184290830957915,0.0001823230913373
1.4215706757493813,0.0001978425899807
1.4247122684029712,0.0002101154439936
1.4278538610565610,0.0002186829719729
1.4309954537101508,0.0002231032754375
1.4341370463637406,0.0002229654973448
1.4372786390173302,0.0002179064641696
1.4404202316709203,0.0002076297507697
1.4435618243245099,0.0001919271066415
1.4467034169780997,0.0001707020454388
1.4498450096316895,0.0001439952199520
1.4529866022852793,0.0001120109748560
1.4561281949388689,0.0000751441827606
1.4592697875924590,0.0000340061199511
1.4624113802460488,-0.0000105522762558
1.4655529728996384,-0.0000574219049879
1.4686945655532284,-0.0001052244246680
1.4718361582068180,-0.0001523118435895
1.4749777508604078,-0.0001967805981162
1.4781193435139977,-0.0002365044708021
1.4812609361675875,-0.0002691911127919
1.4844025288211771,-0.0002924671202535
1.4875441214747671,-0.0003039964297408
1.4906857141283567,-0.0003016360545355
1.4938273067819465,-0.0002836316459475
1.4969688994355366,-0.0002488527382492
1.5001104920891262,-0.0001970634719731
1.5032520847427160,-0.0001292186691105
1.5063936773963058,-0.0000477668526088
1.5095352700498956,0.0000430694626095
1.5126768627034852,0.0001370809469088
1.5158184553570753,0.0002259908392206
1.5189600480106649,0.0002995977733161
1.5221016406642547,0.0003462682655785
1.5252432333178447,0.0003539501503502
1.5283848259714343,0.0003119314020675
1.5315264186250241,0.0002136145059211
1.5346680112786140,0.0000605598876772
1.5378096039322038,-0.0001321792298605
1.5409511965857934,-0.0003302014626234
1.5440927892393834,-0.0004761115163984
1.5472343818929730,-0.0004944063453286
1.5503759745465628,-0.0003148738682828
1.5535175672001527,0.0000791379119262
1.5566591598537425,0.0005937939638064
1.5598007525073323,0.0010094495324615
1.5629423451609221,0.0010504202028195
1.5660839378145119,0.0005043143704349
1.5692255304681015,-0.0007035793505847
1.5723671231216916,-0.0009522911390689
1.5755087157752812,-0.0001261648462889
1.5786503084288710,0.0003319943357925
1.5817919010824608,0.0005345978927170
1.5849334937360506,0.0005702406240897
1.5880750863896402,0.0005049607605488
1.5912166790432303,0.0003863970248417
1.5943582716968201,0.0002479796830094
1.5974998643504097,0.0001123350628798
1.6006414570039997,-0.0000061150264220
1.6037830496575893,-0.0000991683072612
1.6069246423111792,-0.0001632865987038
1.6100662349647690,-0.0001983420479348
1.6132078276183588,-0.0002065890440750
1.6163494202719484,-0.0001918200079343
1.6194910129255384,-0.0001586816448864
1.6226326055791280,-0.0001121360466043
1.6257741982327178,-0.0000570529131582
1.6289157908863079,0.0000020815606797
1.6320573835398975,0.0000613549294186
1.6351989761934873,0.0001175345781914
1.6383405688470771,0.0001681064343892
1.6414821615006669,0.0002112623350469
1.6446237541542565,0.0002458506181559
1.6477653468078466,0.0002713025926765
1.6509069394614362,0.0002875454060906
1.6540485321150260,0.0002949096670958
1.6571901247686158,0.0002940381410601
1.6603317174222056,0.0002858000131505
1.6634733100757955,0.0002712136598727
1.6666149027293853,0.0002513796009165
1.6697564953829751,0.0002274243111398
1.6728980880365647,0.0002004548329257
1.6760396806901547,0.0001715236083970
1.6791812733437443,0.0001416026124030
1.6823228659973342,0.0001115656740289
1.6854644586509240,0.0000821777930677
1.6886060513045138,0.0000540902585991
1.6917476439581034,0.0000278404346441
1.6948892366116934,0.0000038551726079
1.6980308292652833,-0.0000175430741629
1.7011724219188729,-0.0000361282336396
1.7043140145724629,-0.0000517613711406
1.7074556072260525,-0.0000643807736530
1.7105971998796423,-0.0000739918080345
1.7137387925332321,-0.0000806569003065
1.7168803851868220,-0.0000844858974566
1.7200219778404116,-0.0000856269998928
1.7231635704940016,-0.0000842583915297
1.7263051631475914,-0.0000805806444085
1.7294467558011810,-0.0000748099346871
1.7325883484547711,-0.0000671720755288
1.7357299411083607,-0.0000578973486608
1.7388715337619505,-0.0000472160990125
1.7420131264155403,-0.0000353550446671
1.7451547190691301,-0.0000225342466348
1.7482963117227197,-0.0000089646784933
1.7514379043763098,0.0000051536656938
1.7545794970298993,0.0000196331864103
1.7577210896834892,0.0000342996760428
1.7608626823370792,0.0000489929549301
1.7640042749906688,0.0000635671987634
1.7671458676442586,0.0000778910058781
1.7702874602978484,0.0000918472485749
1.7734290529514383,0.0001053327481658
1.7765706456050279,0.0001182578091176
1.7797122382586179,0.0001305456434468
1.7828538309122075,0.0001421317125561
1.7859954235657973,0.0001529630100372
1.7891370162193871,0.0001629973055410
1.7922786088729770,0.0001722023667613
1.7954202015265668,0.0001805551737623
1.7985617941801566,0.0001880411374333
1.8017033868337464,0.0001946533316355
1.8048449794873360,0.0002003917466706
1.8079865721409261,0.0002052625700460
1.8111281647945157,0.0002092774990399
1.8142697574481055,0.0002124530883248
1.8174113501016953,0.0002148101348662
1.8205529427552851,0.0002163731014163
1.8236945354088747,0.0002171695791711
1.8268361280624648,0.0002172297895803
1.8299777207160546,0.0002165861247686
1.8331193133696442,0.0002152727256598
1.8362609060232342,0.0002133250965808
1.8394024986768238,0.0002107797548824
1.8425440913304136,0.0002076739139431
1.8456856839840035,0.0002040451978128
1.8488272766375933,0.0001999313856783
1.8519688692911829,0.0001953701842812
1.8551104619447729,0.0001903990264392
1.8582520545983625,0.0001850548938146
1.8613936472519523,0.0001793741621309
1.8645352399055424,0.0001733924670797
1.8676768325591320,0.0001671445892431
1.8708184252127218,0.0001606643563956
1.8739600178663116,0.0001539845616835
1.8771016105199014,0.0001471368962004
1.8802432031734910,0.0001401518946276
1.8833847958270811,0.0001330588926370
1.8865263884806707,0.0001258859948802
1.8896679811342605,0.0001186600524561
1.8928095737878503,0.0001114066488269
1.8959511664414401,0.0001041500932456
1.8990927590950299,0.0000969134208147
1.9022343517486198,0.0000897183983911
1.9053759444022096,0.0000825855355956
1.9085175370557992,0.0000755341002707
1.9116591297093892,0.0000685821377774
1.9148007223629788,0.0000617464935827
1.9179423150165686,0.0000550428386422
1.9210839076701585,0.0000484856971354
1.9242255003237483,0.0000420884761386
1.9273670929773381,0.0000358634968882
1.9305086856309279,0.0000298220273059
1.9336502782845177,0.0000239743154945
1.9367918709381073,0.0000183296239610
1.9399334635916974,0.0000128962643173
1.9430750562452870,0.0000076816322894
1.9462166488988768,0.0000026922428373
1.9493582415524666,-0.0000020662347695
1.9524998342060564,-0.0000065889420298
1.9556414268596460,-0.0000108717965941
1.9587830195132361,-0.0000149114580245
1.9619246121668259,-0.0000187052940231
1.9650662048204155,-0.0000222513472223
1.9682077974740055,-0.0000255483025612
1.9713493901275951,-0.0000285954553355
1.9744909827811850,-0.0000313926799428
1.9776325754347748,-0.0000339403993547
1.9807741680883646,-0.0000362395553601
1.9839157607419542,-0.0000382915795832
1.9870573533955442,-0.0000400983652934
1.9901989460491338,-0.0000416622400301
1.9933405387027237,-0.0000429859390337
1.9964821313563137,-0.0000440725794850
1.9996237240099033,-0.0000449256355720
2.0027653166634933,-0.0000455489143489
2.0059069093170829,-0.0000459465324055
2.0090485019706730,-0.0000461228933369
2.0121900946242626,-0.0000460826659852
2.0153316872778522,-0.0000458307634655
2.0184732799314422,-0.0000453723229501
2.0216148725850318,-0.0000447126861982
2.0247564652386214,-0.0000438573808207
2.0278980578922114,-0.0000428121022696
2.0310396505458015,-0.0000415826965197
2.0341812431993911,-0.0000401751434527
2.0373228358529811,-0.0000385955409004
2.0404644285065707,-0.0000368500893582
2.0436060211601603,-0.0000349450773245
2.0467476138137504,-0.0000328868672781
2.0498892064673400,-0.0000306818822557
2.0530307991209296,-0.0000283365930283
2.0561723917745196,-0.0000258575058442
2.0593139844281096,-0.0000232511507436
2.0624555770816992,-0.0000205240704215
2.0655971697352888,-0.0000176828095997
2.0687387623888789,-0.0000147339049444
2.0718803550424685,-0.0000116838754612
2.0750219476960585,-0.0000085392133869
2.0781635403496481,-0.0000053063755487
2.0813051330032382,-0.0000019917751850
2.0844467256568278,0.0000013982257920
2.0875883183104174,0.0000048573241024
2.0907299109640070,0.0000083792819899
2.0938715036175974,0.0000119579337045
2.0970130962711870,0.0000155871915970
2.1001546889247766,0.0000192610518324
2.1032962815783667,0.0000229735997364
2.1064378742319563,0.0000267190147899
2.1095794668855459,0.0000304915752740
2.1127210595391359,0.0000342856625891
2.1158626521927260,0.0000380957652498
2.1190042448463156,0.0000419164825702
2.1221458374999052,0.0000457425280508
2.1252874301534947,0.0000495687324779
2.1284290228070848,0.0000533900467394
2.1315706154606748,0.0000572015443815
2.1347122081142644,0.0000609984238961
2.1378538007678545,0.0000647760107618
2.1409953934214441,0.0000685297592583
2.1441369860750337,0.0000722552540253
2.1472785787286233,0.0000759482114223
2.1504201713822138,0.0000796044806655
2.1535617640358033,0.0000832200447589
2.1567033566893929,0.0000867910212327
2.1598449493429825,0.0000903136626945
2.1629865419965726,0.0000937843571956
2.1661281346501622,0.0000971996284300
2.1692697273037522,0.0001005561357669
2.1724113199573423,0.0001038506741226
2.1755529126109319,0.0001070801736872
2.1786945052645215,0.0001102416995059
2.1818360979181111,0.0001133324509205
2.1849776905717011,0.0001163497608874
2.1881192832252911,0.0001192910951672
2.1912608758788807,0.0001221540513962
2.1944024685324703,0.0001249363580553
2.1975440611860604,0.0001276358733208
2.2006856538396500,0.0001302505838274
2.2038272464932396,0.0001327786033311
2.2069688391468301,0.0001352181712853
2.2101104318004197,0.0001375676513340
2.2132520244540093,0.0001398255297290
2.2163936171075989,0.0001419904136692
2.2195352097611889,0.0001440610295759
2.2226768024147785,0.0001460362213034
2.2258183950683685,0.0001479149482933
2.2289599877219586,0.0001496962836672
2.2321015803755482,0.0001513794122758
2.2352431730291378,0.0001529636286996
2.2383847656827274,0.0001544483352044
2.2415263583363174,0.0001558330396649
2.2446679509899075,0.0001571173534451
2.2478095436434971,0.0001583009892542
2.2509511362970867,0.0001593837589697
2.2540927289506767,0.0001603655714414
2.2572343216042663,0.0001612464302642
2.2603759142578559,0.0001620264315476
2.2635175069114464,0.0001627057616516
2.2666590995650360,0.0001632846949264
2.2698006922186256,0.0001637635914282
2.2729422848722152,0.0001641428946407
2.2760838775258052,0.0001644231291790
2.2792254701793948,0.0001646048984987
2.2823670628329848,0.0001646888826043
2.2855086554865744,0.0001646758357564
2.2886502481401645,0.0001645665841818
2.2917918407937541,0.0001643620237964
2.2949334334473437,0.0001640631179257
2.2980750261009337,0.0001636708950425
2.3012166187545238,0.0001631864465159
2.3043582114081134,0.0001626109243640
2.3074998040617030,0.0001619455390329
2.3106413967152930,0.0001611915571817
2.3137829893688826,0.0001603502994928
2.3169245820224722,0.0001594231384893
2.3200661746760618,0.0001584114963897
2.3232077673296523,0.0001573168429596
2.3263493599832419,0.0001561406934085
2.3294909526368315,0.0001548846062938
2.3326325452904215,0.0001535501814544
2.3357741379440111,0.0001521390579678
2.3389157305976012,0.0001506529121340
2.3420573232511908,0.0001490934554843
2.3451989159047808,0.0001474624328142
2.3483405085583704,0.0001457616202507
2.3514821012119600,0.0001439928233379
2.3546236938655496,0.0001421578751646
2.3577652865191401,0.0001402586345046
2.3609068791727297,0.0001382969839990
2.3640484718263193,0.0001362748283681
2.3671900644799093,0.0001341940926408
2.3703316571334989,0.0001320567204328
2.3734732497870885,0.0001298646722394
2.3766148424406781,0.0001276199237705
2.3797564350942686,0.0001253244643126
2.3828980277478582,0.0001229802951184
2.3860396204014478,0.0001205894278369
2.3891812130550374,0.0001181538829662
2.3923228057086274,0.0001156756883445
2.3954643983622175,0.0001131568776693
2.3986059910158071,0.0001105994890458
2.4017475836693971,0.0001080055635764
2.4048891763229867,0.0001053771439713
2.4080307689765763,0.0001027162731963
2.4111723616301659,0.0001000249931509
2.4143139542837564,0.0000973053433761
2.4174555469373460,0.0000945593597997
2.4205971395909356,0.0000917890735005
2.4237387322445252,0.0000889965095163
2.4268803248981152,0.0000861836856758
2.4300219175517048,0.0000833526114596
2.4331635102052944,0.0000805052868982
2.4363051028588849,0.0000776437014903
2.4394466955124745,0.0000747698331589
2.4425882881660641,0.0000718856472347
2.4457298808196537,0.0000689930954672
2.4488714734732437,0.0000660941150636
2.4520130661268338,0.0000631906277596
2.4551546587804234,0.0000602845389155
2.4582962514340130,0.0000573777366445
2.4614378440876030,0.0000544720909600
2.4645794367411926,0.0000515694529616
2.4677210293947822,0.0000486716540358
2.4708626220483727,0.0000457805050947
2.4740042147019623,0.0000428977958315
2.4771458073555519,0.0000400252940075
2.4802874000091415,0.0000371647447622
2.4834289926627315,0.0000343178699485
2.4865705853163211,0.0000314863674947
2.4897121779699107,0.0000286719107843
2.4928537706235008,0.0000258761480706
2.4959953632770908,0.0000231007019033
2.4991369559306804,0.0000203471685853
2.5022785485842700,0.0000176171176520
2.5054201412378601,0.0000149120913670
2.5085617338914501,0.0000122336042475
2.5117033265450397,0.0000095831426061
2.5148449191986293,0.0000069621641152
2.5179865118522193,0.0000043720973913
2.5211281045058089,0.0000018143416037
2.5242696971593985,-0.0000007097339045
2.5274112898129881,-0.0000031987899690
2.5305528824665786,-0.0000056515179403
2.5336944751201682,-0.0000080666400005
2.5368360677737578,-0.0000104429094636
2.5399776604273478,-0.0000127791110551
2.5431192530809374,-0.0000150740611748
2.5462608457345270,-0.0000173266081432
2.5494024383881171,-0.0000195356324310
2.5525440310417071,-0.0000217000468695
2.5556856236952967,-0.0000238187968502
2.5588272163488863,-0.0000258908605019
2.5619688090024759,-0.0000279152488587
2.5651104016560664,-0.0000298910060089
2.5682519943096560,-0.0000318172092292
2.5713935869632456,-0.0000336929691083
2.5745351796168356,-0.0000355174296536
2.5776767722704252,-0.0000372897683825
2.5808183649240148,-0.0000390091964058
2.5839599575776044,-0.0000406749584908
2.5871015502311949,-0.0000422863331220
2.5902431428847845,-0.0000438426325371
2.5933847355383741,-0.0000453432027613
2.5965263281919637,-0.0000467874236245
2.5996679208455538,-0.0000481747087707
2.6028095134991434,-0.0000495045056499
2.6059511061527334,-0.0000507762955096
2.6090926988063234,-0.0000519895933648
2.6122342914599130,-0.0000531439479666
2.6153758841135026,-0.0000542389417557
2.6185174767670922,-0.0000552741908107
2.6216590694206827,-0.0000562493447789
2.6248006620742723,-0.0000571640868106
2.6279422547278619,-0.0000580181334734
2.6310838473814520,-0.0000588112346656
2.6342254400350416,-0.0000595431735154
2.6373670326886312,-0.0000602137662782
2.6405086253422207,-0.0000608228622200
2.6436502179958112,-0.0000613703435022
2.6467918106494008,-0.0000618561250464
2.6499334033029904,-0.0000622801544065
2.6530749959565800,-0.0000626424116217
2.6562165886101701,-0.0000629429090750
2.6593581812637597,-0.0000631816913323
2.6624997739173497,-0.0000633588349881
2.6656413665709398,-0.0000634744484959
2.6687829592245293,-0.0000635286720001
2.6719245518781189,-0.0000635216771561
2.6750661445317085,-0.0000634536669532
2.6782077371852990,-0.0000633248755221
2.6813493298388886,-0.0000631355679494
2.6844909224924782,-0.0000628860400787
2.6876325151460678,-0.0000625766183101
2.6907741077996579,-0.0000622076593990
2.6939157004532475,-0.0000617795502430
2.6970572931068371,-0.0000612927076758
2.7001988857604275,-0.0000607475782478
2.7033404784140171,-0.0000601446380074
2.7064820710676067,-0.0000594843922801
2.7096236637211963,-0.0000587673754429
2.7127652563747864,-0.0000579941506956
2.7159068490283760,-0.0000571653098294
2.7190484416819660,-0.0000562814729951
2.7221900343355556,-0.0000553432884655
2.7253316269891457,-0.0000543514323969
2.7284732196427353,-0.0000533066085895
2.7316148122963249,-0.0000522095482434
2.7347564049499153,-0.0000510610097157
2.7378979976035049,-0.0000498617782733
2.7410395902570945,-0.0000486126658450
2.7441811829106841,-0.0000473145107718
2.7473227755642742,-0.0000459681775568
2.7504643682178638,-0.0000445745566121
2.7536059608714534,-0.0000431345640056
2.7567475535250434,-0.0000416491412069
2.7598891461786335,-0.0000401192548336
2.7630307388322231,-0.0000385458963904
2.7661723314858127,-0.0000369300820192
2.7693139241394027,-0.0000352728522338
2.7724555167929923,-0.0000335752716683
2.7755971094465823,-0.0000318384288149
2.7787387021001719,-0.0000300634357668
2.7818802947537620,-0.0000282514279581
2.7850218874073516,-0.0000264035639050
2.7881634800609412,-0.0000245210249461
2.7913050727145308,-0.0000226050149838
2.7944466653681213,-0.0000206567602243
2.7975882580217108,-0.0000186775089187
2.8007298506753004,-0.0000166685311038
2.8038714433288905,-0.0000146311183451
2.8070130359824801,-0.0000125665834756
2.8101546286360697,-0.0000104762603411
2.8132962212896597,-0.0000083615035417
2.8164378139432498,-0.0000062236881741
2.8195794065968394,-0.0000040642095777
2.8227209992504290,-0.0000018844830770
2.8258625919040186,0.0000003140562713
2.8290041845576086,0.0000025299539326
2.8321457772111986,0.0000047617361472
2.8352873698647882,0.0000070079101828
2.8384289625183783,0.0000092669645860
2.8415705551719679,0.0000115373694300
2.8447121478255575,0.0000138175765663
2.8478537404791471,0.0000161060198713
2.8509953331327376,0.0000184011154925
2.8541369257863272,0.0000207012620963
2.8572785184399168,0.0000230048411080
2.8604201110935064,0.0000253102169608
2.8635617037470964,0.0000276157373314
2.8667032964006860,0.0000299197333857
2.8698448890542760,0.0000322205200129
2.8729864817078661,0.0000345163960689
2.8761280743614557,0.0000368056446063
2.8792696670150453,0.0000390865331141
2.8824112596686349,0.0000413573137483
2.8855528523222249,0.0000436162235645
2.8886944449758150,0.0000458614847476
2.8918360376294046,0.0000480913048420
2.8949776302829942,0.0000503038769758
2.8981192229365842,0.0000524973800891
2.9012608155901738,0.0000546699791561
2.9044024082437634,0.0000568198254076
2.9075440008973539,0.0000589450565530
2.9106855935509435,0.0000610437969958
2.9138271862045331,0.0000631141580539
2.9169687788581227,0.0000651542381735
2.9201103715117127,0.0000671621231430
2.9232519641653023,0.0000691358863055
2.9263935568188923,0.0000710735887674
2.9295351494724819,0.0000729732796081
2.9326767421260720,0.0000748329960874
2.9358183347796616,0.0000766507638479
2.9389599274332512,0.0000784245971200
2.9421015200868412,0.0000801524989227
2.9452431127404313,0.0000818324612625
2.9483847053940209,0.0000834624653318
2.9515262980476105,0.0000850404817039
2.9546678907012005,0.0000865644705275
2.9578094833547901,0.0000880323817188
2.9609510760083797,0.0000894421551516
2.9640926686619697,0.0000907917208454
2.9672342613155598,0.0000920789991530
2.9703758539691494,0.0000933019009446
2.9735174466227390,0.0000944583277908
2.9766590392763290,0.0000955461721436
2.9798006319299186,0.0000965633175162
2.9829422245835087,0.0000975076386598
2.9860838172370983,0.0000983770017391
2.9892254098906883,0.0000991692645071
2.9923670025442779,0.0000998822764754
2.9955085951978675,0.0001005138790860
2.9986501878514571,0.0001010619058779
3.0017917805050476,0.0001015241826550
3.0049333731586372,0.0001018985276491
3.0080749658122268,0.0001021827516846
3.0112165584658168,0.0001023746583375
3.0143581511194064,0.0001024720440961
3.0174997437729960,0.0001024726985176
3.0206413364265861,0.0001023744043838
3.0237829290801761,0.0001021749378549
3.0269245217337657,0.0001018720686216
3.0300661143873553,0.0001014635600554
3.0332077070409453,0.0001009471693564
3.0363492996945349,0.0001003206477011
3.0394908923481250,0.0000995817403865
3.0426324850017146,0.0000987281869737
3.0457740776553046,0.0000977577214292
3.0489156703088942,0.0000966680722649
3.0520572629624838,0.0000954569626756
3.0551988556160734,0.0000941221106763
3.0583404482696639,0.0000926612292358
3.0614820409232535,0.0000910720264104
3.0646236335768431,0.0000893522054746
3.0677652262304331,0.0000874994650513
3.0709068188840227,0.0000855114992394
3.0740484115376123,0.0000833859977402
3.0771900041912024,0.0000811206459818
3.0803315968447924,0.0000787131252429
3.0834731894983820,0.0000761611127734
3.0866147821519716,0.0000734622819147
3.0897563748055612,0.0000706143022178
3.0928979674591512,0.0000676148395603
3.0960395601127413,0.0000644615562608
3.0991811527663309,0.0000611521111932
3.1023227454199209,0.0000576841598982
3.1054643380735105,0.0000540553546941
3.1086059307271001,0.0000502633447854
3.1117475233806897,0.0000463057763707
3.1148891160342802,0.0000421802927482
3.1180307086878698,0.0000378845344205
3.1211723013414594,0.0000334161391974
3.1243138939950490,0.0000287727422972
3.1274554866486390,0.0000239519764476
3.1305970793022286,0.0000189514719834
3.1337386719558187,0.0000137688569443
3.1368802646094087,0.0000084017571704
3.1400218572629983,0.0000028477963970


==> Graphics/Data/Delta/GradDual.csv <==
a,b
0.0015707963267949,-0.4961755082308010
0.0047123889803847,-0.4962894961728343
0.0078539816339745,-0.4964028389786306
0.0109955742875643,-0.4965155155531236
0.0141371669411541,-0.4966275050419996
0.0172787595947439,-0.4967387868344786
0.0204203522483337,-0.4968493405660274
0.0235619449019234,-0.4969591461210330
0.0267035375555132,-0.4970681836354088
0.0298451302091030,-0.4971764334991549
0.0329867228626928,-0.4972838763588608
0.0361283155162826,-0.4973904931201618
0.0392699081698724,-0.4974962649501342
0.0424115008234622,-0.4976011732796469
0.0455530934770520,-0.4977051998056592
0.0486946861306418,-0.4978083264934659
0.0518362787842316,-0.4979105355789038
0.0549778714378214,-0.4980118095704927
0.0581194640914112,-0.4981121312515450
0.0612610567450010,-0.4982114836822175
0.0644026493985907,-0.4983098502015242
0.0675442420521806,-0.4984072144292940
0.0706858347057703,-0.4985035602680977
0.0738274273593601,-0.4985988719051152
0.0769690200129499,-0.4986931338139737
0.0801106126665397,-0.4987863307565352
0.0832522053201295,-0.4988784477846420
0.0863937979737193,-0.4989694702418312
0.0895353906273091,-0.4990593837649938
0.0926769832808989,-0.4991481742860116
0.0958185759344887,-0.4992358280333444
0.0989601685880785,-0.4993223315335820
0.1021017612416683,-0.4994076716129656
0.1052433538952581,-0.4994918353988659
0.1083849465488479,-0.4995748103212341
0.1115265392024377,-0.4996565841140104
0.1146681318560274,-0.4997371448165054
0.1178097245096172,-0.4998164807747506
0.1209513171632070,-0.4998945806428139
0.1240929098167968,-0.4999714333840846
0.1272345024703866,-0.5000470282725301
0.1303760951239764,-0.5001213548939245
0.1335176877775662,-0.5001944031470484
0.1366592804311560,-0.5002661632448546
0.1398008730847458,-0.5003366257156280
0.1429424657383356,-0.5004057814040876
0.1460840583919254,-0.5004736214724959
0.1492256510455152,-0.5005401374017199
0.1523672436991050,-0.5006053209922849
0.1555088363526948,-0.5006691643653921
0.1586504290062846,-0.5007316599639257
0.1617920216598743,-0.5007928005534305
0.1649336143134641,-0.5008525792230714
0.1680752069670539,-0.5009109893865735
0.1712167996206437,-0.5009680247831404
0.1743583922742335,-0.5010236794783560
0.1774999849278233,-0.5010779478650658
0.1806415775814131,-0.5011308246642400
0.1837831702350029,-0.5011823049258203
0.1869247628885927,-0.5012323840295477
0.1900663555421825,-0.5012810576857806
0.1932079481957723,-0.5013283219362864
0.1963495408493621,-0.5013741731550214
0.1994911335029519,-0.5014186080489034
0.2026327261565417,-0.5014616236585525
0.2057743188101315,-0.5015032173590348
0.2089159114637212,-0.5015433868605825
0.2120575041173110,-0.5015821302092964
0.2151990967709008,-0.5016194457878442
0.2183406894244906,-0.5016553323161359
0.2214822820780804,-0.5016897888519921
0.2246238747316702,-0.5017228147917960
0.2277654673852600,-0.5017544098711308
0.2309070600388498,-0.5017845741654032
0.2340486526924396,-0.5018133080904588
0.2371902453460294,-0.5018406124031748
0.2403318379996192,-0.5018664882020513
0.2434734306532090,-0.5018909369277752
0.2466150233067987,-0.5019139603637790
0.2497566159603886,-0.5019355606367837
0.2528982086139783,-0.5019557402173275
0.2560398012675681,-0.5019745019202759
0.2591813939211579,-0.5019918489053234
0.2623229865747477,-0.5020077846774745
0.2654645792283375,-0.5020223130875098
0.2686061718819273,-0.5020354383324379
0.2717477645355171,-0.5020471649559292
0.2748893571891069,-0.5020574978487296
0.2780309498426967,-0.5020664422490595
0.2811725424962865,-0.5020740037429944
0.2843141351498763,-0.5020801882648259
0.2874557278034661,-0.5020850020973937
0.2905973204570558,-0.5020884518724154
0.2937389131106457,-0.5020905445707726
0.2968805057642355,-0.5020912875227898
0.3000220984178252,-0.5020906884084856
0.3031636910714151,-0.5020887552577937
0.3063052837250048,-0.5020854964507607
0.3094468763785946,-0.5020809207177279
0.3125884690321845,-0.5020750371394606
0.3157300616857742,-0.5020678551472731
0.3188716543393640,-0.5020593845231088
0.3220132469929538,-0.5020496353995899
0.3251548396465436,-0.5020386182600373
0.3282964323001334,-0.5020263439384519
0.3314380249537232,-0.5020128236194601
0.3345796176073130,-0.5019980688382224
0.3377212102609027,-0.5019820914803027
0.3408628029144926,-0.5019649037814925
0.3440043955680824,-0.5019465183275960
0.3471459882216721,-0.5019269480541675
0.3502875808752620,-0.5019062062462041
0.3534291735288517,-0.5018843065377844
0.3565707661824415,-0.5018612629116674
0.3597123588360313,-0.5018370896988213
0.3628539514896211,-0.5018118015779198
0.3659955441432109,-0.5017854135747535
0.3691371367968007,-0.5017579410616095
0.3722787294503905,-0.5017293997565714
0.3754203221039802,-0.5016998057227600
0.3785619147575701,-0.5016691753675095
0.3817035074111599,-0.5016375254414711
0.3848451000647496,-0.5016048730376497
0.3879866927183395,-0.5015712355903623
0.3911282853719292,-0.5015366308741193
0.3942698780255190,-0.5015010770024309
0.3974114706791089,-0.5014645924265270
0.4005530633326986,-0.5014271959339937
0.4036946559862884,-0.5013889066473154
0.4068362486398782,-0.5013497440223410
0.4099778412934680,-0.5013097278466390
0.4131194339470578,-0.5012688782377658
0.4162610266006476,-0.5012272156414295
0.4194026192542374,-0.5011847608295493
0.4225442119078271,-0.5011415348982134
0.4256858045614170,-0.5010975592655216
0.4288273972150068,-0.5010528556693122
0.4319689898685966,-0.5010074461647811
0.4351105825221864,-0.5009613531219709
0.4382521751757761,-0.5009145992231386
0.4413937678293659,-0.5008672074599998
0.4445353604829558,-0.5008192011308340
0.4476769531365455,-0.5007706038374635
0.4508185457901353,-0.5007214394820826
0.4539601384437251,-0.5006717322639559
0.4571017310973149,-0.5006215066759603
0.4602433237509047,-0.5005707875009806
0.4633849164044945,-0.5005195998081500
0.4665265090580843,-0.5004679689489343
0.4696681017116741,-0.5004159205530495
0.4728096943652639,-0.5003634805242082
0.4759512870188536,-0.5003106750357151
0.4790928796724435,-0.5002575305258589
0.4822344723260333,-0.5002040736931470
0.4853760649796230,-0.5001503314913462
0.4885176576332128,-0.5000963311243382
0.4916592502868026,-0.5000421000407848
0.4948008429403924,-0.4999876659285884
0.4979424355939822,-0.4999330567091644
0.5010840282475720,-0.4998783005314937
0.5042256209011617,-0.4998234257659796
0.5073672135547516,-0.4997684609980753
0.5105088062083414,-0.4997134350217089
0.5136503988619312,-0.4996583768324682
0.5167919915155210,-0.4996033156205735
0.5199335841691107,-0.4995482807636031
0.5230751768227005,-0.4994933018189952
0.5262167694762904,-0.4994384085163012
0.5293583621298801,-0.4993836307491935
0.5324999547834699,-0.4993289985672256
0.5356415474370597,-0.4992745421673325
0.5387831400906495,-0.4992202918850797
0.5419247327442394,-0.4991662781856421
0.5450663253978292,-0.4991125316545156
0.5482079180514189,-0.4990590829879588
0.5513495107050087,-0.4990059629831568
0.5544911033585985,-0.4989532025281033
0.5576326960121882,-0.4989008325911956
0.5607742886657781,-0.4988488842105463
0.5639158813193679,-0.4987973884829938
0.5670574739729576,-0.4987463765528218
0.5701990666265475,-0.4986958796001714
0.5733406592801373,-0.4986459288291494
0.5764822519337270,-0.4985965554556332
0.5796238445873169,-0.4985477906947520
0.5827654372409067,-0.4984996657480623
0.5859070298944964,-0.4984522117903897
0.5890486225480862,-0.4984054599563661
0.5921902152016760,-0.4983594413266188
0.5953318078552657,-0.4983141869136504
0.5984734005088556,-0.4982697276473657
0.6016149931624454,-0.4982260943602792
0.6047565858160352,-0.4981833177723782
0.6078981784696250,-0.4981414284756395
0.6110397711232148,-0.4981004569182151
0.6141813637768045,-0.4980604333882593
0.6173229564303944,-0.4980213879974221
0.6204645490839842,-0.4979833506639801
0.6236061417375739,-0.4979463510956301
0.6267477343911637,-0.4979104187719224
0.6298893270447535,-0.4978755829263475
0.6330309196983432,-0.4978418725280606
0.6361725123519331,-0.4978093162632691
0.6393141050055230,-0.4977779425162482
0.6424556976591127,-0.4977477793500168
0.6455972903127025,-0.4977188544866531
0.6487388829662923,-0.4976911952872591
0.6518804756198820,-0.4976648287315827
0.6550220682734719,-0.4976397813972769
0.6581636609270617,-0.4976160794388221
0.6613052535806514,-0.4975937485660995
0.6644468462342412,-0.4975728140226239
0.6675884388878310,-0.4975533005634385
0.6707300315414209,-0.4975352324326675
0.6738716241950107,-0.4975186333407509
0.6770132168486005,-0.4975035264413386
0.6801548095021902,-0.4974899343078732
0.6832964021557800,-0.4974778789098524
0.6864379948093698,-0.4974673815887839
0.6895795874629596,-0.4974584630338320
0.6927211801165494,-0.4974511432571802
0.6958627727701392,-0.4974454415690939
0.6990043654237289,-0.4974413765527096
0.7021459580773187,-0.4974389660385584
0.7052875507309087,-0.4974382270788185
0.7084291433844984,-0.4974391759213316
0.7115707360380882,-0.4974418279833683
0.7147123286916780,-0.4974461978251790
0.7178539213452677,-0.4974522991233225
0.7209955139988575,-0.4974601446438008
0.7241371066524473,-0.4974697462150042
0.7272786993060371,-0.4974811147004913
0.7304202919596269,-0.4974942599716078
0.7335618846132167,-0.4975091908799794
0.7367034772668064,-0.4975259152298700
0.7398450699203963,-0.4975444397504556
0.7429866625739862,-0.4975647700680083
0.7461282552275759,-0.4975869106780204
0.7492698478811657,-0.4976108649172970
0.7524114405347555,-0.4976366349360279
0.7555530331883452,-0.4976642216698689
0.7586946258419350,-0.4976936248120633
0.7618362184955249,-0.4977248427856142
0.7649778111491146,-0.4977578727155521
0.7681194038027044,-0.4977927104013170
0.7712609964562943,-0.4978293502892850
0.7744025891098840,-0.4978677854454703
0.7775441817634738,-0.4979080075284437
0.7806857744170637,-0.4979500067624857
0.7838273670706534,-0.4979937719110251
0.7869689597242432,-0.4980392902503848
0.7901105523778330,-0.4980865475438889
0.7932521450314227,-0.4981355280163492
0.7963937376850125,-0.4981862143289947
0.7995353303386024,-0.4982385875548691
0.8026769229921921,-0.4982926271547462
0.8058185156457820,-0.4983483109536100
0.8089601082993718,-0.4984056151177417
0.8121017009529615,-0.4984645141324681
0.8152432936065513,-0.4985249807806096
0.8183848862601412,-0.4985869861216948
0.8215264789137309,-0.4986504994719844
0.8246680715673207,-0.4987154883853566
0.8278096642209105,-0.4987819186351244
0.8309512568745002,-0.4988497541968249
0.8340928495280900,-0.4989189572320517
0.8372344421816799,-0.4989894880733952
0.8403760348352697,-0.4990613052105393
0.8435176274888595,-0.4991343652775919
0.8466592201424493,-0.4992086230417154
0.8498008127960390,-0.4992840313931162
0.8529424054496288,-0.4993605413364698
0.8560839981032187,-0.4994381019838606
0.8592255907568084,-0.4995166605492937
0.8623671834103982,-0.4995961623448605
0.8655087760639880,-0.4996765507786524
0.8686503687175777,-0.4997577673544615
0.8717919613711677,-0.4998397516733932
0.8749335540247575,-0.4999224414374421
0.8780751466783472,-0.5000057724551265
0.8812167393319370,-0.5000896786492611
0.8843583319855268,-0.5001740920669618
0.8874999246391165,-0.5002589428919634
0.8906415172927064,-0.5003441594593425
0.8937831099462962,-0.5004296682727343
0.8969247025998859,-0.5005153940241341
0.9000662952534757,-0.5006012596163867
0.9032078879070655,-0.5006871861884344
0.9063494805606553,-0.5007730931434495
0.9094910732142452,-0.5008588981799158
0.9126326658678350,-0.5009445173257809
0.9157742585214247,-0.5010298649757556
0.9189158511750145,-0.5011148539318786
0.9220574438286043,-0.5011993954474198
0.9251990364821940,-0.5012833992742454
0.9283406291357839,-0.5013667737137207
0.9314822217893737,-0.5014494256712689
0.9346238144429634,-0.5015312607146505
0.9377654070965532,-0.5016121831361108
0.9409069997501431,-0.5016920960184341
0.9440485924037328,-0.5017709013050400
0.9471901850573227,-0.5018484998741999
0.9503317777109125,-0.5019247916174603
0.9534733703645022,-0.5019996755223730
0.9566149630180920,-0.5020730497596164
0.9597565556716818,-0.5021448117745851
0.9628981483252715,-0.5022148583835395
0.9660397409788614,-0.5022830858743883
0.9691813336324512,-0.5023493901121834
0.9723229262860410,-0.5024136666493959
0.9754645189396308,-0.5024758108410315
0.9786061115932206,-0.5025357179646694
0.9817477042468103,-0.5025932833454604
0.9848892969004002,-0.5026484024861413
0.9880308895539900,-0.5027009712021169
0.9911724822075797,-0.5027508857616472
0.9943140748611695,-0.5027980430311562
0.9974556675147593,-0.5028423406257148
1.0005972601683490,-0.5028836770646883
1.0037388528219389,-0.5029219519325693
1.0068804454755287,-0.5029570660449955
1.0100220381291185,-0.5029889216199265
1.0131636307827083,-0.5030174224539936
1.0163052234362981,-0.5030424741039465
1.0194468160898880,-0.5030639840731918
1.0225884087434776,-0.5030818620033504
1.0257300013970676,-0.5030960198707747
1.0288715940506572,-0.5031063721879515
1.0320131867042470,-0.5031128362096886
1.0351547793578368,-0.5031153321439978
1.0382963720114267,-0.5031137833675342
1.0414379646650163,-0.5031081166454850
1.0445795573186063,-0.5030982623557478
1.0477211499721959,-0.5030841547172340
1.0508627426257857,-0.5030657320221369
1.0540043352793755,-0.5030429368719589
1.0571459279329654,-0.5030157164170965
1.0602875205865552,-0.5029840225997739
1.0634291132401450,-0.5029478124000732
1.0665707058937348,-0.5029070480848185
1.0697122985473244,-0.5028616974590432
1.0728538912009145,-0.5028117341197741
1.0759954838545041,-0.5027571377118256
1.0791370765080939,-0.5026978941852933
1.0822786691616837,-0.5026339960544525
1.0854202618152735,-0.5025654426576949
1.0885618544688631,-0.5024922404181915
1.0917034471224532,-0.5024144031049180
1.0948450397760430,-0.5023319520936764
1.0979866324296326,-0.5022449166277634
1.1011282250832226,-0.5021533340778928
1.1042698177368122,-0.5020572502010083
1.1074114103904020,-0.5019567193976149
1.1105530030439918,-0.5018518049672295
1.1136945956975817,-0.5017425793615931
1.1168361883511713,-0.5016291244352836
1.1199777810047613,-0.5015115316933229
1.1231193736583511,-0.5013899025354762
1.1262609663119407,-0.5012643484968696
1.1294025589655308,-0.5011349914845951
1.1325441516191204,-0.5010019640100041
1.1356857442727102,-0.5008654094163971
1.1388273369263000,-0.5007254821018201
1.1419689295798898,-0.5005823477367282
1.1451105222334794,-0.5004361834762932
1.1482521148870695,-0.5002871781671305
1.1513937075406591,-0.5001355325483172
1.1545353001942489,-0.4999814594464781
1.1576768928478389,-0.4998251839648735
1.1608184855014285,-0.4996669436663569
1.1639600781550183,-0.4995069887500880
1.1671016708086082,-0.4993455822219710
1.1702432634621980,-0.4991830000586954
1.1733848561157876,-0.4990195313653242
1.1765264487693776,-0.4988554785263344
1.1796680414229672,-0.4986911573499538
1.1828096340765570,-0.4985268972056625
1.1859512267301469,-0.4983630411545603
1.1890928193837367,-0.4981999460722800
1.1922344120373265,-0.4980379827639773
1.1953760046909163,-0.4978775360707400
1.1985175973445061,-0.4977190049665714
1.2016591899980957,-0.4975628026448647
1.2048007826516858,-0.4974093565929453
1.2079423753052754,-0.4972591086528817
1.2110839679588652,-0.4971125150663459
1.2142255606124550,-0.4969700465007303
1.2173671532660448,-0.4968321880531461
1.2205087459196344,-0.4966994392281373
1.2236503385732245,-0.4965723138841533
1.2267919312268143,-0.4964513401428056
1.2299335238804039,-0.4963370602537745
1.2330751165339939,-0.4962300304070306
1.2362167091875835,-0.4961308204824468
1.2393583018411733,-0.4960400137253329
1.2424998944947632,-0.4959582063344385
1.2456414871483530,-0.4958860069469684
1.2487830798019426,-0.4958240360027421
1.2519246724555326,-0.4957729249670440
1.2550662651091222,-0.4957333153888473
1.2582078577627120,-0.4957058577678983
1.2613494504163021,-0.4956912102007079
1.2644910430698917,-0.4956900367716840
1.2676326357234815,-0.4957030056516094
1.2707742283770713,-0.4957307868612179
1.2739158210306611,-0.4957740496530120
1.2770574136842507,-0.4958334594594165
1.2801990063378408,-0.4959096743502526
1.2833405989914304,-0.4960033409370311
1.2864821916450202,-0.4961150896561368
1.2896237842986100,-0.4962455293572513
1.2927653769521998,-0.4963952411179989
1.2959069696057897,-0.4965647712003664
1.2990485622593795,-0.4967546230595247
1.3021901549129693,-0.4969652483113678
1.3053317475665589,-0.4971970365614980
1.3084733402201489,-0.4974503039961099
1.3116149328737385,-0.4977252806343653
1.3147565255273284,-0.4980220961431395
1.3178981181809182,-0.4983407641186572
1.3210397108345080,-0.4986811647465301
1.3241813034880978,-0.4990430257625168
1.3273228961416876,-0.4994259016518121
1.3304644887952775,-0.4998291510460672
1.3336060814488671,-0.5002519123054310
1.3367476741024571,-0.5006930773091447
1.3398892667560467,-0.5011512635241295
1.3430308594096365,-0.5016247844777926
1.3461724520632263,-0.5021116188312518
1.3493140447168162,-0.5026093783337156
1.3524556373704057,-0.5031152750403323
1.3555972300239958,-0.5036260882963536
1.3587388226775856,-0.5041381321323668
1.3618804153311752,-0.5046472238809045
1.3650220079847653,-0.5051486550160948
1.3681636006383548,-0.5056371654373164
1.3713051932919447,-0.5061069226667063
1.3744467859455345,-0.5065515077100151
1.3775883785991243,-0.5069639096410236
1.3807299712527139,-0.5073365313105661
1.3838715639063039,-0.5076612089498393
1.3870131565598935,-0.5079292488289291
1.3901547492134834,-0.5081314845382633
1.3932963418670734,-0.5082583588709551
1.3964379345206630,-0.5083000346815376
1.3995795271742528,-0.5082465394592406
1.4027211198278426,-0.5080879486507144
1.4058627124814325,-0.5078146129592420
1.4090043051350221,-0.5074174348830698
1.4121458977886121,-0.5068881995699948
1.4152874904422017,-0.5062199645776380
1.4184290830957915,-0.5054075122385193
1.4215706757493813,-0.5044478669149952
1.4247122684029712,-0.5033408773461371
1.4278538610565610,-0.5020898613665050
1.4309954537101508,-0.5007023063201947
1.4341370463637406,-0.4991906132835965
1.4372786390173302,-0.4975728665110796
1.4404202316709203,-0.4958736010850095
1.4435618243245099,-0.4941245313530808
1.4467034169780997,-0.4923651901765667
1.4498450096316895,-0.4906434141795277
1.4529866022852793,-0.4890155931070304
1.4561281949388689,-0.4875465823188796
1.4592697875924590,-0.4863091569486425
1.4624113802460488,-0.4853828654077293
1.4655529728996384,-0.4848521204373512
1.4686945655532284,-0.4848033504150238
1.4718361582068180,-0.4853210258545985
1.4749777508604078,-0.4864823811636744
1.4781193435139977,-0.4883506765973425
1.4812609361675875,-0.4909668987631905
1.4844025288211771,-0.4943398908680525
1.4875441214747671,-0.4984350491386466
1.4906857141283567,-0.5031619344437421
1.4938273067819465,-0.5083614447337466
1.4969688994355366,-0.5137935926072130
1.5001104920891262,-0.5191274530041157
1.5032520847427160,-0.5239355120589788
1.5063936773963058,-0.5276954907610200
1.5095352700498956,-0.5298037841479626
1.5126768627034852,-0.5296060263849156
1.5158184553570753,-0.5264520855498975
1.5189600480106649,-0.5197851624317091
1.5221016406642547,-0.5092776882635690
1.5252432333178447,-0.4950299571839403
1.5283848259714343,-0.4778486975252741
1.5315264186250241,-0.4596148632717667
1.5346680112786140,-0.4437132456996686
1.5378096039322038,-0.4353862851008788
1.5409511965857934,-0.4416114092483174
1.5440927892393834,-0.4696215513402955
1.5472343818929730,-0.5227218681691825
1.5503759745465628,-0.5928005192173421
1.5535175672001527,-0.6531849270345724
1.5566591598537425,-0.6624039546108934
1.5598007525073323,-0.5868595074796290
1.5629423451609221,-0.4275249651555794
1.5660839378145119,-0.2209619625425611
1.5692255304681015,-0.0130919567465839
1.5723671231216916,0.1649974857235113
1.5755087157752812,0.3021430601770289
1.5786503084288710,0.4001849753036470
1.5817919010824608,0.4661450491332249
1.5849334937360506,0.5076846169797647
1.5880750863896402,0.5313692240198915
1.5912166790432303,0.5423552721912942
1.5943582716968201,0.5445772040256305
1.5974998643504097,0.5410221287539634
1.6006414570039997,0.5339585522008901
1.6037830496575893,0.5250998963016400
1.6069246423111792,0.5157177175205140
1.6100662349647690,0.5067233358932527
1.6132078276183588,0.4987316753540506
1.6163494202719484,0.4921154284354479
1.6194910129255384,0.4870534339916343
1.6226326055791280,0.4835745958059146
1.6257741982327178,0.4815973888439060
1.6289157908863079,0.4809645475018342
1.6320573835398975,0.4814725426670285
1.6351989761934873,0.4828956796974087
1.6383405688470771,0.4850049310070387
1.6414821615006669,0.4875818688444392
1.6446237541542565,0.4904282476632595
1.6477653468078466,0.4933718922212253
1.6509069394614362,0.4962695845066903
1.6540485321150260,0.4990076245262643
1.6571901247686158,0.5015006835333438
1.6603317174222056,0.5036894888451146
1.6634733100757955,0.5055377896616556
1.6666149027293853,0.5070289627629205
1.6697564953829751,0.5081625320829501
1.6728980880365647,0.5089508008382279
1.6760396806901547,0.5094157309956924
1.6791812733437443,0.5095861528236185
1.6823228659973342,0.5094953465153247
1.6854644586509240,0.5091790072671785
1.6886060513045138,0.5086735832915033
1.6917476439581034,0.5080149615342051
1.6948892366116934,0.5072374668832897
1.6980308292652833,0.5063731360717056
1.7011724219188729,0.5054512261501447
1.7043140145724629,0.5044979183754450
1.7074556072260525,0.5035361808583101
1.7105971998796423,0.5025857567383464
1.7137387925332321,0.5016632485501520
1.7168803851868220,0.5007822734807823
1.7200219778404116,0.4999536681642220
1.7231635704940016,0.4991857253618298
1.7263051631475914,0.4984844482464154
1.7294467558011810,0.4978538109966906
1.7325883484547711,0.4972960170036919
1.7357299411083607,0.4968117482008162
1.7388715337619505,0.4964004008770583
1.7420131264155403,0.4960603048514532
1.7451547190691301,0.4957889241110661
1.7482963117227197,0.4955830379837257
1.7514379043763098,0.4954389026655401
1.7545794970298993,0.4953523934875017
1.7577210896834892,0.4953191287159819
1.7608626823370792,0.4953345759669561
1.7640042749906688,0.4953941424977130
1.7671458676442586,0.4954932507438924
1.7702874602978484,0.4956274005117440
1.7734290529514383,0.4957922192302847
1.7765706456050279,0.4959835016283565
1.7797122382586179,0.4961972401370590
1.7828538309122075,0.4964296472368744
1.7859954235657973,0.4966771708775904
1.7891370162193871,0.4969365040025720
1.7922786088729770,0.4972045891109395
1.7954202015265668,0.4974786186947229
1.7985617941801566,0.4977560322949696
1.8017033868337464,0.4980345108325752
1.8048449794873360,0.4983119687871879
1.8079865721409261,0.4985865447215879
1.8111281647945157,0.4988565905793789
1.8142697574481055,0.4991206601209726
1.8174113501016953,0.4993774968064439
1.8205529427552851,0.4996260213834866
1.8236945354088747,0.4998653193942470
1.8268361280624648,0.5000946287757609
1.8299777207160546,0.5003133276945678
1.8331193133696442,0.5005209227266176
1.8362609060232342,0.5007170374680721
1.8394024986768238,0.5009014016409363
1.8425440913304136,0.5010738407389737
1.8456856839840035,0.5012342662438672
1.8488272766375933,0.5013826664286687
1.8519688692911829,0.5015190977548842
1.8551104619447729,0.5016436768608337
1.8582520545983625,0.5017565731319568
1.8613936472519523,0.5018580018381713
1.8645352399055424,0.5019482178191179
1.8676768325591320,0.5020275096949605
1.8708184252127218,0.5020961945780336
1.8739600178663116,0.5021546132591795
1.8771016105199014,0.5022031258416102
1.8802432031734910,0.5022421077948169
1.8833847958270811,0.5022719464010199
1.8865263884806707,0.5022930375670365
1.8896679811342605,0.5023057829751174
1.8928095737878503,0.5023105875470810
1.8959511664414401,0.5023078571971349
1.8990927590950299,0.5022979968498571
1.9022343517486198,0.5022814087010274
1.9053759444022096,0.5022584907001961
1.9085175370557992,0.5022296352351925
1.9116591297093892,0.5021952280000024
1.9148007223629788,0.5021556470286839
1.9179423150165686,0.5021112618792671
1.9210839076701585,0.5020624329526961
1.9242255003237483,0.5020095109330671
1.9273670929773381,0.5019528363364800
1.9305086856309279,0.5018927391568506
1.9336502782845177,0.5018295385980517
1.9367918709381073,0.5017635428826033
1.9399334635916974,0.5016950491280694
1.9430750562452870,0.5016243432830677
1.9462166488988768,0.5015517001155978
1.9493582415524666,0.5014773832470401
1.9524998342060564,0.5014016452258758
1.9556414268596460,0.5013247276357209
1.9587830195132361,0.5012468612328598
1.9619246121668259,0.5011682661089178
1.9650662048204155,0.5010891518748209
1.9682077974740055,0.5010097178625674
1.9713493901275951,0.5009301533417383
1.9744909827811850,0.5008506377480166
1.9776325754347748,0.5007713409213033
1.9807741680883646,0.5006924233512751
1.9839157607419542,0.5006140364285384
1.9870573533955442,0.5005363226997100
1.9901989460491338,0.5004594161249930
1.9933405387027237,0.5003834423369915
1.9964821313563137,0.5003085188996912
1.9996237240099033,0.5002347555666368
2.0027653166634933,0.5001622545375525
2.0059069093170829,0.5000911107126589
2.0090485019706730,0.5000214119441444
2.0121900946242626,0.4999532392842876
2.0153316872778522,0.4998866672298081
2.0184732799314422,0.4998217639621380
2.0216148725850318,0.4997585915832999
2.0247564652386214,0.4996972063472037
2.0278980578922114,0.4996376588861646
2.0310396505458015,0.4995799944325370
2.0341812431993911,0.4995242530353384
2.0373228358529811,0.4994704697718256
2.0404644285065707,0.4994186749539685
2.0436060211601603,0.4993688943298188
2.0467476138137504,0.4993211492797604
2.0498892064673400,0.4992754570076907
2.0530307991209296,0.4992318307271285
2.0561723917745196,0.4991902798423350
2.0593139844281096,0.4991508101244731
2.0624555770816992,0.4991134238828692
2.0655971697352888,0.4990781201314831
2.0687387623888789,0.4990448947505956
2.0718803550424685,0.4990137406438534
2.0750219476960585,0.4989846478907139
2.0781635403496481,0.4989576038943851
2.0813051330032382,0.4989325935253427
2.0844467256568278,0.4989095992605072
2.0875883183104174,0.4988886013181689
2.0907299109640070,0.4988695777887430
2.0938715036175974,0.4988525047614388
2.0970130962711870,0.4988373564469292
2.1001546889247766,0.4988241052960956
2.1032962815783667,0.4988127221149508
2.1064378742319563,0.4988031761757895
2.1095794668855459,0.4987954353246745
2.1127210595391359,0.4987894660853226
2.1158626521927260,0.4987852337594695
2.1190042448463156,0.4987827025237974
2.1221458374999052,0.4987818355234838
2.1252874301534947,0.4987825949624692
2.1284290228070848,0.4987849421904930
2.1315706154606748,0.4987888377869846
2.1347122081142644,0.4987942416418721
2.1378538007678545,0.4988011130333774
2.1409953934214441,0.4988094107028828
2.1441369860750337,0.4988190929269022
2.1472785787286233,0.4988301175862589
2.1504201713822138,0.4988424422325161
2.1535617640358033,0.4988560241517211
2.1567033566893929,0.4988708204255431
2.1598449493429825,0.4988867879898553
2.1629865419965726,0.4989038836908181
2.1661281346501622,0.4989220643385434
2.1692697273037522,0.4989412867583790
2.1724113199573423,0.4989615078398886
2.1755529126109319,0.4989826845835735
2.1786945052645215,0.4990047741454074
2.1818360979181111,0.4990277338792248
2.1849776905717011,0.4990515213770368
2.1881192832252911,0.4990760945073170
2.1912608758788807,0.4991014114513185
2.1944024685324703,0.4991274307374774
2.1975440611860604,0.4991541112739489
2.2006856538396500,0.4991814123793388
2.2038272464932396,0.4992092938116783
2.2069688391468301,0.4992377157956860
2.2101104318004197,0.4992666390483843
2.2132520244540093,0.4992960248031039
2.2163936171075989,0.4993258348319360
2.2195352097611889,0.4993560314666719
2.2226768024147785,0.4993865776182911
2.2258183950683685,0.4994174367950308
2.2289599877219586,0.4994485731190902
2.2321015803755482,0.4994799513420113
2.2352431730291378,0.4995115368587912
2.2383847656827274,0.4995432957207504
2.2415263583363174,0.4995751946472209
2.2446679509899075,0.4996072010360847
2.2478095436434971,0.4996392829732036
2.2509511362970867,0.4996714092407861
2.2540927289506767,0.4997035493247317
2.2572343216042663,0.4997356734209831
2.2603759142578559,0.4997677524409375
2.2635175069114464,0.4997997580159425
2.2666590995650360,0.4998316625009224
2.2698006922186256,0.4998634389771581
2.2729422848722152,0.4998950612542789
2.2760838775258052,0.4999265038714704
2.2792254701793948,0.4999577420979556
2.2823670628329848,0.4999887519327720
2.2855086554865744,0.5000195101038768
2.2886502481401645,0.5000499940666089
2.2917918407937541,0.5000801820015508
2.2949334334473437,0.5001100528117942
2.2980750261009337,0.5001395861196702
2.3012166187545238,0.5001687622629458
2.3043582114081134,0.5001975622905227
2.3074998040617030,0.5002259679576697
2.3106413967152930,0.5002539617208059
2.3137829893688826,0.5002815267318677
2.3169245820224722,0.5003086468322713
2.3200661746760618,0.5003353065465141
2.3232077673296523,0.5003614910754074
2.3263493599832419,0.5003871862890001
2.3294909526368315,0.5004123787191782
2.3326325452904215,0.5004370555519869
2.3357741379440111,0.5004612046196784
2.3389157305976012,0.5004848143925174
2.3420573232511908,0.5005078739703501
2.3451989159047808,0.5005303730739656
2.3483405085583704,0.5005523020362602
2.3514821012119600,0.5005736517932207
2.3546236938655496,0.5005944138747542
2.3577652865191401,0.5006145803953558
2.3609068791727297,0.5006341440446556
2.3640484718263193,0.5006530980778480
2.3671900644799093,0.5006714363060032
2.3703316571334989,0.5006891530863053
2.3734732497870885,0.5007062433121936
2.3766148424406781,0.5007227024034528
2.3797564350942686,0.5007385262962384
2.3828980277478582,0.5007537114330561
2.3860396204014478,0.5007682547527184
2.3891812130550374,0.5007821536802655
2.3923228057086274,0.5007954061168819
2.3954643983622175,0.5008080104298021
2.3986059910158071,0.5008199654422195
2.4017475836693971,0.5008312704232193
2.4048891763229867,0.5008419250777163
2.4080307689765763,0.5008519295364322
2.4111723616301659,0.5008612843459025
2.4143139542837564,0.5008699904585281
2.4174555469373460,0.5008780492226798
2.4205971395909356,0.5008854623728415
2.4237387322445252,0.5008922320198385
2.4268803248981152,0.5008983606411129
2.4300219175517048,0.5009038510710744
2.4331635102052944,0.5009087064915360
2.4363051028588849,0.5009129304222170
2.4394466955124745,0.5009165267113402
2.4425882881660641,0.5009194995263189
2.4457298808196537,0.5009218533445308
2.4488714734732437,0.5009235929441900
2.4520130661268338,0.5009247233953211
2.4551546587804234,0.5009252500508339
2.4582962514340130,0.5009251785377056
2.4614378440876030,0.5009245147482644
2.4645794367411926,0.5009232648315946
2.4677210293947822,0.5009214351850402
2.4708626220483727,0.5009190324458366
2.4740042147019623,0.5009160634828482
2.4771458073555519,0.5009125353884279
2.4802874000091415,0.5009084554703963
2.4834289926627315,0.5009038312441388
2.4865705853163211,0.5008986704248305
2.4897121779699107,0.5008929809197677
2.4928537706235008,0.5008867708208466
2.4959953632770908,0.5008800483971431
2.4991369559306804,0.5008728220876305
2.5022785485842700,0.5008651004940196
2.5054201412378601,0.5008568923737180
2.5085617338914501,0.5008482066329225
2.5117033265450397,0.5008390523198325
2.5148449191986293,0.5008294386179888
2.5179865118522193,0.5008193748397377
2.5211281045058089,0.5008088704198236
2.5242696971593985,0.5007979349090982
2.5274112898129881,0.5007865779683616
2.5305528824665786,0.5007748093623229
2.5336944751201682,0.5007626389536866
2.5368360677737578,0.5007500766973567
2.5399776604273478,0.5007371326347683
2.5431192530809374,0.5007238168883349
2.5462608457345270,0.5007101396560210
2.5494024383881171,0.5006961112060276
2.5525440310417071,0.5006817418716043
2.5556856236952967,0.5006670420459685
2.5588272163488863,0.5006520221773507
2.5619688090024759,0.5006366927641470
2.5651104016560664,0.5006210643501914
2.5682519943096560,0.5006051475201391
2.5713935869632456,0.5005889528949591
2.5745351796168356,0.5005724911275389
2.5776767722704252,0.5005557728984020
2.5808183649240148,0.5005388089115258
2.5839599575776044,0.5005216098902768
2.5871015502311949,0.5005041865734350
2.5902431428847845,0.5004865497113408
2.5933847355383741,0.5004687100621324
2.5965263281919637,0.5004506783880869
2.5996679208455538,0.5004324654520602
2.6028095134991434,0.5004140820140347
2.6059511061527334,0.5003955388277451
2.6090926988063234,0.5003768466374215
2.6122342914599130,0.5003580161746080
2.6153758841135026,0.5003390581550875
2.6185174767670922,0.5003199832758862
2.6216590694206827,0.5003008022123842
2.6248006620742723,0.5002815256154918
2.6279422547278619,0.5002621641089336
2.6310838473814520,0.5002427282866049
2.6342254400350416,0.5002232287100195
2.6373670326886312,0.5002036759058339
2.6405086253422207,0.5001840803634611
2.6436502179958112,0.5001644525327482
2.6467918106494008,0.5001448028217561
2.6499334033029904,0.5001251415945910
2.6530749959565800,0.5001054791693309
2.6562165886101701,0.5000858258160091
2.6593581812637597,0.5000661917546886
2.6624997739173497,0.5000465871535897
2.6656413665709398,0.5000270221273011
2.6687829592245293,0.5000075067350496
2.6719245518781189,0.4999880509790453
2.6750661445317085,0.4999686648028814
2.6782077371852990,0.4999493580900140
2.6813493298388886,0.4999301406622870
2.6844909224924782,0.4999110222785325
2.6876325151460678,0.4998920126332260
2.6907741077996579,0.4998731213551968
2.6939157004532475,0.4998543580064099
2.6970572931068371,0.4998357320807826
2.7001988857604275,0.4998172530030766
2.7033404784140171,0.4997989301278366
2.7064820710676067,0.4997807727383768
2.7096236637211963,0.4997627900458257
2.7127652563747864,0.4997449911882195
2.7159068490283760,0.4997273852296447
2.7190484416819660,0.4997099811594254
2.7221900343355556,0.4996927878913620
2.7253316269891457,0.4996758142630171
2.7284732196427353,0.4996590690350378
2.7316148122963249,0.4996425608905332
2.7347564049499153,0.4996262984344806
2.7378979976035049,0.4996102901931869
2.7410395902570945,0.4995945446137808
2.7441811829106841,0.4995790700637500
2.7473227755642742,0.4995638748305118
2.7504643682178638,0.4995489671210266
2.7536059608714534,0.4995343550614441
2.7567475535250434,0.4995200466967852
2.7598891461786335,0.4995060499906557
2.7630307388322231,0.4994923728250068
2.7661723314858127,0.4994790229999031
2.7693139241394027,0.4994660082333539
2.7724555167929923,0.4994533361611448
2.7755971094465823,0.4994410143367222
2.7787387021001719,0.4994290502310925
2.7818802947537620,0.4994174512327588
2.7850218874073516,0.4994062246476781
2.7881634800609412,0.4993953776992517
2.7913050727145308,0.4993849175283339
2.7944466653681213,0.4993748511932724
2.7975882580217108,0.4993651856699701
2.8007298506753004,0.4993559278519703
2.8038714433288905,0.4993470845505624
2.8070130359824801,0.4993386624949199
2.8101546286360697,0.4993306683322427
2.8132962212896597,0.4993231086279347
2.8164378139432498,0.4993159898657981
2.8195794065968394,0.4993093184482389
2.8227209992504290,0.4993031006965047
2.8258625919040186,0.4992973428509273
2.8290041845576086,0.4992920510711910
2.8321457772111986,0.4992872314366142
2.8352873698647882,0.4992828899464499
2.8384289625183783,0.4992790325202008
2.8415705551719679,0.4992756649979441
2.8447121478255575,0.4992727931406811
2.8478537404791471,0.4992704226306920
2.8509953331327376,0.4992685590719070
2.8541369257863272,0.4992672079902954
2.8572785184399168,0.4992663748342503
2.8604201110935064,0.4992660649750149
2.8635617037470964,0.4992662837070825
2.8667032964006860,0.4992670362486450
2.8698448890542760,0.4992683277420176
2.8729864817078661,0.4992701632541082
2.8761280743614557,0.4992725477768577
2.8792696670150453,0.4992754862277266
2.8824112596686349,0.4992789834501641
2.8855528523222249,0.4992830442140974
2.8886944449758150,0.4992876732164244
2.8918360376294046,0.4992928750815211
2.8949776302829942,0.4992986543617411
2.8981192229365842,0.4993050155379404
2.9012608155901738,0.4993119630199933
2.9044024082437634,0.4993195011473225
2.9075440008973539,0.4993276341894369
2.9106855935509435,0.4993363663464599
2.9138271862045331,0.4993457017496832
2.9169687788581227,0.4993556444621112
2.9201103715117127,0.4993661984790140
2.9232519641653023,0.4993773677284856
2.9263935568188923,0.4993891560720004
2.9295351494724819,0.4994015673049805
2.9326767421260720,0.4994146051573664
2.9358183347796616,0.4994282732941788
2.9389599274332512,0.4994425753160968
2.9421015200868412,0.4994575147600316
2.9452431127404313,0.4994730950997035
2.9483847053940209,0.4994893197462221
2.9515262980476105,0.4995061920486654
2.9546678907012005,0.4995237152946621
2.9578094833547901,0.4995418927109768
2.9609510760083797,0.4995607274640920
2.9640926686619697,0.4995802226607928
2.9672342613155598,0.4996003813487561
2.9703758539691494,0.4996212065171334
2.9735174466227390,0.4996427010971388
2.9766590392763290,0.4996648679626313
2.9798006319299186,0.4996877099307089
2.9829422245835087,0.4997112297622849
2.9860838172370983,0.4997354301626779
2.9892254098906883,0.4997603137821988
2.9923670025442779,0.4997858832167277
2.9955085951978675,0.4998121410083039
2.9986501878514571,0.4998390896457011
3.0017917805050476,0.4998667315650126
3.0049333731586372,0.4998950691502245
3.0080749658122268,0.4999241047338022
3.0112165584658168,0.4999538405972534
3.0143581511194064,0.4999842789717150
3.0174997437729960,0.5000154220385153
3.0206413364265861,0.5000472719297494
3.0237829290801761,0.5000798307288435
3.0269245217337657,0.5001131004711242
3.0300661143873553,0.5001470831443797
3.0332077070409453,0.5001817806894173
3.0363492996945349,0.5002171950006291
3.0394908923481250,0.5002533279265415
3.0426324850017146,0.5002901812703699
3.0457740776553046,0.5003277567905707
3.0489156703088942,0.5003660562013864
3.0520572629624838,0.5004050811733902
3.0551988556160734,0.5004448333340286
3.0583404482696639,0.5004853142681599
3.0614820409232535,0.5005265255185861
3.0646236335768431,0.5005684685865891
3.0677652262304331,0.5006111449324561
3.0709068188840227,0.5006545559760085
3.0740484115376123,0.5006987030971208
3.0771900041912024,0.5007435876362375
3.0803315968447924,0.5007892108948960
3.0834731894983820,0.5008355741362280
3.0866147821519716,0.5008826785854745
3.0897563748055612,0.5009305254304892
3.0928979674591512,0.5009791158222370
3.0960395601127413,0.5010284508752936
3.0991811527663309,0.5010785316683339
3.1023227454199209,0.5011293592446299
3.1054643380735105,0.5011809346125301
3.1086059307271001,0.5012332587459416
3.1117475233806897,0.5012863325848116
3.1148891160342802,0.5013401570356001
3.1180307086878698,0.5013947329717526
3.1211723013414594,0.5014500612341619
3.1243138939950490,0.5015061426316333
3.1274554866486390,0.5015629779413440
3.1305970793022286,0.5016205679093003
3.1337386719558187,0.5016789132507813
3.1368802646094087,0.5017380146507935
3.1400218572629983,0.5017978727645080


==> Graphics/Data/Delta/GradErDual.csv <==
a,b
0.0015707963267949,-0.0038244917691990
0.0047123889803847,-0.0037105038271657
0.0078539816339745,-0.0035971610213694
0.0109955742875643,-0.0034844844468764
0.0141371669411541,-0.0033724949580004
0.0172787595947439,-0.0032612131655214
0.0204203522483337,-0.0031506594339726
0.0235619449019234,-0.0030408538789670
0.0267035375555132,-0.0029318163645912
0.0298451302091030,-0.0028235665008451
0.0329867228626928,-0.0027161236411392
0.0361283155162826,-0.0026095068798382
0.0392699081698724,-0.0025037350498658
0.0424115008234622,-0.0023988267203531
0.0455530934770520,-0.0022948001943408
0.0486946861306418,-0.0021916735065341
0.0518362787842316,-0.0020894644210962
0.0549778714378214,-0.0019881904295073
0.0581194640914112,-0.0018878687484550
0.0612610567450010,-0.0017885163177825
0.0644026493985907,-0.0016901497984758
0.0675442420521806,-0.0015927855707060
0.0706858347057703,-0.0014964397319023
0.0738274273593601,-0.0014011280948848
0.0769690200129499,-0.0013068661860263
0.0801106126665397,-0.0012136692434648
0.0832522053201295,-0.0011215522153580
0.0863937979737193,-0.0010305297581688
0.0895353906273091,-0.0009406162350062
0.0926769832808989,-0.0008518257139884
0.0958185759344887,-0.0007641719666556
0.0989601685880785,-0.0006776684664180
0.1021017612416683,-0.0005923283870344
0.1052433538952581,-0.0005081646011341
0.1083849465488479,-0.0004251896787659
0.1115265392024377,-0.0003434158859896
0.1146681318560274,-0.0002628551834946
0.1178097245096172,-0.0001835192252494
0.1209513171632070,-0.0001054193571861
0.1240929098167968,-0.0000285666159154
0.1272345024703866,0.0000470282725301
0.1303760951239764,0.0001213548939245
0.1335176877775662,0.0001944031470484
0.1366592804311560,0.0002661632448546
0.1398008730847458,0.0003366257156280
0.1429424657383356,0.0004057814040876
0.1460840583919254,0.0004736214724959
0.1492256510455152,0.0005401374017199
0.1523672436991050,0.0006053209922849
0.1555088363526948,0.0006691643653921
0.1586504290062846,0.0007316599639257
0.1617920216598743,0.0007928005534305
0.1649336143134641,0.0008525792230714
0.1680752069670539,0.0009109893865735
0.1712167996206437,0.0009680247831404
0.1743583922742335,0.0010236794783560
0.1774999849278233,0.0010779478650658
0.1806415775814131,0.0011308246642400
0.1837831702350029,0.0011823049258203
0.1869247628885927,0.0012323840295477
0.1900663555421825,0.0012810576857806
0.1932079481957723,0.0013283219362864
0.1963495408493621,0.0013741731550214
0.1994911335029519,0.0014186080489034
0.2026327261565417,0.0014616236585525
0.2057743188101315,0.0015032173590348
0.2089159114637212,0.0015433868605825
0.2120575041173110,0.0015821302092964
0.2151990967709008,0.0016194457878442
0.2183406894244906,0.0016553323161359
0.2214822820780804,0.0016897888519921
0.2246238747316702,0.0017228147917960
0.2277654673852600,0.0017544098711308
0.2309070600388498,0.0017845741654032
0.2340486526924396,0.0018133080904588
0.2371902453460294,0.0018406124031748
0.2403318379996192,0.0018664882020513
0.2434734306532090,0.0018909369277752
0.2466150233067987,0.0019139603637790
0.2497566159603886,0.0019355606367837
0.2528982086139783,0.0019557402173275
0.2560398012675681,0.0019745019202759
0.2591813939211579,0.0019918489053234
0.2623229865747477,0.0020077846774745
0.2654645792283375,0.0020223130875098
0.2686061718819273,0.0020354383324379
0.2717477645355171,0.0020471649559292
0.2748893571891069,0.0020574978487296
0.2780309498426967,0.0020664422490595
0.2811725424962865,0.0020740037429944
0.2843141351498763,0.0020801882648259
0.2874557278034661,0.0020850020973937
0.2905973204570558,0.0020884518724154
0.2937389131106457,0.0020905445707726
0.2968805057642355,0.0020912875227898
0.3000220984178252,0.0020906884084856
0.3031636910714151,0.0020887552577937
0.3063052837250048,0.0020854964507607
0.3094468763785946,0.0020809207177279
0.3125884690321845,0.0020750371394606
0.3157300616857742,0.0020678551472731
0.3188716543393640,0.0020593845231088
0.3220132469929538,0.0020496353995899
0.3251548396465436,0.0020386182600373
0.3282964323001334,0.0020263439384519
0.3314380249537232,0.0020128236194601
0.3345796176073130,0.0019980688382224
0.3377212102609027,0.0019820914803027
0.3408628029144926,0.0019649037814925
0.3440043955680824,0.0019465183275960
0.3471459882216721,0.0019269480541675
0.3502875808752620,0.0019062062462041
0.3534291735288517,0.0018843065377844
0.3565707661824415,0.0018612629116674
0.3597123588360313,0.0018370896988213
0.3628539514896211,0.0018118015779198
0.3659955441432109,0.0017854135747535
0.3691371367968007,0.0017579410616095
0.3722787294503905,0.0017293997565714
0.3754203221039802,0.0016998057227600
0.3785619147575701,0.0016691753675095
0.3817035074111599,0.0016375254414711
0.3848451000647496,0.0016048730376497
0.3879866927183395,0.0015712355903623
0.3911282853719292,0.0015366308741193
0.3942698780255190,0.0015010770024309
0.3974114706791089,0.0014645924265270
0.4005530633326986,0.0014271959339937
0.4036946559862884,0.0013889066473154
0.4068362486398782,0.0013497440223410
0.4099778412934680,0.0013097278466390
0.4131194339470578,0.0012688782377658
0.4162610266006476,0.0012272156414295
0.4194026192542374,0.0011847608295493
0.4225442119078271,0.0011415348982134
0.4256858045614170,0.0010975592655216
0.4288273972150068,0.0010528556693122
0.4319689898685966,0.0010074461647811
0.4351105825221864,0.0009613531219709
0.4382521751757761,0.0009145992231386
0.4413937678293659,0.0008672074599998
0.4445353604829558,0.0008192011308340
0.4476769531365455,0.0007706038374635
0.4508185457901353,0.0007214394820826
0.4539601384437251,0.0006717322639559
0.4571017310973149,0.0006215066759603
0.4602433237509047,0.0005707875009806
0.4633849164044945,0.0005195998081500
0.4665265090580843,0.0004679689489343
0.4696681017116741,0.0004159205530495
0.4728096943652639,0.0003634805242082
0.4759512870188536,0.0003106750357151
0.4790928796724435,0.0002575305258589
0.4822344723260333,0.0002040736931470
0.4853760649796230,0.0001503314913462
0.4885176576332128,0.0000963311243382
0.4916592502868026,0.0000421000407848
0.4948008429403924,-0.0000123340714116
0.4979424355939822,-0.0000669432908356
0.5010840282475720,-0.0001216994685063
0.5042256209011617,-0.0001765742340204
0.5073672135547516,-0.0002315390019247
0.5105088062083414,-0.0002865649782911
0.5136503988619312,-0.0003416231675318
0.5167919915155210,-0.0003966843794265
0.5199335841691107,-0.0004517192363969
0.5230751768227005,-0.0005066981810048
0.5262167694762904,-0.0005615914836988
0.5293583621298801,-0.0006163692508065
0.5324999547834699,-0.0006710014327744
0.5356415474370597,-0.0007254578326675
0.5387831400906495,-0.0007797081149203
0.5419247327442394,-0.0008337218143579
0.5450663253978292,-0.0008874683454844
0.5482079180514189,-0.0009409170120412
0.5513495107050087,-0.0009940370168432
0.5544911033585985,-0.0010467974718967
0.5576326960121882,-0.0010991674088044
0.5607742886657781,-0.0011511157894537
0.5639158813193679,-0.0012026115170062
0.5670574739729576,-0.0012536234471782
0.5701990666265475,-0.0013041203998286
0.5733406592801373,-0.0013540711708506
0.5764822519337270,-0.0014034445443668
0.5796238445873169,-0.0014522093052480
0.5827654372409067,-0.0015003342519377
0.5859070298944964,-0.0015477882096103
0.5890486225480862,-0.0015945400436339
0.5921902152016760,-0.0016405586733812
0.5953318078552657,-0.0016858130863496
0.5984734005088556,-0.0017302723526343
0.6016149931624454,-0.0017739056397208
0.6047565858160352,-0.0018166822276218
0.6078981784696250,-0.0018585715243605
0.6110397711232148,-0.0018995430817849
0.6141813637768045,-0.0019395666117407
0.6173229564303944,-0.0019786120025779
0.6204645490839842,-0.0020166493360199
0.6236061417375739,-0.0020536489043699
0.6267477343911637,-0.0020895812280776
0.6298893270447535,-0.0021244170736525
0.6330309196983432,-0.0021581274719394
0.6361725123519331,-0.0021906837367309
0.6393141050055230,-0.0022220574837518
0.6424556976591127,-0.0022522206499832
0.6455972903127025,-0.0022811455133469
0.6487388829662923,-0.0023088047127409
0.6518804756198820,-0.0023351712684173
0.6550220682734719,-0.0023602186027231
0.6581636609270617,-0.0023839205611779
0.6613052535806514,-0.0024062514339005
0.6644468462342412,-0.0024271859773761
0.6675884388878310,-0.0024466994365615
0.6707300315414209,-0.0024647675673325
0.6738716241950107,-0.0024813666592491
0.6770132168486005,-0.0024964735586614
0.6801548095021902,-0.0025100656921268
0.6832964021557800,-0.0025221210901476
0.6864379948093698,-0.0025326184112161
0.6895795874629596,-0.0025415369661680
0.6927211801165494,-0.0025488567428198
0.6958627727701392,-0.0025545584309061
0.6990043654237289,-0.0025586234472904
0.7021459580773187,-0.0025610339614416
0.7052875507309087,-0.0025617729211815
0.7084291433844984,-0.0025608240786684
0.7115707360380882,-0.0025581720166317
0.7147123286916780,-0.0025538021748210
0.7178539213452677,-0.0025477008766775
0.7209955139988575,-0.0025398553561992
0.7241371066524473,-0.0025302537849958
0.7272786993060371,-0.0025188852995087
0.7304202919596269,-0.0025057400283922
0.7335618846132167,-0.0024908091200206
0.7367034772668064,-0.0024740847701300
0.7398450699203963,-0.0024555602495444
0.7429866625739862,-0.0024352299319917
0.7461282552275759,-0.0024130893219796
0.7492698478811657,-0.0023891350827030
0.7524114405347555,-0.0023633650639721
0.7555530331883452,-0.0023357783301311
0.7586946258419350,-0.0023063751879367
0.7618362184955249,-0.0022751572143858
0.7649778111491146,-0.0022421272844479
0.7681194038027044,-0.0022072895986830
0.7712609964562943,-0.0021706497107150
0.7744025891098840,-0.0021322145545297
0.7775441817634738,-0.0020919924715563
0.7806857744170637,-0.0020499932375143
0.7838273670706534,-0.0020062280889749
0.7869689597242432,-0.0019607097496152
0.7901105523778330,-0.0019134524561111
0.7932521450314227,-0.0018644719836508
0.7963937376850125,-0.0018137856710053
0.7995353303386024,-0.0017614124451309
0.8026769229921921,-0.0017073728452538
0.8058185156457820,-0.0016516890463900
0.8089601082993718,-0.0015943848822583
0.8121017009529615,-0.0015354858675319
0.8152432936065513,-0.0014750192193904
0.8183848862601412,-0.0014130138783052
0.8215264789137309,-0.0013495005280156
0.8246680715673207,-0.0012845116146434
0.8278096642209105,-0.0012180813648756
0.8309512568745002,-0.0011502458031751
0.8340928495280900,-0.0010810427679483
0.8372344421816799,-0.0010105119266048
0.8403760348352697,-0.0009386947894607
0.8435176274888595,-0.0008656347224081
0.8466592201424493,-0.0007913769582846
0.8498008127960390,-0.0007159686068838
0.8529424054496288,-0.0006394586635302
0.8560839981032187,-0.0005618980161394
0.8592255907568084,-0.0004833394507063
0.8623671834103982,-0.0004038376551395
0.8655087760639880,-0.0003234492213476
0.8686503687175777,-0.0002422326455385
0.8717919613711677,-0.0001602483266068
0.8749335540247575,-0.0000775585625579
0.8780751466783472,0.0000057724551265
0.8812167393319370,0.0000896786492611
0.8843583319855268,0.0001740920669618
0.8874999246391165,0.0002589428919634
0.8906415172927064,0.0003441594593425
0.8937831099462962,0.0004296682727343
0.8969247025998859,0.0005153940241341
0.9000662952534757,0.0006012596163867
0.9032078879070655,0.0006871861884344
0.9063494805606553,0.0007730931434495
0.9094910732142452,0.0008588981799158
0.9126326658678350,0.0009445173257809
0.9157742585214247,0.0010298649757556
0.9189158511750145,0.0011148539318786
0.9220574438286043,0.0011993954474198
0.9251990364821940,0.0012833992742454
0.9283406291357839,0.0013667737137207
0.9314822217893737,0.0014494256712689
0.9346238144429634,0.0015312607146505
0.9377654070965532,0.0016121831361108
0.9409069997501431,0.0016920960184341
0.9440485924037328,0.0017709013050400
0.9471901850573227,0.0018484998741999
0.9503317777109125,0.0019247916174603
0.9534733703645022,0.0019996755223730
0.9566149630180920,0.0020730497596164
0.9597565556716818,0.0021448117745851
0.9628981483252715,0.0022148583835395
0.9660397409788614,0.0022830858743883
0.9691813336324512,0.0023493901121834
0.9723229262860410,0.0024136666493959
0.9754645189396308,0.0024758108410315
0.9786061115932206,0.0025357179646694
0.9817477042468103,0.0025932833454604
0.9848892969004002,0.0026484024861413
0.9880308895539900,0.0027009712021169
0.9911724822075797,0.0027508857616472
0.9943140748611695,0.0027980430311562
0.9974556675147593,0.0028423406257148
1.0005972601683490,0.0028836770646883
1.0037388528219389,0.0029219519325693
1.0068804454755287,0.0029570660449955
1.0100220381291185,0.0029889216199265
1.0131636307827083,0.0030174224539936
1.0163052234362981,0.0030424741039465
1.0194468160898880,0.0030639840731918
1.0225884087434776,0.0030818620033504
1.0257300013970676,0.0030960198707747
1.0288715940506572,0.0031063721879515
1.0320131867042470,0.0031128362096886
1.0351547793578368,0.0031153321439978
1.0382963720114267,0.0031137833675342
1.0414379646650163,0.0031081166454850
1.0445795573186063,0.0030982623557478
1.0477211499721959,0.0030841547172340
1.0508627426257857,0.0030657320221369
1.0540043352793755,0.0030429368719589
1.0571459279329654,0.0030157164170965
1.0602875205865552,0.0029840225997739
1.0634291132401450,0.0029478124000732
1.0665707058937348,0.0029070480848185
1.0697122985473244,0.0028616974590432
1.0728538912009145,0.0028117341197741
1.0759954838545041,0.0027571377118256
1.0791370765080939,0.0026978941852933
1.0822786691616837,0.0026339960544525
1.0854202618152735,0.0025654426576949
1.0885618544688631,0.0024922404181915
1.0917034471224532,0.0024144031049180
1.0948450397760430,0.0023319520936764
1.0979866324296326,0.0022449166277634
1.1011282250832226,0.0021533340778928
1.1042698177368122,0.0020572502010083
1.1074114103904020,0.0019567193976149
1.1105530030439918,0.0018518049672295
1.1136945956975817,0.0017425793615931
1.1168361883511713,0.0016291244352836
1.1199777810047613,0.0015115316933229
1.1231193736583511,0.0013899025354762
1.1262609663119407,0.0012643484968696
1.1294025589655308,0.0011349914845951
1.1325441516191204,0.0010019640100041
1.1356857442727102,0.0008654094163971
1.1388273369263000,0.0007254821018201
1.1419689295798898,0.0005823477367282
1.1451105222334794,0.0004361834762932
1.1482521148870695,0.0002871781671305
1.1513937075406591,0.0001355325483172
1.1545353001942489,-0.0000185405535219
1.1576768928478389,-0.0001748160351265
1.1608184855014285,-0.0003330563336431
1.1639600781550183,-0.0004930112499120
1.1671016708086082,-0.0006544177780290
1.1702432634621980,-0.0008169999413046
1.1733848561157876,-0.0009804686346758
1.1765264487693776,-0.0011445214736656
1.1796680414229672,-0.0013088426500462
1.1828096340765570,-0.0014731027943375
1.1859512267301469,-0.0016369588454397
1.1890928193837367,-0.0018000539277200
1.1922344120373265,-0.0019620172360227
1.1953760046909163,-0.0021224639292600
1.1985175973445061,-0.0022809950334286
1.2016591899980957,-0.0024371973551353
1.2048007826516858,-0.0025906434070547
1.2079423753052754,-0.0027408913471183
1.2110839679588652,-0.0028874849336541
1.2142255606124550,-0.0030299534992697
1.2173671532660448,-0.0031678119468539
1.2205087459196344,-0.0033005607718627
1.2236503385732245,-0.0034276861158467
1.2267919312268143,-0.0035486598571944
1.2299335238804039,-0.0036629397462255
1.2330751165339939,-0.0037699695929694
1.2362167091875835,-0.0038691795175532
1.2393583018411733,-0.0039599862746671
1.2424998944947632,-0.0040417936655615
1.2456414871483530,-0.0041139930530316
1.2487830798019426,-0.0041759639972579
1.2519246724555326,-0.0042270750329560
1.2550662651091222,-0.0042666846111527
1.2582078577627120,-0.0042941422321017
1.2613494504163021,-0.0043087897992921
1.2644910430698917,-0.0043099632283160
1.2676326357234815,-0.0042969943483906
1.2707742283770713,-0.0042692131387821
1.2739158210306611,-0.0042259503469880
1.2770574136842507,-0.0041665405405835
1.2801990063378408,-0.0040903256497474
1.2833405989914304,-0.0039966590629689
1.2864821916450202,-0.0038849103438632
1.2896237842986100,-0.0037544706427487
1.2927653769521998,-0.0036047588820011
1.2959069696057897,-0.0034352287996336
1.2990485622593795,-0.0032453769404753
1.3021901549129693,-0.0030347516886322
1.3053317475665589,-0.0028029634385020
1.3084733402201489,-0.0025496960038901
1.3116149328737385,-0.0022747193656347
1.3147565255273284,-0.0019779038568605
1.3178981181809182,-0.0016592358813428
1.3210397108345080,-0.0013188352534699
1.3241813034880978,-0.0009569742374832
1.3273228961416876,-0.0005740983481879
1.3304644887952775,-0.0001708489539328
1.3336060814488671,0.0002519123054310
1.3367476741024571,0.0006930773091447
1.3398892667560467,0.0011512635241295
1.3430308594096365,0.0016247844777926
1.3461724520632263,0.0021116188312518
1.3493140447168162,0.0026093783337156
1.3524556373704057,0.0031152750403323
1.3555972300239958,0.0036260882963536
1.3587388226775856,0.0041381321323668
1.3618804153311752,0.0046472238809045
1.3650220079847653,0.0051486550160948
1.3681636006383548,0.0056371654373164
1.3713051932919447,0.0061069226667063
1.3744467859455345,0.0065515077100151
1.3775883785991243,0.0069639096410236
1.3807299712527139,0.0073365313105661
1.3838715639063039,0.0076612089498393
1.3870131565598935,0.0079292488289291
1.3901547492134834,0.0081314845382633
1.3932963418670734,0.0082583588709551
1.3964379345206630,0.0083000346815376
1.3995795271742528,0.0082465394592406
1.4027211198278426,0.0080879486507144
1.4058627124814325,0.0078146129592420
1.4090043051350221,0.0074174348830698
1.4121458977886121,0.0068881995699948
1.4152874904422017,0.0062199645776380
1.4184290830957915,0.0054075122385193
1.4215706757493813,0.0044478669149952
1.4247122684029712,0.0033408773461371
1.4278538610565610,0.0020898613665050
1.4309954537101508,0.0007023063201947
1.4341370463637406,-0.0008093867164035
1.4372786390173302,-0.0024271334889204
1.4404202316709203,-0.0041263989149905
1.4435618243245099,-0.0058754686469192
1.4467034169780997,-0.0076348098234333
1.4498450096316895,-0.0093565858204723
1.4529866022852793,-0.0109844068929696
1.4561281949388689,-0.0124534176811204
1.4592697875924590,-0.0136908430513575
1.4624113802460488,-0.0146171345922707
1.4655529728996384,-0.0151478795626488
1.4686945655532284,-0.0151966495849762
1.4718361582068180,-0.0146789741454015
1.4749777508604078,-0.0135176188363256
1.4781193435139977,-0.0116493234026575
1.4812609361675875,-0.0090331012368095
1.4844025288211771,-0.0056601091319475
1.4875441214747671,-0.0015649508613534
1.4906857141283567,0.0031619344437421
1.4938273067819465,0.0083614447337466
1.4969688994355366,0.0137935926072130
1.5001104920891262,0.0191274530041157
1.5032520847427160,0.0239355120589788
1.5063936773963058,0.0276954907610200
1.5095352700498956,0.0298037841479626
1.5126768627034852,0.0296060263849156
1.5158184553570753,0.0264520855498975
1.5189600480106649,0.0197851624317091
1.5221016406642547,0.0092776882635690
1.5252432333178447,-0.0049700428160597
1.5283848259714343,-0.0221513024747259
1.5315264186250241,-0.0403851367282333
1.5346680112786140,-0.0562867543003314
1.5378096039322038,-0.0646137148991212
1.5409511965857934,-0.0583885907516826
1.5440927892393834,-0.0303784486597045
1.5472343818929730,0.0227218681691825
1.5503759745465628,0.0928005192173421
1.5535175672001527,0.1531849270345724
1.5566591598537425,0.1624039546108934
1.5598007525073323,0.0868595074796290
1.5629423451609221,-0.0724750348444206
1.5660839378145119,-0.2790380374574389
1.5692255304681015,-0.4869080432534161
1.5723671231216916,0.3350025142764887
1.5755087157752812,0.1978569398229711
1.5786503084288710,0.0998150246963530
1.5817919010824608,0.0338549508667751
1.5849334937360506,-0.0076846169797647
1.5880750863896402,-0.0313692240198915
1.5912166790432303,-0.0423552721912942
1.5943582716968201,-0.0445772040256305
1.5974998643504097,-0.0410221287539634
1.6006414570039997,-0.0339585522008901
1.6037830496575893,-0.0250998963016400
1.6069246423111792,-0.0157177175205140
1.6100662349647690,-0.0067233358932527
1.6132078276183588,0.0012683246459494
1.6163494202719484,0.0078845715645521
1.6194910129255384,0.0129465660083657
1.6226326055791280,0.0164254041940854
1.6257741982327178,0.0184026111560940
1.6289157908863079,0.0190354524981658
1.6320573835398975,0.0185274573329715
1.6351989761934873,0.0171043203025913
1.6383405688470771,0.0149950689929613
1.6414821615006669,0.0124181311555608
1.6446237541542565,0.0095717523367405
1.6477653468078466,0.0066281077787747
1.6509069394614362,0.0037304154933097
1.6540485321150260,0.0009923754737357
1.6571901247686158,-0.0015006835333438
1.6603317174222056,-0.0036894888451146
1.6634733100757955,-0.0055377896616556
1.6666149027293853,-0.0070289627629205
1.6697564953829751,-0.0081625320829501
1.6728980880365647,-0.0089508008382279
1.6760396806901547,-0.0094157309956924
1.6791812733437443,-0.0095861528236185
1.6823228659973342,-0.0094953465153247
1.6854644586509240,-0.0091790072671785
1.6886060513045138,-0.0086735832915033
1.6917476439581034,-0.0080149615342051
1.6948892366116934,-0.0072374668832897
1.6980308292652833,-0.0063731360717056
1.7011724219188729,-0.0054512261501447
1.7043140145724629,-0.0044979183754450
1.7074556072260525,-0.0035361808583101
1.7105971998796423,-0.0025857567383464
1.7137387925332321,-0.0016632485501520
1.7168803851868220,-0.0007822734807823
1.7200219778404116,0.0000463318357780
1.7231635704940016,0.0008142746381702
1.7263051631475914,0.0015155517535846
1.7294467558011810,0.0021461890033094
1.7325883484547711,0.0027039829963081
1.7357299411083607,0.0031882517991838
1.7388715337619505,0.0035995991229417
1.7420131264155403,0.0039396951485468
1.7451547190691301,0.0042110758889339
1.7482963117227197,0.0044169620162743
1.7514379043763098,0.0045610973344599
1.7545794970298993,0.0046476065124983
1.7577210896834892,0.0046808712840181
1.7608626823370792,0.0046654240330439
1.7640042749906688,0.0046058575022870
1.7671458676442586,0.0045067492561076
1.7702874602978484,0.0043725994882560
1.7734290529514383,0.0042077807697153
1.7765706456050279,0.0040164983716435
1.7797122382586179,0.0038027598629410
1.7828538309122075,0.0035703527631256
1.7859954235657973,0.0033228291224096
1.7891370162193871,0.0030634959974280
1.7922786088729770,0.0027954108890605
1.7954202015265668,0.0025213813052771
1.7985617941801566,0.0022439677050304
1.8017033868337464,0.0019654891674248
1.8048449794873360,0.0016880312128121
1.8079865721409261,0.0014134552784121
1.8111281647945157,0.0011434094206211
1.8142697574481055,0.0008793398790274
1.8174113501016953,0.0006225031935561
1.8205529427552851,0.0003739786165134
1.8236945354088747,0.0001346806057530
1.8268361280624648,-0.0000946287757609
1.8299777207160546,-0.0003133276945678
1.8331193133696442,-0.0005209227266176
1.8362609060232342,-0.0007170374680721
1.8394024986768238,-0.0009014016409363
1.8425440913304136,-0.0010738407389737
1.8456856839840035,-0.0012342662438672
1.8488272766375933,-0.0013826664286687
1.8519688692911829,-0.0015190977548842
1.8551104619447729,-0.0016436768608337
1.8582520545983625,-0.0017565731319568
1.8613936472519523,-0.0018580018381713
1.8645352399055424,-0.0019482178191179
1.8676768325591320,-0.0020275096949605
1.8708184252127218,-0.0020961945780336
1.8739600178663116,-0.0021546132591795
1.8771016105199014,-0.0022031258416102
1.8802432031734910,-0.0022421077948169
1.8833847958270811,-0.0022719464010199
1.8865263884806707,-0.0022930375670365
1.8896679811342605,-0.0023057829751174
1.8928095737878503,-0.0023105875470810
1.8959511664414401,-0.0023078571971349
1.8990927590950299,-0.0022979968498571
1.9022343517486198,-0.0022814087010274
1.9053759444022096,-0.0022584907001961
1.9085175370557992,-0.0022296352351925
1.9116591297093892,-0.0021952280000024
1.9148007223629788,-0.0021556470286839
1.9179423150165686,-0.0021112618792671
1.9210839076701585,-0.0020624329526961
1.9242255003237483,-0.0020095109330671
1.9273670929773381,-0.0019528363364800
1.9305086856309279,-0.0018927391568506
1.9336502782845177,-0.0018295385980517
1.9367918709381073,-0.0017635428826033
1.9399334635916974,-0.0016950491280694
1.9430750562452870,-0.0016243432830677
1.9462166488988768,-0.0015517001155978
1.9493582415524666,-0.0014773832470401
1.9524998342060564,-0.0014016452258758
1.9556414268596460,-0.0013247276357209
1.9587830195132361,-0.0012468612328598
1.9619246121668259,-0.0011682661089178
1.9650662048204155,-0.0010891518748209
1.9682077974740055,-0.0010097178625674
1.9713493901275951,-0.0009301533417383
1.9744909827811850,-0.0008506377480166
1.9776325754347748,-0.0007713409213033
1.9807741680883646,-0.0006924233512751
1.9839157607419542,-0.0006140364285384
1.9870573533955442,-0.0005363226997100
1.9901989460491338,-0.0004594161249930
1.9933405387027237,-0.0003834423369915
1.9964821313563137,-0.0003085188996912
1.9996237240099033,-0.0002347555666368
2.0027653166634933,-0.0001622545375525
2.0059069093170829,-0.0000911107126589
2.0090485019706730,-0.0000214119441444
2.0121900946242626,0.0000467607157124
2.0153316872778522,0.0001133327701919
2.0184732799314422,0.0001782360378620
2.0216148725850318,0.0002414084167001
2.0247564652386214,0.0003027936527963
2.0278980578922114,0.0003623411138354
2.0310396505458015,0.0004200055674630
2.0341812431993911,0.0004757469646616
2.0373228358529811,0.0005295302281744
2.0404644285065707,0.0005813250460315
2.0436060211601603,0.0006311056701812
2.0467476138137504,0.0006788507202396
2.0498892064673400,0.0007245429923093
2.0530307991209296,0.0007681692728715
2.0561723917745196,0.0008097201576650
2.0593139844281096,0.0008491898755269
2.0624555770816992,0.0008865761171308
2.0655971697352888,0.0009218798685169
2.0687387623888789,0.0009551052494044
2.0718803550424685,0.0009862593561466
2.0750219476960585,0.0010153521092861
2.0781635403496481,0.0010423961056149
2.0813051330032382,0.0010674064746573
2.0844467256568278,0.0010904007394928
2.0875883183104174,0.0011113986818311
2.0907299109640070,0.0011304222112570
2.0938715036175974,0.0011474952385612
2.0970130962711870,0.0011626435530708
2.1001546889247766,0.0011758947039044
2.1032962815783667,0.0011872778850492
2.1064378742319563,0.0011968238242105
2.1095794668855459,0.0012045646753255
2.1127210595391359,0.0012105339146774
2.1158626521927260,0.0012147662405305
2.1190042448463156,0.0012172974762026
2.1221458374999052,0.0012181644765162
2.1252874301534947,0.0012174050375308
2.1284290228070848,0.0012150578095070
2.1315706154606748,0.0012111622130154
2.1347122081142644,0.0012057583581279
2.1378538007678545,0.0011988869666226
2.1409953934214441,0.0011905892971172
2.1441369860750337,0.0011809070730978
2.1472785787286233,0.0011698824137411
2.1504201713822138,0.0011575577674839
2.1535617640358033,0.0011439758482789
2.1567033566893929,0.0011291795744569
2.1598449493429825,0.0011132120101447
2.1629865419965726,0.0010961163091819
2.1661281346501622,0.0010779356614566
2.1692697273037522,0.0010587132416210
2.1724113199573423,0.0010384921601114
2.1755529126109319,0.0010173154164265
2.1786945052645215,0.0009952258545926
2.1818360979181111,0.0009722661207752
2.1849776905717011,0.0009484786229632
2.1881192832252911,0.0009239054926830
2.1912608758788807,0.0008985885486815
2.1944024685324703,0.0008725692625226
2.1975440611860604,0.0008458887260511
2.2006856538396500,0.0008185876206612
2.2038272464932396,0.0007907061883217
2.2069688391468301,0.0007622842043140
2.2101104318004197,0.0007333609516157
2.2132520244540093,0.0007039751968961
2.2163936171075989,0.0006741651680640
2.2195352097611889,0.0006439685333281
2.2226768024147785,0.0006134223817089
2.2258183950683685,0.0005825632049692
2.2289599877219586,0.0005514268809098
2.2321015803755482,0.0005200486579887
2.2352431730291378,0.0004884631412088
2.2383847656827274,0.0004567042792496
2.2415263583363174,0.0004248053527791
2.2446679509899075,0.0003927989639153
2.2478095436434971,0.0003607170267964
2.2509511362970867,0.0003285907592139
2.2540927289506767,0.0002964506752683
2.2572343216042663,0.0002643265790169
2.2603759142578559,0.0002322475590625
2.2635175069114464,0.0002002419840575
2.2666590995650360,0.0001683374990776
2.2698006922186256,0.0001365610228419
2.2729422848722152,0.0001049387457211
2.2760838775258052,0.0000734961285296
2.2792254701793948,0.0000422579020444
2.2823670628329848,0.0000112480672280
2.2855086554865744,-0.0000195101038768
2.2886502481401645,-0.0000499940666089
2.2917918407937541,-0.0000801820015508
2.2949334334473437,-0.0001100528117942
2.2980750261009337,-0.0001395861196702
2.3012166187545238,-0.0001687622629458
2.3043582114081134,-0.0001975622905227
2.3074998040617030,-0.0002259679576697
2.3106413967152930,-0.0002539617208059
2.3137829893688826,-0.0002815267318677
2.3169245820224722,-0.0003086468322713
2.3200661746760618,-0.0003353065465141
2.3232077673296523,-0.0003614910754074
2.3263493599832419,-0.0003871862890001
2.3294909526368315,-0.0004123787191782
2.3326325452904215,-0.0004370555519869
2.3357741379440111,-0.0004612046196784
2.3389157305976012,-0.0004848143925174
2.3420573232511908,-0.0005078739703501
2.3451989159047808,-0.0005303730739656
2.3483405085583704,-0.0005523020362602
2.3514821012119600,-0.0005736517932207
2.3546236938655496,-0.0005944138747542
2.3577652865191401,-0.0006145803953558
2.3609068791727297,-0.0006341440446556
2.3640484718263193,-0.0006530980778480
2.3671900644799093,-0.0006714363060032
2.3703316571334989,-0.0006891530863053
2.3734732497870885,-0.0007062433121936
2.3766148424406781,-0.0007227024034528
2.3797564350942686,-0.0007385262962384
2.3828980277478582,-0.0007537114330561
2.3860396204014478,-0.0007682547527184
2.3891812130550374,-0.0007821536802655
2.3923228057086274,-0.0007954061168819
2.3954643983622175,-0.0008080104298021
2.3986059910158071,-0.0008199654422195
2.4017475836693971,-0.0008312704232193
2.4048891763229867,-0.0008419250777163
2.4080307689765763,-0.0008519295364322
2.4111723616301659,-0.0008612843459025
2.4143139542837564,-0.0008699904585281
2.4174555469373460,-0.0008780492226798
2.4205971395909356,-0.0008854623728415
2.4237387322445252,-0.0008922320198385
2.4268803248981152,-0.0008983606411129
2.4300219175517048,-0.0009038510710744
2.4331635102052944,-0.0009087064915360
2.4363051028588849,-0.0009129304222170
2.4394466955124745,-0.0009165267113402
2.4425882881660641,-0.0009194995263189
2.4457298808196537,-0.0009218533445308
2.4488714734732437,-0.0009235929441900
2.4520130661268338,-0.0009247233953211
2.4551546587804234,-0.0009252500508339
2.4582962514340130,-0.0009251785377056
2.4614378440876030,-0.0009245147482644
2.4645794367411926,-0.0009232648315946
2.4677210293947822,-0.0009214351850402
2.4708626220483727,-0.0009190324458366
2.4740042147019623,-0.0009160634828482
2.4771458073555519,-0.0009125353884279
2.4802874000091415,-0.0009084554703963
2.4834289926627315,-0.0009038312441388
2.4865705853163211,-0.0008986704248305
2.4897121779699107,-0.0008929809197677
2.4928537706235008,-0.0008867708208466
2.4959953632770908,-0.0008800483971431
2.4991369559306804,-0.0008728220876305
2.5022785485842700,-0.0008651004940196
2.5054201412378601,-0.0008568923737180
2.5085617338914501,-0.0008482066329225
2.5117033265450397,-0.0008390523198325
2.5148449191986293,-0.0008294386179888
2.5179865118522193,-0.0008193748397377
2.5211281045058089,-0.0008088704198236
2.5242696971593985,-0.0007979349090982
2.5274112898129881,-0.0007865779683616
2.5305528824665786,-0.0007748093623229
2.5336944751201682,-0.0007626389536866
2.5368360677737578,-0.0007500766973567
2.5399776604273478,-0.0007371326347683
2.5431192530809374,-0.0007238168883349
2.5462608457345270,-0.0007101396560210
2.5494024383881171,-0.0006961112060276
2.5525440310417071,-0.0006817418716043
2.5556856236952967,-0.0006670420459685
2.5588272163488863,-0.0006520221773507
2.5619688090024759,-0.0006366927641470
2.5651104016560664,-0.0006210643501914
2.5682519943096560,-0.0006051475201391
2.5713935869632456,-0.0005889528949591
2.5745351796168356,-0.0005724911275389
2.5776767722704252,-0.0005557728984020
2.5808183649240148,-0.0005388089115258
2.5839599575776044,-0.0005216098902768
2.5871015502311949,-0.0005041865734350
2.5902431428847845,-0.0004865497113408
2.5933847355383741,-0.0004687100621324
2.5965263281919637,-0.0004506783880869
2.5996679208455538,-0.0004324654520602
2.6028095134991434,-0.0004140820140347
2.6059511061527334,-0.0003955388277451
2.6090926988063234,-0.0003768466374215
2.6122342914599130,-0.0003580161746080
2.6153758841135026,-0.0003390581550875
2.6185174767670922,-0.0003199832758862
2.6216590694206827,-0.0003008022123842
2.6248006620742723,-0.0002815256154918
2.6279422547278619,-0.0002621641089336
2.6310838473814520,-0.0002427282866049
2.6342254400350416,-0.0002232287100195
2.6373670326886312,-0.0002036759058339
2.6405086253422207,-0.0001840803634611
2.6436502179958112,-0.0001644525327482
2.6467918106494008,-0.0001448028217561
2.6499334033029904,-0.0001251415945910
2.6530749959565800,-0.0001054791693309
2.6562165886101701,-0.0000858258160091
2.6593581812637597,-0.0000661917546886
2.6624997739173497,-0.0000465871535897
2.6656413665709398,-0.0000270221273011
2.6687829592245293,-0.0000075067350496
2.6719245518781189,0.0000119490209547
2.6750661445317085,0.0000313351971186
2.6782077371852990,0.0000506419099860
2.6813493298388886,0.0000698593377130
2.6844909224924782,0.0000889777214675
2.6876325151460678,0.0001079873667740
2.6907741077996579,0.0001268786448032
2.6939157004532475,0.0001456419935901
2.6970572931068371,0.0001642679192174
2.7001988857604275,0.0001827469969234
2.7033404784140171,0.0002010698721634
2.7064820710676067,0.0002192272616232
2.7096236637211963,0.0002372099541743
2.7127652563747864,0.0002550088117805
2.7159068490283760,0.0002726147703553
2.7190484416819660,0.0002900188405746
2.7221900343355556,0.0003072121086380
2.7253316269891457,0.0003241857369829
2.7284732196427353,0.0003409309649622
2.7316148122963249,0.0003574391094668
2.7347564049499153,0.0003737015655194
2.7378979976035049,0.0003897098068131
2.7410395902570945,0.0004054553862192
2.7441811829106841,0.0004209299362500
2.7473227755642742,0.0004361251694882
2.7504643682178638,0.0004510328789734
2.7536059608714534,0.0004656449385559
2.7567475535250434,0.0004799533032148
2.7598891461786335,0.0004939500093443
2.7630307388322231,0.0005076271749932
2.7661723314858127,0.0005209770000969
2.7693139241394027,0.0005339917666461
2.7724555167929923,0.0005466638388552
2.7755971094465823,0.0005589856632778
2.7787387021001719,0.0005709497689075
2.7818802947537620,0.0005825487672412
2.7850218874073516,0.0005937753523219
2.7881634800609412,0.0006046223007483
2.7913050727145308,0.0006150824716661
2.7944466653681213,0.0006251488067276
2.7975882580217108,0.0006348143300299
2.8007298506753004,0.0006440721480297
2.8038714433288905,0.0006529154494376
2.8070130359824801,0.0006613375050801
2.8101546286360697,0.0006693316677573
2.8132962212896597,0.0006768913720653
2.8164378139432498,0.0006840101342019
2.8195794065968394,0.0006906815517611
2.8227209992504290,0.0006968993034953
2.8258625919040186,0.0007026571490727
2.8290041845576086,0.0007079489288090
2.8321457772111986,0.0007127685633858
2.8352873698647882,0.0007171100535501
2.8384289625183783,0.0007209674797992
2.8415705551719679,0.0007243350020559
2.8447121478255575,0.0007272068593189
2.8478537404791471,0.0007295773693080
2.8509953331327376,0.0007314409280930
2.8541369257863272,0.0007327920097046
2.8572785184399168,0.0007336251657497
2.8604201110935064,0.0007339350249851
2.8635617037470964,0.0007337162929175
2.8667032964006860,0.0007329637513550
2.8698448890542760,0.0007316722579824
2.8729864817078661,0.0007298367458918
2.8761280743614557,0.0007274522231423
2.8792696670150453,0.0007245137722734
2.8824112596686349,0.0007210165498359
2.8855528523222249,0.0007169557859026
2.8886944449758150,0.0007123267835756
2.8918360376294046,0.0007071249184789
2.8949776302829942,0.0007013456382589
2.8981192229365842,0.0006949844620596
2.9012608155901738,0.0006880369800067
2.9044024082437634,0.0006804988526775
2.9075440008973539,0.0006723658105631
2.9106855935509435,0.0006636336535401
2.9138271862045331,0.0006542982503168
2.9169687788581227,0.0006443555378888
2.9201103715117127,0.0006338015209860
2.9232519641653023,0.0006226322715144
2.9263935568188923,0.0006108439279996
2.9295351494724819,0.0005984326950195
2.9326767421260720,0.0005853948426336
2.9358183347796616,0.0005717267058212
2.9389599274332512,0.0005574246839032
2.9421015200868412,0.0005424852399684
2.9452431127404313,0.0005269049002965
2.9483847053940209,0.0005106802537779
2.9515262980476105,0.0004938079513346
2.9546678907012005,0.0004762847053379
2.9578094833547901,0.0004581072890232
2.9609510760083797,0.0004392725359080
2.9640926686619697,0.0004197773392072
2.9672342613155598,0.0003996186512439
2.9703758539691494,0.0003787934828666
2.9735174466227390,0.0003572989028612
2.9766590392763290,0.0003351320373687
2.9798006319299186,0.0003122900692911
2.9829422245835087,0.0002887702377151
2.9860838172370983,0.0002645698373221
2.9892254098906883,0.0002396862178012
2.9923670025442779,0.0002141167832723
2.9955085951978675,0.0001878589916961
2.9986501878514571,0.0001609103542989
3.0017917805050476,0.0001332684349874
3.0049333731586372,0.0001049308497755
3.0080749658122268,0.0000758952661978
3.0112165584658168,0.0000461594027466
3.0143581511194064,0.0000157210282850
3.0174997437729960,-0.0000154220385153
3.0206413364265861,-0.0000472719297494
3.0237829290801761,-0.0000798307288435
3.0269245217337657,-0.0001131004711242
3.0300661143873553,-0.0001470831443797
3.0332077070409453,-0.0001817806894173
3.0363492996945349,-0.0002171950006291
3.0394908923481250,-0.0002533279265415
3.0426324850017146,-0.0002901812703699
3.0457740776553046,-0.0003277567905707
3.0489156703088942,-0.0003660562013864
3.0520572629624838,-0.0004050811733902
3.0551988556160734,-0.0004448333340286
3.0583404482696639,-0.0004853142681599
3.0614820409232535,-0.0005265255185861
3.0646236335768431,-0.0005684685865891
3.0677652262304331,-0.0006111449324561
3.0709068188840227,-0.0006545559760085
3.0740484115376123,-0.0006987030971208
3.0771900041912024,-0.0007435876362375
3.0803315968447924,-0.0007892108948960
3.0834731894983820,-0.0008355741362280
3.0866147821519716,-0.0008826785854745
3.0897563748055612,-0.0009305254304892
3.0928979674591512,-0.0009791158222370
3.0960395601127413,-0.0010284508752936
3.0991811527663309,-0.0010785316683339
3.1023227454199209,-0.0011293592446299
3.1054643380735105,-0.0011809346125301
3.1086059307271001,-0.0012332587459416
3.1117475233806897,-0.0012863325848116
3.1148891160342802,-0.0013401570356001
3.1180307086878698,-0.0013947329717526
3.1211723013414594,-0.0014500612341619
3.1243138939950490,-0.0015061426316333
3.1274554866486390,-0.0015629779413440
3.1305970793022286,-0.0016205679093003
3.1337386719558187,-0.0016789132507813
3.1368802646094087,-0.0017380146507935
3.1400218572629983,-0.0017978727645080


==> Graphics/Data/Delta/GradExact.csv <==
a,b
0.0015707963267949,-0.5000000000000000
0.0047123889803847,-0.5000000000000000
0.0078539816339745,-0.5000000000000000
0.0109955742875643,-0.5000000000000000
0.0141371669411541,-0.5000000000000000
0.0172787595947439,-0.5000000000000000
0.0204203522483337,-0.5000000000000000
0.0235619449019234,-0.5000000000000000
0.0267035375555132,-0.5000000000000000
0.0298451302091030,-0.5000000000000000
0.0329867228626928,-0.5000000000000000
0.0361283155162826,-0.5000000000000000
0.0392699081698724,-0.5000000000000000
0.0424115008234622,-0.5000000000000000
0.0455530934770520,-0.5000000000000000
0.0486946861306418,-0.5000000000000000
0.0518362787842316,-0.5000000000000000
0.0549778714378214,-0.5000000000000000
0.0581194640914112,-0.5000000000000000
0.0612610567450010,-0.5000000000000000
0.0644026493985907,-0.5000000000000000
0.0675442420521806,-0.5000000000000000
0.0706858347057703,-0.5000000000000000
0.0738274273593601,-0.5000000000000000
0.0769690200129499,-0.5000000000000000
0.0801106126665397,-0.5000000000000000
0.0832522053201295,-0.5000000000000000
0.0863937979737193,-0.5000000000000000
0.0895353906273091,-0.5000000000000000
0.0926769832808989,-0.5000000000000000
0.0958185759344887,-0.5000000000000000
0.0989601685880785,-0.5000000000000000
0.1021017612416683,-0.5000000000000000
0.1052433538952581,-0.5000000000000000
0.1083849465488479,-0.5000000000000000
0.1115265392024377,-0.5000000000000000
0.1146681318560274,-0.5000000000000000
0.1178097245096172,-0.5000000000000000
0.1209513171632070,-0.5000000000000000
0.1240929098167968,-0.5000000000000000
0.1272345024703866,-0.5000000000000000
0.1303760951239764,-0.5000000000000000
0.1335176877775662,-0.5000000000000000
0.1366592804311560,-0.5000000000000000
0.1398008730847458,-0.5000000000000000
0.1429424657383356,-0.5000000000000000
0.1460840583919254,-0.5000000000000000
0.1492256510455152,-0.5000000000000000
0.1523672436991050,-0.5000000000000000
0.1555088363526948,-0.5000000000000000
0.1586504290062846,-0.5000000000000000
0.1617920216598743,-0.5000000000000000
0.1649336143134641,-0.5000000000000000
0.1680752069670539,-0.5000000000000000
0.1712167996206437,-0.5000000000000000
0.1743583922742335,-0.5000000000000000
0.1774999849278233,-0.5000000000000000
0.1806415775814131,-0.5000000000000000
0.1837831702350029,-0.5000000000000000
0.1869247628885927,-0.5000000000000000
0.1900663555421825,-0.5000000000000000
0.1932079481957723,-0.5000000000000000
0.1963495408493621,-0.5000000000000000
0.1994911335029519,-0.5000000000000000
0.2026327261565417,-0.5000000000000000
0.2057743188101315,-0.5000000000000000
0.2089159114637212,-0.5000000000000000
0.2120575041173110,-0.5000000000000000
0.2151990967709008,-0.5000000000000000
0.2183406894244906,-0.5000000000000000
0.2214822820780804,-0.5000000000000000
0.2246238747316702,-0.5000000000000000
0.2277654673852600,-0.5000000000000000
0.2309070600388498,-0.5000000000000000
0.2340486526924396,-0.5000000000000000
0.2371902453460294,-0.5000000000000000
0.2403318379996192,-0.5000000000000000
0.2434734306532090,-0.5000000000000000
0.2466150233067987,-0.5000000000000000
0.2497566159603886,-0.5000000000000000
0.2528982086139783,-0.5000000000000000
0.2560398012675681,-0.5000000000000000
0.2591813939211579,-0.5000000000000000
0.2623229865747477,-0.5000000000000000
0.2654645792283375,-0.5000000000000000
0.2686061718819273,-0.5000000000000000
0.2717477645355171,-0.5000000000000000
0.2748893571891069,-0.5000000000000000
0.2780309498426967,-0.5000000000000000
0.2811725424962865,-0.5000000000000000
0.2843141351498763,-0.5000000000000000
0.2874557278034661,-0.5000000000000000
0.2905973204570558,-0.5000000000000000
0.2937389131106457,-0.5000000000000000
0.2968805057642355,-0.5000000000000000
0.3000220984178252,-0.5000000000000000
0.3031636910714151,-0.5000000000000000
0.3063052837250048,-0.5000000000000000
0.3094468763785946,-0.5000000000000000
0.3125884690321845,-0.5000000000000000
0.3157300616857742,-0.5000000000000000
0.3188716543393640,-0.5000000000000000
0.3220132469929538,-0.5000000000000000
0.3251548396465436,-0.5000000000000000
0.3282964323001334,-0.5000000000000000
0.3314380249537232,-0.5000000000000000
0.3345796176073130,-0.5000000000000000
0.3377212102609027,-0.5000000000000000
0.3408628029144926,-0.5000000000000000
0.3440043955680824,-0.5000000000000000
0.3471459882216721,-0.5000000000000000
0.3502875808752620,-0.5000000000000000
0.3534291735288517,-0.5000000000000000
0.3565707661824415,-0.5000000000000000
0.3597123588360313,-0.5000000000000000
0.3628539514896211,-0.5000000000000000
0.3659955441432109,-0.5000000000000000
0.3691371367968007,-0.5000000000000000
0.3722787294503905,-0.5000000000000000
0.3754203221039802,-0.5000000000000000
0.3785619147575701,-0.5000000000000000
0.3817035074111599,-0.5000000000000000
0.3848451000647496,-0.5000000000000000
0.3879866927183395,-0.5000000000000000
0.3911282853719292,-0.5000000000000000
0.3942698780255190,-0.5000000000000000
0.3974114706791089,-0.5000000000000000
0.4005530633326986,-0.5000000000000000
0.4036946559862884,-0.5000000000000000
0.4068362486398782,-0.5000000000000000
0.4099778412934680,-0.5000000000000000
0.4131194339470578,-0.5000000000000000
0.4162610266006476,-0.5000000000000000
0.4194026192542374,-0.5000000000000000
0.4225442119078271,-0.5000000000000000
0.4256858045614170,-0.5000000000000000
0.4288273972150068,-0.5000000000000000
0.4319689898685966,-0.5000000000000000
0.4351105825221864,-0.5000000000000000
0.4382521751757761,-0.5000000000000000
0.4413937678293659,-0.5000000000000000
0.4445353604829558,-0.5000000000000000
0.4476769531365455,-0.5000000000000000
0.4508185457901353,-0.5000000000000000
0.4539601384437251,-0.5000000000000000
0.4571017310973149,-0.5000000000000000
0.4602433237509047,-0.5000000000000000
0.4633849164044945,-0.5000000000000000
0.4665265090580843,-0.5000000000000000
0.4696681017116741,-0.5000000000000000
0.4728096943652639,-0.5000000000000000
0.4759512870188536,-0.5000000000000000
0.4790928796724435,-0.5000000000000000
0.4822344723260333,-0.5000000000000000
0.4853760649796230,-0.5000000000000000
0.4885176576332128,-0.5000000000000000
0.4916592502868026,-0.5000000000000000
0.4948008429403924,-0.5000000000000000
0.4979424355939822,-0.5000000000000000
0.5010840282475720,-0.5000000000000000
0.5042256209011617,-0.5000000000000000
0.5073672135547516,-0.5000000000000000
0.5105088062083414,-0.5000000000000000
0.5136503988619312,-0.5000000000000000
0.5167919915155210,-0.5000000000000000
0.5199335841691107,-0.5000000000000000
0.5230751768227005,-0.5000000000000000
0.5262167694762904,-0.5000000000000000
0.5293583621298801,-0.5000000000000000
0.5324999547834699,-0.5000000000000000
0.5356415474370597,-0.5000000000000000
0.5387831400906495,-0.5000000000000000
0.5419247327442394,-0.5000000000000000
0.5450663253978292,-0.5000000000000000
0.5482079180514189,-0.5000000000000000
0.5513495107050087,-0.5000000000000000
0.5544911033585985,-0.5000000000000000
0.5576326960121882,-0.5000000000000000
0.5607742886657781,-0.5000000000000000
0.5639158813193679,-0.5000000000000000
0.5670574739729576,-0.5000000000000000
0.5701990666265475,-0.5000000000000000
0.5733406592801373,-0.5000000000000000
0.5764822519337270,-0.5000000000000000
0.5796238445873169,-0.5000000000000000
0.5827654372409067,-0.5000000000000000
0.5859070298944964,-0.5000000000000000
0.5890486225480862,-0.5000000000000000
0.5921902152016760,-0.5000000000000000
0.5953318078552657,-0.5000000000000000
0.5984734005088556,-0.5000000000000000
0.6016149931624454,-0.5000000000000000
0.6047565858160352,-0.5000000000000000
0.6078981784696250,-0.5000000000000000
0.6110397711232148,-0.5000000000000000
0.6141813637768045,-0.5000000000000000
0.6173229564303944,-0.5000000000000000
0.6204645490839842,-0.5000000000000000
0.6236061417375739,-0.5000000000000000
0.6267477343911637,-0.5000000000000000
0.6298893270447535,-0.5000000000000000
0.6330309196983432,-0.5000000000000000
0.6361725123519331,-0.5000000000000000
0.6393141050055230,-0.5000000000000000
0.6424556976591127,-0.5000000000000000
0.6455972903127025,-0.5000000000000000
0.6487388829662923,-0.5000000000000000
0.6518804756198820,-0.5000000000000000
0.6550220682734719,-0.5000000000000000
0.6581636609270617,-0.5000000000000000
0.6613052535806514,-0.5000000000000000
0.6644468462342412,-0.5000000000000000
0.6675884388878310,-0.5000000000000000
0.6707300315414209,-0.5000000000000000
0.6738716241950107,-0.5000000000000000
0.6770132168486005,-0.5000000000000000
0.6801548095021902,-0.5000000000000000
0.6832964021557800,-0.5000000000000000
0.6864379948093698,-0.5000000000000000
0.6895795874629596,-0.5000000000000000
0.6927211801165494,-0.5000000000000000
0.6958627727701392,-0.5000000000000000
0.6990043654237289,-0.5000000000000000
0.7021459580773187,-0.5000000000000000
0.7052875507309087,-0.5000000000000000
0.7084291433844984,-0.5000000000000000
0.7115707360380882,-0.5000000000000000
0.7147123286916780,-0.5000000000000000
0.7178539213452677,-0.5000000000000000
0.7209955139988575,-0.5000000000000000
0.7241371066524473,-0.5000000000000000
0.7272786993060371,-0.5000000000000000
0.7304202919596269,-0.5000000000000000
0.7335618846132167,-0.5000000000000000
0.7367034772668064,-0.5000000000000000
0.7398450699203963,-0.5000000000000000
0.7429866625739862,-0.5000000000000000
0.7461282552275759,-0.5000000000000000
0.7492698478811657,-0.5000000000000000
0.7524114405347555,-0.5000000000000000
0.7555530331883452,-0.5000000000000000
0.7586946258419350,-0.5000000000000000
0.7618362184955249,-0.5000000000000000
0.7649778111491146,-0.5000000000000000
0.7681194038027044,-0.5000000000000000
0.7712609964562943,-0.5000000000000000
0.7744025891098840,-0.5000000000000000
0.7775441817634738,-0.5000000000000000
0.7806857744170637,-0.5000000000000000
0.7838273670706534,-0.5000000000000000
0.7869689597242432,-0.5000000000000000
0.7901105523778330,-0.5000000000000000
0.7932521450314227,-0.5000000000000000
0.7963937376850125,-0.5000000000000000
0.7995353303386024,-0.5000000000000000
0.8026769229921921,-0.5000000000000000
0.8058185156457820,-0.5000000000000000
0.8089601082993718,-0.5000000000000000
0.8121017009529615,-0.5000000000000000
0.8152432936065513,-0.5000000000000000
0.8183848862601412,-0.5000000000000000
0.8215264789137309,-0.5000000000000000
0.8246680715673207,-0.5000000000000000
0.8278096642209105,-0.5000000000000000
0.8309512568745002,-0.5000000000000000
0.8340928495280900,-0.5000000000000000
0.8372344421816799,-0.5000000000000000
0.8403760348352697,-0.5000000000000000
0.8435176274888595,-0.5000000000000000
0.8466592201424493,-0.5000000000000000
0.8498008127960390,-0.5000000000000000
0.8529424054496288,-0.5000000000000000
0.8560839981032187,-0.5000000000000000
0.8592255907568084,-0.5000000000000000
0.8623671834103982,-0.5000000000000000
0.8655087760639880,-0.5000000000000000
0.8686503687175777,-0.5000000000000000
0.8717919613711677,-0.5000000000000000
0.8749335540247575,-0.5000000000000000
0.8780751466783472,-0.5000000000000000
0.8812167393319370,-0.5000000000000000
0.8843583319855268,-0.5000000000000000
0.8874999246391165,-0.5000000000000000
0.8906415172927064,-0.5000000000000000
0.8937831099462962,-0.5000000000000000
0.8969247025998859,-0.5000000000000000
0.9000662952534757,-0.5000000000000000
0.9032078879070655,-0.5000000000000000
0.9063494805606553,-0.5000000000000000
0.9094910732142452,-0.5000000000000000
0.9126326658678350,-0.5000000000000000
0.9157742585214247,-0.5000000000000000
0.9189158511750145,-0.5000000000000000
0.9220574438286043,-0.5000000000000000
0.9251990364821940,-0.5000000000000000
0.9283406291357839,-0.5000000000000000
0.9314822217893737,-0.5000000000000000
0.9346238144429634,-0.5000000000000000
0.9377654070965532,-0.5000000000000000
0.9409069997501431,-0.5000000000000000
0.9440485924037328,-0.5000000000000000
0.9471901850573227,-0.5000000000000000
0.9503317777109125,-0.5000000000000000
0.9534733703645022,-0.5000000000000000
0.9566149630180920,-0.5000000000000000
0.9597565556716818,-0.5000000000000000
0.9628981483252715,-0.5000000000000000
0.9660397409788614,-0.5000000000000000
0.9691813336324512,-0.5000000000000000
0.9723229262860410,-0.5000000000000000
0.9754645189396308,-0.5000000000000000
0.9786061115932206,-0.5000000000000000
0.9817477042468103,-0.5000000000000000
0.9848892969004002,-0.5000000000000000
0.9880308895539900,-0.5000000000000000
0.9911724822075797,-0.5000000000000000
0.9943140748611695,-0.5000000000000000
0.9974556675147593,-0.5000000000000000
1.0005972601683490,-0.5000000000000000
1.0037388528219389,-0.5000000000000000
1.0068804454755287,-0.5000000000000000
1.0100220381291185,-0.5000000000000000
1.0131636307827083,-0.5000000000000000
1.0163052234362981,-0.5000000000000000
1.0194468160898880,-0.5000000000000000
1.0225884087434776,-0.5000000000000000
1.0257300013970676,-0.5000000000000000
1.0288715940506572,-0.5000000000000000
1.0320131867042470,-0.5000000000000000
1.0351547793578368,-0.5000000000000000
1.0382963720114267,-0.5000000000000000
1.0414379646650163,-0.5000000000000000
1.0445795573186063,-0.5000000000000000
1.0477211499721959,-0.5000000000000000
1.0508627426257857,-0.5000000000000000
1.0540043352793755,-0.5000000000000000
1.0571459279329654,-0.5000000000000000
1.0602875205865552,-0.5000000000000000
1.0634291132401450,-0.5000000000000000
1.0665707058937348,-0.5000000000000000
1.0697122985473244,-0.5000000000000000
1.0728538912009145,-0.5000000000000000
1.0759954838545041,-0.5000000000000000
1.0791370765080939,-0.5000000000000000
1.0822786691616837,-0.5000000000000000
1.0854202618152735,-0.5000000000000000
1.0885618544688631,-0.5000000000000000
1.0917034471224532,-0.5000000000000000
1.0948450397760430,-0.5000000000000000
1.0979866324296326,-0.5000000000000000
1.1011282250832226,-0.5000000000000000
1.1042698177368122,-0.5000000000000000
1.1074114103904020,-0.5000000000000000
1.1105530030439918,-0.5000000000000000
1.1136945956975817,-0.5000000000000000
1.1168361883511713,-0.5000000000000000
1.1199777810047613,-0.5000000000000000
1.1231193736583511,-0.5000000000000000
1.1262609663119407,-0.5000000000000000
1.1294025589655308,-0.5000000000000000
1.1325441516191204,-0.5000000000000000
1.1356857442727102,-0.5000000000000000
1.1388273369263000,-0.5000000000000000
1.1419689295798898,-0.5000000000000000
1.1451105222334794,-0.5000000000000000
1.1482521148870695,-0.5000000000000000
1.1513937075406591,-0.5000000000000000
1.1545353001942489,-0.5000000000000000
1.1576768928478389,-0.5000000000000000
1.1608184855014285,-0.5000000000000000
1.1639600781550183,-0.5000000000000000
1.1671016708086082,-0.5000000000000000
1.1702432634621980,-0.5000000000000000
1.1733848561157876,-0.5000000000000000
1.1765264487693776,-0.5000000000000000
1.1796680414229672,-0.5000000000000000
1.1828096340765570,-0.5000000000000000
1.1859512267301469,-0.5000000000000000
1.1890928193837367,-0.5000000000000000
1.1922344120373265,-0.5000000000000000
1.1953760046909163,-0.5000000000000000
1.1985175973445061,-0.5000000000000000
1.2016591899980957,-0.5000000000000000
1.2048007826516858,-0.5000000000000000
1.2079423753052754,-0.5000000000000000
1.2110839679588652,-0.5000000000000000
1.2142255606124550,-0.5000000000000000
1.2173671532660448,-0.5000000000000000
1.2205087459196344,-0.5000000000000000
1.2236503385732245,-0.5000000000000000
1.2267919312268143,-0.5000000000000000
1.2299335238804039,-0.5000000000000000
1.2330751165339939,-0.5000000000000000
1.2362167091875835,-0.5000000000000000
1.2393583018411733,-0.5000000000000000
1.2424998944947632,-0.5000000000000000
1.2456414871483530,-0.5000000000000000
1.2487830798019426,-0.5000000000000000
1.2519246724555326,-0.5000000000000000
1.2550662651091222,-0.5000000000000000
1.2582078577627120,-0.5000000000000000
1.2613494504163021,-0.5000000000000000
1.2644910430698917,-0.5000000000000000
1.2676326357234815,-0.5000000000000000
1.2707742283770713,-0.5000000000000000
1.2739158210306611,-0.5000000000000000
1.2770574136842507,-0.5000000000000000
1.2801990063378408,-0.5000000000000000
1.2833405989914304,-0.5000000000000000
1.2864821916450202,-0.5000000000000000
1.2896237842986100,-0.5000000000000000
1.2927653769521998,-0.5000000000000000
1.2959069696057897,-0.5000000000000000
1.2990485622593795,-0.5000000000000000
1.3021901549129693,-0.5000000000000000
1.3053317475665589,-0.5000000000000000
1.3084733402201489,-0.5000000000000000
1.3116149328737385,-0.5000000000000000
1.3147565255273284,-0.5000000000000000
1.3178981181809182,-0.5000000000000000
1.3210397108345080,-0.5000000000000000
1.3241813034880978,-0.5000000000000000
1.3273228961416876,-0.5000000000000000
1.3304644887952775,-0.5000000000000000
1.3336060814488671,-0.5000000000000000
1.3367476741024571,-0.5000000000000000
1.3398892667560467,-0.5000000000000000
1.3430308594096365,-0.5000000000000000
1.3461724520632263,-0.5000000000000000
1.3493140447168162,-0.5000000000000000
1.3524556373704057,-0.5000000000000000
1.3555972300239958,-0.5000000000000000
1.3587388226775856,-0.5000000000000000
1.3618804153311752,-0.5000000000000000
1.3650220079847653,-0.5000000000000000
1.3681636006383548,-0.5000000000000000
1.3713051932919447,-0.5000000000000000
1.3744467859455345,-0.5000000000000000
1.3775883785991243,-0.5000000000000000
1.3807299712527139,-0.5000000000000000
1.3838715639063039,-0.5000000000000000
1.3870131565598935,-0.5000000000000000
1.3901547492134834,-0.5000000000000000
1.3932963418670734,-0.5000000000000000
1.3964379345206630,-0.5000000000000000
1.3995795271742528,-0.5000000000000000
1.4027211198278426,-0.5000000000000000
1.4058627124814325,-0.5000000000000000
1.4090043051350221,-0.5000000000000000
1.4121458977886121,-0.5000000000000000
1.4152874904422017,-0.5000000000000000
1.4184290830957915,-0.5000000000000000
1.4215706757493813,-0.5000000000000000
1.4247122684029712,-0.5000000000000000
1.4278538610565610,-0.5000000000000000
1.4309954537101508,-0.5000000000000000
1.4341370463637406,-0.5000000000000000
1.4372786390173302,-0.5000000000000000
1.4404202316709203,-0.5000000000000000
1.4435618243245099,-0.5000000000000000
1.4467034169780997,-0.5000000000000000
1.4498450096316895,-0.5000000000000000
1.4529866022852793,-0.5000000000000000
1.4561281949388689,-0.5000000000000000
1.4592697875924590,-0.5000000000000000
1.4624113802460488,-0.5000000000000000
1.4655529728996384,-0.5000000000000000
1.4686945655532284,-0.5000000000000000
1.4718361582068180,-0.5000000000000000
1.4749777508604078,-0.5000000000000000
1.4781193435139977,-0.5000000000000000
1.4812609361675875,-0.5000000000000000
1.4844025288211771,-0.5000000000000000
1.4875441214747671,-0.5000000000000000
1.4906857141283567,-0.5000000000000000
1.4938273067819465,-0.5000000000000000
1.4969688994355366,-0.5000000000000000
1.5001104920891262,-0.5000000000000000
1.5032520847427160,-0.5000000000000000
1.5063936773963058,-0.5000000000000000
1.5095352700498956,-0.5000000000000000
1.5126768627034852,-0.5000000000000000
1.5158184553570753,-0.5000000000000000
1.5189600480106649,-0.5000000000000000
1.5221016406642547,-0.5000000000000000
1.5252432333178447,-0.5000000000000000
1.5283848259714343,-0.5000000000000000
1.5315264186250241,-0.5000000000000000
1.5346680112786140,-0.5000000000000000
1.5378096039322038,-0.5000000000000000
1.5409511965857934,-0.5000000000000000
1.5440927892393834,-0.5000000000000000
1.5472343818929730,-0.5000000000000000
1.5503759745465628,-0.5000000000000000
1.5535175672001527,-0.5000000000000000
1.5566591598537425,-0.5000000000000000
1.5598007525073323,-0.5000000000000000
1.5629423451609221,-0.5000000000000000
1.5660839378145119,-0.5000000000000000
1.5692255304681015,-0.5000000000000000
1.5723671231216916,0.5000000000000000
1.5755087157752812,0.5000000000000000
1.5786503084288710,0.5000000000000000
1.5817919010824608,0.5000000000000000
1.5849334937360506,0.5000000000000000
1.5880750863896402,0.5000000000000000
1.5912166790432303,0.5000000000000000
1.5943582716968201,0.5000000000000000
1.5974998643504097,0.5000000000000000
1.6006414570039997,0.5000000000000000
1.6037830496575893,0.5000000000000000
1.6069246423111792,0.5000000000000000
1.6100662349647690,0.5000000000000000
1.6132078276183588,0.5000000000000000
1.6163494202719484,0.5000000000000000
1.6194910129255384,0.5000000000000000
1.6226326055791280,0.5000000000000000
1.6257741982327178,0.5000000000000000
1.6289157908863079,0.5000000000000000
1.6320573835398975,0.5000000000000000
1.6351989761934873,0.5000000000000000
1.6383405688470771,0.5000000000000000
1.6414821615006669,0.5000000000000000
1.6446237541542565,0.5000000000000000
1.6477653468078466,0.5000000000000000
1.6509069394614362,0.5000000000000000
1.6540485321150260,0.5000000000000000
1.6571901247686158,0.5000000000000000
1.6603317174222056,0.5000000000000000
1.6634733100757955,0.5000000000000000
1.6666149027293853,0.5000000000000000
1.6697564953829751,0.5000000000000000
1.6728980880365647,0.5000000000000000
1.6760396806901547,0.5000000000000000
1.6791812733437443,0.5000000000000000
1.6823228659973342,0.5000000000000000
1.6854644586509240,0.5000000000000000
1.6886060513045138,0.5000000000000000
1.6917476439581034,0.5000000000000000
1.6948892366116934,0.5000000000000000
1.6980308292652833,0.5000000000000000
1.7011724219188729,0.5000000000000000
1.7043140145724629,0.5000000000000000
1.7074556072260525,0.5000000000000000
1.7105971998796423,0.5000000000000000
1.7137387925332321,0.5000000000000000
1.7168803851868220,0.5000000000000000
1.7200219778404116,0.5000000000000000
1.7231635704940016,0.5000000000000000
1.7263051631475914,0.5000000000000000
1.7294467558011810,0.5000000000000000
1.7325883484547711,0.5000000000000000
1.7357299411083607,0.5000000000000000
1.7388715337619505,0.5000000000000000
1.7420131264155403,0.5000000000000000
1.7451547190691301,0.5000000000000000
1.7482963117227197,0.5000000000000000
1.7514379043763098,0.5000000000000000
1.7545794970298993,0.5000000000000000
1.7577210896834892,0.5000000000000000
1.7608626823370792,0.5000000000000000
1.7640042749906688,0.5000000000000000
1.7671458676442586,0.5000000000000000
1.7702874602978484,0.5000000000000000
1.7734290529514383,0.5000000000000000
1.7765706456050279,0.5000000000000000
1.7797122382586179,0.5000000000000000
1.7828538309122075,0.5000000000000000
1.7859954235657973,0.5000000000000000
1.7891370162193871,0.5000000000000000
1.7922786088729770,0.5000000000000000
1.7954202015265668,0.5000000000000000
1.7985617941801566,0.5000000000000000
1.8017033868337464,0.5000000000000000
1.8048449794873360,0.5000000000000000
1.8079865721409261,0.5000000000000000
1.8111281647945157,0.5000000000000000
1.8142697574481055,0.5000000000000000
1.8174113501016953,0.5000000000000000
1.8205529427552851,0.5000000000000000
1.8236945354088747,0.5000000000000000
1.8268361280624648,0.5000000000000000
1.8299777207160546,0.5000000000000000
1.8331193133696442,0.5000000000000000
1.8362609060232342,0.5000000000000000
1.8394024986768238,0.5000000000000000
1.8425440913304136,0.5000000000000000
1.8456856839840035,0.5000000000000000
1.8488272766375933,0.5000000000000000
1.8519688692911829,0.5000000000000000
1.8551104619447729,0.5000000000000000
1.8582520545983625,0.5000000000000000
1.8613936472519523,0.5000000000000000
1.8645352399055424,0.5000000000000000
1.8676768325591320,0.5000000000000000
1.8708184252127218,0.5000000000000000
1.8739600178663116,0.5000000000000000
1.8771016105199014,0.5000000000000000
1.8802432031734910,0.5000000000000000
1.8833847958270811,0.5000000000000000
1.8865263884806707,0.5000000000000000
1.8896679811342605,0.5000000000000000
1.8928095737878503,0.5000000000000000
1.8959511664414401,0.5000000000000000
1.8990927590950299,0.5000000000000000
1.9022343517486198,0.5000000000000000
1.9053759444022096,0.5000000000000000
1.9085175370557992,0.5000000000000000
1.9116591297093892,0.5000000000000000
1.9148007223629788,0.5000000000000000
1.9179423150165686,0.5000000000000000
1.9210839076701585,0.5000000000000000
1.9242255003237483,0.5000000000000000
1.9273670929773381,0.5000000000000000
1.9305086856309279,0.5000000000000000
1.9336502782845177,0.5000000000000000
1.9367918709381073,0.5000000000000000
1.9399334635916974,0.5000000000000000
1.9430750562452870,0.5000000000000000
1.9462166488988768,0.5000000000000000
1.9493582415524666,0.5000000000000000
1.9524998342060564,0.5000000000000000
1.9556414268596460,0.5000000000000000
1.9587830195132361,0.5000000000000000
1.9619246121668259,0.5000000000000000
1.9650662048204155,0.5000000000000000
1.9682077974740055,0.5000000000000000
1.9713493901275951,0.5000000000000000
1.9744909827811850,0.5000000000000000
1.9776325754347748,0.5000000000000000
1.9807741680883646,0.5000000000000000
1.9839157607419542,0.5000000000000000
1.9870573533955442,0.5000000000000000
1.9901989460491338,0.5000000000000000
1.9933405387027237,0.5000000000000000
1.9964821313563137,0.5000000000000000
1.9996237240099033,0.5000000000000000
2.0027653166634933,0.5000000000000000
2.0059069093170829,0.5000000000000000
2.0090485019706730,0.5000000000000000
2.0121900946242626,0.5000000000000000
2.0153316872778522,0.5000000000000000
2.0184732799314422,0.5000000000000000
2.0216148725850318,0.5000000000000000
2.0247564652386214,0.5000000000000000
2.0278980578922114,0.5000000000000000
2.0310396505458015,0.5000000000000000
2.0341812431993911,0.5000000000000000
2.0373228358529811,0.5000000000000000
2.0404644285065707,0.5000000000000000
2.0436060211601603,0.5000000000000000
2.0467476138137504,0.5000000000000000
2.0498892064673400,0.5000000000000000
2.0530307991209296,0.5000000000000000
2.0561723917745196,0.5000000000000000
2.0593139844281096,0.5000000000000000
2.0624555770816992,0.5000000000000000
2.0655971697352888,0.5000000000000000
2.0687387623888789,0.5000000000000000
2.0718803550424685,0.5000000000000000
2.0750219476960585,0.5000000000000000
2.0781635403496481,0.5000000000000000
2.0813051330032382,0.5000000000000000
2.0844467256568278,0.5000000000000000
2.0875883183104174,0.5000000000000000
2.0907299109640070,0.5000000000000000
2.0938715036175974,0.5000000000000000
2.0970130962711870,0.5000000000000000
2.1001546889247766,0.5000000000000000
2.1032962815783667,0.5000000000000000
2.1064378742319563,0.5000000000000000
2.1095794668855459,0.5000000000000000
2.1127210595391359,0.5000000000000000
2.1158626521927260,0.5000000000000000
2.1190042448463156,0.5000000000000000
2.1221458374999052,0.5000000000000000
2.1252874301534947,0.5000000000000000
2.1284290228070848,0.5000000000000000
2.1315706154606748,0.5000000000000000
2.1347122081142644,0.5000000000000000
2.1378538007678545,0.5000000000000000
2.1409953934214441,0.5000000000000000
2.1441369860750337,0.5000000000000000
2.1472785787286233,0.5000000000000000
2.1504201713822138,0.5000000000000000
2.1535617640358033,0.5000000000000000
2.1567033566893929,0.5000000000000000
2.1598449493429825,0.5000000000000000
2.1629865419965726,0.5000000000000000
2.1661281346501622,0.5000000000000000
2.1692697273037522,0.5000000000000000
2.1724113199573423,0.5000000000000000
2.1755529126109319,0.5000000000000000
2.1786945052645215,0.5000000000000000
2.1818360979181111,0.5000000000000000
2.1849776905717011,0.5000000000000000
2.1881192832252911,0.5000000000000000
2.1912608758788807,0.5000000000000000
2.1944024685324703,0.5000000000000000
2.1975440611860604,0.5000000000000000
2.2006856538396500,0.5000000000000000
2.2038272464932396,0.5000000000000000
2.2069688391468301,0.5000000000000000
2.2101104318004197,0.5000000000000000
2.2132520244540093,0.5000000000000000
2.2163936171075989,0.5000000000000000
2.2195352097611889,0.5000000000000000
2.2226768024147785,0.5000000000000000
2.2258183950683685,0.5000000000000000
2.2289599877219586,0.5000000000000000
2.2321015803755482,0.5000000000000000
2.2352431730291378,0.5000000000000000
2.2383847656827274,0.5000000000000000
2.2415263583363174,0.5000000000000000
2.2446679509899075,0.5000000000000000
2.2478095436434971,0.5000000000000000
2.2509511362970867,0.5000000000000000
2.2540927289506767,0.5000000000000000
2.2572343216042663,0.5000000000000000
2.2603759142578559,0.5000000000000000
2.2635175069114464,0.5000000000000000
2.2666590995650360,0.5000000000000000
2.2698006922186256,0.5000000000000000
2.2729422848722152,0.5000000000000000
2.2760838775258052,0.5000000000000000
2.2792254701793948,0.5000000000000000
2.2823670628329848,0.5000000000000000
2.2855086554865744,0.5000000000000000
2.2886502481401645,0.5000000000000000
2.2917918407937541,0.5000000000000000
2.2949334334473437,0.5000000000000000
2.2980750261009337,0.5000000000000000
2.3012166187545238,0.5000000000000000
2.3043582114081134,0.5000000000000000
2.3074998040617030,0.5000000000000000
2.3106413967152930,0.5000000000000000
2.3137829893688826,0.5000000000000000
2.3169245820224722,0.5000000000000000
2.3200661746760618,0.5000000000000000
2.3232077673296523,0.5000000000000000
2.3263493599832419,0.5000000000000000
2.3294909526368315,0.5000000000000000
2.3326325452904215,0.5000000000000000
2.3357741379440111,0.5000000000000000
2.3389157305976012,0.5000000000000000
2.3420573232511908,0.5000000000000000
2.3451989159047808,0.5000000000000000
2.3483405085583704,0.5000000000000000
2.3514821012119600,0.5000000000000000
2.3546236938655496,0.5000000000000000
2.3577652865191401,0.5000000000000000
2.3609068791727297,0.5000000000000000
2.3640484718263193,0.5000000000000000
2.3671900644799093,0.5000000000000000
2.3703316571334989,0.5000000000000000
2.3734732497870885,0.5000000000000000
2.3766148424406781,0.5000000000000000
2.3797564350942686,0.5000000000000000
2.3828980277478582,0.5000000000000000
2.3860396204014478,0.5000000000000000
2.3891812130550374,0.5000000000000000
2.3923228057086274,0.5000000000000000
2.3954643983622175,0.5000000000000000
2.3986059910158071,0.5000000000000000
2.4017475836693971,0.5000000000000000
2.4048891763229867,0.5000000000000000
2.4080307689765763,0.5000000000000000
2.4111723616301659,0.5000000000000000
2.4143139542837564,0.5000000000000000
2.4174555469373460,0.5000000000000000
2.4205971395909356,0.5000000000000000
2.4237387322445252,0.5000000000000000
2.4268803248981152,0.5000000000000000
2.4300219175517048,0.5000000000000000
2.4331635102052944,0.5000000000000000
2.4363051028588849,0.5000000000000000
2.4394466955124745,0.5000000000000000
2.4425882881660641,0.5000000000000000
2.4457298808196537,0.5000000000000000
2.4488714734732437,0.5000000000000000
2.4520130661268338,0.5000000000000000
2.4551546587804234,0.5000000000000000
2.4582962514340130,0.5000000000000000
2.4614378440876030,0.5000000000000000
2.4645794367411926,0.5000000000000000
2.4677210293947822,0.5000000000000000
2.4708626220483727,0.5000000000000000
2.4740042147019623,0.5000000000000000
2.4771458073555519,0.5000000000000000
2.4802874000091415,0.5000000000000000
2.4834289926627315,0.5000000000000000
2.4865705853163211,0.5000000000000000
2.4897121779699107,0.5000000000000000
2.4928537706235008,0.5000000000000000
2.4959953632770908,0.5000000000000000
2.4991369559306804,0.5000000000000000
2.5022785485842700,0.5000000000000000
2.5054201412378601,0.5000000000000000
2.5085617338914501,0.5000000000000000
2.5117033265450397,0.5000000000000000
2.5148449191986293,0.5000000000000000
2.5179865118522193,0.5000000000000000
2.5211281045058089,0.5000000000000000
2.5242696971593985,0.5000000000000000
2.5274112898129881,0.5000000000000000
2.5305528824665786,0.5000000000000000
2.5336944751201682,0.5000000000000000
2.5368360677737578,0.5000000000000000
2.5399776604273478,0.5000000000000000
2.5431192530809374,0.5000000000000000
2.5462608457345270,0.5000000000000000
2.5494024383881171,0.5000000000000000
2.5525440310417071,0.5000000000000000
2.5556856236952967,0.5000000000000000
2.5588272163488863,0.5000000000000000
2.5619688090024759,0.5000000000000000
2.5651104016560664,0.5000000000000000
2.5682519943096560,0.5000000000000000
2.5713935869632456,0.5000000000000000
2.5745351796168356,0.5000000000000000
2.5776767722704252,0.5000000000000000
2.5808183649240148,0.5000000000000000
2.5839599575776044,0.5000000000000000
2.5871015502311949,0.5000000000000000
2.5902431428847845,0.5000000000000000
2.5933847355383741,0.5000000000000000
2.5965263281919637,0.5000000000000000
2.5996679208455538,0.5000000000000000
2.6028095134991434,0.5000000000000000
2.6059511061527334,0.5000000000000000
2.6090926988063234,0.5000000000000000
2.6122342914599130,0.5000000000000000
2.6153758841135026,0.5000000000000000
2.6185174767670922,0.5000000000000000
2.6216590694206827,0.5000000000000000
2.6248006620742723,0.5000000000000000
2.6279422547278619,0.5000000000000000
2.6310838473814520,0.5000000000000000
2.6342254400350416,0.5000000000000000
2.6373670326886312,0.5000000000000000
2.6405086253422207,0.5000000000000000
2.6436502179958112,0.5000000000000000
2.6467918106494008,0.5000000000000000
2.6499334033029904,0.5000000000000000
2.6530749959565800,0.5000000000000000
2.6562165886101701,0.5000000000000000
2.6593581812637597,0.5000000000000000
2.6624997739173497,0.5000000000000000
2.6656413665709398,0.5000000000000000
2.6687829592245293,0.5000000000000000
2.6719245518781189,0.5000000000000000
2.6750661445317085,0.5000000000000000
2.6782077371852990,0.5000000000000000
2.6813493298388886,0.5000000000000000
2.6844909224924782,0.5000000000000000
2.6876325151460678,0.5000000000000000
2.6907741077996579,0.5000000000000000
2.6939157004532475,0.5000000000000000
2.6970572931068371,0.5000000000000000
2.7001988857604275,0.5000000000000000
2.7033404784140171,0.5000000000000000
2.7064820710676067,0.5000000000000000
2.7096236637211963,0.5000000000000000
2.7127652563747864,0.5000000000000000
2.7159068490283760,0.5000000000000000
2.7190484416819660,0.5000000000000000
2.7221900343355556,0.5000000000000000
2.7253316269891457,0.5000000000000000
2.7284732196427353,0.5000000000000000
2.7316148122963249,0.5000000000000000
2.7347564049499153,0.5000000000000000
2.7378979976035049,0.5000000000000000
2.7410395902570945,0.5000000000000000
2.7441811829106841,0.5000000000000000
2.7473227755642742,0.5000000000000000
2.7504643682178638,0.5000000000000000
2.7536059608714534,0.5000000000000000
2.7567475535250434,0.5000000000000000
2.7598891461786335,0.5000000000000000
2.7630307388322231,0.5000000000000000
2.7661723314858127,0.5000000000000000
2.7693139241394027,0.5000000000000000
2.7724555167929923,0.5000000000000000
2.7755971094465823,0.5000000000000000
2.7787387021001719,0.5000000000000000
2.7818802947537620,0.5000000000000000
2.7850218874073516,0.5000000000000000
2.7881634800609412,0.5000000000000000
2.7913050727145308,0.5000000000000000
2.7944466653681213,0.5000000000000000
2.7975882580217108,0.5000000000000000
2.8007298506753004,0.5000000000000000
2.8038714433288905,0.5000000000000000
2.8070130359824801,0.5000000000000000
2.8101546286360697,0.5000000000000000
2.8132962212896597,0.5000000000000000
2.8164378139432498,0.5000000000000000
2.8195794065968394,0.5000000000000000
2.8227209992504290,0.5000000000000000
2.8258625919040186,0.5000000000000000
2.8290041845576086,0.5000000000000000
2.8321457772111986,0.5000000000000000
2.8352873698647882,0.5000000000000000
2.8384289625183783,0.5000000000000000
2.8415705551719679,0.5000000000000000
2.8447121478255575,0.5000000000000000
2.8478537404791471,0.5000000000000000
2.8509953331327376,0.5000000000000000
2.8541369257863272,0.5000000000000000
2.8572785184399168,0.5000000000000000
2.8604201110935064,0.5000000000000000
2.8635617037470964,0.5000000000000000
2.8667032964006860,0.5000000000000000
2.8698448890542760,0.5000000000000000
2.8729864817078661,0.5000000000000000
2.8761280743614557,0.5000000000000000
2.8792696670150453,0.5000000000000000
2.8824112596686349,0.5000000000000000
2.8855528523222249,0.5000000000000000
2.8886944449758150,0.5000000000000000
2.8918360376294046,0.5000000000000000
2.8949776302829942,0.5000000000000000
2.8981192229365842,0.5000000000000000
2.9012608155901738,0.5000000000000000
2.9044024082437634,0.5000000000000000
2.9075440008973539,0.5000000000000000
2.9106855935509435,0.5000000000000000
2.9138271862045331,0.5000000000000000
2.9169687788581227,0.5000000000000000
2.9201103715117127,0.5000000000000000
2.9232519641653023,0.5000000000000000
2.9263935568188923,0.5000000000000000
2.9295351494724819,0.5000000000000000
2.9326767421260720,0.5000000000000000
2.9358183347796616,0.5000000000000000
2.9389599274332512,0.5000000000000000
2.9421015200868412,0.5000000000000000
2.9452431127404313,0.5000000000000000
2.9483847053940209,0.5000000000000000
2.9515262980476105,0.5000000000000000
2.9546678907012005,0.5000000000000000
2.9578094833547901,0.5000000000000000
2.9609510760083797,0.5000000000000000
2.9640926686619697,0.5000000000000000
2.9672342613155598,0.5000000000000000
2.9703758539691494,0.5000000000000000
2.9735174466227390,0.5000000000000000
2.9766590392763290,0.5000000000000000
2.9798006319299186,0.5000000000000000
2.9829422245835087,0.5000000000000000
2.9860838172370983,0.5000000000000000
2.9892254098906883,0.5000000000000000
2.9923670025442779,0.5000000000000000
2.9955085951978675,0.5000000000000000
2.9986501878514571,0.5000000000000000
3.0017917805050476,0.5000000000000000
3.0049333731586372,0.5000000000000000
3.0080749658122268,0.5000000000000000
3.0112165584658168,0.5000000000000000
3.0143581511194064,0.5000000000000000
3.0174997437729960,0.5000000000000000
3.0206413364265861,0.5000000000000000
3.0237829290801761,0.5000000000000000
3.0269245217337657,0.5000000000000000
3.0300661143873553,0.5000000000000000
3.0332077070409453,0.5000000000000000
3.0363492996945349,0.5000000000000000
3.0394908923481250,0.5000000000000000
3.0426324850017146,0.5000000000000000
3.0457740776553046,0.5000000000000000
3.0489156703088942,0.5000000000000000
3.0520572629624838,0.5000000000000000
3.0551988556160734,0.5000000000000000
3.0583404482696639,0.5000000000000000
3.0614820409232535,0.5000000000000000
3.0646236335768431,0.5000000000000000
3.0677652262304331,0.5000000000000000
3.0709068188840227,0.5000000000000000
3.0740484115376123,0.5000000000000000
3.0771900041912024,0.5000000000000000
3.0803315968447924,0.5000000000000000
3.0834731894983820,0.5000000000000000
3.0866147821519716,0.5000000000000000
3.0897563748055612,0.5000000000000000
3.0928979674591512,0.5000000000000000
3.0960395601127413,0.5000000000000000
3.0991811527663309,0.5000000000000000
3.1023227454199209,0.5000000000000000
3.1054643380735105,0.5000000000000000
3.1086059307271001,0.5000000000000000
3.1117475233806897,0.5000000000000000
3.1148891160342802,0.5000000000000000
3.1180307086878698,0.5000000000000000
3.1211723013414594,0.5000000000000000
3.1243138939950490,0.5000000000000000
3.1274554866486390,0.5000000000000000
3.1305970793022286,0.5000000000000000
3.1337386719558187,0.5000000000000000
3.1368802646094087,0.5000000000000000
3.1400218572629983,0.5000000000000000


==> Graphics/Data/Delta/LossH1Dual.csv <==
a,b,c
0.0000000000000000,0.4533754885196686,0.5309500098228455
1.0000000000000000,0.4533754885196686,0.5309500098228455
2.0000000000000000,0.4105648696422577,0.4549752473831177
3.0000000000000000,0.2644872963428497,0.1843066662549973
4.0000000000000000,0.2503259181976318,0.1335635483264923
5.0000000000000000,0.2503259181976318,0.1335635483264923
6.0000000000000000,0.2503259181976318,0.1335635483264923
7.0000000000000000,0.2354051917791367,0.1208343878388405
8.0000000000000000,0.2249619662761688,0.1128561049699783
10.0000000000000000,0.2249619662761688,0.1128561049699783
12.0000000000000000,0.2231644243001938,0.1136662364006042
15.0000000000000000,0.2184135466814041,0.1096744015812874
18.0000000000000000,0.2114992737770081,0.1050566807389259
22.0000000000000000,0.2012579143047333,0.1000413075089455
26.0000000000000000,0.1932341754436493,0.0956889167428017
31.0000000000000000,0.1852990388870239,0.0917736291885376
38.0000000000000000,0.1754589378833771,0.0851873680949211
46.0000000000000000,0.1678716987371445,0.0812424644827843
55.0000000000000000,0.1621872335672379,0.0779993459582329
66.0000000000000000,0.1573350131511688,0.0753165856003761
79.0000000000000000,0.1525764018297195,0.0728682279586792
95.0000000000000000,0.1463391333818436,0.0696635246276855
114.0000000000000000,0.1344964355230331,0.0637276992201805
137.0000000000000000,0.1161024570465088,0.0548101365566254
164.0000000000000000,0.1142978072166443,0.0537977032363415
197.0000000000000000,0.1052213981747627,0.0493933223187923
237.0000000000000000,0.0737508013844490,0.0344938114285469
284.0000000000000000,0.0574439913034439,0.0269607305526733
341.0000000000000000,0.0456094108521938,0.0215889364480972
410.0000000000000000,0.0298297051340342,0.0144453719258308
492.0000000000000000,0.0269769392907619,0.0131314499303699
590.0000000000000000,0.0222274456173182,0.0110018830746412
708.0000000000000000,0.0195287764072418,0.0097712818533182
850.0000000000000000,0.0169793013483286,0.0086206616833806
1020.0000000000000000,0.0140354726463556,0.0072920625098050
1224.0000000000000000,0.0116520076990128,0.0062183099798858
1469.0000000000000000,0.0100488085299730,0.0054919952526689
1763.0000000000000000,0.0081336991861463,0.0046194847673178
2116.0000000000000000,0.0059131532907486,0.0035992176271975
2539.0000000000000000,0.0043541728518903,0.0028709357138723
3047.0000000000000000,0.0034559264313430,0.0024433450307697
3657.0000000000000000,0.0026857831981033,0.0020677300635725
4388.0000000000000000,0.0020122067071497,0.0017286003567278
5266.0000000000000000,0.0014658187283203,0.0014503343263641
6319.0000000000000000,0.0009005198371597,0.0011657823342830
7583.0000000000000000,0.0004495982138906,0.0009394772350788
9100.0000000000000000,0.0002224396594102,0.0008436228963546
9792.0000000000000000,0.0001676650426816,0.0008328366675414


==> Graphics/Data/Delta/LossH1Dual.csvErDual.csv <==
0.0057328333094704,-0.0000216557383642
0.0171984999284113,-0.0000614194236456
0.0286641665473521,-0.0000965417210128
0.0401298331662930,-0.0001271392591539
0.0515954997852338,-0.0001533394331680
0.0630611664041747,-0.0001752798708458
0.0745268330231155,-0.0001931078821615
0.0859924996420564,-0.0002069798932836
0.0974581662609972,-0.0002170608663449
0.1089238328799381,-0.0002235237061292
0.1203894994988789,-0.0002265486547503
0.1318551661178198,-0.0002263226753160
0.1433208327367606,-0.0002230388254887
0.1547864993557015,-0.0002168956217688
0.1662521659746423,-0.0002080963952485
0.1777178325935832,-0.0001968486395135
0.1891834992125240,-0.0001833633512929
0.2006491658314649,-0.0001678543644002
0.2121148324504057,-0.0001505376774540
0.2235804990693466,-0.0001316307758161
0.2350461656882874,-0.0001113519481552
0.2465118323072283,-0.0000899195980186
0.2579774989261692,-0.0000675515507783
0.2694431655451100,-0.0000444643563308
0.2809088321640508,-0.0000208725879332
0.2923744987829917,0.0000030118624018
0.3038401654019325,0.0000269804914801
0.3153058320208734,0.0000508288949371
0.3267714986398143,0.0000743574790693
0.3382371652587551,0.0000973721737623
0.3497028318776960,0.0001196851456794
0.3611684984966368,0.0001411155107188
0.3726341651155776,0.0001614900446025
0.3840998317345185,0.0001806438902647
0.3955654983534593,0.0001984212604992
0.4070311649724002,0.0002146761341118
0.4184968315913410,0.0002292729435629
0.4299624982102819,0.0002420872518155
0.4414281648292228,0.0002530064158141
0.4528938314481636,0.0002619302337012
0.4643594980671044,0.0002687715725445
0.4758251646860454,0.0002734569729860
0.4872908313049862,0.0002759272268542
0.4987564979239270,0.0002761379233801
0.5102221645428678,0.0002740599592591
0.5216878311618087,0.0002696800073612
0.5331534977807495,0.0002630009384705
0.5446191643996904,0.0002540421900004
0.5560848310186313,0.0002428400751610
0.5675504976375721,0.0002294480256472
0.5790161642565129,0.0002139367604516
0.5904818308754538,0.0001963943730144
0.6019474974943947,0.0001769263284909
0.6134131641133355,0.0001556553625940
0.6248788307322763,0.0001327212730897
0.6363444973512172,0.0001082805948033
0.6478101639701580,0.0000825061487327
0.6592758305890990,0.0000555864557806
0.6707414972080398,0.0000277250055394
0.6822071638269805,-0.0000008606293330
0.6936728304459215,-0.0000299398424055
0.7051384970648623,-0.0000592702153502
0.7166041636838031,-0.0000885989207496
0.7280698303027441,-0.0001176643134642
0.7395354969216849,-0.0001461977172093
0.7510011635406257,-0.0001739254117533
0.7624668301595666,-0.0002005708246213
0.7739324967785074,-0.0002258569293670
0.7853981633974483,-0.0002495088502067
0.7968638300163892,-0.0002712566702649
0.8083294966353299,-0.0002908384375795
0.8197951632542708,-0.0003080033595383
0.8312608298732117,-0.0003225151723753
0.8427264964921526,-0.0003341556677774
0.8541921631110934,-0.0003427283535564
0.8656578297300342,-0.0003480622195310
0.8771234963489751,-0.0003500155734993
0.8885891629679159,-0.0003484799051396
0.9000548295868568,-0.0003433837281427
0.9115204962057977,-0.0003346963427090
0.9229861628247384,-0.0003224314518650
0.9344518294436793,-0.0003066505559247
0.9459174960626201,-0.0002874660399961
0.9573831626815611,-0.0002650438598399
0.9688488293005020,-0.0002396057218374
0.9803144959194428,-0.0002114306437151
0.9917801625383835,-0.0001808557741171
1.0032458291573243,-0.0001482763417974
1.0147114957762653,-0.0001141445994398
1.0261771623952063,-0.0000789676234387
1.0376428290141471,-0.0000433038302299
1.0491084956330878,-0.0000077580722340
1.0605741622520286,0.0000270248167994
1.0720398288709696,0.0000603681460202
1.0835054954899104,0.0000915732638688
1.0949711621088514,0.0001199313074757
1.1064368287277921,0.0001447368590547
1.1179024953467329,0.0001653035317092
1.1293681619656737,0.0001809814721958
1.1408338285846147,0.0001911767316043
1.1522994952035555,0.0001953724193554
1.1637651618224965,0.0001931515240152
1.1752308284414372,0.0001842212591039
1.1866964950603780,0.0001684387744801
1.1981621616793190,0.0001458380623032
1.2096278282982598,0.0001166578723768
1.2210934949172005,0.0000813704150121
1.2325591615361415,0.0000407105318828
1.2440248281550823,-0.0000042952103039
1.2554904947740233,-0.0000523005095702
1.2669561613929641,-0.0001016142673322
1.2784218280119048,-0.0001501818289137
1.2898874946308456,-0.0001955782978279
1.3013531612497866,-0.0002350234060771
1.3128188278687274,-0.0002654327778632
1.3242844944876684,-0.0002835276187362
1.3357501611066092,-0.0002860336175834
1.3472158277255499,-0.0002700088312230
1.3586814943444907,-0.0002333461495789
1.3701471609634315,-0.0001754916385585
1.3816128275823727,-0.0000983929251581
1.3930784942013135,-0.0000076210728114
1.4045441608202542,0.0000865346456745
1.4160098274391950,0.0001684509952671
1.4274754940581358,0.0002178622659978
1.4389411606770768,0.0002131335948348
1.4504068272960178,0.0001386541697275
1.4618724939149585,-0.0000027106713814
1.4733381605338993,-0.0001740251760550
1.4848038271528401,-0.0002946417596644
1.4962694937717809,-0.0002580756548455
1.5077351603907219,-0.0000098129874792
1.5192008270096629,0.0003042817242115
1.5306664936286036,0.0002462300365749
1.5421321602475444,-0.0003949647899392
1.5535978268664852,0.0000914751881439
1.5650634934854262,0.0007536290025880
1.5765291601043669,0.0000571053427058
1.5879948267233079,0.0005074613284816
1.5994604933422487,0.0000357575945734
1.6109261599611895,-0.0002031259055117
1.6223918265801305,-0.0001160656051847
1.6338574931990713,0.0000941016970815
1.6453231598180120,0.0002523172212537
1.6567888264369530,0.0002945798302063
1.6682544930558938,0.0002393205706838
1.6797201596748346,0.0001364358812187
1.6911858262937756,0.0000323793725869
1.7026514929127163,-0.0000438615601780
1.7141171595316571,-0.0000812656648737
1.7255828261505981,-0.0000816195893959
1.7370484927695389,-0.0000535724394771
1.7485141593884799,-0.0000080011475118
1.7599798260074206,0.0000448698243658
1.7714454926263614,0.0000968780089021
1.7829111592453022,0.0001423362690627
1.7943768258642432,0.0001778766520121
1.8058424924831842,0.0002020318731768
1.8173081591021250,0.0002147454694758
1.8287738257210657,0.0002169138282345
1.8402394923400065,0.0002100055119395
1.8517051589589473,0.0001957693381982
1.8631708255778880,0.0001760250768242
1.8746364921968293,0.0001525231832687
1.8861021588157700,0.0001268582759937
1.8975678254347108,0.0001004222268145
1.9090334920536516,0.0000743850645394
1.9204991586725924,0.0000496944606475
1.9319648252915331,0.0000270869164803
1.9434304919104741,0.0000071057262612
1.9548961585294149,-0.0000098776810955
1.9663618251483561,-0.0000236412758210
1.9778274917672969,-0.0000340902678536
1.9892931583862377,-0.0000412361108499
2.0007588250051787,-0.0000451771381250
2.0122244916241194,-0.0000460810448688
2.0236901582430602,-0.0000441692707732
2.0351558248620010,-0.0000397032407666
2.0466214914809417,-0.0000329723671629
2.0580871580998825,-0.0000242836890306
2.0695528247188233,-0.0000139530136534
2.0810184913377645,-0.0000022974237217
2.0924841579567053,0.0000103709819115
2.1039498245756461,0.0000237502392342
2.1154154911945873,0.0000375526791628
2.1268811578135280,0.0000515082057917
2.1383468244324688,0.0000653667938405
2.1498124910514096,0.0000789002986406
2.1612781576703504,0.0000919036647380
2.1727438242892911,0.0001041956123271
2.1842094909082319,0.0001156188742361
2.1956751575271727,0.0001260400500004
2.2071408241461139,0.0001353491376795
2.2186064907650547,0.0001434587984803
2.2300721573839954,0.0001503034038489
2.2415378240029362,0.0001558379096733
2.2530034906218770,0.0001600365973493
2.2644691572408182,0.0001628917169519
2.2759348238597590,0.0001644120634677
2.2874004904786998,0.0001646215130648
2.2988661570976405,0.0001635575426948
2.3103318237165813,0.0001612697529063
2.3217974903355221,0.0001578184106593
2.3332631569544633,0.0001532730261100
2.3447288235734041,0.0001477109747823
2.3561944901923448,0.0001412161742682
2.3676601568112856,0.0001338778225938
2.3791258234302264,0.0001257892035688
2.3905914900491672,0.0001170465629095
2.4020571566681084,0.0001077480575530
2.4135228232870491,0.0000979927794055
2.4249884899059899,0.0000878798537999
2.4364541565249307,0.0000775076120750
2.4479198231438719,0.0000669728370065
2.4593854897628127,0.0000563700792467
2.4708511563817535,0.0000457910424709
2.4823168230006942,0.0000353240345649
2.4937824896196350,0.0000250534819281
2.5052481562385758,0.0000150595037323
2.5167138228575165,0.0000054175428976
2.5281794894764573,-0.0000038019495974
2.5396451560953985,-0.0000125337804275
2.5511108227143393,-0.0000207182330490
2.5625764893332801,-0.0000283012435673
2.5740421559522213,-0.0000352345366277
2.5855078225711621,-0.0000414757244890
2.5969734891901028,-0.0000469883723768
2.6084391558090436,-0.0000517420330586
2.6199048224279844,-0.0000557122534692
2.6313704890469252,-0.0000588805560839
2.6428361556658659,-0.0000612343975811
2.6543018222848067,-0.0000627671072085
2.6657674889037475,-0.0000634778071180
2.6772331555226887,-0.0000633713167814
2.6886988221416295,-0.0000624580434844
2.7001644887605707,-0.0000607538607307
2.7116301553795115,-0.0000582799762746
2.7230958219984522,-0.0000550627913631
2.7345614886173930,-0.0000511337526488
2.7460271552363338,-0.0000465291981095
2.7574928218552746,-0.0000412901982109
2.7689584884742153,-0.0000354623934278
2.7804241550931561,-0.0000290958291451
2.7918898217120969,-0.0000222447888657
2.8033554883310376,-0.0000149676265565
2.8148211549499789,-0.0000073265988899
2.8262868215689201,0.0000006123019550
2.8377524881878609,0.0000087795143265
2.8492181548068016,0.0000171020714410
2.8606838214257424,0.0000255037635604
2.8721494880446832,0.0000339052976011
2.8836151546636239,0.0000422244538145
2.8950808212825647,0.0000503762392361
2.9065464879015055,0.0000582730376429
2.9180121545204463,0.0000658247557974
2.9294778211393870,0.0000729389658059
2.9409434877583283,0.0000795210434347
2.9524091543772690,0.0000854743022792
2.9638748209962102,0.0000907001236963
2.9753404876151510,0.0000950980824431
2.9868061542340918,0.0000985660679805
2.9982718208530326,0.0001010004014339
3.0097374874719733,0.0001022959482067
3.0212031540909141,0.0001023462262707
3.0326688207098549,0.0001010435101662
3.0441344873287957,0.0000982789307589
3.0556001539477364,0.0000939425708109
3.0670658205666776,0.0000879235564364
3.0785314871856184,0.0000801101445156
3.0899971538045592,0.0000703898061527
3.1014628204235004,0.0000586493062662
3.1129284870424412,0.0000447747794072
3.1243941536613820,0.0000286518019038
3.1358598202803227,0.0000101654604334


==> Graphics/Data/Delta/LossH1Dual.csvGradDual.csv <==
0.0057328333094704,-0.4963263836708638
0.0171984999284113,-0.4967359528452991
0.0286641665473521,-0.4971358346590601
0.0401298331662930,-0.4975250673423771
0.0515954997852338,-0.4979027349029085
0.0630611664041747,-0.4982679686494101
0.0745268330231155,-0.4986199485979092
0.0859924996420564,-0.4989579047666625
0.0974581662609972,-0.4992811183666045
0.1089238328799381,-0.4995889228943176
0.1203894994988789,-0.4998807051347567
0.1318551661178198,-0.5001559060810109
0.1433208327367606,-0.5004140217783279
0.1547864993557015,-0.5006546040994381
0.1662521659746423,-0.5008772614579278
0.1777178325935832,-0.5010816594659628
0.1891834992125240,-0.5012675215421544
0.2006491658314649,-0.5014346294747165
0.2121148324504057,-0.5015828239442911
0.2235804990693466,-0.5017120050100081
0.2350461656882874,-0.5018221325613620
0.2465118323072283,-0.5019132267374696
0.2579774989261692,-0.5019853683141413
0.2694431655451100,-0.5020386990579507
0.2809088321640508,-0.5020734220452264
0.2923744987829917,-0.5020898019424740
0.3038401654019325,-0.5020881652432840
0.3153058320208734,-0.5020689004552510
0.3267714986398143,-0.5020324582288282
0.3382371652587551,-0.5019793514183652
0.3497028318776960,-0.5019101550638654
0.3611684984966368,-0.5018255062801793
0.3726341651155776,-0.5017261040385843
0.3840998317345185,-0.5016127088237718
0.3955654983534593,-0.5014861421473711
0.4070311649724002,-0.5013472858972499
0.4184968315913410,-0.5011970814998522
0.4299624982102819,-0.5010365288709209
0.4414281648292228,-0.5008666851280437
0.4528938314481636,-0.5006886630365742
0.4643594980671044,-0.5005036291586816
0.4758251646860454,-0.5003128016735302
0.4872908313049862,-0.5001174478350014
0.4987564979239270,-0.4999188810318783
0.5102221645428678,-0.4997184574141531
0.5216878311618087,-0.4995175720480389
0.5331534977807495,-0.4993176545615017
0.5446191643996904,-0.4991201642416928
0.5560848310186313,-0.4989265845455703
0.5675504976375721,-0.4987384169854397
0.5790161642565129,-0.4985571743520641
0.5904818308754538,-0.4983843732395641
0.6019474974943947,-0.4982215258385822
0.6134131641133355,-0.4980701309673197
0.6248788307322763,-0.4979316643139980
0.6363444973512172,-0.4978075678694294
0.6478101639701580,-0.4976992385345516
0.6592758305890990,-0.4976080158953853
0.6707414972080398,-0.4975351691668413
0.6822071638269805,-0.4974818833174775
0.6936728304459215,-0.4974492443997345
0.7051384970648623,-0.4974382241245473
0.7166041636838031,-0.4974496637358120
0.7280698303027441,-0.4974842572590368
0.7395354969216849,-0.4975425342198878
0.7510011635406257,-0.4976248419524281
0.7624668301595666,-0.4977313276437805
0.7739324967785074,-0.4978619202918471
0.7853981633974483,-0.4980163127858825
0.7968638300163892,-0.4981939443558982
0.8083294966353299,-0.4983939836765448
0.8197951632542708,-0.4986153129537941
0.8312608298732117,-0.4988565133686499
0.8427264964921526,-0.4991158523007988
0.8541921631110934,-0.4993912728061772
0.8656578297300342,-0.4996803858754392
0.8771234963489751,-0.4999804660541453
0.8885891629679159,-0.5002884510593000
0.9000548295868568,-0.5006009460789427
0.9115204962057977,-0.5009142334900426
0.9229861628247384,-0.5012242887725253
0.9344518294436793,-0.5015268034309037
0.9459174960626201,-0.5018172157561306
0.9573831626815611,-0.5020907502646853
0.9688488293005020,-0.5023424666347193
0.9803144959194428,-0.5025673189145866
0.9917801625383835,-0.5027602257015629
1.0032458291573243,-0.5029161518713220
1.0147114957762653,-0.5030302022758473
1.0261771623952063,-0.5030977276132443
1.0376428290141471,-0.5031144424032310
1.0491084956330878,-0.5030765546755466
1.0605741622520286,-0.5029809065973898
1.0720398288709696,-0.5028251248383966
1.0835054954899104,-0.5026077790130676
1.0949711621088514,-0.5023285460757778
1.1064368287277921,-0.5019883781080886
1.1179024953467329,-0.5015896705785829
1.1293681619656737,-0.5011364279275395
1.1408338285846147,-0.5006344232906765
1.1522994952035555,-0.5000913493770560
1.1637651618224965,-0.4995169579716147
1.1752308284414372,-0.4989231861875246
1.1866964950603780,-0.4983242682608186
1.1981621616793190,-0.4977368319512312
1.2096278282982598,-0.4971799777326608
1.2210934949172005,-0.4966753356481329
1.2325591615361415,-0.4962470869602048
1.2440248281550823,-0.4959219225704501
1.2554904947740233,-0.4957288834542981
1.2669561613929641,-0.4956989846593817
1.2784218280119048,-0.4958644574245893
1.2898874946308456,-0.4962573475953642
1.3013531612497866,-0.4969070796123478
1.3128188278687274,-0.4978364394090721
1.3242844944876684,-0.4990552711345342
1.3357501611066092,-0.5005510835280231
1.3472158277255499,-0.5022758502111319
1.3586814943444907,-0.5041288012183219
1.3701471609634315,-0.5059363396592644
1.3816128275823727,-0.5074329819538861
1.3930784942013135,-0.5082521958747022
1.4045441608202542,-0.5079439071488172
1.4160098274391950,-0.5060460754155572
1.4274754940581358,-0.5022479539348905
1.4389411606770768,-0.4966819372087523
1.4504068272960178,-0.4903436470550954
1.4618724939149585,-0.4855160356175130
1.4733381605338993,-0.4857916628685973
1.4848038271528401,-0.4948240563021551
1.4962694937717809,-0.5125795875298211
1.5077351603907219,-0.5288351997181817
1.5192008270096629,-0.5191176773299455
1.5306664936286036,-0.4645485877020488
1.5421321602475444,-0.4492575641141009
1.5535978268664852,-0.6542434099574335
1.5650634934854262,-0.2902766007815667
1.5765291601043669,0.3379839892518787
1.5879948267233079,0.5309413439503003
1.5994604933422487,0.5369059369415909
1.6109261599611895,0.5044164461026776
1.6223918265801305,0.4837865087210890
1.6338574931990713,0.4821908358017624
1.6453231598180120,0.4910806828300211
1.6567888264369530,0.5011981751564071
1.6682544930558938,0.5076646667719629
1.6797201596748346,0.5095881681106454
1.6911858262937756,0.5081424363355356
1.7026514929127163,0.5050048389548540
1.7141171595316571,0.5015547065281032
1.7255828261505981,0.4986395510011282
1.7370484927695389,0.4966302965679365
1.7485141593884799,0.4955710962975147
1.7599798260074206,0.4953255794060037
1.7714454926263614,0.4956848131718673
1.7829111592453022,0.4964340391116623
1.7943768258642432,0.4973871124817852
1.8058424924831842,0.4983995465126756
1.8173081591021250,0.4993691871485818
1.8287738257210657,0.5002308077831109
1.8402394923400065,0.5009485138865516
1.8517051589589473,0.5015081031720892
1.8631708255778880,0.5019103960297282
1.8746364921968293,0.5021658836362096
1.8861021588157700,0.5022906858083298
1.8975678254347108,0.5023036481236836
1.9090334920536516,0.5022243552655564
1.9204991586725924,0.5020718419389765
1.9319648252915331,0.5018638123701193
1.9434304919104741,0.5016162167193849
1.9548961585294149,0.5013430687866085
1.9663618251483561,0.5010564203158314
1.9778274917672969,0.5007664319360797
1.9892931583862377,0.5004814995990896
2.0007588250051787,0.5002084091680719
2.0122244916241194,0.4999525015966336
2.0236901582430602,0.4997178378756675
2.0351558248620010,0.4995073574338610
2.0466214914809417,0.4993230266022964
2.0580871580998825,0.4991659755876167
2.0695528247188233,0.4990366235020968
2.0810184913377645,0.4989347916287892
2.0924841579567053,0.4988598054325145
2.1039498245756461,0.4988105859813604
2.1154154911945873,0.4987857314952538
2.1268811578135280,0.4987835897363625
2.1383468244324688,0.4988023219291918
2.1498124910514096,0.4988399588624826
2.1612781576703504,0.4988944497885481
2.1727438242892911,0.4989637047020994
2.1842094909082319,0.4990456305506870
2.1956751575271727,0.4991381619022217
2.2071408241461139,0.4992392865706916
2.2186064907650547,0.4993470666781193
2.2300721573839954,0.4994596556080549
2.2415378240029362,0.4995753112830980
2.2530034906218770,0.4996924061753717
2.2644691572408182,0.4998094344347510
2.2759348238597590,0.4999250164947947
2.2874004904786998,0.5000379014909788
2.2988661570976405,0.5001469678002877
2.3103318237165813,0.5002512219856551
2.3217974903355221,0.5003497964035708
2.3332631569544633,0.5004419457085660
2.3447288235734041,0.5005270424645728
2.3561944901923448,0.5006045720504375
2.3676601568112856,0.5006741270254499
2.3791258234302264,0.5007354011005870
2.3905914900491672,0.5007881828424738
2.4020571566681084,0.5008323492198095
2.4135228232870491,0.5008678590861836
2.4249884899059899,0.5008947466788798
2.4364541565249307,0.5009131152002873
2.4479198231438719,0.5009231305369384
2.4593854897628127,0.5009250151608472
2.4708511563817535,0.5009190422486894
2.4823168230006942,0.5009055300463273
2.4937824896196350,0.5008848364991837
2.5052481562385758,0.5008573541628754
2.5167138228575165,0.5008235054033509
2.5281794894764573,0.5007837378912606
2.5396451560953985,0.5007385203915977
2.5511108227143393,0.5006883388464565
2.5625764893332801,0.5006336927461835
2.5740421559522213,0.5005750917820697
2.5855078225711621,0.5005130527720669
2.5969734891901028,0.5004480968496441
2.6084391558090436,0.5003807469049368
2.6199048224279844,0.5003115252666014
2.6313704890469252,0.5002409516122782
2.6428361556658659,0.5001695410953084
2.6543018222848067,0.5000978026751951
2.6657674889037475,0.5000262376393372
2.6772331555226887,0.4999553383037112
2.6886988221416295,0.4998855868803702
2.7001644887605707,0.4998174544999889
2.7116301553795115,0.4997514003780118
2.7230958219984522,0.4996878711134100
2.7345614886173930,0.4996273001094812
2.7460271552363338,0.4995701071066341
2.7574928218552746,0.4995166978175520
2.7689584884742153,0.4994674636556719
2.7804241550931561,0.4994227815484013
2.7918898217120969,0.4993830138269936
2.8033554883310376,0.4993485081855154
2.8148211549499789,0.4993195977017947
2.8262868215689201,0.4992966009137518
2.8377524881878609,0.4992798219449351
2.8492181548068016,0.4992695506735414
2.8606838214257424,0.4992660629396168
2.8721494880446832,0.4992696207855488
2.8836151546636239,0.4992804727253224
2.8950808212825647,0.4992988540383987
2.9065464879015055,0.4993249870844079
2.9180121545204463,0.4993590816351670
2.9294778211393870,0.4994013352208699
2.9409434877583283,0.4994519334875300
2.9524091543772690,0.4995110505630782
2.9638748209962102,0.4995788494297404
2.9753404876151510,0.4996554823005666
2.9868061542340918,0.4997410909981696
2.9982718208530326,0.4998358073339972
3.0097374874719733,0.4999397534865745
3.0212031540909141,0.5000530423773776
3.0326688207098549,0.5001757780431428
3.0441344873287957,0.5003080560035590
3.0556001539477364,0.5004499636234250
3.0670658205666776,0.5006015804684931
3.0785314871856184,0.5007629786543064
3.0899971538045592,0.5009342231874693
3.1014628204235004,0.5011153722988642
3.1129284870424412,0.5013064777684207
3.1243941536613820,0.5015075852411200
3.1358598202803227,0.5017187345339859


==> Graphics/Data/Delta/LossH1Dual.csvGradErDual.csv <==
0.0057328333094704,-0.0036736163291362
0.0171984999284113,-0.0032640471547009
0.0286641665473521,-0.0028641653409399
0.0401298331662930,-0.0024749326576229
0.0515954997852338,-0.0020972650970915
0.0630611664041747,-0.0017320313505899
0.0745268330231155,-0.0013800514020908
0.0859924996420564,-0.0010420952333375
0.0974581662609972,-0.0007188816333955
0.1089238328799381,-0.0004110771056824
0.1203894994988789,-0.0001192948652433
0.1318551661178198,0.0001559060810109
0.1433208327367606,0.0004140217783279
0.1547864993557015,0.0006546040994381
0.1662521659746423,0.0008772614579278
0.1777178325935832,0.0010816594659628
0.1891834992125240,0.0012675215421544
0.2006491658314649,0.0014346294747165
0.2121148324504057,0.0015828239442911
0.2235804990693466,0.0017120050100081
0.2350461656882874,0.0018221325613620
0.2465118323072283,0.0019132267374696
0.2579774989261692,0.0019853683141413
0.2694431655451100,0.0020386990579507
0.2809088321640508,0.0020734220452264
0.2923744987829917,0.0020898019424740
0.3038401654019325,0.0020881652432840
0.3153058320208734,0.0020689004552510
0.3267714986398143,0.0020324582288282
0.3382371652587551,0.0019793514183652
0.3497028318776960,0.0019101550638654
0.3611684984966368,0.0018255062801793
0.3726341651155776,0.0017261040385843
0.3840998317345185,0.0016127088237718
0.3955654983534593,0.0014861421473711
0.4070311649724002,0.0013472858972499
0.4184968315913410,0.0011970814998522
0.4299624982102819,0.0010365288709209
0.4414281648292228,0.0008666851280437
0.4528938314481636,0.0006886630365742
0.4643594980671044,0.0005036291586816
0.4758251646860454,0.0003128016735302
0.4872908313049862,0.0001174478350014
0.4987564979239270,-0.0000811189681217
0.5102221645428678,-0.0002815425858469
0.5216878311618087,-0.0004824279519611
0.5331534977807495,-0.0006823454384983
0.5446191643996904,-0.0008798357583072
0.5560848310186313,-0.0010734154544297
0.5675504976375721,-0.0012615830145603
0.5790161642565129,-0.0014428256479359
0.5904818308754538,-0.0016156267604359
0.6019474974943947,-0.0017784741614178
0.6134131641133355,-0.0019298690326803
0.6248788307322763,-0.0020683356860020
0.6363444973512172,-0.0021924321305706
0.6478101639701580,-0.0023007614654484
0.6592758305890990,-0.0023919841046147
0.6707414972080398,-0.0024648308331587
0.6822071638269805,-0.0025181166825225
0.6936728304459215,-0.0025507556002655
0.7051384970648623,-0.0025617758754527
0.7166041636838031,-0.0025503362641880
0.7280698303027441,-0.0025157427409632
0.7395354969216849,-0.0024574657801122
0.7510011635406257,-0.0023751580475719
0.7624668301595666,-0.0022686723562195
0.7739324967785074,-0.0021380797081529
0.7853981633974483,-0.0019836872141175
0.7968638300163892,-0.0018060556441018
0.8083294966353299,-0.0016060163234552
0.8197951632542708,-0.0013846870462059
0.8312608298732117,-0.0011434866313501
0.8427264964921526,-0.0008841476992012
0.8541921631110934,-0.0006087271938228
0.8656578297300342,-0.0003196141245608
0.8771234963489751,-0.0000195339458547
0.8885891629679159,0.0002884510593000
0.9000548295868568,0.0006009460789427
0.9115204962057977,0.0009142334900426
0.9229861628247384,0.0012242887725253
0.9344518294436793,0.0015268034309037
0.9459174960626201,0.0018172157561306
0.9573831626815611,0.0020907502646853
0.9688488293005020,0.0023424666347193
0.9803144959194428,0.0025673189145866
0.9917801625383835,0.0027602257015629
1.0032458291573243,0.0029161518713220
1.0147114957762653,0.0030302022758473
1.0261771623952063,0.0030977276132443
1.0376428290141471,0.0031144424032310
1.0491084956330878,0.0030765546755466
1.0605741622520286,0.0029809065973898
1.0720398288709696,0.0028251248383966
1.0835054954899104,0.0026077790130676
1.0949711621088514,0.0023285460757778
1.1064368287277921,0.0019883781080886
1.1179024953467329,0.0015896705785829
1.1293681619656737,0.0011364279275395
1.1408338285846147,0.0006344232906765
1.1522994952035555,0.0000913493770560
1.1637651618224965,-0.0004830420283853
1.1752308284414372,-0.0010768138124754
1.1866964950603780,-0.0016757317391814
1.1981621616793190,-0.0022631680487688
1.2096278282982598,-0.0028200222673392
1.2210934949172005,-0.0033246643518671
1.2325591615361415,-0.0037529130397952
1.2440248281550823,-0.0040780774295499
1.2554904947740233,-0.0042711165457019
1.2669561613929641,-0.0043010153406183
1.2784218280119048,-0.0041355425754107
1.2898874946308456,-0.0037426524046358
1.3013531612497866,-0.0030929203876522
1.3128188278687274,-0.0021635605909279
1.3242844944876684,-0.0009447288654658
1.3357501611066092,0.0005510835280231
1.3472158277255499,0.0022758502111319
1.3586814943444907,0.0041288012183219
1.3701471609634315,0.0059363396592644
1.3816128275823727,0.0074329819538861
1.3930784942013135,0.0082521958747022
1.4045441608202542,0.0079439071488172
1.4160098274391950,0.0060460754155572
1.4274754940581358,0.0022479539348905
1.4389411606770768,-0.0033180627912477
1.4504068272960178,-0.0096563529449046
1.4618724939149585,-0.0144839643824870
1.4733381605338993,-0.0142083371314027
1.4848038271528401,-0.0051759436978449
1.4962694937717809,0.0125795875298211
1.5077351603907219,0.0288351997181817
1.5192008270096629,0.0191176773299455
1.5306664936286036,-0.0354514122979512
1.5421321602475444,-0.0507424358858991
1.5535978268664852,0.1542434099574335
1.5650634934854262,-0.2097233992184333
1.5765291601043669,0.1620160107481213
1.5879948267233079,-0.0309413439503003
1.5994604933422487,-0.0369059369415909
1.6109261599611895,-0.0044164461026776
1.6223918265801305,0.0162134912789110
1.6338574931990713,0.0178091641982376
1.6453231598180120,0.0089193171699789
1.6567888264369530,-0.0011981751564071
1.6682544930558938,-0.0076646667719629
1.6797201596748346,-0.0095881681106454
1.6911858262937756,-0.0081424363355356
1.7026514929127163,-0.0050048389548540
1.7141171595316571,-0.0015547065281032
1.7255828261505981,0.0013604489988718
1.7370484927695389,0.0033697034320635
1.7485141593884799,0.0044289037024853
1.7599798260074206,0.0046744205939963
1.7714454926263614,0.0043151868281327
1.7829111592453022,0.0035659608883377
1.7943768258642432,0.0026128875182148
1.8058424924831842,0.0016004534873244
1.8173081591021250,0.0006308128514182
1.8287738257210657,-0.0002308077831109
1.8402394923400065,-0.0009485138865516
1.8517051589589473,-0.0015081031720892
1.8631708255778880,-0.0019103960297282
1.8746364921968293,-0.0021658836362096
1.8861021588157700,-0.0022906858083298
1.8975678254347108,-0.0023036481236836
1.9090334920536516,-0.0022243552655564
1.9204991586725924,-0.0020718419389765
1.9319648252915331,-0.0018638123701193
1.9434304919104741,-0.0016162167193849
1.9548961585294149,-0.0013430687866085
1.9663618251483561,-0.0010564203158314
1.9778274917672969,-0.0007664319360797
1.9892931583862377,-0.0004814995990896
2.0007588250051787,-0.0002084091680719
2.0122244916241194,0.0000474984033664
2.0236901582430602,0.0002821621243325
2.0351558248620010,0.0004926425661390
2.0466214914809417,0.0006769733977036
2.0580871580998825,0.0008340244123833
2.0695528247188233,0.0009633764979032
2.0810184913377645,0.0010652083712108
2.0924841579567053,0.0011401945674855
2.1039498245756461,0.0011894140186396
2.1154154911945873,0.0012142685047462
2.1268811578135280,0.0012164102636375
2.1383468244324688,0.0011976780708082
2.1498124910514096,0.0011600411375174
2.1612781576703504,0.0011055502114519
2.1727438242892911,0.0010362952979006
2.1842094909082319,0.0009543694493130
2.1956751575271727,0.0008618380977783
2.2071408241461139,0.0007607134293084
2.2186064907650547,0.0006529333218807
2.2300721573839954,0.0005403443919451
2.2415378240029362,0.0004246887169020
2.2530034906218770,0.0003075938246283
2.2644691572408182,0.0001905655652490
2.2759348238597590,0.0000749835052053
2.2874004904786998,-0.0000379014909788
2.2988661570976405,-0.0001469678002877
2.3103318237165813,-0.0002512219856551
2.3217974903355221,-0.0003497964035708
2.3332631569544633,-0.0004419457085660
2.3447288235734041,-0.0005270424645728
2.3561944901923448,-0.0006045720504375
2.3676601568112856,-0.0006741270254499
2.3791258234302264,-0.0007354011005870
2.3905914900491672,-0.0007881828424738
2.4020571566681084,-0.0008323492198095
2.4135228232870491,-0.0008678590861836
2.4249884899059899,-0.0008947466788798
2.4364541565249307,-0.0009131152002873
2.4479198231438719,-0.0009231305369384
2.4593854897628127,-0.0009250151608472
2.4708511563817535,-0.0009190422486894
2.4823168230006942,-0.0009055300463273
2.4937824896196350,-0.0008848364991837
2.5052481562385758,-0.0008573541628754
2.5167138228575165,-0.0008235054033509
2.5281794894764573,-0.0007837378912606
2.5396451560953985,-0.0007385203915977
2.5511108227143393,-0.0006883388464565
2.5625764893332801,-0.0006336927461835
2.5740421559522213,-0.0005750917820697
2.5855078225711621,-0.0005130527720669
2.5969734891901028,-0.0004480968496441
2.6084391558090436,-0.0003807469049368
2.6199048224279844,-0.0003115252666014
2.6313704890469252,-0.0002409516122782
2.6428361556658659,-0.0001695410953084
2.6543018222848067,-0.0000978026751951
2.6657674889037475,-0.0000262376393372
2.6772331555226887,0.0000446616962888
2.6886988221416295,0.0001144131196298
2.7001644887605707,0.0001825455000111
2.7116301553795115,0.0002485996219882
2.7230958219984522,0.0003121288865900
2.7345614886173930,0.0003726998905188
2.7460271552363338,0.0004298928933659
2.7574928218552746,0.0004833021824480
2.7689584884742153,0.0005325363443281
2.7804241550931561,0.0005772184515987
2.7918898217120969,0.0006169861730064
2.8033554883310376,0.0006514918144846
2.8148211549499789,0.0006804022982053
2.8262868215689201,0.0007033990862482
2.8377524881878609,0.0007201780550649
2.8492181548068016,0.0007304493264586
2.8606838214257424,0.0007339370603832
2.8721494880446832,0.0007303792144512
2.8836151546636239,0.0007195272746776
2.8950808212825647,0.0007011459616013
2.9065464879015055,0.0006750129155921
2.9180121545204463,0.0006409183648330
2.9294778211393870,0.0005986647791301
2.9409434877583283,0.0005480665124700
2.9524091543772690,0.0004889494369218
2.9638748209962102,0.0004211505702596
2.9753404876151510,0.0003445176994334
2.9868061542340918,0.0002589090018304
2.9982718208530326,0.0001641926660028
3.0097374874719733,0.0000602465134255
3.0212031540909141,-0.0000530423773776
3.0326688207098549,-0.0001757780431428
3.0441344873287957,-0.0003080560035590
3.0556001539477364,-0.0004499636234250
3.0670658205666776,-0.0006015804684931
3.0785314871856184,-0.0007629786543064
3.0899971538045592,-0.0009342231874693
3.1014628204235004,-0.0011153722988642
3.1129284870424412,-0.0013064777684207
3.1243941536613820,-0.0015075852411200
3.1358598202803227,-0.0017187345339859


==> Graphics/Data/Delta/LossH1Dual.csvGradExact.csv <==
0.0057328333094704,-0.5000000000000000
0.0171984999284113,-0.5000000000000000
0.0286641665473521,-0.5000000000000000
0.0401298331662930,-0.5000000000000000
0.0515954997852338,-0.5000000000000000
0.0630611664041747,-0.5000000000000000
0.0745268330231155,-0.5000000000000000
0.0859924996420564,-0.5000000000000000
0.0974581662609972,-0.5000000000000000
0.1089238328799381,-0.5000000000000000
0.1203894994988789,-0.5000000000000000
0.1318551661178198,-0.5000000000000000
0.1433208327367606,-0.5000000000000000
0.1547864993557015,-0.5000000000000000
0.1662521659746423,-0.5000000000000000
0.1777178325935832,-0.5000000000000000
0.1891834992125240,-0.5000000000000000
0.2006491658314649,-0.5000000000000000
0.2121148324504057,-0.5000000000000000
0.2235804990693466,-0.5000000000000000
0.2350461656882874,-0.5000000000000000
0.2465118323072283,-0.5000000000000000
0.2579774989261692,-0.5000000000000000
0.2694431655451100,-0.5000000000000000
0.2809088321640508,-0.5000000000000000
0.2923744987829917,-0.5000000000000000
0.3038401654019325,-0.5000000000000000
0.3153058320208734,-0.5000000000000000
0.3267714986398143,-0.5000000000000000
0.3382371652587551,-0.5000000000000000
0.3497028318776960,-0.5000000000000000
0.3611684984966368,-0.5000000000000000
0.3726341651155776,-0.5000000000000000
0.3840998317345185,-0.5000000000000000
0.3955654983534593,-0.5000000000000000
0.4070311649724002,-0.5000000000000000
0.4184968315913410,-0.5000000000000000
0.4299624982102819,-0.5000000000000000
0.4414281648292228,-0.5000000000000000
0.4528938314481636,-0.5000000000000000
0.4643594980671044,-0.5000000000000000
0.4758251646860454,-0.5000000000000000
0.4872908313049862,-0.5000000000000000
0.4987564979239270,-0.5000000000000000
0.5102221645428678,-0.5000000000000000
0.5216878311618087,-0.5000000000000000
0.5331534977807495,-0.5000000000000000
0.5446191643996904,-0.5000000000000000
0.5560848310186313,-0.5000000000000000
0.5675504976375721,-0.5000000000000000
0.5790161642565129,-0.5000000000000000
0.5904818308754538,-0.5000000000000000
0.6019474974943947,-0.5000000000000000
0.6134131641133355,-0.5000000000000000
0.6248788307322763,-0.5000000000000000
0.6363444973512172,-0.5000000000000000
0.6478101639701580,-0.5000000000000000
0.6592758305890990,-0.5000000000000000
0.6707414972080398,-0.5000000000000000
0.6822071638269805,-0.5000000000000000
0.6936728304459215,-0.5000000000000000
0.7051384970648623,-0.5000000000000000
0.7166041636838031,-0.5000000000000000
0.7280698303027441,-0.5000000000000000
0.7395354969216849,-0.5000000000000000
0.7510011635406257,-0.5000000000000000
0.7624668301595666,-0.5000000000000000
0.7739324967785074,-0.5000000000000000
0.7853981633974483,-0.5000000000000000
0.7968638300163892,-0.5000000000000000
0.8083294966353299,-0.5000000000000000
0.8197951632542708,-0.5000000000000000
0.8312608298732117,-0.5000000000000000
0.8427264964921526,-0.5000000000000000
0.8541921631110934,-0.5000000000000000
0.8656578297300342,-0.5000000000000000
0.8771234963489751,-0.5000000000000000
0.8885891629679159,-0.5000000000000000
0.9000548295868568,-0.5000000000000000
0.9115204962057977,-0.5000000000000000
0.9229861628247384,-0.5000000000000000
0.9344518294436793,-0.5000000000000000
0.9459174960626201,-0.5000000000000000
0.9573831626815611,-0.5000000000000000
0.9688488293005020,-0.5000000000000000
0.9803144959194428,-0.5000000000000000
0.9917801625383835,-0.5000000000000000
1.0032458291573243,-0.5000000000000000
1.0147114957762653,-0.5000000000000000
1.0261771623952063,-0.5000000000000000
1.0376428290141471,-0.5000000000000000
1.0491084956330878,-0.5000000000000000
1.0605741622520286,-0.5000000000000000
1.0720398288709696,-0.5000000000000000
1.0835054954899104,-0.5000000000000000
1.0949711621088514,-0.5000000000000000
1.1064368287277921,-0.5000000000000000
1.1179024953467329,-0.5000000000000000
1.1293681619656737,-0.5000000000000000
1.1408338285846147,-0.5000000000000000
1.1522994952035555,-0.5000000000000000
1.1637651618224965,-0.5000000000000000
1.1752308284414372,-0.5000000000000000
1.1866964950603780,-0.5000000000000000
1.1981621616793190,-0.5000000000000000
1.2096278282982598,-0.5000000000000000
1.2210934949172005,-0.5000000000000000
1.2325591615361415,-0.5000000000000000
1.2440248281550823,-0.5000000000000000
1.2554904947740233,-0.5000000000000000
1.2669561613929641,-0.5000000000000000
1.2784218280119048,-0.5000000000000000
1.2898874946308456,-0.5000000000000000
1.3013531612497866,-0.5000000000000000
1.3128188278687274,-0.5000000000000000
1.3242844944876684,-0.5000000000000000
1.3357501611066092,-0.5000000000000000
1.3472158277255499,-0.5000000000000000
1.3586814943444907,-0.5000000000000000
1.3701471609634315,-0.5000000000000000
1.3816128275823727,-0.5000000000000000
1.3930784942013135,-0.5000000000000000
1.4045441608202542,-0.5000000000000000
1.4160098274391950,-0.5000000000000000
1.4274754940581358,-0.5000000000000000
1.4389411606770768,-0.5000000000000000
1.4504068272960178,-0.5000000000000000
1.4618724939149585,-0.5000000000000000
1.4733381605338993,-0.5000000000000000
1.4848038271528401,-0.5000000000000000
1.4962694937717809,-0.5000000000000000
1.5077351603907219,-0.5000000000000000
1.5192008270096629,-0.5000000000000000
1.5306664936286036,-0.5000000000000000
1.5421321602475444,-0.5000000000000000
1.5535978268664852,-0.5000000000000000
1.5650634934854262,-0.5000000000000000
1.5765291601043669,0.5000000000000000
1.5879948267233079,0.5000000000000000
1.5994604933422487,0.5000000000000000
1.6109261599611895,0.5000000000000000
1.6223918265801305,0.5000000000000000
1.6338574931990713,0.5000000000000000
1.6453231598180120,0.5000000000000000
1.6567888264369530,0.5000000000000000
1.6682544930558938,0.5000000000000000
1.6797201596748346,0.5000000000000000
1.6911858262937756,0.5000000000000000
1.7026514929127163,0.5000000000000000
1.7141171595316571,0.5000000000000000
1.7255828261505981,0.5000000000000000
1.7370484927695389,0.5000000000000000
1.7485141593884799,0.5000000000000000
1.7599798260074206,0.5000000000000000
1.7714454926263614,0.5000000000000000
1.7829111592453022,0.5000000000000000
1.7943768258642432,0.5000000000000000
1.8058424924831842,0.5000000000000000
1.8173081591021250,0.5000000000000000
1.8287738257210657,0.5000000000000000
1.8402394923400065,0.5000000000000000
1.8517051589589473,0.5000000000000000
1.8631708255778880,0.5000000000000000
1.8746364921968293,0.5000000000000000
1.8861021588157700,0.5000000000000000
1.8975678254347108,0.5000000000000000
1.9090334920536516,0.5000000000000000
1.9204991586725924,0.5000000000000000
1.9319648252915331,0.5000000000000000
1.9434304919104741,0.5000000000000000
1.9548961585294149,0.5000000000000000
1.9663618251483561,0.5000000000000000
1.9778274917672969,0.5000000000000000
1.9892931583862377,0.5000000000000000
2.0007588250051787,0.5000000000000000
2.0122244916241194,0.5000000000000000
2.0236901582430602,0.5000000000000000
2.0351558248620010,0.5000000000000000
2.0466214914809417,0.5000000000000000
2.0580871580998825,0.5000000000000000
2.0695528247188233,0.5000000000000000
2.0810184913377645,0.5000000000000000
2.0924841579567053,0.5000000000000000
2.1039498245756461,0.5000000000000000
2.1154154911945873,0.5000000000000000
2.1268811578135280,0.5000000000000000
2.1383468244324688,0.5000000000000000
2.1498124910514096,0.5000000000000000
2.1612781576703504,0.5000000000000000
2.1727438242892911,0.5000000000000000
2.1842094909082319,0.5000000000000000
2.1956751575271727,0.5000000000000000
2.2071408241461139,0.5000000000000000
2.2186064907650547,0.5000000000000000
2.2300721573839954,0.5000000000000000
2.2415378240029362,0.5000000000000000
2.2530034906218770,0.5000000000000000
2.2644691572408182,0.5000000000000000
2.2759348238597590,0.5000000000000000
2.2874004904786998,0.5000000000000000
2.2988661570976405,0.5000000000000000
2.3103318237165813,0.5000000000000000
2.3217974903355221,0.5000000000000000
2.3332631569544633,0.5000000000000000
2.3447288235734041,0.5000000000000000
2.3561944901923448,0.5000000000000000
2.3676601568112856,0.5000000000000000
2.3791258234302264,0.5000000000000000
2.3905914900491672,0.5000000000000000
2.4020571566681084,0.5000000000000000
2.4135228232870491,0.5000000000000000
2.4249884899059899,0.5000000000000000
2.4364541565249307,0.5000000000000000
2.4479198231438719,0.5000000000000000
2.4593854897628127,0.5000000000000000
2.4708511563817535,0.5000000000000000
2.4823168230006942,0.5000000000000000
2.4937824896196350,0.5000000000000000
2.5052481562385758,0.5000000000000000
2.5167138228575165,0.5000000000000000
2.5281794894764573,0.5000000000000000
2.5396451560953985,0.5000000000000000
2.5511108227143393,0.5000000000000000
2.5625764893332801,0.5000000000000000
2.5740421559522213,0.5000000000000000
2.5855078225711621,0.5000000000000000
2.5969734891901028,0.5000000000000000
2.6084391558090436,0.5000000000000000
2.6199048224279844,0.5000000000000000
2.6313704890469252,0.5000000000000000
2.6428361556658659,0.5000000000000000
2.6543018222848067,0.5000000000000000
2.6657674889037475,0.5000000000000000
2.6772331555226887,0.5000000000000000
2.6886988221416295,0.5000000000000000
2.7001644887605707,0.5000000000000000
2.7116301553795115,0.5000000000000000
2.7230958219984522,0.5000000000000000
2.7345614886173930,0.5000000000000000
2.7460271552363338,0.5000000000000000
2.7574928218552746,0.5000000000000000
2.7689584884742153,0.5000000000000000
2.7804241550931561,0.5000000000000000
2.7918898217120969,0.5000000000000000
2.8033554883310376,0.5000000000000000
2.8148211549499789,0.5000000000000000
2.8262868215689201,0.5000000000000000
2.8377524881878609,0.5000000000000000
2.8492181548068016,0.5000000000000000
2.8606838214257424,0.5000000000000000
2.8721494880446832,0.5000000000000000
2.8836151546636239,0.5000000000000000
2.8950808212825647,0.5000000000000000
2.9065464879015055,0.5000000000000000
2.9180121545204463,0.5000000000000000
2.9294778211393870,0.5000000000000000
2.9409434877583283,0.5000000000000000
2.9524091543772690,0.5000000000000000
2.9638748209962102,0.5000000000000000
2.9753404876151510,0.5000000000000000
2.9868061542340918,0.5000000000000000
2.9982718208530326,0.5000000000000000
3.0097374874719733,0.5000000000000000
3.0212031540909141,0.5000000000000000
3.0326688207098549,0.5000000000000000
3.0441344873287957,0.5000000000000000
3.0556001539477364,0.5000000000000000
3.0670658205666776,0.5000000000000000
3.0785314871856184,0.5000000000000000
3.0899971538045592,0.5000000000000000
3.1014628204235004,0.5000000000000000
3.1129284870424412,0.5000000000000000
3.1243941536613820,0.5000000000000000
3.1358598202803227,0.5000000000000000


==> Graphics/Data/Delta/LossH1Dual.csvSolDual.csv <==
0.0057328333094704,-0.0028447609163710
0.0171984999284113,-0.0085378305405601
0.0286641665473521,-0.0142355415526633
0.0401298331662930,-0.0199377773239926
0.0515954997852338,-0.0256444104594490
0.0630611664041747,-0.0313553033312416
0.0745268330231155,-0.0370703086293963
0.0859924996420564,-0.0427892699277446
0.0974581662609972,-0.0485120222641537
0.1089238328799381,-0.0542383927338398
0.1203894994988789,-0.0599682010946892
0.1318551661178198,-0.0657012603835939
0.1433208327367606,-0.0714373775428916
0.1547864993557015,-0.0771763540560820
0.1662521659746423,-0.0829179865920726
0.1777178325935832,-0.0886620676572781
0.1891834992125240,-0.0944083862549691
0.2006491658314649,-0.1001567285513322
0.2121148324504057,-0.1059068785477488
0.2235804990693466,-0.1116586187588572
0.2350461656882874,-0.1174117308959885
0.2465118323072283,-0.1231659965555956
0.2579774989261692,-0.1289211979123063
0.2694431655451100,-0.1346771184162241
0.2809088321640508,-0.1404335434940922
0.2923744987829917,-0.1461902612538977
0.3038401654019325,-0.1519470631924464
0.3153058320208734,-0.1577037449053739
0.3267714986398143,-0.1634601067989765
0.3382371652587551,-0.1692159548031398
0.3497028318776960,-0.1749711010845275
0.3611684984966368,-0.1807253647590372
0.3726341651155776,-0.1864785726023913
0.3840998317345185,-0.1922305597575240
0.3955654983534593,-0.1979811704372288
0.4070311649724002,-0.2037302586203118
0.4184968315913410,-0.2094776887392335
0.4299624982102819,-0.2152233363569565
0.4414281648292228,-0.2209670888304256
0.4528938314481636,-0.2267088459577830
0.4643594980671044,-0.2324485206060967
0.4758251646860454,-0.2381860393160087
0.4872908313049862,-0.2439213428793473
0.4987564979239270,-0.2496543868853436
0.5102221645428678,-0.2553851422306931
0.5216878311618087,-0.2611135955882656
0.5331534977807495,-0.2668397498288452
0.5446191643996904,-0.2725636243898455
0.5560848310186313,-0.2782852555844766
0.5675504976375721,-0.2840046968444333
0.5790161642565129,-0.2897220188887081
0.5904818308754538,-0.2954373098107413
0.6019474974943947,-0.3011506750756882
0.6134131641133355,-0.3068622374192617
0.6248788307322763,-0.3125721366392279
0.6363444973512172,-0.3182805292704119
0.6478101639701580,-0.3239875881338117
0.6592758305890990,-0.3296935017503301
0.6707414972080398,-0.3353984736095593
0.6822071638269805,-0.3411027212841573
0.6936728304459215,-0.3468064753805553
0.7051384970648623,-0.3525099783170809
0.7166041636838031,-0.3582134829211519
0.7280698303027441,-0.3639172508379078
0.7395354969216849,-0.3696215507436331
0.7510011635406257,-0.3753266563585596
0.7624668301595666,-0.3810328442551620
0.7739324967785074,-0.3867403914598867
0.7853981633974483,-0.3924495728485174
0.7968638300163892,-0.3981606583379297
0.8083294966353299,-0.4038739098800854
0.8197951632542708,-0.4095895782675971
0.8312608298732117,-0.4153078997642305
0.8427264964921526,-0.4210290925782988
0.8541921631110934,-0.4267533532019903
0.8656578297300342,-0.4324808526454861
0.8771234963489751,-0.4382117326009883
0.8885891629679159,-0.4439461015788183
0.9000548295868568,-0.4496840310652857
0.9115204962057977,-0.4554255517601898
0.9229861628247384,-0.4611706499605042
0.9344518294436793,-0.4669192641659150
0.9459174960626201,-0.4726712819913139
0.9573831626815611,-0.4784265374809406
0.9688488293005020,-0.4841848089284136
0.9803144959194428,-0.4899458173160062
0.9917801625383835,-0.4957092254950746
1.0032458291573243,-0.5014746382368648
1.0147114957762653,-0.5072416032886928
1.0261771623952063,-0.5130096135741644
1.0376428290141471,-0.5187781106768437
1.0491084956330878,-0.5245464897443100
1.0605741622520286,-0.5303141059428137
1.0720398288709696,-0.5360802825815050
1.0835054954899104,-0.5418443210088240
1.0949711621088514,-0.5476055123619014
1.1064368287277921,-0.5533631512229508
1.1179024953467329,-0.5591165512050756
1.1293681619656737,-0.5648650624550327
1.1408338285846147,-0.5706080910239116
1.1522994952035555,-0.5763451200211331
1.1637651618224965,-0.5820757324352634
1.1752308284414372,-0.5877996354798225
1.1866964950603780,-0.5935166863046691
1.1981621616793190,-0.5992269189019627
1.2096278282982598,-0.6049305720215067
1.2210934949172005,-0.6106281178736124
1.2325591615361415,-0.6163202912999536
1.2440248281550823,-0.6220081188672373
1.2554904947740233,-0.6276929468774415
1.2669561613929641,-0.6333764664291498
1.2784218280119048,-0.6390607321770387
1.2898874946308456,-0.6447481690175949
1.3013531612497866,-0.6504415572188162
1.3128188278687274,-0.6561439811565005
1.3242844944876684,-0.6618587196250980
1.3357501611066092,-0.6675890469357212
1.3472158277255499,-0.6733379050315520
1.3586814943444907,-0.6791074010226664
1.3701471609634315,-0.6848980888431573
1.3816128275823727,-0.6907080208660282
1.3930784942013135,-0.6965316260278454
1.4045441608202542,-0.7023586150558017
1.4160098274391950,-0.7081733647148646
1.4274754940581358,-0.7139556092950657
1.4389411606770768,-0.7196837139333732
1.4504068272960178,-0.7253420678177364
1.4618724939149585,-0.7309335362860979
1.4733381605338993,-0.7364950550908946
1.4848038271528401,-0.7421072718167556
1.4962694937717809,-0.7478766712310450
1.5077351603907219,-0.7538577672078818
1.5192008270096629,-0.7599046952290429
1.5306664936286036,-0.7655794768508767
1.5421321602475444,-0.7706711153338330
1.5535978268664852,-0.7768903886213865
1.5650634934854262,-0.7832853757453011
1.5765291601043669,-0.7825888520854188
1.5879948267233079,-0.7773063747617242
1.5994604933422487,-0.7711018377183456
1.6109261599611895,-0.7651301209087901
1.6223918265801305,-0.7594843478996466
1.6338574931990713,-0.7539616818924424
1.6453231598180120,-0.7483870641071443
1.6567888264369530,-0.7426964934066264
1.6682544930558938,-0.7369084008376334
1.6797201596748346,-0.7310726828386980
1.6911858262937756,-0.7252357930205957
1.7026514929127163,-0.7194267187783604
1.7141171595316571,-0.7136564813641944
1.7255828261505981,-0.7079232941302016
1.7370484927695389,-0.7022185079706500
1.7485141593884799,-0.6965312459531449
1.7599798260074206,-0.6908512836155520
1.7714454926263614,-0.6851704584906180
1.7829111592453022,-0.6794830834413081
1.7943768258642432,-0.6737857905147870
1.8058424924831842,-0.6680771124264813
1.8173081591021250,-0.6623569927133098
1.8287738257210657,-0.6566263277625982
1.8402394923400065,-0.6508865861368328
1.8517051589589473,-0.6451395166536211
1.8631708255778880,-0.6393869390827768
1.8746364921968293,-0.6336306038797507
1.8861021588157700,-0.6278721056630052
1.8975678254347108,-0.6221128363043557
1.9090334920536516,-0.6163539658326102
1.9204991586725924,-0.6105964419192479
1.9319648252915331,-0.6048410010656103
1.9434304919104741,-0.5990881865659207
1.9548961585294149,-0.5933383698490936
1.9663618251483561,-0.5875917729448975
1.9778274917672969,-0.5818484906433945
1.9892931583862377,-0.5761085114909278
2.0007588250051787,-0.5703717371541822
2.0122244916241194,-0.5646379999379680
2.0236901582430602,-0.5589070784025932
2.0351558248620010,-0.5531787111231294
2.0466214914809417,-0.5474526086872628
2.0580871580998825,-0.5417284640559247
2.0695528247188233,-0.5360059614218315
2.0810184913377645,-0.5302847837022926
2.0924841579567053,-0.5245646187984554
2.1039498245756461,-0.5188451647463077
2.1154154911945873,-0.5131261338767658
2.1268811578135280,-0.5074072560939242
2.1383468244324688,-0.5016882813725027
2.1498124910514096,-0.4959689815678324
2.1612781576703504,-0.4902491516244594
2.1727438242892911,-0.4845286102625781
2.1842094909082319,-0.4788072002150167
2.1956751575271727,-0.4730847880813106
2.2071408241461139,-0.4673612638595191
2.2186064907650547,-0.4616365402108495
2.2300721573839954,-0.4559105515067477
2.2415378240029362,-0.4501832527031017
2.2530034906218770,-0.4444546180813073
2.2644691572408182,-0.4387246398914394
2.2759348238597590,-0.4329933269284848
2.2874004904786998,-0.4272607030686115
2.2988661570976405,-0.4215268057887711
2.3103318237165813,-0.4157916846895122
2.3217974903355221,-0.4100554000377948
2.3332631569544633,-0.4043180213437749
2.3447288235734041,-0.3985796259829769
2.3561944901923448,-0.3928402978729923
2.3676601568112856,-0.3871001262118475
2.3791258234302264,-0.3813592042833522
2.3905914900491672,-0.3756176283332224
2.4020571566681084,-0.3698754965183954
2.4135228232870491,-0.3641329079307775
2.4249884899059899,-0.3583899616957015
2.4364541565249307,-0.3526467561445062
2.4479198231438719,-0.3469033880599671
2.4593854897628127,-0.3411599519927370
2.4708511563817535,-0.3354165396464907
2.4823168230006942,-0.3296732393291144
2.4937824896196350,-0.3239301354670071
2.5052481562385758,-0.3181873081793409
2.5167138228575165,-0.3124448329090359
2.5281794894764573,-0.3067027801070705
2.5396451560953985,-0.3009612149667698
2.5511108227143393,-0.2952201972046779
2.5625764893332801,-0.2894797808846892
2.5740421559522213,-0.2837400142821582
2.5855078225711621,-0.2780009397848265
2.5969734891901028,-0.2722625938274684
2.6084391558090436,-0.2665250068573162
2.6199048224279844,-0.2607882033274351
2.6313704890469252,-0.2550522017153500
2.6428361556658659,-0.2493170145643825
2.6543018222848067,-0.2435826485452847
2.6657674889037475,-0.2378491045359048
2.6772331555226887,-0.2321163777167708
2.6886988221416295,-0.2263844576805974
2.7001644887605707,-0.2206533285538805
2.7116301553795115,-0.2149229691288662
2.7230958219984522,-0.2091933530043074
2.7345614886173930,-0.2034644487335513
2.7460271552363338,-0.1977362199786201
2.7574928218552746,-0.1920086256690484
2.7689584884742153,-0.1862816201643611
2.7804241550931561,-0.1805551534191734
2.7918898217120969,-0.1748291711499824
2.8033554883310376,-0.1691036150028212
2.8148211549499789,-0.1633784227210172
2.8262868215689201,-0.1576535283123915
2.8377524881878609,-0.1519288622152926
2.8492181548068016,-0.1462043514629368
2.8606838214257424,-0.1404799198455858
2.8721494880446832,-0.1347554880701561
2.8836151546636239,-0.1290309739168991
2.8950808212825647,-0.1233062923928503
2.9065464879015055,-0.1175813558817867
2.9180121545204463,-0.1118560742904708
2.9294778211393870,-0.1061303551910089
2.9409434877583283,-0.1004041039591671
2.9524091543772690,-0.0946772239085412
2.9638748209962102,-0.0889496164204877
2.9753404876151510,-0.0832211810697642
2.9868061542340918,-0.0774918157458312
2.9982718208530326,-0.0717614167698142
3.0097374874719733,-0.0660298790071166
3.0212031540909141,-0.0602970959757102
3.0326688207098549,-0.0545629599501354
3.0441344873287957,-0.0488273620612576
3.0556001539477364,-0.0430901923918392
3.0670658205666776,-0.0373513400679941
3.0785314871856184,-0.0316106933466030
3.0899971538045592,-0.0258681396987696
3.1014628204235004,-0.0201235658894125
3.1129284870424412,-0.0143768580530832
3.1243941536613820,-0.0086279017661094
3.1358598202803227,-0.0028765821151686


==> Graphics/Data/Delta/LossH1Dual.csvSolExact.csv <==
0.0057328333094704,-0.0028664166547352
0.0171984999284113,-0.0085992499642057
0.0286641665473521,-0.0143320832736761
0.0401298331662930,-0.0200649165831465
0.0515954997852338,-0.0257977498926170
0.0630611664041747,-0.0315305832020873
0.0745268330231155,-0.0372634165115577
0.0859924996420564,-0.0429962498210282
0.0974581662609972,-0.0487290831304986
0.1089238328799381,-0.0544619164399690
0.1203894994988789,-0.0601947497494395
0.1318551661178198,-0.0659275830589099
0.1433208327367606,-0.0716604163683803
0.1547864993557015,-0.0773932496778508
0.1662521659746423,-0.0831260829873212
0.1777178325935832,-0.0888589162967915
0.1891834992125240,-0.0945917496062620
0.2006491658314649,-0.1003245829157324
0.2121148324504057,-0.1060574162252028
0.2235804990693466,-0.1117902495346733
0.2350461656882874,-0.1175230828441437
0.2465118323072283,-0.1232559161536142
0.2579774989261692,-0.1289887494630846
0.2694431655451100,-0.1347215827725550
0.2809088321640508,-0.1404544160820254
0.2923744987829917,-0.1461872493914959
0.3038401654019325,-0.1519200827009662
0.3153058320208734,-0.1576529160104367
0.3267714986398143,-0.1633857493199071
0.3382371652587551,-0.1691185826293775
0.3497028318776960,-0.1748514159388480
0.3611684984966368,-0.1805842492483184
0.3726341651155776,-0.1863170825577888
0.3840998317345185,-0.1920499158672593
0.3955654983534593,-0.1977827491767297
0.4070311649724002,-0.2035155824862001
0.4184968315913410,-0.2092484157956706
0.4299624982102819,-0.2149812491051409
0.4414281648292228,-0.2207140824146114
0.4528938314481636,-0.2264469157240818
0.4643594980671044,-0.2321797490335522
0.4758251646860454,-0.2379125823430227
0.4872908313049862,-0.2436454156524931
0.4987564979239270,-0.2493782489619635
0.5102221645428678,-0.2551110822714340
0.5216878311618087,-0.2608439155809044
0.5331534977807495,-0.2665767488903747
0.5446191643996904,-0.2723095821998451
0.5560848310186313,-0.2780424155093156
0.5675504976375721,-0.2837752488187861
0.5790161642565129,-0.2895080821282565
0.5904818308754538,-0.2952409154377269
0.6019474974943947,-0.3009737487471973
0.6134131641133355,-0.3067065820566677
0.6248788307322763,-0.3124394153661382
0.6363444973512172,-0.3181722486756086
0.6478101639701580,-0.3239050819850790
0.6592758305890990,-0.3296379152945495
0.6707414972080398,-0.3353707486040199
0.6822071638269805,-0.3411035819134903
0.6936728304459215,-0.3468364152229608
0.7051384970648623,-0.3525692485324312
0.7166041636838031,-0.3583020818419015
0.7280698303027441,-0.3640349151513720
0.7395354969216849,-0.3697677484608424
0.7510011635406257,-0.3755005817703129
0.7624668301595666,-0.3812334150797833
0.7739324967785074,-0.3869662483892537
0.7853981633974483,-0.3926990816987241
0.7968638300163892,-0.3984319150081946
0.8083294966353299,-0.4041647483176650
0.8197951632542708,-0.4098975816271354
0.8312608298732117,-0.4156304149366059
0.8427264964921526,-0.4213632482460763
0.8541921631110934,-0.4270960815555467
0.8656578297300342,-0.4328289148650171
0.8771234963489751,-0.4385617481744876
0.8885891629679159,-0.4442945814839580
0.9000548295868568,-0.4500274147934284
0.9115204962057977,-0.4557602481028988
0.9229861628247384,-0.4614930814123692
0.9344518294436793,-0.4672259147218397
0.9459174960626201,-0.4729587480313101
0.9573831626815611,-0.4786915813407805
0.9688488293005020,-0.4844244146502510
0.9803144959194428,-0.4901572479597214
0.9917801625383835,-0.4958900812691918
1.0032458291573243,-0.5016229145786621
1.0147114957762653,-0.5073557478881326
1.0261771623952063,-0.5130885811976031
1.0376428290141471,-0.5188214145070735
1.0491084956330878,-0.5245542478165439
1.0605741622520286,-0.5302870811260143
1.0720398288709696,-0.5360199144354848
1.0835054954899104,-0.5417527477449552
1.0949711621088514,-0.5474855810544257
1.1064368287277921,-0.5532184143638961
1.1179024953467329,-0.5589512476733665
1.1293681619656737,-0.5646840809828368
1.1408338285846147,-0.5704169142923073
1.1522994952035555,-0.5761497476017777
1.1637651618224965,-0.5818825809112482
1.1752308284414372,-0.5876154142207186
1.1866964950603780,-0.5933482475301890
1.1981621616793190,-0.5990810808396595
1.2096278282982598,-0.6048139141491299
1.2210934949172005,-0.6105467474586003
1.2325591615361415,-0.6162795807680708
1.2440248281550823,-0.6220124140775412
1.2554904947740233,-0.6277452473870117
1.2669561613929641,-0.6334780806964820
1.2784218280119048,-0.6392109140059524
1.2898874946308456,-0.6449437473154228
1.3013531612497866,-0.6506765806248933
1.3128188278687274,-0.6564094139343637
1.3242844944876684,-0.6621422472438342
1.3357501611066092,-0.6678750805533046
1.3472158277255499,-0.6736079138627750
1.3586814943444907,-0.6793407471722454
1.3701471609634315,-0.6850735804817157
1.3816128275823727,-0.6908064137911863
1.3930784942013135,-0.6965392471006567
1.4045441608202542,-0.7022720804101271
1.4160098274391950,-0.7080049137195975
1.4274754940581358,-0.7137377470290679
1.4389411606770768,-0.7194705803385384
1.4504068272960178,-0.7252034136480089
1.4618724939149585,-0.7309362469574793
1.4733381605338993,-0.7366690802669497
1.4848038271528401,-0.7424019135764200
1.4962694937717809,-0.7481347468858904
1.5077351603907219,-0.7538675801953609
1.5192008270096629,-0.7596004135048314
1.5306664936286036,-0.7653332468143018
1.5421321602475444,-0.7710660801237722
1.5535978268664852,-0.7767989134332426
1.5650634934854262,-0.7825317467427131
1.5765291601043669,-0.7825317467427131
1.5879948267233079,-0.7767989134332426
1.5994604933422487,-0.7710660801237722
1.6109261599611895,-0.7653332468143018
1.6223918265801305,-0.7596004135048313
1.6338574931990713,-0.7538675801953609
1.6453231598180120,-0.7481347468858905
1.6567888264369530,-0.7424019135764200
1.6682544930558938,-0.7366690802669497
1.6797201596748346,-0.7309362469574793
1.6911858262937756,-0.7252034136480088
1.7026514929127163,-0.7194705803385384
1.7141171595316571,-0.7137377470290680
1.7255828261505981,-0.7080049137195975
1.7370484927695389,-0.7022720804101271
1.7485141593884799,-0.6965392471006566
1.7599798260074206,-0.6908064137911862
1.7714454926263614,-0.6850735804817158
1.7829111592453022,-0.6793407471722455
1.7943768258642432,-0.6736079138627750
1.8058424924831842,-0.6678750805533045
1.8173081591021250,-0.6621422472438341
1.8287738257210657,-0.6564094139343637
1.8402394923400065,-0.6506765806248933
1.8517051589589473,-0.6449437473154229
1.8631708255778880,-0.6392109140059525
1.8746364921968293,-0.6334780806964819
1.8861021588157700,-0.6277452473870115
1.8975678254347108,-0.6220124140775412
1.9090334920536516,-0.6162795807680708
1.9204991586725924,-0.6105467474586004
1.9319648252915331,-0.6048139141491300
1.9434304919104741,-0.5990810808396595
1.9548961585294149,-0.5933482475301891
1.9663618251483561,-0.5876154142207185
1.9778274917672969,-0.5818825809112481
1.9892931583862377,-0.5761497476017777
2.0007588250051787,-0.5704169142923072
2.0122244916241194,-0.5646840809828368
2.0236901582430602,-0.5589512476733665
2.0351558248620010,-0.5532184143638961
2.0466214914809417,-0.5474855810544257
2.0580871580998825,-0.5417527477449553
2.0695528247188233,-0.5360199144354849
2.0810184913377645,-0.5302870811260143
2.0924841579567053,-0.5245542478165439
2.1039498245756461,-0.5188214145070735
2.1154154911945873,-0.5130885811976029
2.1268811578135280,-0.5073557478881325
2.1383468244324688,-0.5016229145786621
2.1498124910514096,-0.4958900812691918
2.1612781576703504,-0.4901572479597214
2.1727438242892911,-0.4844244146502510
2.1842094909082319,-0.4786915813407806
2.1956751575271727,-0.4729587480313102
2.2071408241461139,-0.4672259147218396
2.2186064907650547,-0.4614930814123692
2.2300721573839954,-0.4557602481028988
2.2415378240029362,-0.4500274147934284
2.2530034906218770,-0.4442945814839581
2.2644691572408182,-0.4385617481744875
2.2759348238597590,-0.4328289148650171
2.2874004904786998,-0.4270960815555467
2.2988661570976405,-0.4213632482460763
2.3103318237165813,-0.4156304149366059
2.3217974903355221,-0.4098975816271355
2.3332631569544633,-0.4041647483176649
2.3447288235734041,-0.3984319150081945
2.3561944901923448,-0.3926990816987241
2.3676601568112856,-0.3869662483892538
2.3791258234302264,-0.3812334150797834
2.3905914900491672,-0.3755005817703130
2.4020571566681084,-0.3697677484608424
2.4135228232870491,-0.3640349151513720
2.4249884899059899,-0.3583020818419016
2.4364541565249307,-0.3525692485324312
2.4479198231438719,-0.3468364152229606
2.4593854897628127,-0.3411035819134902
2.4708511563817535,-0.3353707486040198
2.4823168230006942,-0.3296379152945494
2.4937824896196350,-0.3239050819850791
2.5052481562385758,-0.3181722486756087
2.5167138228575165,-0.3124394153661383
2.5281794894764573,-0.3067065820566679
2.5396451560953985,-0.3009737487471973
2.5511108227143393,-0.2952409154377269
2.5625764893332801,-0.2895080821282565
2.5740421559522213,-0.2837752488187859
2.5855078225711621,-0.2780424155093155
2.5969734891901028,-0.2723095821998451
2.6084391558090436,-0.2665767488903747
2.6199048224279844,-0.2608439155809044
2.6313704890469252,-0.2551110822714340
2.6428361556658659,-0.2493782489619636
2.6543018222848067,-0.2436454156524932
2.6657674889037475,-0.2379125823430228
2.6772331555226887,-0.2321797490335522
2.6886988221416295,-0.2264469157240818
2.7001644887605707,-0.2207140824146112
2.7116301553795115,-0.2149812491051408
2.7230958219984522,-0.2092484157956704
2.7345614886173930,-0.2035155824862001
2.7460271552363338,-0.1977827491767297
2.7574928218552746,-0.1920499158672593
2.7689584884742153,-0.1863170825577889
2.7804241550931561,-0.1805842492483185
2.7918898217120969,-0.1748514159388481
2.8033554883310376,-0.1691185826293777
2.8148211549499789,-0.1633857493199071
2.8262868215689201,-0.1576529160104365
2.8377524881878609,-0.1519200827009661
2.8492181548068016,-0.1461872493914957
2.8606838214257424,-0.1404544160820254
2.8721494880446832,-0.1347215827725550
2.8836151546636239,-0.1289887494630846
2.8950808212825647,-0.1232559161536142
2.9065464879015055,-0.1175230828441438
2.9180121545204463,-0.1117902495346734
2.9294778211393870,-0.1060574162252030
2.9409434877583283,-0.1003245829157324
2.9524091543772690,-0.0945917496062620
2.9638748209962102,-0.0888589162967914
2.9753404876151510,-0.0831260829873210
2.9868061542340918,-0.0773932496778507
2.9982718208530326,-0.0716604163683803
3.0097374874719733,-0.0659275830589099
3.0212031540909141,-0.0601947497494395
3.0326688207098549,-0.0544619164399691
3.0441344873287957,-0.0487290831304987
3.0556001539477364,-0.0429962498210283
3.0670658205666776,-0.0372634165115577
3.0785314871856184,-0.0315305832020873
3.0899971538045592,-0.0257977498926170
3.1014628204235004,-0.0200649165831464
3.1129284870424412,-0.0143320832736760
3.1243941536613820,-0.0085992499642056
3.1358598202803227,-0.0028664166547352


==> Graphics/Data/Delta/SolDual.csv <==
a,b
0.0015707963267949,-0.0007793457382735
0.0047123889803847,-0.0023383062877784
0.0078539816339745,-0.0038976239331408
0.0109955742875643,-0.0054572966144069
0.0141371669411541,-0.0070173222057280
0.0172787595947439,-0.0085776985161215
0.0204203522483337,-0.0101384232902403
0.0235619449019234,-0.0116994942091504
0.0267035375555132,-0.0132609088911174
0.0298451302091030,-0.0148226648924001
0.0329867228626928,-0.0163847597080535
0.0361283155162826,-0.0179471907727381
0.0392699081698724,-0.0195099554615377
0.0424115008234622,-0.0210730510907846
0.0455530934770520,-0.0226364749188919
0.0486946861306418,-0.0242002241471926
0.0518362787842316,-0.0257642959207868
0.0549778714378214,-0.0273286873293943
0.0581194640914112,-0.0288933954082151
0.0612610567450010,-0.0304584171387956
0.0644026493985907,-0.0320237494499016
0.0675442420521806,-0.0335893892183975
0.0706858347057703,-0.0351553332701317
0.0738274273593601,-0.0367215783808272
0.0769690200129499,-0.0382881212769794
0.0801106126665397,-0.0398549586367583
0.0832522053201295,-0.0414220870909169
0.0863937979737193,-0.0429895032237051
0.0895353906273091,-0.0445572035737883
0.0926769832808989,-0.0461251846351719
0.0958185759344887,-0.0476934428581307
0.0989601685880785,-0.0492619746501423
0.1021017612416683,-0.0508307763768271
0.1052433538952581,-0.0523998443628913
0.1083849465488479,-0.0539691748930758
0.1115265392024377,-0.0555387642131083
0.1146681318560274,-0.0571086085306607
0.1178097245096172,-0.0586787040163113
0.1209513171632070,-0.0602490468045094
0.1240929098167968,-0.0618196329945459
0.1272345024703866,-0.0633904586515265
0.1303760951239764,-0.0649615198073495
0.1335176877775662,-0.0665328124616877
0.1366592804311560,-0.0681043325829723
0.1398008730847458,-0.0696760761093839
0.1429424657383356,-0.0712480389498424
0.1460840583919254,-0.0728202169850046
0.1492256510455152,-0.0743926060682628
0.1523672436991050,-0.0759652020267478
0.1555088363526948,-0.0775380006623339
0.1586504290062846,-0.0791109977526488
0.1617920216598743,-0.0806841890520854
0.1649336143134641,-0.0822575702928170
0.1680752069670539,-0.0838311371858152
0.1712167996206437,-0.0854048854218714
0.1743583922742335,-0.0869788106726208
0.1774999849278233,-0.0885529085915685
0.1806415775814131,-0.0901271748151198
0.1837831702350029,-0.0917016049636116
0.1869247628885927,-0.0932761946423475
0.1900663555421825,-0.0948509394426357
0.1932079481957723,-0.0964258349428285
0.1963495408493621,-0.0980008767093638
0.1994911335029519,-0.0995760602978119
0.2026327261565417,-0.1011513812539205
0.2057743188101315,-0.1027268351146660
0.2089159114637212,-0.1043024174093046
0.2120575041173110,-0.1058781236604260
0.2151990967709008,-0.1074539493850104
0.2183406894244906,-0.1090298900954862
0.2214822820780804,-0.1106059413007910
0.2246238747316702,-0.1121820985074344
0.2277654673852600,-0.1137583572205622
0.2309070600388498,-0.1153347129450229
0.2340486526924396,-0.1169111611864367
0.2371902453460294,-0.1184876974522654
0.2403318379996192,-0.1200643172528859
0.2434734306532090,-0.1216410161026629
0.2466150233067987,-0.1232177895210253
0.2497566159603886,-0.1247946330335442
0.2528982086139783,-0.1263715421730117
0.2560398012675681,-0.1279485124805222
0.2591813939211579,-0.1295255395065548
0.2623229865747477,-0.1311026188120573
0.2654645792283375,-0.1326797459695317
0.2686061718819273,-0.1342569165641216
0.2717477645355171,-0.1358341261947004
0.2748893571891069,-0.1374113704749607
0.2780309498426967,-0.1389886450345051
0.2811725424962865,-0.1405659455199393
0.2843141351498763,-0.1421432675959660
0.2874557278034661,-0.1437206069464763
0.2905973204570558,-0.1452979592756495
0.2937389131106457,-0.1468753203090463
0.2968805057642355,-0.1484526857947070
0.3000220984178252,-0.1500300515042513
0.3031636910714151,-0.1516074132339753
0.3063052837250048,-0.1531847668059508
0.3094468763785946,-0.1547621080691287
0.3125884690321845,-0.1563394329004355
0.3157300616857742,-0.1579167372058769
0.3188716543393640,-0.1594940169216393
0.3220132469929538,-0.1610712680151903
0.3251548396465436,-0.1626484864863812
0.3282964323001334,-0.1642256683685483
0.3314380249537232,-0.1658028097296148
0.3345796176073130,-0.1673799066731918
0.3377212102609027,-0.1689569553396800
0.3408628029144926,-0.1705339519073699
0.3440043955680824,-0.1721108925935414
0.3471459882216721,-0.1736877736555635
0.3502875808752620,-0.1752645913919928
0.3534291735288517,-0.1768413421436693
0.3565707661824415,-0.1784180222948150
0.3597123588360313,-0.1799946282741256
0.3628539514896211,-0.1815711565558674
0.3659955441432109,-0.1831476036609635
0.3691371367968007,-0.1847239661580888
0.3722787294503905,-0.1863002406647540
0.3754203221039802,-0.1878764238483921
0.3785619147575701,-0.1894525124274410
0.3817035074111599,-0.1910285031724224
0.3848451000647496,-0.1926043929070205
0.3879866927183395,-0.1941801785091554
0.3911282853719292,-0.1957558569120524
0.3942698780255190,-0.1973314251053107
0.3974114706791089,-0.1989068801359656
0.4005530633326986,-0.2004822191095476
0.4036946559862884,-0.2020574391911352
0.4068362486398782,-0.2036325376064075
0.4099778412934680,-0.2052075116426866
0.4131194339470578,-0.2067823586499788
0.4162610266006476,-0.2083570760420069
0.4194026192542374,-0.2099316612972383
0.4225442119078271,-0.2115061119599076
0.4256858045614170,-0.2130804256410316
0.4288273972150068,-0.2146546000194155
0.4319689898685966,-0.2162286328426567
0.4351105825221864,-0.2178025219281352
0.4382521751757761,-0.2193762651639999
0.4413937678293659,-0.2209498605101453
0.4445353604829558,-0.2225233059991781
0.4476769531365455,-0.2240965997373773
0.4508185457901353,-0.2256697399056407
0.4539601384437251,-0.2272427247604259
0.4571017310973149,-0.2288155526346761
0.4602433237509047,-0.2303882219387375
0.4633849164044945,-0.2319607311612648
0.4665265090580843,-0.2335330788701147
0.4696681017116741,-0.2351052637132262
0.4728096943652639,-0.2366772844194858
0.4759512870188536,-0.2382491397995871
0.4790928796724435,-0.2398208287468641
0.4822344723260333,-0.2413923502381206
0.4853760649796230,-0.2429637033344379
0.4885176576332128,-0.2445348871819694
0.4916592502868026,-0.2461059010127186
0.4948008429403924,-0.2476767441452977
0.4979424355939822,-0.2492474159856725
0.5010840282475720,-0.2508179160278839
0.5042256209011617,-0.2523882438547572
0.5073672135547516,-0.2539583991385831
0.5105088062083414,-0.2555283816417875
0.5136503988619312,-0.2570981912175717
0.5167919915155210,-0.2586678278105390
0.5199335841691107,-0.2602372914572903
0.5230751768227005,-0.2618065822870048
0.5262167694762904,-0.2633757005219919
0.5293583621298801,-0.2649446464782183
0.5324999547834699,-0.2665134205658124
0.5356415474370597,-0.2680820232895386
0.5387831400906495,-0.2696504552492481
0.5419247327442394,-0.2712187171403015
0.5450663253978292,-0.2727868097539582
0.5482079180514189,-0.2743547339777419
0.5513495107050087,-0.2759224907957732
0.5544911033585985,-0.2774900812890699
0.5576326960121882,-0.2790575066358155
0.5607742886657781,-0.2806247681115971
0.5639158813193679,-0.2821918670896055
0.5670574739729576,-0.2837588050408028
0.5701990666265475,-0.2853255835340539
0.5733406592801373,-0.2868922042362175
0.5764822519337270,-0.2884586689122070
0.5796238445873169,-0.2900249794250045
0.5827654372409067,-0.2915911377356400
0.5859070298944964,-0.2931571459031263
0.5890486225480862,-0.2947230060843568
0.5921902152016760,-0.2962887205339541
0.5953318078552657,-0.2978542916040832
0.5984734005088556,-0.2994197217442087
0.6016149931624454,-0.3009850135008166
0.6047565858160352,-0.3025501695170844
0.6078981784696250,-0.3041151925325000
0.6110397711232148,-0.3056800853824397
0.6141813637768045,-0.3072448509976863
0.6173229564303944,-0.3088094924039041
0.6204645490839842,-0.3103740127210559
0.6236061417375739,-0.3119384151627691
0.6267477343911637,-0.3135027030356476
0.6298893270447535,-0.3150668797385270
0.6330309196983432,-0.3166309487616695
0.6361725123519331,-0.3181949136859101
0.6393141050055230,-0.3197587781817329
0.6424556976591127,-0.3213225460082952
0.6455972903127025,-0.3228862210123873
0.6487388829662923,-0.3244498071273257
0.6518804756198820,-0.3260133083717956
0.6550220682734719,-0.3275767288486121
0.6581636609270617,-0.3291400727434289
0.6613052535806514,-0.3307033443233726
0.6644468462342412,-0.3322665479356130
0.6675884388878310,-0.3338296880058654
0.6707300315414209,-0.3353927690368153
0.6738716241950107,-0.3369557956064840
0.6770132168486005,-0.3385187723665105
0.6801548095021902,-0.3400817040403701
0.6832964021557800,-0.3416445954215109
0.6864379948093698,-0.3432074513714206
0.6895795874629596,-0.3447702768176145
0.6927211801165494,-0.3463330767515485
0.6958627727701392,-0.3478958562264518
0.6990043654237289,-0.3494586203550835
0.7021459580773187,-0.3510213743074086
0.7052875507309087,-0.3525841233081911
0.7084291433844984,-0.3541468726345114
0.7115707360380882,-0.3557096276131931
0.7147123286916780,-0.3572723936181583
0.7178539213452677,-0.3588351760676892
0.7209955139988575,-0.3603979804216110
0.7241371066524473,-0.3619608121783884
0.7272786993060371,-0.3635236768721382
0.7304202919596269,-0.3650865800695548
0.7335618846132167,-0.3666495273667495
0.7367034772668064,-0.3682125243860039
0.7398450699203963,-0.3697755767724355
0.7429866625739862,-0.3713386901905781
0.7461282552275759,-0.3729018703208712
0.7492698478811657,-0.3744651228560646
0.7524114405347555,-0.3760284534975349
0.7555530331883452,-0.3775918679515121
0.7586946258419350,-0.3791553719252229
0.7618362184955249,-0.3807189711229406
0.7649778111491146,-0.3822826712419541
0.7681194038027044,-0.3838464779684441
0.7712609964562943,-0.3854103969732787
0.7744025891098840,-0.3869744339077149
0.7775441817634738,-0.3885385943990235
0.7806857744170637,-0.3901028840460240
0.7838273670706534,-0.3916673084145368
0.7869689597242432,-0.3932318730327514
0.7901105523778330,-0.3947965833865179
0.7932521450314227,-0.3963614449145468
0.7963937376850125,-0.3979264630035415
0.7995353303386024,-0.3994916429832460
0.8026769229921921,-0.4010569901214163
0.8058185156457820,-0.4026225096187198
0.8089601082993718,-0.4041882066035589
0.8121017009529615,-0.4057540861268263
0.8152432936065513,-0.4073201531565886
0.8183848862601412,-0.4088864125727052
0.8215264789137309,-0.4104528691613845
0.8246680715673207,-0.4120195276096736
0.8278096642209105,-0.4135863924998963
0.8309512568745002,-0.4151534683040313
0.8340928495280900,-0.4167207593780350
0.8372344421816799,-0.4182882699561245
0.8403760348352697,-0.4198560041450058
0.8435176274888595,-0.4214239659180630
0.8466592201424493,-0.4229921591095165
0.8498008127960390,-0.4245605874085348
0.8529424054496288,-0.4261292543533258
0.8560839981032187,-0.4276981633252060
0.8592255907568084,-0.4292673175426408
0.8623671834103982,-0.4308367200552754
0.8655087760639880,-0.4324063737379609
0.8686503687175777,-0.4339762812847651
0.8717919613711677,-0.4355464452029966
0.8749335540247575,-0.4371168678072297
0.8780751466783472,-0.4386875512133507
0.8812167393319370,-0.4402584973326142
0.8843583319855268,-0.4418297078657403
0.8874999246391165,-0.4434011842970370
0.8906415172927064,-0.4449729278885722
0.8937831099462962,-0.4465449396743881
0.8969247025998859,-0.4481172204547797
0.9000662952534757,-0.4496897707906404
0.9032078879070655,-0.4512625909978757
0.9063494805606553,-0.4528356811419088
0.9094910732142452,-0.4544090410322740
0.9126326658678350,-0.4559826702173160
0.9157742585214247,-0.4575565679789940
0.9189158511750145,-0.4591307333278206
0.9220574438286043,-0.4607051649979219
0.9251990364821940,-0.4622798614422479
0.9283406291357839,-0.4638548208279304
0.9314822217893737,-0.4654300410318195
0.9346238144429634,-0.4670055196361761
0.9377654070965532,-0.4685812539245792
0.9409069997501431,-0.4701572408780123
0.9440485924037328,-0.4717334771711759
0.9471901850573227,-0.4733099591690254
0.9503317777109125,-0.4748866829235433
0.9534733703645022,-0.4764636441707693
0.9566149630180920,-0.4780408383280990
0.9597565556716818,-0.4796182604918556
0.9628981483252715,-0.4811959054351670
0.9660397409788614,-0.4827737676061375
0.9691813336324512,-0.4843518411263622
0.9723229262860410,-0.4859301197897651
0.9754645189396308,-0.4875085970617964
0.9786061115932206,-0.4890872660790004
0.9817477042468103,-0.4906661196489714
0.9848892969004002,-0.4922451502506968
0.9880308895539900,-0.4938243500353344
0.9911724822075797,-0.4954037108274116
0.9943140748611695,-0.4969832241264709
0.9974556675147593,-0.4985628811091878
1.0005972601683490,-0.5001426726319658
1.0037388528219389,-0.5017225892340279
1.0068804454755287,-0.5033026211410225
1.0100220381291185,-0.5048827582691571
1.0131636307827083,-0.5064629902298808
1.0163052234362981,-0.5080433063351295
1.0194468160898880,-0.5096236956031442
1.0225884087434776,-0.5112041467648858
1.0257300013970676,-0.5127846482710634
1.0288715940506572,-0.5143651882997795
1.0320131867042470,-0.5159457547648264
1.0351547793578368,-0.5175263353246241
1.0382963720114267,-0.5191069173918408
1.0414379646650163,-0.5206874881436896
1.0445795573186063,-0.5222680345329259
1.0477211499721959,-0.5238485432995521
1.0508627426257857,-0.5254290009832521
1.0540043352793755,-0.5270093939365563
1.0571459279329654,-0.5285897083387514
1.0602875205865552,-0.5301699302105587
1.0634291132401450,-0.5317500454295667
1.0665707058937348,-0.5333300397464567
1.0697122985473244,-0.5349098988019958
1.0728538912009145,-0.5364896081448416
1.0759954838545041,-0.5380691532501367
1.0791370765080939,-0.5396485195389115
1.0822786691616837,-0.5412276923983027
1.0854202618152735,-0.5428066572025798
1.0885618544688631,-0.5443853993349926
1.0917034471224532,-0.5459639042104435
1.0948450397760430,-0.5475421572989689
1.0979866324296326,-0.5491201441500514
1.1011282250832226,-0.5506978504177426
1.1042698177368122,-0.5522752618866008
1.1074114103904020,-0.5538523644984471
1.1105530030439918,-0.5554291443799173
1.1136945956975817,-0.5570055878708184
1.1168361883511713,-0.5585816815532771
1.1199777810047613,-0.5601574122816682
1.1231193736583511,-0.5617327672133152
1.1262609663119407,-0.5633077338399585
1.1294025589655308,-0.5648823000199688
1.1325441516191204,-0.5664564540112922
1.1356857442727102,-0.5680301845051287
1.1388273369263000,-0.5696034806603123
1.1419689295798898,-0.5711763321383840
1.1451105222334794,-0.5727487291393388
1.1482521148870695,-0.5743206624380293
1.1513937075406591,-0.5758921234212199
1.1545353001942489,-0.5774631041252530
1.1576768928478389,-0.5790335972743156
1.1608184855014285,-0.5806035963193066
1.1639600781550183,-0.5821730954772527
1.1671016708086082,-0.5837420897712770
1.1702432634621980,-0.5853105750710943
1.1733848561157876,-0.5868785481340040
1.1765264487693776,-0.5884460066463806
1.1796680414229672,-0.5900129492656117
1.1828096340765570,-0.5915793756624956
1.1859512267301469,-0.5931452865640512
1.1890928193837367,-0.5947106837967189
1.1922344120373265,-0.5962755703299507
1.1953760046909163,-0.5978399503201409
1.1985175973445061,-0.5994038291548700
1.2016591899980957,-0.6009672134974469
1.2048007826516858,-0.6025301113317050
1.2079423753052754,-0.6040925320069975
1.2110839679588652,-0.6056544862833797
1.2142255606124550,-0.6072159863768851
1.2173671532660448,-0.6087770460048632
1.2205087459196344,-0.6103376804312785
1.2236503385732245,-0.6118979065119030
1.2267919312268143,-0.6134577427392777
1.2299335238804039,-0.6150172092873165
1.2330751165339939,-0.6165763280554200
1.2362167091875835,-0.6181351227118873
1.2393583018411733,-0.6196936187364387
1.2424998944947632,-0.6212518434615794
1.2456414871483530,-0.6228098261125192
1.2487830798019426,-0.6243675978452795
1.2519246724555326,-0.6259251917825950
1.2550662651091222,-0.6274826430471148
1.2582078577627120,-0.6290399887913589
1.2613494504163021,-0.6305972682237720
1.2644910430698917,-0.6321545226301303
1.2676326357234815,-0.6337117953894565
1.2707742283770713,-0.6352691319834264
1.2739158210306611,-0.6368265799981857
1.2770574136842507,-0.6383841891172561
1.2801990063378408,-0.6399420111041096
1.2833405989914304,-0.6415000997727566
1.2864821916450202,-0.6430585109445118
1.2896237842986100,-0.6446173023888712
1.2927653769521998,-0.6461765337461874
1.2959069696057897,-0.6477362664296048
1.2990485622593795,-0.6492965635033766
1.3021901549129693,-0.6508574895344912
1.3053317475665589,-0.6524191104141425
1.3084733402201489,-0.6539814931453397
1.3116149328737385,-0.6555447055925848
1.3147565255273284,-0.6571088161892894
1.3178981181809182,-0.6586738935982216
1.3210397108345080,-0.6602400063200634
1.3241813034880978,-0.6618072222448305
1.3273228961416876,-0.6633756081407377
1.3304644887952775,-0.6649452290748794
1.3336060814488671,-0.6665161477600637
1.3367476741024571,-0.6680884238220944
1.3398892667560467,-0.6696621129819941
1.3430308594096365,-0.6712372661479278
1.3461724520632263,-0.6728139284121056
1.3493140447168162,-0.6743921379486728
1.3524556373704057,-0.6759719248096689
1.3555972300239958,-0.6775533096174708
1.3587388226775856,-0.6791363021539727
1.3618804153311752,-0.6807208998490248
1.3650220079847653,-0.6823070861734685
1.3681636006383548,-0.6838948289456305
1.3713051932919447,-0.6854840785643208
1.3744467859455345,-0.6870747661864481
1.3775883785991243,-0.6886668018733382
1.3807299712527139,-0.6902600727368322
1.3838715639063039,-0.6918544411243770
1.3870131565598935,-0.6934497428916087
1.3901547492134834,-0.6950457858215022
1.3932963418670734,-0.6966423482610380
1.3964379345206630,-0.6982391780594140
1.3995795271742528,-0.6998359919062230
1.4027211198278426,-0.7014324751833257
1.4058627124814325,-0.7030282824603444
1.4090043051350221,-0.7046230387802340
1.4121458977886121,-0.7062163418976397
1.4152874904422017,-0.7078077656480973
1.4184290830957915,-0.7093968646392330
1.4215706757493813,-0.7109831804646713
1.4247122684029712,-0.7125662496454792
1.4278538610565610,-0.7141456135002534
1.4309954537101508,-0.7157208301305129
1.4341370463637406,-0.7172914886792151
1.4372786390173302,-0.7188572259728347
1.4404202316709203,-0.7204177455862298
1.4435618243245099,-0.7219728392688964
1.4467034169780997,-0.7235224105344886
1.4498450096316895,-0.7250665000357968
1.4529866022852793,-0.7266053121174957
1.4561281949388689,-0.7281392416521950
1.4592697875924590,-0.7296688999161806
1.4624113802460488,-0.7311951378467686
1.4655529728996384,-0.7327190645448313
1.4686945655532284,-0.7342420583519462
1.4718361582068180,-0.7357657672598195
1.4749777508604078,-0.7372920948320877
1.4781193435139977,-0.7388231672861967
1.4812609361675875,-0.7403612769710018
1.4844025288211771,-0.7419087972903350
1.4875441214747671,-0.7434680643076428
1.4906857141283567,-0.7450412210096429
1.4938273067819465,-0.7466300217450258
1.4969688994355366,-0.7482355969795191
1.5001104920891262,-0.7498581825725900
1.5032520847427160,-0.7514968237022475
1.5063936773963058,-0.7531490718455441
1.5095352700498956,-0.7548107044875573
1.5126768627034852,-0.7564755122986514
1.5158184553570753,-0.7581352185177582
1.5189600480106649,-0.7597796217786486
1.5221016406642547,-0.7613970885977058
1.5252432333178447,-0.7629755668092726
1.5283848259714343,-0.7645043443877847
1.5315264186250241,-0.7659768238184331
1.5346680112786140,-0.7673945655269842
1.5378096039322038,-0.7687726227362414
1.5409511965857934,-0.7701453968302733
1.5440927892393834,-0.7715702831032933
1.5472343818929730,-0.7731227846011579
1.5503759745465628,-0.7748731134049986
1.5535175672001527,-0.7768379215120025
1.5566591598537425,-0.7789233738906777
1.5598007525073323,-0.7809098257861277
1.5629423451609221,-0.7825215927832806
1.5660839378145119,-0.7835462832776908
1.5692255304681015,-0.7839091858834660
1.5723671231216916,-0.7836604740949819
1.5755087157752812,-0.7829158040609671
1.5786503084288710,-0.7818031669162535
1.5817919010824608,-0.7804349741463832
1.5849334937360506,-0.7788998205509610
1.5880750863896402,-0.7772637443606253
1.5912166790432303,-0.7755743842981231
1.5943582716968201,-0.7738651706294959
1.5974998643504097,-0.7721587296825715
1.6006414570039997,-0.7704694832664747
1.6037830496575893,-0.7688056336588407
1.6069246423111792,-0.7671707190406032
1.6100662349647690,-0.7655648672645773
1.6132078276183588,-0.7639858239416422
1.6163494202719484,-0.7624297966509881
1.6194910129255384,-0.7608921386872409
1.6226326055791280,-0.7593678879587282
1.6257741982327178,-0.7578521747653795
1.6289157908863079,-0.7563405129124223
1.6320573835398975,-0.7548289899543664
1.6351989761934873,-0.7533143732763443
1.6383405688470771,-0.7517941488057472
1.6414821615006669,-0.7502665083796100
1.6446237541542565,-0.7487303003359241
1.6477653468078466,-0.7471849559836498
1.6509069394614362,-0.7456304024702690
1.6540485321150260,-0.7440669704044793
1.6571901247686158,-0.7424953025516488
1.6603317174222056,-0.7409162680969442
1.6634733100757955,-0.7393308854168715
1.6666149027293853,-0.7377402550311204
1.6697564953829751,-0.7361455034145488
1.6728980880365647,-0.7345477376095400
1.6760396806901547,-0.7329480100582162
1.6791812733437443,-0.7313472927354274
1.6823228659973342,-0.7297464594702584
1.6854644586509240,-0.7281462752625023
1.6886060513045138,-0.7265473914012388
1.6917476439581034,-0.7249503452504890
1.6948892366116934,-0.7233555636616578
1.6980308292652833,-0.7217633690880920
1.7011724219188729,-0.7201739876018205
1.7043140145724629,-0.7185875581375245
1.7074556072260525,-0.7170041424082173
1.7105971998796423,-0.7154237350470409
1.7137387925332321,-0.7138462736279740
1.7168803851868220,-0.7122716483040290
1.7200219778404116,-0.7106997108747980
1.7231635704940016,-0.7091302831563661
1.7263051631475914,-0.7075631645766923
1.7294467558011810,-0.7059981389596189
1.7325883484547711,-0.7044349804919823
1.7357299411083607,-0.7028734588920554
1.7388715337619505,-0.7013133438149088
1.7420131264155403,-0.6997544085424593
1.7451547190691301,-0.6981964330136967
1.7482963117227197,-0.6966392062550434
1.7514379043763098,-0.6950825282724354
1.7545794970298993,-0.6935262114663572
1.7577210896834892,-0.6919700816291948
1.7608626823370792,-0.6904139785812871
1.7640042749906688,-0.6888577564983256
1.7671458676442586,-0.6873012839786453
1.7702874602978484,-0.6857444438945473
1.7734290529514383,-0.6841871330673432
1.7765706456050279,-0.6826292618015002
1.7797122382586179,-0.6810707533090344
1.7828538309122075,-0.6795115430513489
1.7859954235657973,-0.6779515780220351
1.7891370162193871,-0.6763908159907440
1.7922786088729770,-0.6748292247251694
1.7954202015265668,-0.6732667812053754
1.7985617941801566,-0.6717034708422516
1.8017033868337464,-0.6701392867096588
1.8048449794873360,-0.6685742287978992
1.8079865721409261,-0.6670083032944796
1.8111281647945157,-0.6654415218966786
1.8142697574481055,-0.6638739011591687
1.8174113501016953,-0.6623054618789151
1.8205529427552851,-0.6607362285186703
1.8236945354088747,-0.6591662286696303
1.8268361280624648,-0.6575954925532445
1.8299777207160546,-0.6560240525616379
1.8331193133696442,-0.6544519428357343
1.8362609060232342,-0.6528791988798602
1.8394024986768238,-0.6513058572113670
1.8425440913304136,-0.6497319550436328
1.8456856839840035,-0.6481575300007076
1.8488272766375933,-0.6465826198617782
1.8519688692911829,-0.6450072623335863
1.8551104619447729,-0.6434314948489493
1.8582520545983625,-0.6418553543895299
1.8613936472519523,-0.6402788773310513
1.8645352399055424,-0.6387020993092051
1.8676768325591320,-0.6371250551045736
1.8708184252127218,-0.6355477785449313
1.8739600178663116,-0.6339703024234242
1.8771016105199014,-0.6323926584311462
1.8802432031734910,-0.6308148771027786
1.8833847958270811,-0.6292369877739931
1.8865263884806707,-0.6276590185494414
1.8896679811342605,-0.6260809962802224
1.8928095737878503,-0.6245029465497983
1.8959511664414401,-0.6229248936674221
1.8990927590950299,-0.6213468606681963
1.9022343517486198,-0.6197688693189778
1.9053759444022096,-0.6181909401293874
1.9085175370557992,-0.6166130923672677
1.9116591297093892,-0.6150353440779793
1.9148007223629788,-0.6134577121069898
1.9179423150165686,-0.6118802121252545
1.9210839076701585,-0.6103028586569528
1.9242255003237483,-0.6087256651091610
1.9273670929773381,-0.6071486438031157
1.9305086856309279,-0.6055718060067385
1.9336502782845177,-0.6039951619681322
1.9367918709381073,-0.6024187209498039
1.9399334635916974,-0.6008424912633652
1.9430750562452870,-0.5992664803045424
1.9462166488988768,-0.5976906945882955
1.9493582415524666,-0.5961151397838937
1.9524998342060564,-0.5945398207498386
1.9556414268596460,-0.5929647415684794
1.9587830195132361,-0.5913899055802541
1.9619246121668259,-0.5898153154174605
1.9650662048204155,-0.5882409730374665
1.9682077974740055,-0.5866668797553326
1.9713493901275951,-0.5850930362757635
1.9744909827811850,-0.5835194427243613
1.9776325754347748,-0.5819460986781545
1.9807741680883646,-0.5803730031953541
1.9839157607419542,-0.5788001548443362
1.9870573533955442,-0.5772275517318310
1.9901989460491338,-0.5756551915302995
1.9933405387027237,-0.5740830715045010
1.9964821313563137,-0.5725111885372547
1.9996237240099033,-0.5709395391543729
2.0027653166634933,-0.5693681195488010
2.0059069093170829,-0.5677969256039496
2.0090485019706730,-0.5662259529162231
2.0121900946242626,-0.5646551968167801
2.0153316872778522,-0.5630846523925049
2.0184732799314422,-0.5615143145062254
2.0216148725850318,-0.5599441778161824
2.0247564652386214,-0.5583742367947652
2.0278980578922114,-0.5568044857465212
2.0310396505458015,-0.5552349188254762
2.0341812431993911,-0.5536655300517483
2.0373228358529811,-0.5520963133275056
2.0404644285065707,-0.5505272624522530
2.0436060211601603,-0.5489583711374919
2.0467476138137504,-0.5473896330207433
2.0498892064673400,-0.5458210416789708
2.0530307991209296,-0.5442525906414035
2.0561723917745196,-0.5426842734017926
2.0593139844281096,-0.5411160834300981
2.0624555770816992,-0.5395480141836254
2.0655971697352888,-0.5379800591176525
2.0687387623888789,-0.5364122116955127
2.0718803550424685,-0.5348444653982011
2.0750219476960585,-0.5332768137334803
2.0781635403496481,-0.5317092502445238
2.0813051330032382,-0.5301417685180925
2.0844467256568278,-0.5285743621922747
2.0875883183104174,-0.5270070249637903
2.0907299109640070,-0.5254397505948830
2.0938715036175974,-0.5238725329198023
2.0970130962711870,-0.5223053658509000
2.1001546889247766,-0.5207382433843406
2.1032962815783667,-0.5191711596054496
2.1064378742319563,-0.5176041086937083
2.1095794668855459,-0.5160370849273976
2.1127210595391359,-0.5144700826879177
2.1158626521927260,-0.5129030964637834
2.1190042448463156,-0.5113361208543090
2.1221458374999052,-0.5097691505729948
2.1252874301534947,-0.5082021804506270
2.1284290228070848,-0.5066352054380936
2.1315706154606748,-0.5050682206089406
2.1347122081142644,-0.5035012211616604
2.1378538007678545,-0.5019342024217311
2.1409953934214441,-0.5003671598434328
2.1441369860750337,-0.4988000890114050
2.1472785787286233,-0.4972329856420072
2.1504201713822138,-0.4956658455844552
2.1535617640358033,-0.4940986648217538
2.1567033566893929,-0.4925314394714327
2.1598449493429825,-0.4909641657860998
2.1629865419965726,-0.4893968401538059
2.1661281346501622,-0.4878294590982455
2.1692697273037522,-0.4862620192787874
2.1724113199573423,-0.4846945174903480
2.1755529126109319,-0.4831269506631178
2.1786945052645215,-0.4815593158621417
2.1818360979181111,-0.4799916102867615
2.1849776905717011,-0.4784238312699334
2.1881192832252911,-0.4768559762774182
2.1912608758788807,-0.4752880429068523
2.1944024685324703,-0.4737200288867167
2.1975440611860604,-0.4721519320751872
2.2006856538396500,-0.4705837504588990
2.2038272464932396,-0.4690154821516079
2.2069688391468301,-0.4674471253927668
2.2101104318004197,-0.4658786785460207
2.2132520244540093,-0.4643101400976209
2.2163936171075989,-0.4627415086547664
2.2195352097611889,-0.4611727829438780
2.2226768024147785,-0.4596039618088107
2.2258183950683685,-0.4580350442090056
2.2289599877219586,-0.4564660292175845
2.2321015803755482,-0.4548969160193983
2.2352431730291378,-0.4533277039090273
2.2383847656827274,-0.4517583922887373
2.2415263583363174,-0.4501889806664028
2.2446679509899075,-0.4486194686533879
2.2478095436434971,-0.4470498559624022
2.2509511362970867,-0.4454801424053230
2.2540927289506767,-0.4439103278909996
2.2572343216042663,-0.4423404124230276
2.2603759142578559,-0.4407703960975162
2.2635175069114464,-0.4392002791008249
2.2666590995650360,-0.4376300617073050
2.2698006922186256,-0.4360597442770120
2.2729422848722152,-0.4344893272534296
2.2760838775258052,-0.4329188111611729
2.2792254701793948,-0.4313481966036978
2.2823670628329848,-0.4297774842610085
2.2855086554865744,-0.4282066748873657
2.2886502481401645,-0.4266357693089961
2.2917918407937541,-0.4250647684218159
2.2949334334473437,-0.4234936731891504
2.2980750261009337,-0.4219224846394722
2.3012166187545238,-0.4203512038641505
2.3043582114081134,-0.4187798320152039
2.3074998040617030,-0.4172083703030780
2.3106413967152930,-0.4156368199944317
2.3137829893688826,-0.4140651824099481
2.3169245820224722,-0.4124934589221498
2.3200661746760618,-0.4109216509532553
2.3232077673296523,-0.4093497599730300
2.3263493599832419,-0.4077777874966841
2.3294909526368315,-0.4062057350827746
2.3326325452904215,-0.4046336043311402
2.3357741379440111,-0.4030613968808588
2.3389157305976012,-0.4014891144082300
2.3420573232511908,-0.3999167586247854
2.3451989159047808,-0.3983443312753203
2.3483405085583704,-0.3967718341359620
2.3514821012119600,-0.3951992690122544
2.3546236938655496,-0.3936266377372864
2.3577652865191401,-0.3920539421698311
2.3609068791727297,-0.3904811841925308
2.3640484718263193,-0.3889083657101050
2.3671900644799093,-0.3873354886475827
2.3703316571334989,-0.3857625549485799
2.3734732497870885,-0.3841895665735917
2.3766148424406781,-0.3826165254983280
2.3797564350942686,-0.3810434337120748
2.3828980277478582,-0.3794702932160858
2.3860396204014478,-0.3778971060220096
2.3891812130550374,-0.3763238741503441
2.3923228057086274,-0.3747505996289274
2.3954643983622175,-0.3731772844914572
2.3986059910158071,-0.3716039307760389
2.4017475836693971,-0.3700305405237744
2.4048891763229867,-0.3684571157773745
2.4080307689765763,-0.3668836585798047
2.4111723616301659,-0.3653101709729645
2.4143139542837564,-0.3637366549963945
2.4174555469373460,-0.3621631126860233
2.4205971395909356,-0.3605895460729293
2.4237387322445252,-0.3590159571821503
2.4268803248981152,-0.3574423480315148
2.4300219175517048,-0.3558687206305037
2.4331635102052944,-0.3542950769791475
2.4363051028588849,-0.3527214190669444
2.4394466955124745,-0.3511477488718182
2.4425882881660641,-0.3495740683590992
2.4457298808196537,-0.3480003794805369
2.4488714734732437,-0.3464266841733383
2.4520130661268338,-0.3448529843592392
2.4551546587804234,-0.3432792819436004
2.4582962514340130,-0.3417055788145346
2.4614378440876030,-0.3401318768420551
2.4645794367411926,-0.3385581778772619
2.4677210293947822,-0.3369844837515412
2.4708626220483727,-0.3354107962758049
2.4740042147019623,-0.3338371172397469
2.4771458073555519,-0.3322634484111281
2.4802874000091415,-0.3306897915350880
2.4834289926627315,-0.3291161483334792
2.4865705853163211,-0.3275425205042307
2.4897121779699107,-0.3259689097207255
2.4928537706235008,-0.3243953176312168
2.4959953632770908,-0.3228217458582545
2.4991369559306804,-0.3212481959981417
2.5022785485842700,-0.3196746696204136
2.5054201412378601,-0.3181011682673335
2.5085617338914501,-0.3165276934534190
2.5117033265450397,-0.3149542466649828
2.5148449191986293,-0.3133808293596971
2.5179865118522193,-0.3118074429661782
2.5211281045058089,-0.3102340888835958
2.5242696971593985,-0.3086607684812928
2.5274112898129881,-0.3070874830984335
2.5305528824665786,-0.3055142340436670
2.5336944751201682,-0.3039410225948119
2.5368360677737578,-0.3023678499985541
2.5399776604273478,-0.3007947174701675
2.5431192530809374,-0.2992216261932530
2.5462608457345270,-0.2976485773194898
2.5494024383881171,-0.2960755719684071
2.5525440310417071,-0.2945026112271735
2.5556856236952967,-0.2929296961503980
2.5588272163488863,-0.2913568277599515
2.5619688090024759,-0.2897840070447999
2.5651104016560664,-0.2882112349608545
2.5682519943096560,-0.2866385124308394
2.5713935869632456,-0.2850658403441655
2.5745351796168356,-0.2834932195568252
2.5776767722704252,-0.2819206508913015
2.5808183649240148,-0.2803481351364833
2.5839599575776044,-0.2787756730476035
2.5871015502311949,-0.2772032653461771
2.5902431428847845,-0.2756309127199671
2.5933847355383741,-0.2740586158229482
2.5965263281919637,-0.2724863752752902
2.5996679208455538,-0.2709141916633490
2.6028095134991434,-0.2693420655396750
2.6059511061527334,-0.2677699974230203
2.6090926988063234,-0.2661979877983701
2.6122342914599130,-0.2646260371169734
2.6153758841135026,-0.2630541457963895
2.6185174767670922,-0.2614823142205397
2.6216590694206827,-0.2599105427397763
2.6248006620742723,-0.2583388316709498
2.6279422547278619,-0.2567671812974922
2.6310838473814520,-0.2551955918695050
2.6342254400350416,-0.2536240636038604
2.6373670326886312,-0.2520525966843027
2.6405086253422207,-0.2504811912615661
2.6436502179958112,-0.2489098474534888
2.6467918106494008,-0.2473385653451497
2.6499334033029904,-0.2457673449889949
2.6530749959565800,-0.2441961864049848
2.6562165886101701,-0.2426250895807365
2.6593581812637597,-0.2410540544716845
2.6624997739173497,-0.2394830810012336
2.6656413665709398,-0.2379121690609308
2.6687829592245293,-0.2363413185106318
2.6719245518781189,-0.2347705291786810
2.6750661445317085,-0.2331998008620891
2.6782077371852990,-0.2316291333267249
2.6813493298388886,-0.2300585263075028
2.6844909224924782,-0.2284879795085787
2.6876325151460678,-0.2269174926035526
2.6907741077996579,-0.2253470652356686
2.6939157004532475,-0.2237766970180299
2.6970572931068371,-0.2222063875338022
2.7001988857604275,-0.2206361363364349
2.7033404784140171,-0.2190659429498806
2.7064820710676067,-0.2174958068688131
2.7096236637211963,-0.2159257275588555
2.7127652563747864,-0.2143557044568078
2.7159068490283760,-0.2127857369708792
2.7190484416819660,-0.2112158244809185
2.7221900343355556,-0.2096459663386532
2.7253316269891457,-0.2080761618679269
2.7284732196427353,-0.2065064103649394
2.7316148122963249,-0.2049367110984908
2.7347564049499153,-0.2033670633102231
2.7378979976035049,-0.2017974662148708
2.7410395902570945,-0.2002279190005042
2.7441811829106841,-0.1986584208287827
2.7473227755642742,-0.1970889708352026
2.7504643682178638,-0.1955195681293525
2.7536059608714534,-0.1939502117951643
2.7567475535250434,-0.1923809008911679
2.7598891461786335,-0.1908116344507462
2.7630307388322231,-0.1892424114823946
2.7661723314858127,-0.1876732309699710
2.7693139241394027,-0.1861040918729615
2.7724555167929923,-0.1845349931267321
2.7755971094465823,-0.1829659336427905
2.7787387021001719,-0.1813969123090438
2.7818802947537620,-0.1798279279900575
2.7850218874073516,-0.1782589795273158
2.7881634800609412,-0.1766900657394799
2.7913050727145308,-0.1751211854226474
2.7944466653681213,-0.1735523373506116
2.7975882580217108,-0.1719835202751225
2.8007298506753004,-0.1704147329261426
2.8038714433288905,-0.1688459740121062
2.8070130359824801,-0.1672772422201809
2.8101546286360697,-0.1657085362165206
2.8132962212896597,-0.1641398546465249
2.8164378139432498,-0.1625711961350976
2.8195794065968394,-0.1610025592868992
2.8227209992504290,-0.1594339426866051
2.8258625919040186,-0.1578653448991585
2.8290041845576086,-0.1562967644700249
2.8321457772111986,-0.1547281999254444
2.8352873698647882,-0.1531596497726853
2.8384289625183783,-0.1515911125002934
2.8415705551719679,-0.1500225865783426
2.8447121478255575,-0.1484540704586842
2.8478537404791471,-0.1468855625751943
2.8509953331327376,-0.1453170613440203
2.8541369257863272,-0.1437485651638293
2.8572785184399168,-0.1421800724160462
2.8604201110935064,-0.1406115814651042
2.8635617037470964,-0.1390430906586798
2.8667032964006860,-0.1374745983279392
2.8698448890542760,-0.1359061027877714
2.8729864817078661,-0.1343376023370325
2.8761280743614557,-0.1327690952587750
2.8792696670150453,-0.1312005798204880
2.8824112596686349,-0.1296320542743274
2.8855528523222249,-0.1280635168573486
2.8886944449758150,-0.1264949657917367
2.8918360376294046,-0.1249263992850363
2.8949776302829942,-0.1233578155303753
2.8981192229365842,-0.1217892127066935
2.9012608155901738,-0.1202205889789657
2.9044024082437634,-0.1186519424984225
2.9075440008973539,-0.1170832714027726
2.9106855935509435,-0.1155145738164206
2.9138271862045331,-0.1139458478506839
2.9169687788581227,-0.1123770916040087
2.9201103715117127,-0.1108083031621832
2.9232519641653023,-0.1092394805985509
2.9263935568188923,-0.1076706219742178
2.9295351494724819,-0.1061017253382637
2.9326767421260720,-0.1045327887279479
2.9358183347796616,-0.1029638101689136
2.9389599274332512,-0.1013947876753910
2.9421015200868412,-0.0998257192503987
2.9452431127404313,-0.0982566028859435
2.9483847053940209,-0.0966874365632179
2.9515262980476105,-0.0951182182527952
2.9546678907012005,-0.0935489459148238
2.9578094833547901,-0.0919796174992203
2.9609510760083797,-0.0904102309458583
2.9640926686619697,-0.0888407841847571
2.9672342613155598,-0.0872712751362696
2.9703758539691494,-0.0857017017112664
2.9735174466227390,-0.0841320618113179
2.9766590392763290,-0.0825623533288756
2.9798006319299186,-0.0809925741474535
2.9829422245835087,-0.0794227221418020
2.9860838172370983,-0.0778527951780865
2.9892254098906883,-0.0762827911140595
2.9923670025442779,-0.0747127077992330
2.9955085951978675,-0.0731425430750488
2.9986501878514571,-0.0715722947750459
3.0017917805050476,-0.0700019607250277
3.0049333731586372,-0.0684315387432271
3.0080749658122268,-0.0668610266404678
3.0112165584658168,-0.0652904222203256
3.0143581511194064,-0.0637197232792895
3.0174997437729960,-0.0621489276069162
3.0206413364265861,-0.0605780329859874
3.0237829290801761,-0.0590070371926634
3.0269245217337657,-0.0574359379966353
3.0300661143873553,-0.0558647331612743
3.0332077070409453,-0.0542934204437803
3.0363492996945349,-0.0527219975953302
3.0394908923481250,-0.0511504623612206
3.0426324850017146,-0.0495788124810130
3.0457740776553046,-0.0480070456886735
3.0489156703088942,-0.0464351597127143
3.0520572629624838,-0.0448631522763303
3.0551988556160734,-0.0432910210975361
3.0583404482696639,-0.0417187638893005
3.0614820409232535,-0.0401463783596802
3.0646236335768431,-0.0385738622119496
3.0677652262304331,-0.0370012131447313
3.0709068188840227,-0.0354284288521246
3.0740484115376123,-0.0338555070238306
3.0771900041912024,-0.0322824453452772
3.0803315968447924,-0.0307092414977433
3.0834731894983820,-0.0291358931584790
3.0866147821519716,-0.0275623980008254
3.0897563748055612,-0.0259887536943338
3.0928979674591512,-0.0244149579048812
3.0960395601127413,-0.0228410082947867
3.0991811527663309,-0.0212669025229243
3.1023227454199209,-0.0196926382448343
3.1054643380735105,-0.0181182131128354
3.1086059307271001,-0.0165436247761319
3.1117475233806897,-0.0149688708809224
3.1148891160342802,-0.0133939490705047
3.1180307086878698,-0.0118188569853822
3.1211723013414594,-0.0102435922633642
3.1243138939950490,-0.0086681525396693
3.1274554866486390,-0.0070925354470247
3.1305970793022286,-0.0055167386157656
3.1337386719558187,-0.0039407596739315
3.1368802646094087,-0.0023645962473626
3.1400218572629983,-0.0007882459597944


==> Graphics/Data/Delta/SolExact.csv <==
a,b
0.0015707963267949,-0.0007853981633974
0.0047123889803847,-0.0023561944901923
0.0078539816339745,-0.0039269908169872
0.0109955742875643,-0.0054977871437821
0.0141371669411541,-0.0070685834705770
0.0172787595947439,-0.0086393797973719
0.0204203522483337,-0.0102101761241669
0.0235619449019234,-0.0117809724509618
0.0267035375555132,-0.0133517687777566
0.0298451302091030,-0.0149225651045515
0.0329867228626928,-0.0164933614313464
0.0361283155162826,-0.0180641577581413
0.0392699081698724,-0.0196349540849362
0.0424115008234622,-0.0212057504117311
0.0455530934770520,-0.0227765467385260
0.0486946861306418,-0.0243473430653209
0.0518362787842316,-0.0259181393921158
0.0549778714378214,-0.0274889357189106
0.0581194640914112,-0.0290597320457056
0.0612610567450010,-0.0306305283725005
0.0644026493985907,-0.0322013246992954
0.0675442420521806,-0.0337721210260903
0.0706858347057703,-0.0353429173528852
0.0738274273593601,-0.0369137136796801
0.0769690200129499,-0.0384845100064750
0.0801106126665397,-0.0400553063332698
0.0832522053201295,-0.0416261026600647
0.0863937979737193,-0.0431968989868596
0.0895353906273091,-0.0447676953136545
0.0926769832808989,-0.0463384916404495
0.0958185759344887,-0.0479092879672444
0.0989601685880785,-0.0494800842940393
0.1021017612416683,-0.0510508806208342
0.1052433538952581,-0.0526216769476291
0.1083849465488479,-0.0541924732744239
0.1115265392024377,-0.0557632696012188
0.1146681318560274,-0.0573340659280137
0.1178097245096172,-0.0589048622548086
0.1209513171632070,-0.0604756585816035
0.1240929098167968,-0.0620464549083984
0.1272345024703866,-0.0636172512351934
0.1303760951239764,-0.0651880475619883
0.1335176877775662,-0.0667588438887831
0.1366592804311560,-0.0683296402155780
0.1398008730847458,-0.0699004365423729
0.1429424657383356,-0.0714712328691678
0.1460840583919254,-0.0730420291959627
0.1492256510455152,-0.0746128255227576
0.1523672436991050,-0.0761836218495525
0.1555088363526948,-0.0777544181763474
0.1586504290062846,-0.0793252145031422
0.1617920216598743,-0.0808960108299371
0.1649336143134641,-0.0824668071567320
0.1680752069670539,-0.0840376034835270
0.1712167996206437,-0.0856083998103219
0.1743583922742335,-0.0871791961371168
0.1774999849278233,-0.0887499924639117
0.1806415775814131,-0.0903207887907066
0.1837831702350029,-0.0918915851175015
0.1869247628885927,-0.0934623814442963
0.1900663555421825,-0.0950331777710912
0.1932079481957723,-0.0966039740978861
0.1963495408493621,-0.0981747704246810
0.1994911335029519,-0.0997455667514759
0.2026327261565417,-0.1013163630782709
0.2057743188101315,-0.1028871594050658
0.2089159114637212,-0.1044579557318606
0.2120575041173110,-0.1060287520586555
0.2151990967709008,-0.1075995483854504
0.2183406894244906,-0.1091703447122453
0.2214822820780804,-0.1107411410390402
0.2246238747316702,-0.1123119373658351
0.2277654673852600,-0.1138827336926300
0.2309070600388498,-0.1154535300194249
0.2340486526924396,-0.1170243263462198
0.2371902453460294,-0.1185951226730146
0.2403318379996192,-0.1201659189998096
0.2434734306532090,-0.1217367153266045
0.2466150233067987,-0.1233075116533994
0.2497566159603886,-0.1248783079801943
0.2528982086139783,-0.1264491043069892
0.2560398012675681,-0.1280199006337841
0.2591813939211579,-0.1295906969605789
0.2623229865747477,-0.1311614932873739
0.2654645792283375,-0.1327322896141687
0.2686061718819273,-0.1343030859409636
0.2717477645355171,-0.1358738822677585
0.2748893571891069,-0.1374446785945534
0.2780309498426967,-0.1390154749213484
0.2811725424962865,-0.1405862712481433
0.2843141351498763,-0.1421570675749382
0.2874557278034661,-0.1437278639017330
0.2905973204570558,-0.1452986602285279
0.2937389131106457,-0.1468694565553228
0.2968805057642355,-0.1484402528821177
0.3000220984178252,-0.1500110492089126
0.3031636910714151,-0.1515818455357075
0.3063052837250048,-0.1531526418625024
0.3094468763785946,-0.1547234381892972
0.3125884690321845,-0.1562942345160923
0.3157300616857742,-0.1578650308428871
0.3188716543393640,-0.1594358271696820
0.3220132469929538,-0.1610066234964769
0.3251548396465436,-0.1625774198232718
0.3282964323001334,-0.1641482161500667
0.3314380249537232,-0.1657190124768616
0.3345796176073130,-0.1672898088036565
0.3377212102609027,-0.1688606051304513
0.3408628029144926,-0.1704314014572463
0.3440043955680824,-0.1720021977840411
0.3471459882216721,-0.1735729941108360
0.3502875808752620,-0.1751437904376310
0.3534291735288517,-0.1767145867644259
0.3565707661824415,-0.1782853830912208
0.3597123588360313,-0.1798561794180157
0.3628539514896211,-0.1814269757448106
0.3659955441432109,-0.1829977720716054
0.3691371367968007,-0.1845685683984004
0.3722787294503905,-0.1861393647251952
0.3754203221039802,-0.1877101610519901
0.3785619147575701,-0.1892809573787850
0.3817035074111599,-0.1908517537055799
0.3848451000647496,-0.1924225500323749
0.3879866927183395,-0.1939933463591698
0.3911282853719292,-0.1955641426859647
0.3942698780255190,-0.1971349390127595
0.3974114706791089,-0.1987057353395545
0.4005530633326986,-0.2002765316663493
0.4036946559862884,-0.2018473279931442
0.4068362486398782,-0.2034181243199391
0.4099778412934680,-0.2049889206467340
0.4131194339470578,-0.2065597169735289
0.4162610266006476,-0.2081305133003238
0.4194026192542374,-0.2097013096271187
0.4225442119078271,-0.2112721059539135
0.4256858045614170,-0.2128429022807085
0.4288273972150068,-0.2144136986075034
0.4319689898685966,-0.2159844949342983
0.4351105825221864,-0.2175552912610932
0.4382521751757761,-0.2191260875878881
0.4413937678293659,-0.2206968839146830
0.4445353604829558,-0.2222676802414779
0.4476769531365455,-0.2238384765682728
0.4508185457901353,-0.2254092728950676
0.4539601384437251,-0.2269800692218625
0.4571017310973149,-0.2285508655486574
0.4602433237509047,-0.2301216618754524
0.4633849164044945,-0.2316924582022473
0.4665265090580843,-0.2332632545290422
0.4696681017116741,-0.2348340508558371
0.4728096943652639,-0.2364048471826319
0.4759512870188536,-0.2379756435094268
0.4790928796724435,-0.2395464398362217
0.4822344723260333,-0.2411172361630166
0.4853760649796230,-0.2426880324898115
0.4885176576332128,-0.2442588288166064
0.4916592502868026,-0.2458296251434013
0.4948008429403924,-0.2474004214701963
0.4979424355939822,-0.2489712177969912
0.5010840282475720,-0.2505420141237860
0.5042256209011617,-0.2521128104505809
0.5073672135547516,-0.2536836067773758
0.5105088062083414,-0.2552544031041707
0.5136503988619312,-0.2568251994309656
0.5167919915155210,-0.2583959957577605
0.5199335841691107,-0.2599667920845554
0.5230751768227005,-0.2615375884113502
0.5262167694762904,-0.2631083847381452
0.5293583621298801,-0.2646791810649400
0.5324999547834699,-0.2662499773917349
0.5356415474370597,-0.2678207737185299
0.5387831400906495,-0.2693915700453248
0.5419247327442394,-0.2709623663721197
0.5450663253978292,-0.2725331626989146
0.5482079180514189,-0.2741039590257095
0.5513495107050087,-0.2756747553525043
0.5544911033585985,-0.2772455516792993
0.5576326960121882,-0.2788163480060941
0.5607742886657781,-0.2803871443328890
0.5639158813193679,-0.2819579406596839
0.5670574739729576,-0.2835287369864787
0.5701990666265475,-0.2850995333132738
0.5733406592801373,-0.2866703296400687
0.5764822519337270,-0.2882411259668635
0.5796238445873169,-0.2898119222936584
0.5827654372409067,-0.2913827186204533
0.5859070298944964,-0.2929535149472482
0.5890486225480862,-0.2945243112740431
0.5921902152016760,-0.2960951076008380
0.5953318078552657,-0.2976659039276329
0.5984734005088556,-0.2992367002544278
0.6016149931624454,-0.3008074965812227
0.6047565858160352,-0.3023782929080176
0.6078981784696250,-0.3039490892348125
0.6110397711232148,-0.3055198855616074
0.6141813637768045,-0.3070906818884023
0.6173229564303944,-0.3086614782151972
0.6204645490839842,-0.3102322745419921
0.6236061417375739,-0.3118030708687869
0.6267477343911637,-0.3133738671955819
0.6298893270447535,-0.3149446635223768
0.6330309196983432,-0.3165154598491716
0.6361725123519331,-0.3180862561759665
0.6393141050055230,-0.3196570525027615
0.6424556976591127,-0.3212278488295564
0.6455972903127025,-0.3227986451563513
0.6487388829662923,-0.3243694414831462
0.6518804756198820,-0.3259402378099410
0.6550220682734719,-0.3275110341367359
0.6581636609270617,-0.3290818304635308
0.6613052535806514,-0.3306526267903257
0.6644468462342412,-0.3322234231171206
0.6675884388878310,-0.3337942194439155
0.6707300315414209,-0.3353650157707104
0.6738716241950107,-0.3369358120975053
0.6770132168486005,-0.3385066084243002
0.6801548095021902,-0.3400774047510951
0.6832964021557800,-0.3416482010778900
0.6864379948093698,-0.3432189974046849
0.6895795874629596,-0.3447897937314798
0.6927211801165494,-0.3463605900582747
0.6958627727701392,-0.3479313863850696
0.6990043654237289,-0.3495021827118645
0.7021459580773187,-0.3510729790386594
0.7052875507309087,-0.3526437753654543
0.7084291433844984,-0.3542145716922492
0.7115707360380882,-0.3557853680190441
0.7147123286916780,-0.3573561643458390
0.7178539213452677,-0.3589269606726339
0.7209955139988575,-0.3604977569994288
0.7241371066524473,-0.3620685533262237
0.7272786993060371,-0.3636393496530185
0.7304202919596269,-0.3652101459798134
0.7335618846132167,-0.3667809423066083
0.7367034772668064,-0.3683517386334032
0.7398450699203963,-0.3699225349601982
0.7429866625739862,-0.3714933312869931
0.7461282552275759,-0.3730641276137879
0.7492698478811657,-0.3746349239405828
0.7524114405347555,-0.3762057202673778
0.7555530331883452,-0.3777765165941726
0.7586946258419350,-0.3793473129209675
0.7618362184955249,-0.3809181092477624
0.7649778111491146,-0.3824889055745573
0.7681194038027044,-0.3840597019013522
0.7712609964562943,-0.3856304982281472
0.7744025891098840,-0.3872012945549420
0.7775441817634738,-0.3887720908817369
0.7806857744170637,-0.3903428872085318
0.7838273670706534,-0.3919136835353267
0.7869689597242432,-0.3934844798621216
0.7901105523778330,-0.3950552761889165
0.7932521450314227,-0.3966260725157114
0.7963937376850125,-0.3981968688425063
0.7995353303386024,-0.3997676651693012
0.8026769229921921,-0.4013384614960960
0.8058185156457820,-0.4029092578228910
0.8089601082993718,-0.4044800541496859
0.8121017009529615,-0.4060508504764808
0.8152432936065513,-0.4076216468032757
0.8183848862601412,-0.4091924431300706
0.8215264789137309,-0.4107632394568654
0.8246680715673207,-0.4123340357836603
0.8278096642209105,-0.4139048321104553
0.8309512568745002,-0.4154756284372501
0.8340928495280900,-0.4170464247640450
0.8372344421816799,-0.4186172210908399
0.8403760348352697,-0.4201880174176348
0.8435176274888595,-0.4217588137444298
0.8466592201424493,-0.4233296100712247
0.8498008127960390,-0.4249004063980195
0.8529424054496288,-0.4264712027248144
0.8560839981032187,-0.4280419990516093
0.8592255907568084,-0.4296127953784042
0.8623671834103982,-0.4311835917051991
0.8655087760639880,-0.4327543880319940
0.8686503687175777,-0.4343251843587889
0.8717919613711677,-0.4358959806855838
0.8749335540247575,-0.4374667770123787
0.8780751466783472,-0.4390375733391736
0.8812167393319370,-0.4406083696659685
0.8843583319855268,-0.4421791659927634
0.8874999246391165,-0.4437499623195583
0.8906415172927064,-0.4453207586463532
0.8937831099462962,-0.4468915549731481
0.8969247025998859,-0.4484623512999429
0.9000662952534757,-0.4500331476267379
0.9032078879070655,-0.4516039439535328
0.9063494805606553,-0.4531747402803277
0.9094910732142452,-0.4547455366071226
0.9126326658678350,-0.4563163329339175
0.9157742585214247,-0.4578871292607123
0.9189158511750145,-0.4594579255875073
0.9220574438286043,-0.4610287219143022
0.9251990364821940,-0.4625995182410970
0.9283406291357839,-0.4641703145678919
0.9314822217893737,-0.4657411108946868
0.9346238144429634,-0.4673119072214817
0.9377654070965532,-0.4688827035482766
0.9409069997501431,-0.4704534998750716
0.9440485924037328,-0.4720242962018664
0.9471901850573227,-0.4735950925286613
0.9503317777109125,-0.4751658888554562
0.9534733703645022,-0.4767366851822511
0.9566149630180920,-0.4783074815090460
0.9597565556716818,-0.4798782778358409
0.9628981483252715,-0.4814490741626358
0.9660397409788614,-0.4830198704894307
0.9691813336324512,-0.4845906668162256
0.9723229262860410,-0.4861614631430205
0.9754645189396308,-0.4877322594698154
0.9786061115932206,-0.4893030557966103
0.9817477042468103,-0.4908738521234052
0.9848892969004002,-0.4924446484502001
0.9880308895539900,-0.4940154447769950
0.9911724822075797,-0.4955862411037898
0.9943140748611695,-0.4971570374305848
0.9974556675147593,-0.4987278337573797
1.0005972601683490,-0.5002986300841745
1.0037388528219389,-0.5018694264109694
1.0068804454755287,-0.5034402227377643
1.0100220381291185,-0.5050110190645593
1.0131636307827083,-0.5065818153913542
1.0163052234362981,-0.5081526117181491
1.0194468160898880,-0.5097234080449440
1.0225884087434776,-0.5112942043717388
1.0257300013970676,-0.5128650006985338
1.0288715940506572,-0.5144357970253286
1.0320131867042470,-0.5160065933521235
1.0351547793578368,-0.5175773896789184
1.0382963720114267,-0.5191481860057133
1.0414379646650163,-0.5207189823325081
1.0445795573186063,-0.5222897786593031
1.0477211499721959,-0.5238605749860979
1.0508627426257857,-0.5254313713128929
1.0540043352793755,-0.5270021676396878
1.0571459279329654,-0.5285729639664827
1.0602875205865552,-0.5301437602932776
1.0634291132401450,-0.5317145566200725
1.0665707058937348,-0.5332853529468674
1.0697122985473244,-0.5348561492736622
1.0728538912009145,-0.5364269456004572
1.0759954838545041,-0.5379977419272520
1.0791370765080939,-0.5395685382540469
1.0822786691616837,-0.5411393345808418
1.0854202618152735,-0.5427101309076368
1.0885618544688631,-0.5442809272344316
1.0917034471224532,-0.5458517235612266
1.0948450397760430,-0.5474225198880215
1.0979866324296326,-0.5489933162148163
1.1011282250832226,-0.5505641125416113
1.1042698177368122,-0.5521349088684061
1.1074114103904020,-0.5537057051952010
1.1105530030439918,-0.5552765015219959
1.1136945956975817,-0.5568472978487908
1.1168361883511713,-0.5584180941755856
1.1199777810047613,-0.5599888905023807
1.1231193736583511,-0.5615596868291756
1.1262609663119407,-0.5631304831559704
1.1294025589655308,-0.5647012794827654
1.1325441516191204,-0.5662720758095602
1.1356857442727102,-0.5678428721363551
1.1388273369263000,-0.5694136684631500
1.1419689295798898,-0.5709844647899449
1.1451105222334794,-0.5725552611167397
1.1482521148870695,-0.5741260574435347
1.1513937075406591,-0.5756968537703295
1.1545353001942489,-0.5772676500971244
1.1576768928478389,-0.5788384464239195
1.1608184855014285,-0.5804092427507143
1.1639600781550183,-0.5819800390775092
1.1671016708086082,-0.5835508354043041
1.1702432634621980,-0.5851216317310990
1.1733848561157876,-0.5866924280578938
1.1765264487693776,-0.5882632243846888
1.1796680414229672,-0.5898340207114836
1.1828096340765570,-0.5914048170382785
1.1859512267301469,-0.5929756133650734
1.1890928193837367,-0.5945464096918683
1.1922344120373265,-0.5961172060186632
1.1953760046909163,-0.5976880023454582
1.1985175973445061,-0.5992587986722531
1.2016591899980957,-0.6008295949990479
1.2048007826516858,-0.6024003913258429
1.2079423753052754,-0.6039711876526377
1.2110839679588652,-0.6055419839794326
1.2142255606124550,-0.6071127803062275
1.2173671532660448,-0.6086835766330224
1.2205087459196344,-0.6102543729598172
1.2236503385732245,-0.6118251692866122
1.2267919312268143,-0.6133959656134071
1.2299335238804039,-0.6149667619402019
1.2330751165339939,-0.6165375582669970
1.2362167091875835,-0.6181083545937918
1.2393583018411733,-0.6196791509205867
1.2424998944947632,-0.6212499472473816
1.2456414871483530,-0.6228207435741765
1.2487830798019426,-0.6243915399009713
1.2519246724555326,-0.6259623362277663
1.2550662651091222,-0.6275331325545611
1.2582078577627120,-0.6291039288813560
1.2613494504163021,-0.6306747252081510
1.2644910430698917,-0.6322455215349458
1.2676326357234815,-0.6338163178617408
1.2707742283770713,-0.6353871141885357
1.2739158210306611,-0.6369579105153306
1.2770574136842507,-0.6385287068421254
1.2801990063378408,-0.6400995031689204
1.2833405989914304,-0.6416702994957152
1.2864821916450202,-0.6432410958225101
1.2896237842986100,-0.6448118921493050
1.2927653769521998,-0.6463826884760999
1.2959069696057897,-0.6479534848028948
1.2990485622593795,-0.6495242811296897
1.3021901549129693,-0.6510950774564846
1.3053317475665589,-0.6526658737832794
1.3084733402201489,-0.6542366701100745
1.3116149328737385,-0.6558074664368693
1.3147565255273284,-0.6573782627636642
1.3178981181809182,-0.6589490590904591
1.3210397108345080,-0.6605198554172540
1.3241813034880978,-0.6620906517440489
1.3273228961416876,-0.6636614480708438
1.3304644887952775,-0.6652322443976387
1.3336060814488671,-0.6668030407244335
1.3367476741024571,-0.6683738370512285
1.3398892667560467,-0.6699446333780233
1.3430308594096365,-0.6715154297048183
1.3461724520632263,-0.6730862260316132
1.3493140447168162,-0.6746570223584081
1.3524556373704057,-0.6762278186852029
1.3555972300239958,-0.6777986150119979
1.3587388226775856,-0.6793694113387928
1.3618804153311752,-0.6809402076655876
1.3650220079847653,-0.6825110039923826
1.3681636006383548,-0.6840818003191774
1.3713051932919447,-0.6856525966459723
1.3744467859455345,-0.6872233929727672
1.3775883785991243,-0.6887941892995622
1.3807299712527139,-0.6903649856263570
1.3838715639063039,-0.6919357819531520
1.3870131565598935,-0.6935065782799468
1.3901547492134834,-0.6950773746067417
1.3932963418670734,-0.6966481709335367
1.3964379345206630,-0.6982189672603315
1.3995795271742528,-0.6997897635871264
1.4027211198278426,-0.7013605599139213
1.4058627124814325,-0.7029313562407162
1.4090043051350221,-0.7045021525675110
1.4121458977886121,-0.7060729488943061
1.4152874904422017,-0.7076437452211009
1.4184290830957915,-0.7092145415478958
1.4215706757493813,-0.7107853378746907
1.4247122684029712,-0.7123561342014856
1.4278538610565610,-0.7139269305282805
1.4309954537101508,-0.7154977268550754
1.4341370463637406,-0.7170685231818703
1.4372786390173302,-0.7186393195086651
1.4404202316709203,-0.7202101158354601
1.4435618243245099,-0.7217809121622549
1.4467034169780997,-0.7233517084890498
1.4498450096316895,-0.7249225048158447
1.4529866022852793,-0.7264933011426397
1.4561281949388689,-0.7280640974694345
1.4592697875924590,-0.7296348937962295
1.4624113802460488,-0.7312056901230244
1.4655529728996384,-0.7327764864498192
1.4686945655532284,-0.7343472827766142
1.4718361582068180,-0.7359180791034090
1.4749777508604078,-0.7374888754302039
1.4781193435139977,-0.7390596717569988
1.4812609361675875,-0.7406304680837937
1.4844025288211771,-0.7422012644105885
1.4875441214747671,-0.7437720607373836
1.4906857141283567,-0.7453428570641784
1.4938273067819465,-0.7469136533909733
1.4969688994355366,-0.7484844497177683
1.5001104920891262,-0.7500552460445631
1.5032520847427160,-0.7516260423713580
1.5063936773963058,-0.7531968386981529
1.5095352700498956,-0.7547676350249478
1.5126768627034852,-0.7563384313517426
1.5158184553570753,-0.7579092276785376
1.5189600480106649,-0.7594800240053324
1.5221016406642547,-0.7610508203321273
1.5252432333178447,-0.7626216166589224
1.5283848259714343,-0.7641924129857172
1.5315264186250241,-0.7657632093125121
1.5346680112786140,-0.7673340056393070
1.5378096039322038,-0.7689048019661019
1.5409511965857934,-0.7704755982928967
1.5440927892393834,-0.7720463946196917
1.5472343818929730,-0.7736171909464865
1.5503759745465628,-0.7751879872732814
1.5535175672001527,-0.7767587836000763
1.5566591598537425,-0.7783295799268712
1.5598007525073323,-0.7799003762536661
1.5629423451609221,-0.7814711725804611
1.5660839378145119,-0.7830419689072560
1.5692255304681015,-0.7846127652340508
1.5723671231216916,-0.7846127652340508
1.5755087157752812,-0.7830419689072560
1.5786503084288710,-0.7814711725804611
1.5817919010824608,-0.7799003762536661
1.5849334937360506,-0.7783295799268712
1.5880750863896402,-0.7767587836000764
1.5912166790432303,-0.7751879872732814
1.5943582716968201,-0.7736171909464865
1.5974998643504097,-0.7720463946196917
1.6006414570039997,-0.7704755982928967
1.6037830496575893,-0.7689048019661019
1.6069246423111792,-0.7673340056393070
1.6100662349647690,-0.7657632093125121
1.6132078276183588,-0.7641924129857172
1.6163494202719484,-0.7626216166589224
1.6194910129255384,-0.7610508203321273
1.6226326055791280,-0.7594800240053325
1.6257741982327178,-0.7579092276785376
1.6289157908863079,-0.7563384313517426
1.6320573835398975,-0.7547676350249478
1.6351989761934873,-0.7531968386981529
1.6383405688470771,-0.7516260423713580
1.6414821615006669,-0.7500552460445631
1.6446237541542565,-0.7484844497177683
1.6477653468078466,-0.7469136533909733
1.6509069394614362,-0.7453428570641785
1.6540485321150260,-0.7437720607373836
1.6571901247686158,-0.7422012644105886
1.6603317174222056,-0.7406304680837937
1.6634733100757955,-0.7390596717569988
1.6666149027293853,-0.7374888754302039
1.6697564953829751,-0.7359180791034090
1.6728980880365647,-0.7343472827766142
1.6760396806901547,-0.7327764864498192
1.6791812733437443,-0.7312056901230244
1.6823228659973342,-0.7296348937962295
1.6854644586509240,-0.7280640974694346
1.6886060513045138,-0.7264933011426397
1.6917476439581034,-0.7249225048158449
1.6948892366116934,-0.7233517084890498
1.6980308292652833,-0.7217809121622549
1.7011724219188729,-0.7202101158354601
1.7043140145724629,-0.7186393195086651
1.7074556072260525,-0.7170685231818703
1.7105971998796423,-0.7154977268550754
1.7137387925332321,-0.7139269305282805
1.7168803851868220,-0.7123561342014856
1.7200219778404116,-0.7107853378746908
1.7231635704940016,-0.7092145415478958
1.7263051631475914,-0.7076437452211009
1.7294467558011810,-0.7060729488943061
1.7325883484547711,-0.7045021525675110
1.7357299411083607,-0.7029313562407162
1.7388715337619505,-0.7013605599139213
1.7420131264155403,-0.6997897635871264
1.7451547190691301,-0.6982189672603315
1.7482963117227197,-0.6966481709335367
1.7514379043763098,-0.6950773746067417
1.7545794970298993,-0.6935065782799469
1.7577210896834892,-0.6919357819531520
1.7608626823370792,-0.6903649856263570
1.7640042749906688,-0.6887941892995622
1.7671458676442586,-0.6872233929727672
1.7702874602978484,-0.6856525966459723
1.7734290529514383,-0.6840818003191774
1.7765706456050279,-0.6825110039923826
1.7797122382586179,-0.6809402076655876
1.7828538309122075,-0.6793694113387928
1.7859954235657973,-0.6777986150119979
1.7891370162193871,-0.6762278186852030
1.7922786088729770,-0.6746570223584081
1.7954202015265668,-0.6730862260316132
1.7985617941801566,-0.6715154297048183
1.8017033868337464,-0.6699446333780233
1.8048449794873360,-0.6683738370512285
1.8079865721409261,-0.6668030407244335
1.8111281647945157,-0.6652322443976387
1.8142697574481055,-0.6636614480708438
1.8174113501016953,-0.6620906517440489
1.8205529427552851,-0.6605198554172540
1.8236945354088747,-0.6589490590904592
1.8268361280624648,-0.6573782627636642
1.8299777207160546,-0.6558074664368693
1.8331193133696442,-0.6542366701100745
1.8362609060232342,-0.6526658737832794
1.8394024986768238,-0.6510950774564846
1.8425440913304136,-0.6495242811296897
1.8456856839840035,-0.6479534848028948
1.8488272766375933,-0.6463826884760999
1.8519688692911829,-0.6448118921493051
1.8551104619447729,-0.6432410958225101
1.8582520545983625,-0.6416702994957153
1.8613936472519523,-0.6400995031689204
1.8645352399055424,-0.6385287068421254
1.8676768325591320,-0.6369579105153306
1.8708184252127218,-0.6353871141885357
1.8739600178663116,-0.6338163178617408
1.8771016105199014,-0.6322455215349458
1.8802432031734910,-0.6306747252081510
1.8833847958270811,-0.6291039288813560
1.8865263884806707,-0.6275331325545612
1.8896679811342605,-0.6259623362277663
1.8928095737878503,-0.6243915399009714
1.8959511664414401,-0.6228207435741765
1.8990927590950299,-0.6212499472473816
1.9022343517486198,-0.6196791509205867
1.9053759444022096,-0.6181083545937918
1.9085175370557992,-0.6165375582669970
1.9116591297093892,-0.6149667619402019
1.9148007223629788,-0.6133959656134071
1.9179423150165686,-0.6118251692866122
1.9210839076701585,-0.6102543729598173
1.9242255003237483,-0.6086835766330224
1.9273670929773381,-0.6071127803062275
1.9305086856309279,-0.6055419839794326
1.9336502782845177,-0.6039711876526377
1.9367918709381073,-0.6024003913258429
1.9399334635916974,-0.6008295949990479
1.9430750562452870,-0.5992587986722531
1.9462166488988768,-0.5976880023454582
1.9493582415524666,-0.5961172060186632
1.9524998342060564,-0.5945464096918683
1.9556414268596460,-0.5929756133650735
1.9587830195132361,-0.5914048170382785
1.9619246121668259,-0.5898340207114836
1.9650662048204155,-0.5882632243846888
1.9682077974740055,-0.5866924280578938
1.9713493901275951,-0.5851216317310990
1.9744909827811850,-0.5835508354043041
1.9776325754347748,-0.5819800390775092
1.9807741680883646,-0.5804092427507143
1.9839157607419542,-0.5788384464239195
1.9870573533955442,-0.5772676500971244
1.9901989460491338,-0.5756968537703296
1.9933405387027237,-0.5741260574435347
1.9964821313563137,-0.5725552611167397
1.9996237240099033,-0.5709844647899449
2.0027653166634933,-0.5694136684631499
2.0059069093170829,-0.5678428721363551
2.0090485019706730,-0.5662720758095601
2.0121900946242626,-0.5647012794827653
2.0153316872778522,-0.5631304831559705
2.0184732799314422,-0.5615596868291755
2.0216148725850318,-0.5599888905023807
2.0247564652386214,-0.5584180941755859
2.0278980578922114,-0.5568472978487908
2.0310396505458015,-0.5552765015219958
2.0341812431993911,-0.5537057051952010
2.0373228358529811,-0.5521349088684060
2.0404644285065707,-0.5505641125416112
2.0436060211601603,-0.5489933162148164
2.0467476138137504,-0.5474225198880214
2.0498892064673400,-0.5458517235612266
2.0530307991209296,-0.5442809272344318
2.0561723917745196,-0.5427101309076368
2.0593139844281096,-0.5411393345808417
2.0624555770816992,-0.5395685382540469
2.0655971697352888,-0.5379977419272521
2.0687387623888789,-0.5364269456004571
2.0718803550424685,-0.5348561492736623
2.0750219476960585,-0.5332853529468673
2.0781635403496481,-0.5317145566200725
2.0813051330032382,-0.5301437602932775
2.0844467256568278,-0.5285729639664827
2.0875883183104174,-0.5270021676396879
2.0907299109640070,-0.5254313713128931
2.0938715036175974,-0.5238605749860978
2.0970130962711870,-0.5222897786593030
2.1001546889247766,-0.5207189823325082
2.1032962815783667,-0.5191481860057132
2.1064378742319563,-0.5175773896789184
2.1095794668855459,-0.5160065933521236
2.1127210595391359,-0.5144357970253286
2.1158626521927260,-0.5128650006985336
2.1190042448463156,-0.5112942043717388
2.1221458374999052,-0.5097234080449440
2.1252874301534947,-0.5081526117181492
2.1284290228070848,-0.5065818153913542
2.1315706154606748,-0.5050110190645591
2.1347122081142644,-0.5034402227377643
2.1378538007678545,-0.5018694264109693
2.1409953934214441,-0.5002986300841745
2.1441369860750337,-0.4987278337573797
2.1472785787286233,-0.4971570374305849
2.1504201713822138,-0.4955862411037897
2.1535617640358033,-0.4940154447769949
2.1567033566893929,-0.4924446484502001
2.1598449493429825,-0.4908738521234053
2.1629865419965726,-0.4893030557966103
2.1661281346501622,-0.4877322594698155
2.1692697273037522,-0.4861614631430204
2.1724113199573423,-0.4845906668162254
2.1755529126109319,-0.4830198704894306
2.1786945052645215,-0.4814490741626358
2.1818360979181111,-0.4798782778358410
2.1849776905717011,-0.4783074815090460
2.1881192832252911,-0.4767366851822510
2.1912608758788807,-0.4751658888554562
2.1944024685324703,-0.4735950925286614
2.1975440611860604,-0.4720242962018664
2.2006856538396500,-0.4704534998750716
2.2038272464932396,-0.4688827035482768
2.2069688391468301,-0.4673119072214815
2.2101104318004197,-0.4657411108946867
2.2132520244540093,-0.4641703145678919
2.2163936171075989,-0.4625995182410971
2.2195352097611889,-0.4610287219143021
2.2226768024147785,-0.4594579255875073
2.2258183950683685,-0.4578871292607123
2.2289599877219586,-0.4563163329339173
2.2321015803755482,-0.4547455366071225
2.2352431730291378,-0.4531747402803277
2.2383847656827274,-0.4516039439535329
2.2415263583363174,-0.4500331476267379
2.2446679509899075,-0.4484623512999428
2.2478095436434971,-0.4468915549731480
2.2509511362970867,-0.4453207586463532
2.2540927289506767,-0.4437499623195582
2.2572343216042663,-0.4421791659927634
2.2603759142578559,-0.4406083696659686
2.2635175069114464,-0.4390375733391734
2.2666590995650360,-0.4374667770123786
2.2698006922186256,-0.4358959806855838
2.2729422848722152,-0.4343251843587890
2.2760838775258052,-0.4327543880319940
2.2792254701793948,-0.4311835917051992
2.2823670628329848,-0.4296127953784041
2.2855086554865744,-0.4280419990516093
2.2886502481401645,-0.4264712027248143
2.2917918407937541,-0.4249004063980195
2.2949334334473437,-0.4233296100712247
2.2980750261009337,-0.4217588137444297
2.3012166187545238,-0.4201880174176347
2.3043582114081134,-0.4186172210908399
2.3074998040617030,-0.4170464247640451
2.3106413967152930,-0.4154756284372501
2.3137829893688826,-0.4139048321104553
2.3169245820224722,-0.4123340357836605
2.3200661746760618,-0.4107632394568657
2.3232077673296523,-0.4091924431300704
2.3263493599832419,-0.4076216468032756
2.3294909526368315,-0.4060508504764808
2.3326325452904215,-0.4044800541496858
2.3357741379440111,-0.4029092578228910
2.3389157305976012,-0.4013384614960960
2.3420573232511908,-0.3997676651693012
2.3451989159047808,-0.3981968688425062
2.3483405085583704,-0.3966260725157114
2.3514821012119600,-0.3950552761889166
2.3546236938655496,-0.3934844798621218
2.3577652865191401,-0.3919136835353265
2.3609068791727297,-0.3903428872085317
2.3640484718263193,-0.3887720908817369
2.3671900644799093,-0.3872012945549419
2.3703316571334989,-0.3856304982281471
2.3734732497870885,-0.3840597019013523
2.3766148424406781,-0.3824889055745575
2.3797564350942686,-0.3809181092477623
2.3828980277478582,-0.3793473129209675
2.3860396204014478,-0.3777765165941727
2.3891812130550374,-0.3762057202673779
2.3923228057086274,-0.3746349239405828
2.3954643983622175,-0.3730641276137878
2.3986059910158071,-0.3714933312869930
2.4017475836693971,-0.3699225349601980
2.4048891763229867,-0.3683517386334032
2.4080307689765763,-0.3667809423066084
2.4111723616301659,-0.3652101459798136
2.4143139542837564,-0.3636393496530184
2.4174555469373460,-0.3620685533262236
2.4205971395909356,-0.3604977569994288
2.4237387322445252,-0.3589269606726340
2.4268803248981152,-0.3573561643458389
2.4300219175517048,-0.3557853680190441
2.4331635102052944,-0.3542145716922493
2.4363051028588849,-0.3526437753654541
2.4394466955124745,-0.3510729790386593
2.4425882881660641,-0.3495021827118645
2.4457298808196537,-0.3479313863850697
2.4488714734732437,-0.3463605900582747
2.4520130661268338,-0.3447897937314797
2.4551546587804234,-0.3432189974046849
2.4582962514340130,-0.3416482010778901
2.4614378440876030,-0.3400774047510950
2.4645794367411926,-0.3385066084243002
2.4677210293947822,-0.3369358120975054
2.4708626220483727,-0.3353650157707102
2.4740042147019623,-0.3337942194439154
2.4771458073555519,-0.3322234231171206
2.4802874000091415,-0.3306526267903258
2.4834289926627315,-0.3290818304635308
2.4865705853163211,-0.3275110341367360
2.4897121779699107,-0.3259402378099412
2.4928537706235008,-0.3243694414831462
2.4959953632770908,-0.3227986451563511
2.4991369559306804,-0.3212278488295564
2.5022785485842700,-0.3196570525027616
2.5054201412378601,-0.3180862561759665
2.5085617338914501,-0.3165154598491715
2.5117033265450397,-0.3149446635223767
2.5148449191986293,-0.3133738671955819
2.5179865118522193,-0.3118030708687869
2.5211281045058089,-0.3102322745419921
2.5242696971593985,-0.3086614782151973
2.5274112898129881,-0.3070906818884025
2.5305528824665786,-0.3055198855616073
2.5336944751201682,-0.3039490892348125
2.5368360677737578,-0.3023782929080177
2.5399776604273478,-0.3008074965812226
2.5431192530809374,-0.2992367002544278
2.5462608457345270,-0.2976659039276330
2.5494024383881171,-0.2960951076008380
2.5525440310417071,-0.2945243112740430
2.5556856236952967,-0.2929535149472482
2.5588272163488863,-0.2913827186204534
2.5619688090024759,-0.2898119222936586
2.5651104016560664,-0.2882411259668634
2.5682519943096560,-0.2866703296400686
2.5713935869632456,-0.2850995333132738
2.5745351796168356,-0.2835287369864787
2.5776767722704252,-0.2819579406596839
2.5808183649240148,-0.2803871443328891
2.5839599575776044,-0.2788163480060943
2.5871015502311949,-0.2772455516792991
2.5902431428847845,-0.2756747553525043
2.5933847355383741,-0.2741039590257095
2.5965263281919637,-0.2725331626989147
2.5996679208455538,-0.2709623663721197
2.6028095134991434,-0.2693915700453249
2.6059511061527334,-0.2678207737185299
2.6090926988063234,-0.2662499773917348
2.6122342914599130,-0.2646791810649400
2.6153758841135026,-0.2631083847381452
2.6185174767670922,-0.2615375884113504
2.6216590694206827,-0.2599667920845552
2.6248006620742723,-0.2583959957577604
2.6279422547278619,-0.2568251994309656
2.6310838473814520,-0.2552544031041706
2.6342254400350416,-0.2536836067773758
2.6373670326886312,-0.2521128104505810
2.6405086253422207,-0.2505420141237862
2.6436502179958112,-0.2489712177969909
2.6467918106494008,-0.2474004214701961
2.6499334033029904,-0.2458296251434013
2.6530749959565800,-0.2442588288166065
2.6562165886101701,-0.2426880324898115
2.6593581812637597,-0.2411172361630167
2.6624997739173497,-0.2395464398362217
2.6656413665709398,-0.2379756435094267
2.6687829592245293,-0.2364048471826319
2.6719245518781189,-0.2348340508558371
2.6750661445317085,-0.2332632545290423
2.6782077371852990,-0.2316924582022470
2.6813493298388886,-0.2301216618754522
2.6844909224924782,-0.2285508655486574
2.6876325151460678,-0.2269800692218626
2.6907741077996579,-0.2254092728950676
2.6939157004532475,-0.2238384765682728
2.6970572931068371,-0.2222676802414780
2.7001988857604275,-0.2206968839146828
2.7033404784140171,-0.2191260875878880
2.7064820710676067,-0.2175552912610932
2.7096236637211963,-0.2159844949342984
2.7127652563747864,-0.2144136986075034
2.7159068490283760,-0.2128429022807086
2.7190484416819660,-0.2112721059539135
2.7221900343355556,-0.2097013096271187
2.7253316269891457,-0.2081305133003237
2.7284732196427353,-0.2065597169735289
2.7316148122963249,-0.2049889206467341
2.7347564049499153,-0.2034181243199389
2.7378979976035049,-0.2018473279931441
2.7410395902570945,-0.2002765316663493
2.7441811829106841,-0.1987057353395545
2.7473227755642742,-0.1971349390127595
2.7504643682178638,-0.1955641426859647
2.7536059608714534,-0.1939933463591699
2.7567475535250434,-0.1924225500323749
2.7598891461786335,-0.1908517537055798
2.7630307388322231,-0.1892809573787850
2.7661723314858127,-0.1877101610519902
2.7693139241394027,-0.1861393647251952
2.7724555167929923,-0.1845685683984004
2.7755971094465823,-0.1829977720716054
2.7787387021001719,-0.1814269757448106
2.7818802947537620,-0.1798561794180156
2.7850218874073516,-0.1782853830912208
2.7881634800609412,-0.1767145867644260
2.7913050727145308,-0.1751437904376312
2.7944466653681213,-0.1735729941108359
2.7975882580217108,-0.1720021977840411
2.8007298506753004,-0.1704314014572463
2.8038714433288905,-0.1688606051304513
2.8070130359824801,-0.1672898088036565
2.8101546286360697,-0.1657190124768617
2.8132962212896597,-0.1641482161500667
2.8164378139432498,-0.1625774198232717
2.8195794065968394,-0.1610066234964769
2.8227209992504290,-0.1594358271696821
2.8258625919040186,-0.1578650308428873
2.8290041845576086,-0.1562942345160923
2.8321457772111986,-0.1547234381892972
2.8352873698647882,-0.1531526418625024
2.8384289625183783,-0.1515818455357074
2.8415705551719679,-0.1500110492089126
2.8447121478255575,-0.1484402528821178
2.8478537404791471,-0.1468694565553230
2.8509953331327376,-0.1452986602285278
2.8541369257863272,-0.1437278639017330
2.8572785184399168,-0.1421570675749382
2.8604201110935064,-0.1405862712481434
2.8635617037470964,-0.1390154749213484
2.8667032964006860,-0.1374446785945536
2.8698448890542760,-0.1358738822677585
2.8729864817078661,-0.1343030859409635
2.8761280743614557,-0.1327322896141687
2.8792696670150453,-0.1311614932873739
2.8824112596686349,-0.1295906969605791
2.8855528523222249,-0.1280199006337841
2.8886944449758150,-0.1264491043069891
2.8918360376294046,-0.1248783079801943
2.8949776302829942,-0.1233075116533995
2.8981192229365842,-0.1217367153266045
2.9012608155901738,-0.1201659189998097
2.9044024082437634,-0.1185951226730149
2.9075440008973539,-0.1170243263462196
2.9106855935509435,-0.1154535300194248
2.9138271862045331,-0.1138827336926300
2.9169687788581227,-0.1123119373658352
2.9201103715117127,-0.1107411410390402
2.9232519641653023,-0.1091703447122454
2.9263935568188923,-0.1075995483854504
2.9295351494724819,-0.1060287520586556
2.9326767421260720,-0.1044579557318606
2.9358183347796616,-0.1028871594050658
2.9389599274332512,-0.1013163630782710
2.9421015200868412,-0.0997455667514759
2.9452431127404313,-0.0981747704246809
2.9483847053940209,-0.0966039740978861
2.9515262980476105,-0.0950331777710913
2.9546678907012005,-0.0934623814442963
2.9578094833547901,-0.0918915851175015
2.9609510760083797,-0.0903207887907067
2.9640926686619697,-0.0887499924639117
2.9672342613155598,-0.0871791961371167
2.9703758539691494,-0.0856083998103219
2.9735174466227390,-0.0840376034835271
2.9766590392763290,-0.0824668071567320
2.9798006319299186,-0.0808960108299372
2.9829422245835087,-0.0793252145031422
2.9860838172370983,-0.0777544181763474
2.9892254098906883,-0.0761836218495524
2.9923670025442779,-0.0746128255227576
2.9955085951978675,-0.0730420291959628
2.9986501878514571,-0.0714712328691680
3.0017917805050476,-0.0699004365423728
3.0049333731586372,-0.0683296402155780
3.0080749658122268,-0.0667588438887832
3.0112165584658168,-0.0651880475619881
3.0143581511194064,-0.0636172512351934
3.0174997437729960,-0.0620464549083986
3.0206413364265861,-0.0604756585816035
3.0237829290801761,-0.0589048622548085
3.0269245217337657,-0.0573340659280137
3.0300661143873553,-0.0557632696012189
3.0332077070409453,-0.0541924732744239
3.0363492996945349,-0.0526216769476291
3.0394908923481250,-0.0510508806208341
3.0426324850017146,-0.0494800842940393
3.0457740776553046,-0.0479092879672443
3.0489156703088942,-0.0463384916404495
3.0520572629624838,-0.0447676953136547
3.0551988556160734,-0.0431968989868599
3.0583404482696639,-0.0416261026600646
3.0614820409232535,-0.0400553063332698
3.0646236335768431,-0.0384845100064750
3.0677652262304331,-0.0369137136796800
3.0709068188840227,-0.0353429173528852
3.0740484115376123,-0.0337721210260904
3.0771900041912024,-0.0322013246992954
3.0803315968447924,-0.0306305283725004
3.0834731894983820,-0.0290597320457056
3.0866147821519716,-0.0274889357189108
3.0897563748055612,-0.0259181393921160
3.0928979674591512,-0.0243473430653209
3.0960395601127413,-0.0227765467385259
3.0991811527663309,-0.0212057504117311
3.1023227454199209,-0.0196349540849361
3.1054643380735105,-0.0180641577581413
3.1086059307271001,-0.0164933614313465
3.1117475233806897,-0.0149225651045517
3.1148891160342802,-0.0133517687777565
3.1180307086878698,-0.0117809724509617
3.1211723013414594,-0.0102101761241669
3.1243138939950490,-0.0086393797973721
3.1274554866486390,-0.0070685834705770
3.1305970793022286,-0.0054977871437822
3.1337386719558187,-0.0039269908169872
3.1368802646094087,-0.0023561944901922
3.1400218572629983,-0.0007853981633974


==> Graphics/Data/Delta/ValH1Dual.csv <==
a,b,c
0.0000000000000000,0.4540535807609558,0.5309500098228455
1.0000000000000000,0.4540535807609558,0.5309500098228455
2.0000000000000000,0.4112425446510315,0.4549752473831177
3.0000000000000000,0.2651670873165131,0.1843066662549973
4.0000000000000000,0.2510094046592712,0.1335635483264923
5.0000000000000000,0.2510094046592712,0.1335635483264923
6.0000000000000000,0.2510094046592712,0.1335635483264923
7.0000000000000000,0.2360867410898209,0.1208343878388405
8.0000000000000000,0.2256414741277695,0.1128561049699783
10.0000000000000000,0.2256414741277695,0.1128561049699783
12.0000000000000000,0.2238430380821228,0.1136662364006042
15.0000000000000000,0.2190920710563660,0.1096744015812874
18.0000000000000000,0.2121782153844833,0.1050566807389259
22.0000000000000000,0.2019371986389160,0.1000413075089455
26.0000000000000000,0.1939142942428589,0.0956889167428017
31.0000000000000000,0.1859791725873947,0.0917736291885376
38.0000000000000000,0.1761378198862076,0.0851873680949211
46.0000000000000000,0.1685502976179123,0.0812424644827843
55.0000000000000000,0.1628659069538116,0.0779993459582329
66.0000000000000000,0.1580139100551605,0.0753165856003761
79.0000000000000000,0.1532548367977142,0.0728682279586792
95.0000000000000000,0.1470171660184860,0.0696635246276855
114.0000000000000000,0.1351738423109055,0.0637276992201805
137.0000000000000000,0.1167811751365662,0.0548101365566254
164.0000000000000000,0.1149759441614151,0.0537977032363415
197.0000000000000000,0.1058991104364395,0.0493933223187923
237.0000000000000000,0.0744264200329781,0.0344938114285469
284.0000000000000000,0.0581198036670685,0.0269607305526733
341.0000000000000000,0.0462849400937557,0.0215889364480972
410.0000000000000000,0.0305053666234016,0.0144453719258308
492.0000000000000000,0.0276524871587753,0.0131314499303699
590.0000000000000000,0.0229026712477207,0.0110018830746412
708.0000000000000000,0.0202039834111929,0.0097712818533182
850.0000000000000000,0.0176544636487961,0.0086206616833806
1020.0000000000000000,0.0147106600925326,0.0072920625098050
1224.0000000000000000,0.0123272584751248,0.0062183099798858
1469.0000000000000000,0.0107240555807948,0.0054919952526689
1763.0000000000000000,0.0088089071214199,0.0046194847673178
2116.0000000000000000,0.0065883272327483,0.0035992176271975
2539.0000000000000000,0.0050293328240514,0.0028709357138723
3047.0000000000000000,0.0041308766230941,0.0024433450307697
3657.0000000000000000,0.0033594176638871,0.0020677300635725
4388.0000000000000000,0.0026849436108023,0.0017286003567278
5266.0000000000000000,0.0021528315264732,0.0014503343263641
6319.0000000000000000,0.0016368851065636,0.0011657823342830
7583.0000000000000000,0.0012522895121947,0.0009394772350788
9100.0000000000000000,0.0011032810434699,0.0008436228963546
9792.0000000000000000,0.0010925997048616,0.0008328366675414


==> Graphics/Data/DiscSigma2/ErCol.csv <==
a,b
0.0038218888729803,-0.0019097849439298
0.0114656666189409,-0.0057289925122868
0.0191094443649014,-0.0095478242255187
0.0267532221108620,-0.0133663952109142
0.0343969998568226,-0.0171848059539281
0.0420407776027831,-0.0210031432332369
0.0496845553487437,-0.0248214810403981
0.0573283330947042,-0.0286398814822548
0.0649721108406648,-0.0324583956643207
0.0726158885866254,-0.0362770645534851
0.0802596663325860,-0.0400959198184785
0.0879034440785465,-0.0439149846466467
0.0955472218245071,-0.0477342745356869
0.1031909995704677,-0.0515537980591058
0.1108347773164282,-0.0553735576042722
0.1184785550623888,-0.0591935500820427
0.1261223328083494,-0.0630137676070484
0.1337661105543099,-0.0668341981478454
0.1414098883002705,-0.0706548261462320
0.1490536660462310,-0.0744756331051548
0.1566974437921916,-0.0782965981447251
0.1643412215381522,-0.0821176985259797
0.1719849992841128,-0.0859389101421214
0.1796287770300733,-0.0897602079770868
0.1872725547760339,-0.0935815665313767
0.1949163325219944,-0.0974029602152057
0.2025601102679550,-0.1012243637091069
0.2102038880139156,-0.1050457522922368
0.2178476657598762,-0.1088671021387165
0.2254914435058367,-0.1126883905824318
0.2331352212517973,-0.1165095963508173
0.2407789989977579,-0.1203306997682173
0.2484227767437184,-0.1241516829295217
0.2560665544896790,-0.1279725298448326
0.2637103322356396,-0.1317932265560163
0.2713541099816001,-0.1356137612260557
0.2789978877275607,-0.1394341242021891
0.2866416654735213,-0.1432543080539030
0.2942854432194819,-0.1470743075868862
0.3019292209654424,-0.1508941198341360
0.3095729987114030,-0.1547137440254486
0.3172167764573636,-0.1585331815365768
0.3248605542033241,-0.1623524358194030
0.3325043319492846,-0.1661715123144858
0.3401481096952453,-0.1699904183474196
0.3477918874412058,-0.1738091630104371
0.3554356651871663,-0.1776277570307457
0.3630794429331269,-0.1814462126271004
0.3707232206790875,-0.1852645433561289
0.3783669984250481,-0.1890827639499462
0.3860107761710087,-0.1929008901466081
0.3936545539169692,-0.1967189385149368
0.4012983316629298,-0.2005369262752722
0.4089421094088904,-0.2043548711176647
0.4165858871548509,-0.2081727910190472
0.4242296649008115,-0.2119907040608506
0.4318734426467720,-0.2158086282485575
0.4395172203927327,-0.2196265813345980
0.4471609981386932,-0.2234445806459917
0.4548047758846537,-0.2272626429180664
0.4624485536306143,-0.2310807841355411
0.4700923313765749,-0.2348990193821937
0.4777361091225354,-0.2387173627002688
0.4853798868684960,-0.2425358269606984
0.4930236646144566,-0.2463544237451395
0.5006674423604172,-0.2501731632407390
0.5083112201063777,-0.2539920541484217
0.5159549978523382,-0.2578111036054471
0.5235987755982989,-0.2616303171228130
0.5312425533442594,-0.2654496985380309
0.5388863310902200,-0.2692692499836346
0.5465301088361806,-0.2730889718717023
0.5541738865821411,-0.2769088628945257
0.5618176643281018,-0.2807289200414401
0.5694614420740622,-0.2845491386317081
0.5771052198200228,-0.2883695123632041
0.5847489975659834,-0.2921900333765348
0.5923927753119439,-0.2960106923340915
0.6000365530579045,-0.2998314785133972
0.6076803308038651,-0.3036523799139914
0.6153241085498257,-0.3074733833769717
0.6229678862957861,-0.3112944747161995
0.6306116640417467,-0.3151156388600364
0.6382554417877074,-0.3189368600024192
0.6458992195336679,-0.3227581217619296
0.6535429972796285,-0.3265794073474731
0.6611867750255890,-0.3304006997290579
0.6688305527715496,-0.3342219818121518
0.6764743305175103,-0.3380432366139662
0.6841181082634707,-0.3418644474400565
0.6917618860094313,-0.3456855980595239
0.6994056637553919,-0.3495066728771421
0.7070494415013524,-0.3533276571007116
0.7146932192473131,-0.3571485369019599
0.7223369969932736,-0.3609692995693466
0.7299807747392342,-0.3647899336511772
0.7376245524851948,-0.3686104290874892
0.7452683302311552,-0.3724307773292744
0.7529121079771158,-0.3762509714436476
0.7605558857230765,-0.3800710062037528
0.7681996634690370,-0.3838908781622398
0.7758434412149976,-0.3877105857073488
0.7834872189609581,-0.3915301291007161
0.7911309967069187,-0.3953495104962310
0.7987747744528794,-0.3991687339393796
0.8064185521988398,-0.4029878053466930
0.8140623299448004,-0.4068067324651040
0.8217061076907609,-0.4106255248111375
0.8293498854367215,-0.4144441935900758
0.8369936631826822,-0.4182627515953606
0.8446374409286427,-0.4220812130886888
0.8522812186746033,-0.4258995936613890
0.8599249964205637,-0.4297179100778256
0.8675687741665243,-0.4335361801017270
0.8752125519124849,-0.4373544223064587
0.8828563296584455,-0.4411726558704027
0.8905001074044061,-0.4449909003587385
0.8981438851503667,-0.4488091754930639
0.9057876628963272,-0.4526275009103742
0.9134314406422878,-0.4564458959131431
0.9210752183882484,-0.4602643792123207
0.9287189961342089,-0.4640829686652821
0.9363627738801695,-0.4679016810109182
0.9440065516261300,-0.4717205316042981
0.9516503293720906,-0.4755395341535594
0.9592941071180513,-0.4793587004619682
0.9669378848640118,-0.4831780401784186
0.9745816626099724,-0.4869975605599800
0.9822254403559328,-0.4908172662505019
0.9898692181018934,-0.4946371590797268
0.9975129958478539,-0.4984572378877723
1.0051567735938147,-0.5022774983803342
1.0128005513397751,-0.5060979330203821
1.0204443290857357,-0.5099185309625585
1.0280881068316963,-0.5137392780367952
1.0357318845776569,-0.5175601567879170
1.0433756623236174,-0.5213811465780985
1.0510194400695780,-0.5252022237588642
1.0586632178155386,-0.5290233619189983
1.0663069955614990,-0.5328445322139729
1.0739507733074596,-0.5366657037814272
1.0815945510534204,-0.5404868442457109
1.0892383287993808,-0.5443079203124379
1.0968821065453414,-0.5481288984514459
1.1045258842913019,-0.5519497456634430
1.1121696620372625,-0.5557704303218965
1.1198134397832231,-0.5595909230775297
1.1274572175291837,-0.5634111978081200
1.1351009952751443,-0.5672312325912621
1.1427447730211049,-0.5710510106725719
1.1503885507670653,-0.5748705213967196
1.1580323285130258,-0.5786897610637929
1.1656761062589867,-0.5825087336694453
1.1733198840049470,-0.5863274514841252
1.1809636617509076,-0.5901459354251105
1.1886074394968682,-0.5939642151753208
1.1962512172428288,-0.5977823290055267
1.2038949949887894,-0.6016003232618830
1.2115387727347500,-0.6054182514891012
1.2191825504807106,-0.6092361731711163
1.2268263282266709,-0.6130541520859716
1.2344701059726315,-0.6168722542894887
1.2421138837185921,-0.6206905457628318
1.2497576614645527,-0.6245090897815023
1.2574014392105133,-0.6283279440867355
1.2650452169564739,-0.6321471579633453
1.2726889947024345,-0.6359667693493953
1.2803327724483951,-0.6397868021208806
1.2879765501943554,-0.6436072637072451
1.2956203279403160,-0.6474281431991500
1.3032641056862766,-0.6512494101070881
1.3109078834322374,-0.6550710139167848
1.3185516611781980,-0.6588928845642283
1.3261954389241584,-0.6627149339194685
1.3338392166701190,-0.6665370583246167
1.3414829944160795,-0.6703591421791586
1.3491267721620401,-0.6741810625071190
1.3567705499080007,-0.6780026943785525
1.3644143276539611,-0.6818239169960942
1.3720581053999217,-0.6856446201996096
1.3797018831458823,-0.6894647110926848
1.3873456608918431,-0.6932841204575440
1.3949894386378037,-0.6971028086033187
1.4026332163837643,-0.7009207702893294
1.4102769941297246,-0.7047380383811372
1.4179207718756852,-0.7085546859333494
1.4255645496216458,-0.7123708264479673
1.4332083273676064,-0.7161866121281752
1.4408521051135668,-0.7200022300311832
1.4484958828595274,-0.7238178961153515
1.4561396606054879,-0.7276338472712218
1.4637834383514485,-0.7314503315176937
1.4714272160974093,-0.7352675966282398
1.4790709938433699,-0.7390858775228247
1.4867147715893303,-0.7429053828155993
1.4943585493352909,-0.7467262809433779
1.5020023270812515,-0.7505486863143953
1.5096461048272121,-0.7543726459105523
1.5172898825731727,-0.7581981267506936
1.5249336603191330,-0.7620250045796192
1.5325774380650936,-0.7658530540907851
1.5402212158110542,-0.7696819409237533
1.5478649935570148,-0.7735112156044229
1.5555087713029756,-0.7773403095210156
1.5631525490489362,-0.7811685329554837
1.5707963267948966,-0.7849950751217025
1.5784401045408571,-0.7811755260889026
1.5860838822868177,-0.7773541068101796
1.5937276600327783,-0.7735314475609378
1.6013714377787387,-0.7697080740540986
1.6090152155246993,-0.7658844146066446
1.6166589932706599,-0.7620608081177956
1.6243027710166205,-0.7582375126096565
1.6319465487625813,-0.7544147140923551
1.6395903265085419,-0.7505925355333672
1.6472341042545022,-0.7467710457334047
1.6548778820004628,-0.7429502679372784
1.6625216597464234,-0.7391301880361019
1.6701654374923840,-0.7353107622456690
1.6778092152383446,-0.7314919241738290
1.6854529929843050,-0.7276735912162118
1.6930967707302655,-0.7238556702439890
1.7007405484762261,-0.7200380625692050
1.7083843262221867,-0.7162206681920165
1.7160281039681475,-0.7124033893500942
1.7236718817141079,-0.7085861334032394
1.7313156594600685,-0.7047688150962136
1.7389594372060291,-0.7009513582500473
1.7466032149519897,-0.6971336969368834
1.7542469926979503,-0.6933157761960598
1.7618907704439106,-0.6894975523499707
1.7695345481898712,-0.6856789929775118
1.7771783259358318,-0.6818600766009524
1.7848221036817924,-0.6780407921391576
1.7924658814277530,-0.6742211381764474
1.8001096591737138,-0.6704011220922310
1.8077534369196742,-0.6665807590921816
1.8153972146656348,-0.6627600711771063
1.8230409924115953,-0.6589390860811385
1.8306847701575559,-0.6551178362064414
1.8383285479035163,-0.6512963575773359
1.8459723256494769,-0.6474746888327634
1.8536161033954375,-0.6436528702723188
1.8612598811413981,-0.6398309429676462
1.8689036588873587,-0.6360089479479965
1.8765474366333195,-0.6321869254659960
1.8841912143792798,-0.6283649143473087
1.8918349921252404,-0.6245429514258187
1.8994787698712010,-0.6207210710641994
1.9071225476171616,-0.6168993047582656
1.9147663253631222,-0.6130776808222860
1.9224101031090826,-0.6092562241514872
1.9300538808550431,-0.6054349560571899
1.9376976586010037,-0.6016138941694665
1.9453414363469643,-0.5977930524018147
1.9529852140929247,-0.5939724409720706
1.9606289918388855,-0.5901520664736843
1.9682727695848461,-0.5863319319914233
1.9759165473308067,-0.5825120372556872
1.9835603250767673,-0.5786923788297123
1.9912041028227279,-0.5748729503241896
1.9988478805686882,-0.5710537426340598
2.0064916583146490,-0.5672347441925152
2.0141354360606094,-0.5634159412376093
2.0217792138065698,-0.5595973180871534
2.0294229915525306,-0.5557788574179701
2.0370667692984910,-0.5519605405458988
2.0447105470444518,-0.5481423477033172
2.0523543247904126,-0.5443242583112932
2.0599981025363729,-0.5405062512438024
2.0676418802823333,-0.5366883050817947
2.0752856580282941,-0.5328703983552119
2.0829294357742545,-0.5290525097713422
2.0905732135202153,-0.5252346184281927
2.0982169912661757,-0.5214167040118389
2.1058607690121360,-0.5175987469769321
2.1135045467580968,-0.5137807287098154
2.1211483245040577,-0.5099626316738664
2.1287921022500180,-0.5061444395369299
2.1364358799959784,-0.5023261372808311
2.1440796577419392,-0.4985077112931559
2.1517234354878996,-0.4946891494416237
2.1593672132338604,-0.4908704411314713
2.1670109909798208,-0.4870515773464217
2.1746547687257811,-0.4832325506738832
2.1822985464717419,-0.4794133553151042
2.1899423242177023,-0.4755939870810905
2.1975861019636631,-0.4717744433751474
2.2052298797096239,-0.4679547231629317
2.2128736574555843,-0.4641348269309666
2.2205174352015447,-0.4603147566345812
2.2281612129475055,-0.4564945156362262
2.2358049906934658,-0.4526741086351946
2.2434487684394266,-0.4488535415896722
2.2510925461853870,-0.4450328216321565
2.2587363239313474,-0.4412119569791406
2.2663801016773082,-0.4373909568360670
2.2740238794232686,-0.4335698312984195
2.2816676571692294,-0.4297485912498722
2.2893114349151902,-0.4259272482583484
2.2969552126611505,-0.4221058144708040
2.3045989904071109,-0.4182843025075232
2.3122427681530717,-0.4144627253566876
2.3198865458990321,-0.4106410962698848
2.3275303236449929,-0.4068194286592601
2.3351741013909533,-0.4029977359968829
2.3428178791369136,-0.3991760317169294
2.3504616568828745,-0.3953543291211835
2.3581054346288348,-0.3915326412883466
2.3657492123747956,-0.3877109809875701
2.3733929901207564,-0.3838893605966227
2.3810367678667168,-0.3800677920250017
2.3886805456126772,-0.3762462866423109
2.3963243233586380,-0.3724248552121474
2.4039681011045984,-0.3686035078317011
2.4116118788505587,-0.3647822538772554
2.4192556565965195,-0.3609611019557070
2.4268994343424799,-0.3571400598621938
2.4345432120884407,-0.3533191345439015
2.4421869898344011,-0.3494983320700590
2.4498307675803619,-0.3456776576081112
2.4574745453263223,-0.3418571154060310
2.4651183230722831,-0.3380367087806889
2.4727621008182434,-0.3342164401121850
2.4804058785642042,-0.3303963108440088
2.4880496563101646,-0.3265763214888804
2.4956934340561254,-0.3227564716400885
2.5033372118020858,-0.3189367599881414
2.5109809895480466,-0.3151171843424935
2.5186247672940070,-0.3112977416581363
2.5262685450399678,-0.3074784280667880
2.5339123227859277,-0.3036592389124232
2.5415561005318885,-0.2998401687908628
2.5491998782778489,-0.2960212115931374
2.5568436560238097,-0.2922023605523272
2.5644874337697701,-0.2883836082935680
2.5721312115157309,-0.2845649468869150
2.5797749892616917,-0.2807463679027407
2.5874187670076521,-0.2769278624693507
2.5950625447536129,-0.2731094213324879
2.6027063224995732,-0.2692910349163933
2.6103501002455340,-0.2654726933861131
2.6179938779914940,-0.2616543867107038
2.6256376557374548,-0.2578361047270244
2.6332814334834151,-0.2540178372037907
2.6409252112293760,-0.2501995739055672
2.6485689889753363,-0.2463813046563938
2.6562127667212971,-0.2425630194027185
2.6638565444672579,-0.2387447082753587
2.6715003222132183,-0.2349263616501691
2.6791440999591791,-0.2311079702071447
2.6867878777051390,-0.2272895249876677
2.6944316554510999,-0.2234710174496269
2.7020754331970602,-0.2196524395201488
2.7097192109430210,-0.2158337836456838
2.7173629886889814,-0.2120150428391931
2.7250067664349422,-0.2081962107242174
2.7326505441809030,-0.2043772815755878
2.7402943219268634,-0.2005582503565717
2.7479380996728242,-0.1967391127522460
2.7555818774187846,-0.1929198651989098
2.7632256551647454,-0.1891005049093427
2.7708694329107053,-0.1852810298937606
2.7785132106566661,-0.1814614389762793
2.7861569884026265,-0.1776417318067656
2.7938007661485873,-0.1738219088679201
2.8014445438945477,-0.1700019714774755
2.8090883216405085,-0.1661819217853923
2.8167320993864693,-0.1623617627659494
2.8243758771324297,-0.1585414982046384
2.8320196548783905,-0.1547211326797749
2.8396634326243508,-0.1509006715387668
2.8473072103703116,-0.1470801208689660
2.8549509881162716,-0.1432594874630659
2.8625947658622324,-0.1394387787789979
2.8702385436081927,-0.1356180028943011
2.8778823213541536,-0.1317971684549456
2.8855260991001139,-0.1279762846185981
2.8931698768460747,-0.1241553609923293
2.9008136545920356,-0.1203344075647742
2.9084574323379959,-0.1165134346327637
2.9161012100839567,-0.1126924527224441
2.9237449878299167,-0.1088714725049367
2.9313887655758775,-0.1050505047065600
2.9390325433218378,-0.1012295600136827
2.9466763210677986,-0.0974086489722519
2.9543200988137590,-0.0935877818820703
2.9619638765597198,-0.0897669686858891
2.9696076543056802,-0.0859462188533990
2.9772514320516410,-0.0821255412602008
2.9848952097976018,-0.0783049440618503
2.9925389875435622,-0.0744844345630717
3.0001827652895230,-0.0706640190822391
3.0078265430354829,-0.0668437028112443
3.0154703207814437,-0.0630234896708460
3.0231140985274041,-0.0592033821616368
3.0307578762733649,-0.0553833812107306
3.0384016540193253,-0.0515634860143125
3.0460454317652861,-0.0477436938761661
3.0536892095112464,-0.0439240000423220
3.0613329872572073,-0.0401043975319556
3.0689767650031681,-0.0362848769646786
3.0766205427491284,-0.0324654263843622
3.0842643204950893,-0.0286460310796380
3.0919080982410492,-0.0248266734012239
3.0995518759870100,-0.0210073325762205
3.1071956537329704,-0.0171879845195333
3.1148394314789312,-0.0133686016425665
3.1224832092248915,-0.0095491526593486
3.1301269869708523,-0.0057296023902368
3.1377707647168127,-0.0019099115633642


==> Graphics/Data/DiscSigma2/ErDual.csv <==
a,b
0.0038218888729803,-0.0000042537282832
0.0114656666189409,-0.0000112823906985
0.0191094443649014,-0.0000165289457889
0.0267532221108620,-0.0000202072935043
0.0343969998568226,-0.0000225163288815
0.0420407776027831,-0.0000236405823099
0.0496845553487437,-0.0000237508475109
0.0573283330947042,-0.0000230047965917
0.0649721108406648,-0.0000215475816107
0.0726158885866254,-0.0000195124221586
0.0802596663325860,-0.0000170211785345
0.0879034440785465,-0.0000141849101642
0.0955472218245071,-0.0000111044189744
0.1031909995704677,-0.0000078707775002
0.1108347773164282,-0.0000045658415716
0.1184785550623888,-0.0000012627474782
0.1261223328083494,0.0000019736064297
0.1337661105543099,0.0000050860936827
0.1414098883002705,0.0000080249091203
0.1490536660462310,0.0000107471336821
0.1566974437921916,0.0000132163144076
0.1643412215381522,0.0000154020594441
0.1719849992841128,0.0000172796478180
0.1796287770300733,0.0000188296536989
0.1872725547760339,0.0000200375848514
0.1949163325219944,0.0000208935349344
0.2025601102679550,0.0000213918492972
0.2102038880139156,0.0000215308038880
0.2178476657598762,0.0000213122968821
0.2254914435058367,0.0000207415526163
0.2331352212517973,0.0000198268374128
0.2407789989977579,0.0000185791868633
0.2484227767437184,0.0000170121441420
0.2560665544896790,0.0000151415089198
0.2637103322356396,0.0000129850964431
0.2713541099816001,0.0000105625063659
0.2789978877275607,0.0000078949009057
0.2866416654735213,0.0000050047919341
0.2942854432194819,0.0000019158365967
0.3019292209654424,-0.0000013473588968
0.3095729987114030,-0.0000047594276816
0.3172167764573636,-0.0000082944231801
0.3248605542033241,-0.0000119259928801
0.3325043319492846,-0.0000156275452651
0.3401481096952453,-0.0000193724101309
0.3477918874412058,-0.0000231339925604
0.3554356651871663,-0.0000268859207452
0.3630794429331269,-0.0000306021878556
0.3707232206790875,-0.0000342572881051
0.3783669984250481,-0.0000378263471417
0.3860107761710087,-0.0000412852468635
0.3936545539169692,-0.0000446107447226
0.4012983316629298,-0.0000477805875700
0.4089421094088904,-0.0000507736200321
0.4165858871548509,-0.0000535698874152
0.4242296649008115,-0.0000561507330942
0.4318734426467720,-0.0000584988903012
0.4395172203927327,-0.0000605985682240
0.4471609981386932,-0.0000624355322933
0.4548047758846537,-0.0000639971785046
0.4624485536306143,-0.0000652726016197
0.4700923313765749,-0.0000662526570470
0.4777361091225354,-0.0000669300162011
0.4853798868684960,-0.0000672992151236
0.4930236646144566,-0.0000673566961140
0.5006674423604172,-0.0000671008421418
0.5083112201063777,-0.0000665320037626
0.5159549978523382,-0.0000656525182772
0.5235987755982989,-0.0000644667208686
0.5312425533442594,-0.0000629809474296
0.5388863310902200,-0.0000612035288146
0.5465301088361806,-0.0000591447762357
0.5541738865821411,-0.0000568169575447
0.5618176643281018,-0.0000542342641351
0.5694614420740622,-0.0000514127682134
0.5771052198200228,-0.0000483703702111
0.5847489975659834,-0.0000451267361239
0.5923927753119439,-0.0000417032245653
0.6000365530579045,-0.0000381228033955
0.6076803308038651,-0.0000344099557432
0.6153241085498257,-0.0000305905753343
0.6229678862957861,-0.0000266918510516
0.6306116640417467,-0.0000227421406647
0.6382554417877074,-0.0000187708337704
0.6458992195336679,-0.0000148082039705
0.6535429972796285,-0.0000108852504082
0.6611867750255890,-0.0000070335288326
0.6688305527715496,-0.0000032849724088
0.6764743305175103,0.0000003282974164
0.6841181082634707,0.0000037741696371
0.6917618860094313,0.0000070207515250
0.6994056637553919,0.0000100365850684
0.7070494415013524,0.0000127908713614
0.7146932192473131,0.0000152537022342
0.7223369969932736,0.0000173962982635
0.7299807747392342,0.0000191912522521
0.7376245524851948,0.0000206127770742
0.7452683302311552,0.0000216369567175
0.7529121079771158,0.0000222419991813
0.7605558857230765,0.0000224084897718
0.7681996634690370,0.0000221196431762
0.7758434412149976,0.0000213615525412
0.7834872189609581,0.0000201234336367
0.7911309967069187,0.0000183978620134
0.7987747744528794,0.0000161810008763
0.8064185521988398,0.0000134728172690
0.8140623299448004,0.0000102772839367
0.8217061076907609,0.0000066025641033
0.8293498854367215,0.0000024611762061
0.8369936631826822,-0.0000021298645304
0.8446374409286427,-0.0000071489309573
0.8522812186746033,-0.0000125696987391
0.8599249964205637,-0.0000183610945226
0.8675687741665243,-0.0000244872812261
0.8752125519124849,-0.0000309076842316
0.8828563296584455,-0.0000375770623312
0.8905001074044061,-0.0000444456272867
0.8981438851503667,-0.0000514592159256
0.9057876628963272,-0.0000585595185421
0.9134314406422878,-0.0000656843673558
0.9210752183882484,-0.0000727680885433
0.9287189961342089,-0.0000797419211481
0.9363627738801695,-0.0000865345058012
0.9440065516261300,-0.0000930724458112
0.9516503293720906,-0.0000992809425973
0.9592941071180513,-0.0001050845068106
0.9669378848640118,-0.0001104077457187
0.9745816626099724,-0.0001151762264490
0.9822254403559328,-0.0001193174136657
0.9898692181018934,-0.0001227616789525
0.9975129958478539,-0.0001254433777478
1.0051567735938147,-0.0001273019880544
1.0128005513397751,-0.0001282833032854
1.0204443290857357,-0.0001283406695868
1.0280881068316963,-0.0001274362556607
1.0357318845776569,-0.0001255423406622
1.0433756623236174,-0.0001226426029912
1.0510194400695780,-0.0001187333898863
1.0586632178155386,-0.0001138249445882
1.0663069955614990,-0.0001079425645358
1.0739507733074596,-0.0001011276605944
1.0815945510534204,-0.0000934386837858
1.0892383287993808,-0.0000849518823764
1.0968821065453414,-0.0000757618486664
1.1045258842913019,-0.0000659818114029
1.1121696620372625,-0.0000557436266292
1.1198134397832231,-0.0000451974170999
1.1274572175291837,-0.0000345108083152
1.1351009952751443,-0.0000238677080244
1.1427447730211049,-0.0000134665759667
1.1503885507670653,-0.0000035181320081
1.1580323285130258,0.0000057575459356
1.1656761062589867,0.0000141345772900
1.1733198840049470,0.0000213855222926
1.1809636617509076,0.0000272863366149
1.1886074394968682,0.0000316220444557
1.1962512172428288,0.0000341931169593
1.2038949949887894,0.0000348225168328
1.2115387727347500,0.0000333633376968
1.2191825504807106,0.0000297069273243
1.2268263282266709,0.0000237913365934
1.2344701059726315,0.0000156098801632
1.2421138837185921,0.0000052195300777
1.2497576614645527,-0.0000072512103290
1.2574014392105133,-0.0000215953871847
1.2650452169564739,-0.0000375221561498
1.2726889947024345,-0.0000546534408543
1.2803327724483951,-0.0000725234039383
1.2879765501943554,-0.0000905815346447
1.2956203279403160,-0.0001082002319387
1.3032641056862766,-0.0001246878097598
1.3109078834322374,-0.0001393078534955
1.3185516611781980,-0.0001513057907267
1.3261954389241584,-0.0001599433742828
1.3338392166701190,-0.0001645414730777
1.3414829944160795,-0.0001645310792314
1.3491267721620401,-0.0001595117130444
1.3567705499080007,-0.0001493153793993
1.3644143276539611,-0.0001340728373888
1.3720581053999217,-0.0001142771363910
1.3797018831458823,-0.0000908371204407
1.3873456608918431,-0.0000651109403508
1.3949894386378037,-0.0000389066781303
1.4026332163837643,-0.0000144343012504
1.4102769941297246,0.0000058090606543
1.4179207718756852,0.0000192390198083
1.4255645496216458,0.0000234845541082
1.4332083273676064,0.0000167958184836
1.4408521051135668,-0.0000014533655600
1.4484958828595274,-0.0000302147358915
1.4561396606054879,-0.0000662673795896
1.4637834383514485,-0.0001039522493111
1.4714272160974093,-0.0001354212428468
1.4790709938433699,-0.0001517849367731
1.4867147715893303,-0.0001455784996432
1.4943585493352909,-0.0001147696931595
1.5020023270812515,-0.0000677563319327
1.5096461048272121,-0.0000267936154097
1.5172898825731727,-0.0000231738164872
1.5249336603191330,-0.0000717991158151
1.5325774380650936,-0.0001185623607452
1.5402212158110542,-0.0000434597777290
1.5478649935570148,-0.0000578594051497
1.5555087713029756,-0.0004907241228737
1.5631525490489362,0.0011532440854598
1.5707963267948966,-0.0004173573381062
1.5784401045408571,0.0001472673996021
1.5860838822868177,0.0000006177739112
1.5937276600327783,0.0000346993636207
1.6013714377787387,0.0000690124209373
1.6090152155246993,0.0000552516670120
1.6166589932706599,0.0000236258535322
1.6243027710166205,0.0000024991639083
1.6319465487625813,0.0000011741447156
1.6395903265085419,0.0000156952493560
1.6472341042545022,0.0000372856527023
1.6548778820004628,0.0000577883765971
1.6625216597464234,0.0000719305740517
1.6701654374923840,0.0000775632347908
1.6778092152383446,0.0000749603185563
1.6854529929843050,0.0000658733473498
1.6930967707302655,0.0000526919493044
1.7007405484762261,0.0000378362928909
1.7083843262221867,0.0000233875817001
1.7160281039681475,0.0000109118935501
1.7236718817141079,0.0000014200404638
1.7313156594600685,-0.0000045885069370
1.7389594372060291,-0.0000070378681876
1.7466032149519897,-0.0000061721639330
1.7542469926979503,-0.0000024537302460
1.7618907704439106,0.0000035270149803
1.7695345481898712,0.0000111256034638
1.7771783259358318,0.0000197004593530
1.7848221036817924,0.0000286537991774
1.7924658814277530,0.0000374585759847
1.8001096591737138,0.0000456739509638
1.8077534369196742,0.0000529517798962
1.8153972146656348,0.0000590363886150
1.8230409924115953,0.0000637595966826
1.8306847701575559,0.0000670326036715
1.8383285479035163,0.0000688360195849
1.8459723256494769,0.0000692090222389
1.8536161033954375,0.0000682383687604
1.8612598811413981,0.0000660477776656
1.8689036588873587,0.0000627880291867
1.8765474366333195,0.0000586280000767
1.8841912143792798,0.0000537467491689
1.8918349921252404,0.0000483266961909
1.8994787698712010,0.0000425478833934
1.9071225476171616,0.0000365832731102
1.9147663253631222,0.0000305950106315
1.9224101031090826,0.0000247315675767
1.9300538808550431,0.0000191256739400
1.9376976586010037,0.0000138929449744
1.9453414363469643,0.0000091311108391
1.9529852140929247,0.0000049197609656
1.9606289918388855,0.0000013205207943
1.9682727695848461,-0.0000016224149161
1.9759165473308067,-0.0000038814610409
1.9835603250767673,-0.0000054445950405
1.9912041028227279,-0.0000063141387542
1.9988478805686882,-0.0000065054172523
2.0064916583146490,-0.0000060453367225
2.0141354360606094,-0.0000049709176413
2.0217792138065698,-0.0000033278141506
2.0294229915525306,-0.0000011688457850
2.0370667692984910,0.0000014474366419
2.0447105470444518,0.0000044581330951
2.0523543247904126,0.0000077973098391
2.0599981025363729,0.0000113972370437
2.0676418802823333,0.0000151895397789
2.0752856580282941,0.0000191062560906
2.0829294357742545,0.0000230807978923
2.0905732135202153,0.0000270488122439
2.0982169912661757,0.0000309489420956
2.1058607690121360,0.0000347234869297
2.1135045467580968,0.0000383189648642
2.1211483245040577,0.0000416865787164
2.1287921022500180,0.0000447825893414
2.1364358799959784,0.0000475686001963
2.1440796577419392,0.0000500117576189
2.1517234354878996,0.0000520848717277
2.1593672132338604,0.0000537664631669
2.1670109909798208,0.0000550407411430
2.1746547687257811,0.0000558975183748
2.1822985464717419,0.0000563320686497
2.1899423242177023,0.0000563449327081
2.1975861019636631,0.0000559416781730
2.2052298797096239,0.0000551326191445
2.2128736574555843,0.0000539325009954
2.2205174352015447,0.0000523601557534
2.2281612129475055,0.0000504381332819
2.2358049906934658,0.0000481923132906
2.2434487684394266,0.0000456515029714
2.2510925461853870,0.0000428470248413
2.2587363239313474,0.0000398122991230
2.2663801016773082,0.0000365824247330
2.2740238794232686,0.0000331937626828
2.2816676571692294,0.0000296835254446
2.2893114349151902,0.0000260893755260
2.2969552126611505,0.0000224490362558
2.3045989904071109,0.0000187999174870
2.3122427681530717,0.0000151787586564
2.3198865458990321,0.0000116212913617
2.3275303236449929,0.0000081619233612
2.3351741013909533,0.0000048334456201
2.3428178791369136,0.0000016667637968
2.3504616568828745,-0.0000013093447139
2.3581054346288348,-0.0000040684472756
2.3657492123747956,-0.0000065866454083
2.3733929901207564,-0.0000088427366228
2.3810367678667168,-0.0000108183485054
2.3886805456126772,-0.0000124980450019
2.3963243233586380,-0.0000138694050970
2.4039681011045984,-0.0000149230742280
2.4116118788505587,-0.0000156527889640
2.4192556565965195,-0.0000160553756304
2.4268994343424799,-0.0000161307237065
2.4345432120884407,-0.0000158817349600
2.4421869898344011,-0.0000153142494042
2.4498307675803619,-0.0000144369492803
2.4574745453263223,-0.0000132612423560
2.4651183230722831,-0.0000118011259331
2.4727621008182434,-0.0000100730330244
2.4804058785642042,-0.0000080956622343
2.4880496563101646,-0.0000058897929172
2.4956934340561254,-0.0000034780872514
2.5033372118020858,-0.0000008848808922
2.5109809895480466,0.0000018640361309
2.5186247672940070,0.0000047416465380
2.5262685450399678,0.0000077199392833
2.5339123227859277,0.0000107701476689
2.5415561005318885,0.0000138629904196
2.5491998782778489,0.0000169689140562
2.5568436560238097,0.0000200583349282
2.5644874337697701,0.0000231018793223
2.5721312115157309,0.0000260706200774
2.5797749892616917,0.0000289363082269
2.5874187670076521,0.0000316715982022
2.5950625447536129,0.0000342502652313
2.6027063224995732,0.0000366474136031
2.6103501002455340,0.0000388396745564
2.6179938779914940,0.0000408053926259
2.6256376557374548,0.0000425247993425
2.6332814334834151,0.0000439801732854
2.6409252112293760,0.0000451559855452
2.6485689889753363,0.0000460390297690
2.6562127667212971,0.0000466185360157
2.6638565444672579,0.0000468862677627
2.6715003222132183,0.0000468366014741
2.6791440999591791,0.0000464665882459
2.6867878777051390,0.0000457759971176
2.6944316554510999,0.0000447673397311
2.7020754331970602,0.0000434458761124
2.7097192109430210,0.0000418196014271
2.7173629886889814,0.0000398992136387
2.7250067664349422,0.0000376980620995
2.7326505441809030,0.0000352320771639
2.7402943219268634,0.0000325196809965
2.7479380996728242,0.0000295816798241
2.7555818774187846,0.0000264411379421
2.7632256551647454,0.0000231232338683
2.7708694329107053,0.0000196550990773
2.7785132106566661,0.0000160656398355
2.7861569884026265,0.0000123853426867
2.7938007661485873,0.0000086460642184
2.8014445438945477,0.0000048808057512
2.8090883216405085,0.0000011234736868
2.8167320993864693,-0.0000025913737616
2.8243758771324297,-0.0000062287926538
2.8320196548783905,-0.0000097537314123
2.8396634326243508,-0.0000131313200650
2.8473072103703116,-0.0000163271697722
2.8549509881162716,-0.0000193076817425
2.8625947658622324,-0.0000220403646280
2.8702385436081927,-0.0000244941594739
2.8778823213541536,-0.0000266397712923
2.8855260991001139,-0.0000284500063122
2.8931698768460747,-0.0000299001139730
2.9008136545920356,-0.0000309681327084
2.9084574323379959,-0.0000316352385868
2.9161012100839567,-0.0000318860958719
2.9237449878299167,-0.0000317092085821
2.9313887655758775,-0.0000310972721328
2.9390325433218378,-0.0000300475241638
2.9466763210677986,-0.0000285620936716
2.9543200988137590,-0.0000266483475818
2.9619638765597198,-0.0000243192339214
2.9696076543056802,-0.0000215936207691
2.9772514320516410,-0.0000184966301890
2.9848952097976018,-0.0000150599663799
2.9925389875435622,-0.0000113222372970
3.0001827652895230,-0.0000073292690311
3.0078265430354829,-0.0000031344122644
3.0154703207814437,0.0000012011598533
3.0231140985274041,0.0000056081630304
3.0307578762733649,0.0000100089229492
3.0384016540193253,0.0000143171067335
3.0460454317652861,0.0000184374652893
3.0536892095112464,0.0000222655870156
3.0613329872572073,0.0000256876633399
3.0689767650031681,0.0000285802665086
3.0766205427491284,0.0000308101400226
3.0842643204950893,0.0000322340020810
3.0919080982410492,0.0000326983623571
3.0995518759870100,0.0000320393524059
3.1071956537329704,0.0000300825699637
3.1148394314789312,0.0000266429373733
3.1224832092248915,0.0000215245743371
3.1301269869708523,0.0000145206851679
3.1377707647168127,0.0000054134606797


==> Graphics/Data/DiscSigma2/ErL2.csv <==
a,b
0.0038218888729803,-0.0000215935407596
0.0114656666189409,-0.0000413121464566
0.0191094443649014,-0.0000313868561897
0.0267532221108620,0.0000062380020196
0.0343969998568226,0.0000696563067539
0.0420407776027831,0.0001570012302270
0.0496845553487437,0.0002664463007466
0.0573283330947042,0.0003962064388870
0.0649721108406648,0.0005445389656083
0.0726158885866254,0.0007097445805156
0.0802596663325860,0.0008901683084082
0.0879034440785465,0.0010842004122376
0.0955472218245071,0.0012902772705474
0.1031909995704677,0.0015068822174430
0.1108347773164282,0.0017325463431023
0.1184785550623888,0.0019658492528144
0.1261223328083494,0.0022054197825030
0.1337661105543099,0.0024499366686788
0.1414098883002705,0.0026981291707410
0.1490536660462310,0.0029487776435399
0.1566974437921916,0.0032007140581087
0.1643412215381522,0.0034528224684630
0.1719849992841128,0.0037040394223840
0.1796287770300733,0.0039533543141009
0.1872725547760339,0.0041998096768158
0.1949163325219944,0.0044425014130359
0.2025601102679550,0.0046805789607151
0.2102038880139156,0.0049132453932458
0.2178476657598762,0.0051397574514020
0.2254914435058367,0.0053594255053860
0.2331352212517973,0.0055716134452128
0.2407789989977579,0.0057757384977392
0.2484227767437184,0.0059712709687486
0.2560665544896790,0.0061577339085969
0.2637103322356396,0.0063347027000468
0.2713541099816001,0.0065018045670471
0.2789978877275607,0.0066587180033519
0.2866416654735213,0.0068051721200326
0.2942854432194819,0.0069409459110924
0.3019292209654424,0.0070658674365918
0.3095729987114030,0.0071798129228606
0.3172167764573636,0.0072827057796075
0.3248605542033241,0.0073745155339255
0.3325043319492846,0.0074552566814521
0.3401481096952453,0.0075249874551727
0.3477918874412058,0.0075838085126034
0.3554356651871663,0.0076318615423812
0.3630794429331269,0.0076693277915428
0.3707232206790875,0.0076964265150815
0.3783669984250481,0.0077134133496516
0.3860107761710087,0.0077205786136116
0.3936545539169692,0.0077182455358961
0.4012983316629298,0.0077067684165367
0.4089421094088904,0.0076865307219599
0.4165858871548509,0.0076579431185295
0.4242296649008115,0.0076214414481144
0.4318734426467720,0.0075774846497947
0.4395172203927327,0.0075265526321326
0.4471609981386932,0.0074691441007581
0.4548047758846537,0.0074057743463297
0.4624485536306143,0.0073369729982161
0.4700923313765749,0.0072632817495468
0.4777361091225354,0.0071852520595570
0.4853798868684960,0.0071034428393943
0.4930236646144566,0.0070184181278000
0.5006674423604172,0.0069307447633162
0.5083112201063777,0.0068409900598343
0.5159549978523382,0.0067497194924999
0.5235987755982989,0.0066574944011181
0.5312425533442594,0.0065648697183273
0.5388863310902200,0.0064723917298999
0.5465301088361806,0.0063805958745715
0.5541738865821411,0.0062900045908447
0.5618176643281018,0.0062011252181785
0.5694614420740622,0.0061144479599657
0.5771052198200228,0.0060304439155824
0.5847489975659834,0.0059495631887253
0.5923927753119439,0.0058722330790859
0.6000365530579045,0.0057988563642397
0.6076803308038651,0.0057298096784191
0.6153241085498257,0.0056654419946306
0.6229678862957861,0.0056060732162557
0.6306116640417467,0.0055519928840579
0.6382554417877074,0.0055034590041433
0.6458992195336679,0.0054606970021231
0.6535429972796285,0.0054238988083666
0.6611867750255890,0.0053932220788511
0.6688305527715496,0.0053687895557640
0.6764743305175103,0.0053506885715758
0.6841181082634707,0.0053389706999574
0.6917618860094313,0.0053336515564574
0.6994056637553919,0.0053347107514758
0.7070494415013524,0.0053420919976741
0.7146932192473131,0.0053557033735001
0.7223369969932736,0.0053754177441558
0.7299807747392342,0.0054010733408961
0.7376245524851948,0.0054324744991366
0.7452683302311552,0.0054693925554664
0.7529121079771158,0.0055115669032336
0.7605558857230765,0.0055587062059602
0.7681996634690370,0.0056104897674590
0.7758434412149976,0.0056665690570427
0.7834872189609581,0.0057265693878399
0.7911309967069187,0.0057900917457274
0.7987747744528794,0.0058567147659240
0.8064185521988398,0.0059259968538042
0.8140623299448004,0.0059974784459070
0.8217061076907609,0.0060706844065570
0.8293498854367215,0.0061451265548749
0.8369936631826822,0.0062203063162851
0.8446374409286427,0.0062957174918423
0.8522812186746033,0.0063708491379341
0.8599249964205637,0.0064451885480106
0.8675687741665243,0.0065182243270344
0.8752125519124849,0.0065894495483005
0.8828563296584455,0.0066583649811849
0.8905001074044061,0.0067244823771154
0.8981438851503667,0.0067873277998246
0.9057876628963272,0.0068464449845190
0.9134314406422878,0.0069013987091394
0.9210752183882484,0.0069517781593668
0.9287189961342089,0.0069972002673543
0.9363627738801695,0.0070373130025141
0.9440065516261300,0.0070717985908965
0.9516503293720906,0.0071003766379164
0.9592941071180513,0.0071228071273236
0.9669378848640118,0.0071388932674543
0.9745816626099724,0.0071484841539206
0.9822254403559328,0.0071514772160817
0.9898692181018934,0.0071478204127866
0.9975129958478539,0.0071375141411991
1.0051567735938147,0.0071206128208661
1.0128005513397751,0.0070972261137201
1.0204443290857357,0.0070675197394270
1.0280881068316963,0.0070317158444375
1.0357318845776569,0.0069900928823639
1.0433756623236174,0.0069429849628870
1.0510194400695780,0.0068907806265041
1.0586632178155386,0.0068339210029467
1.0663069955614990,0.0067728973123481
1.0739507733074596,0.0067082476701541
1.0815945510534204,0.0066405531595929
1.0892383287993808,0.0065704331393541
1.0968821065453414,0.0064985397591181
1.1045258842913019,0.0064255516620187
1.1121696620372625,0.0063521668610736
1.1198134397832231,0.0062790947864790
1.1274572175291837,0.0062070475126341
1.1351009952751443,0.0061367301880966
1.1427447730211049,0.0060688307088427
1.1503885507670653,0.0060040086953679
1.1580323285130258,0.0059428838579294
1.1656761062589867,0.0058860238616976
1.1733198840049470,0.0058339318354155
1.1809636617509076,0.0057870337034597
1.1886074394968682,0.0057456655623497
1.1962512172428288,0.0057100613689602
1.2038949949887894,0.0056803412587216
1.2115387727347500,0.0056565008680040
1.2191825504807106,0.0056384020946231
1.2268263282266709,0.0056257657930316
1.2344701059726315,0.0056181669642565
1.2421138837185921,0.0056150330619521
1.2497576614645527,0.0056156460911274
1.2574014392105133,0.0056191492189667
1.2650452169564739,0.0056245586400487
1.2726889947024345,0.0056307814304223
1.2803327724483951,0.0056366400728500
1.2879765501943554,0.0056409042218507
1.2956203279403160,0.0056423300805539
1.3032641056862766,0.0056397074564315
1.3109078834322374,0.0056319141203254
1.3185516611781980,0.0056179764808801
1.3261954389241584,0.0055971347725211
1.3338392166701190,0.0055689099123101
1.3414829944160795,0.0055331678952794
1.3491267721620401,0.0054901760810925
1.3567705499080007,0.0054406440351543
1.3644143276539611,0.0053857398575520
1.3720581053999217,0.0053270714115512
1.3797018831458823,0.0052666209658991
1.3873456608918431,0.0052066221391320
1.3949894386378037,0.0051493706228785
1.4026332163837643,0.0050969662465333
1.4102769941297246,0.0050509951150224
1.4179207718756852,0.0050121784829370
1.4255645496216458,0.0049800409071440
1.4332083273676064,0.0049526834672813
1.4408521051135668,0.0049267837154993
1.4484958828595274,0.0048979696109620
1.4561396606054879,0.0048617033840309
1.4637834383514485,0.0048147174808986
1.4714272160974093,0.0047568060364492
1.4790709938433699,0.0046923397482219
1.4867147715893303,0.0046302858407598
1.4943585493352909,0.0045811172351045
1.5020023270812515,0.0045497106913298
1.5096461048272121,0.0045267466241780
1.5172898825731727,0.0044881009933031
1.5249336603191330,0.0044168551438576
1.5325774380650936,0.0043435856813792
1.5402212158110542,0.0043271569974880
1.5478649935570148,0.0042760368658666
1.5555087713029756,0.0040971617658124
1.5631525490489362,0.0046223669222740
1.5707963267948966,0.0033783267711901
1.5784401045408571,0.0042259755573037
1.5860838822868177,0.0039383300444063
1.5937276600327783,0.0039603715527399
1.6013714377787387,0.0039335210067816
1.6090152155246993,0.0038881763979279
1.6166589932706599,0.0038690594649005
1.6243027710166205,0.0038602487644703
1.6319465487625813,0.0038411400485814
1.6395903265085419,0.0038068162014161
1.6472341042545022,0.0037634370014739
1.6548778820004628,0.0037198266760160
1.6625216597464234,0.0036824811150420
1.6701654374923840,0.0036541487898231
1.6778092152383446,0.0036344143550049
1.6854529929843050,0.0036209500859287
1.6930967707302655,0.0036106991654272
1.7007405484762261,0.0036007137210666
1.7083843262221867,0.0035886232261304
1.7160281039681475,0.0035728128046297
1.7236718817141079,0.0035524126528602
1.7313156594600685,0.0035271853815835
1.7389594372060291,0.0034973732485287
1.7466032149519897,0.0034635437965928
1.7542469926979503,0.0034264544146776
1.7618907704439106,0.0033869441829543
1.7695345481898712,0.0033458540153196
1.7771783259358318,0.0033039722177872
1.7848221036817924,0.0032620009412264
1.7924658814277530,0.0032205387065538
1.8001096591737138,0.0031800745900494
1.8077534369196742,0.0031409903739003
1.8153972146656348,0.0031035677555312
1.8230409924115953,0.0030679984430662
1.8306847701575559,0.0030343955872225
1.8383285479035163,0.0030028054968931
1.8459723256494769,0.0029732189636050
1.8536161033954375,0.0029455817952836
1.8612598811413981,0.0029198043524475
1.8689036588873587,0.0028957700089622
1.8765474366333195,0.0028733425414236
1.8841912143792798,0.0028523724997597
1.8918349921252404,0.0028327026372003
1.8994787698712010,0.0028141724882814
1.9071225476171616,0.0027966221847610
1.9147663253631222,0.0027798955951108
1.9224101031090826,0.0027638428664363
1.9300538808550431,0.0027483224397039
1.9376976586010037,0.0027332026014098
1.9453414363469643,0.0027183626274734
1.9529852140929247,0.0027036935687690
1.9606289918388855,0.0026890987222082
1.9682727695848461,0.0026744938266101
1.9759165473308067,0.0026598070187539
1.9835603250767673,0.0026449785817403
1.9912041028227279,0.0026299605150682
1.9988478805686882,0.0026147159534867
2.0064916583146490,0.0025992184596195
2.0141354360606094,0.0025834512135521
2.0217792138065698,0.0025674061208539
2.0294229915525306,0.0025510828589393
2.0370667692984910,0.0025344878801560
2.0447105470444518,0.0025176333885177
2.0523543247904126,0.0025005363055614
2.0599981025363729,0.0024832172394449
2.0676418802823333,0.0024656994699527
2.0752856580282941,0.0024480079608330
2.0829294357742545,0.0024301684094918
2.0905732135202153,0.0024122063428549
2.0982169912661757,0.0023941462669605
2.1058607690121360,0.0023760108766627
2.1135045467580968,0.0023578203307321
2.1211483245040577,0.0023395915965262
2.1287921022500180,0.0023213378674495
2.1364358799959784,0.0023030680554300
2.1440796577419392,0.0022847863598195
2.1517234354878996,0.0022664919132527
2.1593672132338604,0.0022481785043075
2.1670109909798208,0.0022298343760915
2.1746547687257811,0.0022114420992974
2.1822985464717419,0.0021929785176793
2.1899423242177023,0.0021744147634599
2.1975861019636631,0.0021557163396893
2.2052298797096239,0.0021368432662547
2.2128736574555843,0.0021177502858801
2.2205174352015447,0.0020983871262039
2.2281612129475055,0.0020786988137927
2.2358049906934658,0.0020586260357752
2.2434487684394266,0.0020381055446503
2.2510925461853870,0.0020170706017111
2.2587363239313474,0.0019954514545115
2.2663801016773082,0.0019731758437124
2.2740238794232686,0.0019501695347336
2.2816676571692294,0.0019263568696014
2.2893114349151902,0.0019016613345048
2.2969552126611505,0.0018760061386195
2.3045989904071109,0.0018493147998985
2.3122427681530717,0.0018215117336381
2.3198865458990321,0.0017925228397933
2.3275303236449929,0.0017622760851623
2.3351741013909533,0.0017307020767526
2.3428178791369136,0.0016977346228045
2.3504616568828745,0.0016633112781778
2.3581054346288348,0.0016273738709924
2.3657492123747956,0.0015898690076193
2.3733929901207564,0.0015507485533459
2.3810367678667168,0.0015099700862737
2.3886805456126772,0.0014674973221949
2.3963243233586380,0.0014233005084406
2.4039681011045984,0.0013773567849205
2.4116118788505587,0.0013296505107724
2.4192556565965195,0.0012801735552834
2.4268994343424799,0.0012289255519407
2.4345432120884407,0.0011759141146995
2.4421869898344011,0.0011211550157403
2.4498307675803619,0.0010646723242084
2.4574745453263223,0.0010064985056097
2.4651183230722831,0.0009466744817269
2.4727621008182434,0.0008852496511031
2.4804058785642042,0.0008222818703035
2.4880496563101646,0.0007578373963356
2.4956934340561254,0.0006919907907550
2.5033372118020858,0.0006248247861418
2.5109809895480466,0.0005564301157468
2.5186247672940070,0.0004869053072595
2.5262685450399678,0.0004163564417362
2.5339123227859277,0.0003448968788705
2.5415561005318885,0.0002726469498458
2.5491998782778489,0.0001997336191255
2.5568436560238097,0.0001262901166146
2.5644874337697701,0.0000524555416810
2.5721312115157309,-0.0000216255594171
2.5797749892616917,-0.0000958036410626
2.5874187670076521,-0.0001699246291453
2.5950625447536129,-0.0002438304135707
2.6027063224995732,-0.0003173593606784
2.6103501002455340,-0.0003903468438792
2.6179938779914940,-0.0004626257907309
2.6256376557374548,-0.0005340272447282
2.6332814334834151,-0.0006043809400646
2.6409252112293760,-0.0006735158876121
2.6485689889753363,-0.0007412609704265
2.6562127667212971,-0.0008074455470574
2.6638565444672579,-0.0008719000609999
2.6715003222132183,-0.0009344566546416
2.6791440999591791,-0.0009949497860979
2.6867878777051390,-0.0010532168473670
2.6944316554510999,-0.0011090987822771
2.7020754331970602,-0.0011624407027397
2.7097192109430210,-0.0012130925018857
2.7173629886889814,-0.0012609094626982
2.7250067664349422,-0.0013057528608094
2.7326505441809030,-0.0013474905601971
2.7402943219268634,-0.0013859976005607
2.7479380996728242,-0.0014211567752161
2.7555818774187846,-0.0014528591984138
2.7632256551647454,-0.0014810048610393
2.7708694329107053,-0.0015055031737174
2.7785132106566661,-0.0015262734963945
2.7861569884026265,-0.0015432456535497
2.7938007661485873,-0.0015563604342235
2.8014445438945477,-0.0015655700761310
2.8090883216405085,-0.0015708387331728
2.8167320993864693,-0.0015721429257244
2.8243758771324297,-0.0015694719731265
2.8320196548783905,-0.0015628284078738
2.8396634326243508,-0.0015522283710406
2.8473072103703116,-0.0015377019885331
2.8549509881162716,-0.0015192937278237
2.8625947658622324,-0.0014970627348554
2.8702385436081927,-0.0014710831508644
2.8778823213541536,-0.0014414444089134
2.8855260991001139,-0.0014082515099669
2.8931698768460747,-0.0013716252783912
2.9008136545920356,-0.0013317025968019
2.9084574323379959,-0.0012886366202074
2.9161012100839567,-0.0012425969694641
2.9237449878299167,-0.0011937699040573
2.9313887655758775,-0.0011423584742936
2.9390325433218378,-0.0010885826529873
2.9466763210677986,-0.0010326794467861
2.9543200988137590,-0.0009749029872864
2.9619638765597198,-0.0009155246021238
2.9696076543056802,-0.0008548328662569
2.9772514320516410,-0.0007931336336701
2.9848952097976018,-0.0007307500497612
2.9925389875435622,-0.0006680225446808
3.0001827652895230,-0.0006053088079295
3.0078265430354829,-0.0005429837445194
3.0154703207814437,-0.0004814394130296
3.0231140985274041,-0.0004210849459016
3.0307578762733649,-0.0003623464523306
3.0384016540193253,-0.0003056669041187
3.0460454317652861,-0.0002515060048704
3.0536892095112464,-0.0002003400429219
3.0613329872572073,-0.0001526617283939
3.0689767650031681,-0.0001089800147791
3.0766205427491284,-0.0000698199054694
3.0842643204950893,-0.0000357222456383
3.0919080982410492,-0.0000072434999024
3.0995518759870100,0.0000150444838226
3.1071956537329704,0.0000305547238398
3.1148394314789312,0.0000386853671390
3.1224832092248915,0.0000388199643868
3.1301269869708523,0.0000303277570085
3.1377707647168127,0.0000125639759367


==> Graphics/Data/DiscSigma2/GradCol.csv <==
a,b
0.0038218888729803,2.4996209001556453
0.0114656666189409,2.4990961325894423
0.0191094443649014,2.4981201388679986
0.0267532221108620,2.4966911601355384
0.0343969998568226,2.4948076699439752
0.0420407776027831,2.4924683722882897
0.0496845553487437,2.4896721993665678
0.0573283330947042,2.4864183090774667
0.0649721108406648,2.4827060822681926
0.0726158885866254,2.4785351197463905
0.0802596663325860,2.4739052390696550
0.0879034440785465,2.4688164711265741
0.0955472218245071,2.4632690565233983
0.1031909995704677,2.4572634417905843
0.1108347773164282,2.4508002754235596
0.1184785550623888,2.4438804037721003
0.1261223328083494,2.4365048667927502
0.1337661105543099,2.4286748936786990
0.1414098883002705,2.4203918983814723
0.1490536660462310,2.4116574750387105
0.1566974437921916,2.4024733933222282
0.1643412215381522,2.3928415937203495
0.1719849992841128,2.3827641827683919
0.1796287770300733,2.3722434282409779
0.1872725547760339,2.3612817543195606
0.1949163325219944,2.3498817367484333
0.2025601102679550,2.3380460979920774
0.2102038880139156,2.3257777024065467
0.2178476657598762,2.3130795514371933
0.2254914435058367,2.2999547788547372
0.2331352212517973,2.2864066460413635
0.2407789989977579,2.2724385373381071
0.2484227767437184,2.2580539554644781
0.2560665544896790,2.2432565170208068
0.2637103322356396,2.2280499480834277
0.2713541099816001,2.2124380799023680
0.2789978877275607,2.1964248447107342
0.2866416654735213,2.1800142716545814
0.2942854432194819,2.1632104828514871
0.3019292209654424,2.1460176895856171
0.3095729987114030,2.1284401886465130
0.3172167764573636,2.1104823588182886
0.3248605542033241,2.0921486575253927
0.3325043319492846,2.0734436176404687
0.3401481096952453,2.0543718444592987
0.3477918874412058,2.0349380128471455
0.3554356651871663,2.0151468645601849
0.3630794429331269,1.9950032057450784
0.3707232206790875,1.9745119046190109
0.3783669984250481,1.9536778893318238
0.3860107761710087,1.9325061460111681
0.3936545539169692,1.9110017169908149
0.4012983316629298,1.8891696992215121
0.4089421094088904,1.8670152428629587
0.4165858871548509,1.8445435500547256
0.4242296649008115,1.8217598738629979
0.4318734426467720,1.7986695173993184
0.4395172203927327,1.7752778331065486
0.4471609981386932,1.7515902222064446
0.4548047758846537,1.7276121343023656
0.4624485536306143,1.7033490671297631
0.4700923313765749,1.6788065664462160
0.4777361091225354,1.6539902260519259
0.4853798868684960,1.6289056879307149
0.4930236646144566,1.6035586425007473
0.5006674423604172,1.5779548289633940
0.5083112201063777,1.5521000357378270
0.5159549978523382,1.5260001009682758
0.5235987755982989,1.4996609130900782
0.5312425533442594,1.4730884114401226
0.5388863310902200,1.4462885868965971
0.5465301088361806,1.4192674825325380
0.5541738865821411,1.3920311942671904
0.5618176643281018,1.3645858714988848
0.5694614420740622,1.3369377177028672
0.5771052198200228,1.3090929909774169
0.5847489975659834,1.2810580045215429
0.5923927753119439,1.2528391270276831
0.6000365530579045,1.2244427829730238
0.6076803308038651,1.1958754527934810
0.6153241085498257,1.1671436729248554
0.6229678862957861,1.1382540356963669
0.6306116640417467,1.1092131890625421
0.6382554417877074,1.0800278361604643
0.6458992195336679,1.0507047346803944
0.6535429972796285,1.0212506960391399
0.6611867750255890,0.9916725843468710
0.6688305527715496,0.9619773151596629
0.6764743305175103,0.9321718540116619
0.6841181082634707,0.9022632147226088
0.6917618860094313,0.8722584574782533
0.6994056637553919,0.8421646866832280
0.7070494415013524,0.8119890485879084
0.7146932192473131,0.7817387286928859
0.7223369969932736,0.7514209489367617
0.7299807747392342,0.7210429646750043
0.7376245524851948,0.6906120614597059
0.7452683302311552,0.6601355516320004
0.7529121079771158,0.6296207707407786
0.7605558857230765,0.5990750738031575
0.7681996634690370,0.5685058314236522
0.7758434412149976,0.5379204257905287
0.7834872189609581,0.5073262465689687
0.7911309967069187,0.4767306867117128
0.7987747744528794,0.4461411382085803
0.8064185521988398,0.4155649877968172
0.8140623299448004,0.3850096126544514
0.8217061076907609,0.3544823760988712
0.8293498854367215,0.3239906233126444
0.8369936631826822,0.2935416771181769
0.8446374409286427,0.2631428338222190
0.8522812186746033,0.2328013591505659
0.8599249964205637,0.2025244842924967
0.8675687741665243,0.1723194020738033
0.8752125519124849,0.1421932632765314
0.8828563296584455,0.1121531731231290
0.8905001074044061,0.0822061879424476
0.8981438851503667,0.0523593120351926
0.9057876628963272,0.0226194947570239
0.9134314406422878,-0.0070063721613719
0.9210752183882484,-0.0365114570361201
0.9287189961342089,-0.0658889903704437
0.9363627738801695,-0.0951322666867752
0.9440065516261300,-0.1242346460203778
0.9516503293720906,-0.1531895550397954
0.9592941071180513,-0.1819904877547039
0.9669378848640118,-0.2106310057666604
0.9745816626099724,-0.2391047380133527
0.9822254403559328,-0.2674053799523248
0.9898692181018934,-0.2955266921265652
0.9975129958478539,-0.3234624980521457
1.0051567735938147,-0.3512066813681383
1.0128005513397751,-0.3787531821919319
1.0204443290857357,-0.4060959926297679
1.0280881068316963,-0.4332291514036277
1.0357318845776569,-0.4601467375725554
1.0433756623236174,-0.4868428633497222
1.0510194400695780,-0.5133116660470317
1.0586632178155386,-0.5395472992172851
1.0663069955614990,-0.5655439231101215
1.0739507733074596,-0.5912956946122410
1.0815945510534204,-0.6167967569039468
1.0892383287993808,-0.6420412291320493
1.0968821065453414,-0.6670231964712937
1.1045258842913019,-0.6917367010204174
1.1121696620372625,-0.7161757340506968
1.1198134397832231,-0.7403342301902519
1.1274572175291837,-0.7642060641804143
1.1351009952751443,-0.7877850508752462
1.1427447730211049,-0.8110649491644349
1.1503885507670653,-0.8340394704760400
1.1580323285130258,-0.8567022924514435
1.1656761062589867,-0.8790470782736021
1.1733198840049470,-0.9010675019655939
1.1809636617509076,-0.9227572797560732
1.1886074394968682,-0.9441102073307152
1.1962512172428288,-0.9651202024571885
1.2038949949887894,-0.9857813520931404
1.2115387727347500,-1.0060879626751142
1.2191825504807106,-1.0260346118596966
1.2268263282266709,-1.0456161995708868
1.2344701059726315,-1.0648279958296110
1.2421138837185921,-1.0836656825361155
1.2497576614645527,-1.1021253861808951
1.2574014392105133,-1.1202036984112966
1.2650452169564739,-1.1378976815137212
1.2726889947024345,-1.1552048562129857
1.2803327724483951,-1.1721231697591383
1.2879765501943554,-1.1886509430716892
1.2956203279403160,-1.2047867967289796
1.3032641056862766,-1.2205295567935739
1.3109078834322374,-1.2358781428001782
1.3185516611781980,-1.2508314416276374
1.3261954389241584,-1.2653881723413634
1.3338392166701190,-1.2795467483249574
1.3414829944160795,-1.2933051440132681
1.3491267721620401,-1.3066607741900165
1.3567705499080007,-1.3196103940318609
1.3644143276539611,-1.3321500278000551
1.3720581053999217,-1.3442749332658477
1.3797018831458823,-1.3559796076095119
1.3873456608918431,-1.3672578387014624
1.3949894386378037,-1.3781028034448926
1.4026332163837643,-1.3885072123594073
1.4102769941297246,-1.3984634969700360
1.4179207718756852,-1.4079640340108237
1.4255645496216458,-1.4170013981355323
1.4332083273676064,-1.4255686329181185
1.4408521051135668,-1.4336595285644829
1.4484958828595274,-1.4412688940487848
1.4561396606054879,-1.4483928113878970
1.4637834383514485,-1.4550288604801374
1.4714272160974093,-1.4611763043094688
1.4790709938433699,-1.4668362262569268
1.4867147715893303,-1.4720116136310863
1.4943585493352909,-1.4767073841665812
1.5020023270812515,-1.4809303549695323
1.5096461048272121,-1.4846891560389213
1.5172898825731727,-1.4879940929067570
1.5249336603191330,-1.4908569649872585
1.5325774380650936,-1.4932908478107145
1.5402212158110542,-1.4953098483842311
1.5478649935570148,-1.4969288434515380
1.5555087713029756,-1.4981632104361757
1.5631525490489362,-1.4990285603964506
1.5707963267948966,-1.4995404814700841
1.5784401045408571,-1.4997143001305606
1.5860838822868177,-1.4995648662124041
1.5937276600327783,-1.4991063661851660
1.6013714377787387,-1.4983521676553408
1.6090152155246993,-1.4973146966299609
1.6166589932706599,-1.4960053477485318
1.6243027710166205,-1.4944344265279941
1.6319465487625813,-1.4926111216994409
1.6395903265085419,-1.4905435049598104
1.6472341042545022,-1.4882385549185237
1.6548778820004628,-1.4857022016778605
1.6625216597464234,-1.4829393883286961
1.6701654374923840,-1.4799541456457836
1.6778092152383446,-1.4767496764016741
1.6854529929843050,-1.4733284459570530
1.6930967707302655,-1.4696922760996318
1.7007405484762261,-1.4658424394679428
1.7083843262221867,-1.4617797522871658
1.7160281039681475,-1.4575046635418645
1.7236718817141079,-1.4530173390991887
1.7313156594600685,-1.4483177396633735
1.7389594372060291,-1.4434056917792601
1.7466032149519897,-1.4382809514033044
1.7542469926979503,-1.4329432598217748
1.7618907704439106,-1.4273923919168308
1.7695345481898712,-1.4216281969623341
1.7771783259358318,-1.4156506322749269
1.7848221036817924,-1.4094597901548958
1.7924658814277530,-1.4030559186292453
1.8001096591737138,-1.3964394365601343
1.8077534369196742,-1.3896109437092674
1.8153972146656348,-1.3825712263568941
1.8230409924115953,-1.3753212590663775
1.8306847701575559,-1.3678622031652452
1.8383285479035163,-1.3601954024841318
1.8459723256494769,-1.3523223768588879
1.8536161033954375,-1.3442448138604226
1.8612598811413981,-1.3359645591735676
1.8689036588873587,-1.3274836060020283
1.8765474366333195,-1.3188040838323616
1.8841912143792798,-1.3099282468471283
1.8918349921252404,-1.3008584622363712
1.8994787698712010,-1.2915971986181791
1.9071225476171616,-1.2821470147433380
1.9147663253631222,-1.2725105486264585
1.9224101031090826,-1.2626905072164156
1.9300538808550431,-1.2526896566924444
1.9376976586010037,-1.2425108134487888
1.9453414363469643,-1.2321568358103190
1.9529852140929247,-1.2216306165036799
1.9606289918388855,-1.2109350758933375
1.9682727695848461,-1.2000731559789637
1.9759165473308067,-1.1890478151399266
1.9835603250767673,-1.1778620236037669
1.9912041028227279,-1.1665187596085669
1.9988478805686882,-1.1550210062235484
2.0064916583146490,-1.1433717487880695
2.0141354360606094,-1.1315739729262722
2.0217792138065698,-1.1196306630926003
2.0294229915525306,-1.1075448016023994
2.0370667692984910,-1.0953193681014757
2.0447105470444518,-1.0829573394287639
2.0523543247904126,-1.0704616898271417
2.0599981025363729,-1.0578353914586134
2.0676418802823333,-1.0450814151817298
2.0752856580282941,-1.0322027315509712
2.0829294357742545,-1.0192023119998539
2.0905732135202153,-1.0060831301717741
2.0982169912661757,-0.9928481633649104
2.1058607690121360,-0.9795003940598627
2.1135045467580968,-0.9660428115011349
2.1211483245040577,-0.9524784133059374
2.1287921022500180,-0.9388102070761816
2.1364358799959784,-0.9250412119917977
2.1440796577419392,-0.9111744603658507
2.1517234354878996,-0.8972129991440047
2.1593672132338604,-0.8831598913330209
2.1670109909798208,-0.8690182173449666
2.1746547687257811,-0.8547910762456612
2.1822985464717419,-0.8404815868976946
2.1899423242177023,-0.8260928889900182
2.1975861019636631,-0.8116281439476560
2.2052298797096239,-0.7970905357165544
2.2128736574555843,-0.7824832714199390
2.2205174352015447,-0.7678095818837622
2.2281612129475055,-0.7530727220299976
2.2358049906934658,-0.7382759711375738
2.2434487684394266,-0.7234226329716373
2.2510925461853870,-0.7085160357827806
2.2587363239313474,-0.6935595321785203
2.2663801016773082,-0.6785564988701127
2.2740238794232686,-0.6635103362982840
2.2816676571692294,-0.6484244681420583
2.2893114349151902,-0.6333023407152955
2.2969552126611505,-0.6181474222559253
2.3045989904071109,-0.6029632021132009
2.3122427681530717,-0.5877531898386053
2.3198865458990321,-0.5725209141861614
2.3275303236449929,-0.5572699220281765
2.3351741013909533,-0.5420037771924782
2.3428178791369136,-0.5267260592273191
2.3504616568828745,-0.5114403621001679
2.3581054346288348,-0.4961502928365766
2.3657492123747956,-0.4808594701052885
2.3733929901207564,-0.4655715227557377
2.3810367678667168,-0.4502900883139076
2.3886805456126772,-0.4350188114425081
2.3963243233586380,-0.4197613423712278
2.4039681011045984,-0.4045213353026871
2.4116118788505587,-0.3893024467995592
2.4192556565965195,-0.3741083341581352
2.4268994343424799,-0.3589426537734138
2.4345432120884407,-0.3438090595005882
2.4421869898344011,-0.3287112010176210
2.4498307675803619,-0.3136527221933170
2.4574745453263223,-0.2986372594651524
2.4651183230722831,-0.2836684402308333
2.4727621008182434,-0.2687498812573525
2.4804058785642042,-0.2538851871110750
2.4880496563101646,-0.2390779486121639
2.4956934340561254,-0.2243317413163934
2.5033372118020858,-0.2096501240272173
2.5109809895480466,-0.1950366373406706
2.5186247672940070,-0.1804948022255345
2.5262685450399678,-0.1660281186409029
2.5339123227859277,-0.1516400641931296
2.5415561005318885,-0.1373340928338863
2.5491998782778489,-0.1231136336008976
2.5568436560238097,-0.1089820894026772
2.5644874337697701,-0.0949428358484458
2.5721312115157309,-0.0809992201241823
2.5797749892616917,-0.0671545599156210
2.5874187670076521,-0.0534121423788202
2.5950625447536129,-0.0397752231587510
2.6027063224995732,-0.0262470254562331
2.6103501002455340,-0.0128307391433808
2.6179938779914940,0.0004704800724340
2.6256376557374548,0.0136535114361990
2.6332814334834151,0.0267152698846878
2.6409252112293760,0.0396527067380690
2.6485689889753363,0.0524628103441193
2.6562127667212971,0.0651426066756584
2.6638565444672579,0.0776891598817987
2.6715003222132183,0.0900995727938149
2.6791440999591791,0.1023709873864176
2.6867878777051390,0.1145005851953527
2.6944316554510999,0.1264855876922961
2.7020754331970602,0.1383232566180537
2.7097192109430210,0.1500108942751712
2.7173629886889814,0.1615458437810872
2.7250067664349422,0.1729254892829845
2.7326505441809030,0.1841472561355819
2.7402943219268634,0.1952086110430906
2.7479380996728242,0.2061070621666252
2.7555818774187846,0.2168401591983498
2.7632256551647454,0.2274054934036979
2.7708694329107053,0.2378006976329463
2.7785132106566661,0.2480234463035448
2.7861569884026265,0.2580714553544756
2.7938007661485873,0.2679424821740314
2.8014445438945477,0.2776343255023330
2.8090883216405085,0.2871448253099138
2.8167320993864693,0.2964718626537149
2.8243758771324297,0.3056133595117826
2.8320196548783905,0.3145672785979928
2.8396634326243508,0.3233316231580503
2.8473072103703116,0.3319044367480619
2.8549509881162716,0.3402838029968976
2.8625947658622324,0.3484678453535696
2.8702385436081927,0.3564547268208227
2.8778823213541536,0.3642426496760915
2.8855260991001139,0.3718298551809766
2.8931698768460747,0.3792146232803423
2.9008136545920356,0.3863952722921115
2.9084574323379959,0.3933701585887922
2.9161012100839567,0.4001376762717938
2.9237449878299167,0.4066962568394458
2.9313887655758775,0.4130443688497326
2.9390325433218378,0.4191805175786068
2.9466763210677986,0.4251032446747892
2.9543200988137590,0.4308111278118866
2.9619638765597198,0.4363027803386310
2.9696076543056802,0.4415768509280310
2.9772514320516410,0.4466320232261436
2.9848952097976018,0.4514670155012016
2.9925389875435622,0.4560805802937280
3.0001827652895230,0.4604715040683218
3.0078265430354829,0.4646386068676381
3.0154703207814437,0.4685807419692096
3.0231140985274041,0.4722967955455691
3.0307578762733649,0.4757856863282277
3.0384016540193253,0.4790463652759185
3.0460454317652861,0.4820778152475879
3.0536892095112464,0.4848790506805039
3.0613329872572073,0.4874491172738574
3.0689767650031681,0.4897870916782048
3.0766205427491284,0.4918920811910553
3.0842643204950893,0.4937632234588782
3.0919080982410492,0.4953996861857997
3.0995518759870100,0.4968006668491843
3.1071956537329704,0.4979653924223550
3.1148394314789312,0.4988931191045463
3.1224832092248915,0.4995831320583085
3.1301269869708523,0.5000347451544614
3.1377707647168127,0.5002473007246686


==> Graphics/Data/DiscSigma2/GradDual.csv <==
0.0038218888729803,2.0009875082880586
0.0114656666189409,2.0002723001448377
0.0191094443649014,1.9991187986411239
0.0267532221108620,1.9975252167991215
0.0343969998568226,1.9954899613335020
0.0420407776027831,1.9930116310124937
0.0496845553487437,1.9900890149050920
0.0573283330947042,1.9867210905240908
0.0649721108406648,1.9829070218744960
0.0726158885866254,1.9786461574166856
0.0802596663325860,1.9739380279535272
0.0879034440785465,1.9687823444504369
0.0955472218245071,1.9631789957970704
0.1031909995704677,1.9571280465190666
0.1108347773164282,1.9506297344479973
0.1184785550623888,1.9436844683572516
0.1261223328083494,1.9362928255712799
0.1337661105543099,1.9284555495552689
0.1414098883002705,1.9201735474918262
0.1490536660462310,1.9114478878509431
0.1566974437921916,1.9022797979590240
0.1643412215381522,1.8926706615723037
0.1719849992841128,1.8826220164596215
0.1796287770300733,1.8721355519989706
0.1872725547760339,1.8612131067918172
0.1949163325219944,1.8498566662987725
0.2025601102679550,1.8380683604996428
0.2102038880139156,1.8258504615805244
0.2178476657598762,1.8132053816500822
0.2254914435058367,1.8001356704867555
0.2331352212517973,1.7866440133181605
0.2407789989977579,1.7727332286335498
0.2484227767437184,1.7584062660297650
0.2560665544896790,1.7436662040907156
0.2637103322356396,1.7285162483000431
0.2713541099816001,1.7129597289862122
0.2789978877275607,1.6970000992990053
0.2866416654735213,1.6806409332159473
0.2942854432194819,1.6638859235769974
0.3019292209654424,1.6467388801454348
0.3095729987114030,1.6292037276927023
0.3172167764573636,1.6112845041046608
0.3248605542033241,1.5929853585064881
0.3325043319492846,1.5743105494033316
0.3401481096952453,1.5552644428335236
0.3477918874412058,1.5358515105311834
0.3554356651871663,1.5160763280947693
0.3630794429331269,1.4959435731581472
0.3707232206790875,1.4754580235606265
0.3783669984250481,1.4546245555123989
0.3860107761710087,1.4334481417517864
0.3936545539169692,1.4119338496907197
0.4012983316629298,1.3900868395449342
0.4089421094088904,1.3679123624453544
0.4165858871548509,1.3454157585273123
0.4242296649008115,1.3226024549943092
0.4318734426467720,1.2994779641531318
0.4395172203927327,1.2760478814173433
0.4471609981386932,1.2523178832763022
0.4548047758846537,1.2282937252270492
0.4624485536306143,1.2039812396666500
0.4700923313765749,1.1793863337427521
0.4777361091225354,1.1545149871603946
0.4853798868684960,1.1293732499433813
0.4930236646144566,1.1039672401487357
0.5006674423604172,1.0783031415331350
0.5083112201063777,1.0523872011704418
0.5159549978523382,1.0262257270198032
0.5235987755982989,0.9998250854441280
0.5312425533442594,0.9731916986790505
0.5388863310902200,0.9463320422528696
0.5465301088361806,0.9192526423583064
0.5541738865821411,0.8919600731773162
0.5618176643281018,0.8644609541605264
0.5694614420740622,0.8367619472633439
0.5771052198200228,0.8088697541411227
0.5847489975659834,0.7807911133062819
0.5923927753119439,0.7525327972506185
0.6000365530579045,0.7241016095366430
0.6076803308038651,0.6955043818621125
0.6153241085498257,0.6667479711025486
0.6229678862957861,0.6378392563370057
0.6306116640417467,0.6087851358628744
0.6382554417877074,0.5795925242061534
0.6458992195336679,0.5502683491341457
0.6535429972796285,0.5208195486782046
0.6611867750255890,0.4912530681748278
0.6688305527715496,0.4615758573340324
0.6764743305175103,0.4317948673447343
0.6841181082634707,0.4019170480275499
0.6917618860094313,0.3719493450462772
0.6994056637553919,0.3418986971900785
0.7070494415013524,0.3117720337392836
0.7146932192473131,0.2815762719285626
0.7223369969932736,0.2513183145221565
0.7299807747392342,0.2210050475167015
0.7376245524851948,0.1906433379881926
0.7452683302311552,0.1602400321004588
0.7529121079771158,0.1298019532935116
0.7605558857230765,0.0993359006709806
0.7681996634690370,0.0688486476066897
0.7758434412149976,0.0383469405912614
0.7834872189609581,0.0078374983403342
0.7911309967069187,-0.0226729888134461
0.7987747744528794,-0.0531778592219240
0.8064185521988398,-0.0836704798934618
0.8140623299448004,-0.1141442461123446
0.8217061076907609,-0.1445925806825384
0.8293498854367215,-0.1750089327731931
0.8369936631826822,-0.2053867763439670
0.8446374409286427,-0.2357196081293980
0.8522812186746033,-0.2660009451630834
0.8599249964205637,-0.2962243218244771
0.8675687741665243,-0.3263832863938114
0.8752125519124849,-0.3564713971038778
0.8828563296584455,-0.3864822176815017
0.8905001074044061,-0.4164093123763418
0.8981438851503667,-0.4462462404804390
0.9057876628963272,-0.4759865503486898
0.9134314406422878,-0.5056237729382524
0.9210752183882484,-0.5351514148939711
0.9287189961342089,-0.5645629512171949
0.9363627738801695,-0.5938518175671148
0.9440065516261300,-0.6230114022568890
0.9516503293720906,-0.6520350380215731
0.9592941071180513,-0.6809159936512178
0.9669378848640118,-0.7096474656005070
0.9745816626099724,-0.7382225697060757
0.9822254403559328,-0.7666343331640347
0.9898692181018934,-0.7948756869434087
0.9975129958478539,-0.8229394588358688
1.0051567735938147,-0.8508183673684024
1.0128005513397751,-0.8785050168329762
1.0204443290857357,-0.9059918937157692
1.0280881068316963,-0.9332713648375977
1.0357318845776569,-0.9603356775463410
1.0433756623236174,-0.9871769623308264
1.0510194400695780,-1.0137872382528661
1.0586632178155386,-1.0401584216190936
1.0663069955614990,-1.0662823383354076
1.0739507733074596,-1.0921507404030559
1.0815945510534204,-1.1177553270243192
1.0892383287993808,-1.1430877707857556
1.0968821065453414,-1.1681397493749359
1.1045258842913019,-1.1929029832596409
1.1121696620372625,-1.2173692797131532
1.1198134397832231,-1.2415305835008534
1.1274572175291837,-1.2653790344475961
1.1351009952751443,-1.2889070319762104
1.1427447730211049,-1.3121073065389601
1.1503885507670653,-1.3349729976488847
1.1580323285130258,-1.3574977379487518
1.1656761062589867,-1.3796757424236850
1.1733198840049470,-1.4015019014605019
1.1809636617509076,-1.4229718759733720
1.1886074394968682,-1.4440821922427303
1.1962512172428288,-1.4648303334447592
1.2038949949887894,-1.4852148240757967
1.2115387727347500,-1.5052353025971201
1.2191825504807106,-1.5248925766427028
1.2268263282266709,-1.5441886540556604
1.2344701059726315,-1.5631267418689916
1.2421138837185921,-1.5817112041595780
1.2497576614645527,-1.5999474685396038
1.2574014392105133,-1.6178418699942301
1.2650452169564739,-1.6354014199558238
1.2726889947024345,-1.6526334881015896
1.2803327724483951,-1.6695453846178674
1.2879765501943554,-1.6861438319182516
1.2956203279403160,-1.7024343174643577
1.3032641056862766,-1.7184203239692810
1.3109078834322374,-1.7341024405562293
1.3185516611781980,-1.7494773692400141
1.3261954389241584,-1.7645368563838724
1.3338392166701190,-1.7792665996581396
1.3414829944160795,-1.7936452086176879
1.3491267721620401,-1.8076433323115635
1.3567705499080007,-1.8212231108907335
1.3644143276539611,-1.8343381595901000
1.3720581053999217,-1.8469343505574141
1.3797018831458823,-1.8589517155454638
1.3873456608918431,-1.8703278402039965
1.3949894386378037,-1.8810031404089615
1.4026332163837643,-1.8909283725368913
1.4102769941297246,-1.9000745851206737
1.4179207718756852,-1.9084453970060513
1.4255645496216458,-1.9160908841574402
1.4332083273676064,-1.9231213368556042
1.4408521051135668,-1.9297175501915100
1.4484958828595274,-1.9361319917216178
1.4561396606054879,-1.9426721500575970
1.4637834383514485,-1.9496540372879183
1.4714272160974093,-1.9573116901556045
1.4790709938433699,-1.9656514328303256
1.4867147715893303,-1.9742562555054401
1.4943585493352909,-1.9820934838974971
1.5020023270812515,-1.9874897967202920
1.5096461048272121,-1.9886558778540113
1.5172898825731727,-1.9854599974784986
1.5249336603191330,-1.9830423771907788
1.5325774380650936,-1.9938223236811514
1.5402212158110542,-2.0137461564783914
1.5478649935570148,-1.9548766496764014
1.5555087713029756,-2.0204344848198423
1.5631525490489362,-2.2466729885966341
1.5707963267948966,-1.3037226758436165
1.5784401045408571,-0.9726758969317516
1.5860838822868177,-0.9959555446007829
1.5937276600327783,-1.0062222069541502
1.6013714377787387,-0.9991315508917042
1.6090152155246993,-0.9933034208809159
1.6166589932706599,-0.9919393346913169
1.6243027710166205,-0.9927932599387588
1.6319465487625813,-0.9935643219491483
1.6395903265085419,-0.9931123393802875
1.6472341042545022,-0.9912413957941285
1.6548778820004628,-0.9882391583690532
1.6625216597464234,-0.9845299795574191
1.6701654374923840,-0.9804884869953332
1.6778092152383446,-0.9763707655680129
1.6854529929843050,-0.9723115377558446
1.6930967707302655,-0.9683498647448950
1.7007405484762261,-0.9644615924358101
1.7083843262221867,-0.9605881518993969
1.7160281039681475,-0.9566581158423276
1.7236718817141079,-0.9526013730666558
1.7313156594600685,-0.9483572165301972
1.7389594372060291,-0.9438779940093543
1.7466032149519897,-0.9391298276762698
1.7542469926979503,-0.9340915915451578
1.7618907704439106,-0.9287530013412222
1.7695345481898712,-0.9231123853047584
1.7771783259358318,-0.9171744848825087
1.7848221036817924,-0.9109484777373176
1.7924658814277530,-0.9044463106366476
1.8001096591737138,-0.8976813638161019
1.8077534369196742,-0.8906674300505024
1.8153972146656348,-0.8834179719106581
1.8230409924115953,-0.8759456128540911
1.8306847701575559,-0.8682618171645589
1.8383285479035163,-0.8603767171126937
1.8459723256494769,-0.8522990509753778
1.8536161033954375,-0.8440361814331817
1.8612598811413981,-0.8355941696115350
1.8689036588873587,-0.8269778852454894
1.8765474366333195,-0.8181911379565812
1.8841912143792798,-0.8092368183959986
1.8918349921252404,-0.8001170410684708
1.8994787698712010,-0.7908332830822471
1.9071225476171616,-0.7813865149621309
1.9147663253631222,-0.7717773211059878
1.9224101031090826,-0.7620060085445499
1.9300538808550431,-0.7520727034539727
1.9376976586010037,-0.7419774354333064
1.9453414363469643,-0.7317202099467940
1.9529852140929247,-0.7213010695861544
1.9606289918388855,-0.7107201449638945
1.9682727695848461,-0.6999776961320011
1.9759165473308067,-0.6890741454512084
1.9835603250767673,-0.6780101028301581
1.9912041028227279,-0.6667863842230125
1.9988478805686882,-0.6554040242270917
2.0064916583146490,-0.6438642835655177
2.0141354360606094,-0.6321686521782873
2.0217792138065698,-0.6203188485819113
2.0294229915525306,-0.6083168160951880
2.0370667692984910,-0.5961647164682929
2.0447105470444518,-0.5838649213950416
2.0523543247904126,-0.5714200023347505
2.0599981025363729,-0.5588327190205273
2.0676418802823333,-0.5461060069854226
2.0752856580282941,-0.5332429643964203
2.0829294357742545,-0.5202468384487021
2.0905732135202153,-0.5071210115386267
2.0982169912661757,-0.4938689874033835
2.1058607690121360,-0.4804943773878424
2.1135045467580968,-0.4670008869745840
2.1211483245040577,-0.4533923026912225
2.1287921022500180,-0.4396724794895598
2.1364358799959784,-0.4258453286737668
2.1440796577419392,-0.4119148064393671
2.1517234354878996,-0.3978849030710861
2.1593672132338604,-0.3837596328355516
2.1670109909798208,-0.3695430245941496
2.1746547687257811,-0.3552391131518979
2.1822985464717419,-0.3408519313499813
2.1899423242177023,-0.3263855029022839
2.1975861019636631,-0.3118438359699766
2.2052298797096239,-0.2972309174627278
2.2128736574555843,-0.2825507080503274
2.2205174352015447,-0.2678071378644513
2.2281612129475055,-0.2530041028668468
2.2358049906934658,-0.2381454618572439
2.2434487684394266,-0.2232350340918809
2.2510925461853870,-0.2082765974815581
2.2587363239313474,-0.1932738873364775
2.2663801016773082,-0.1782305956239462
2.2740238794232686,-0.1631503707040744
2.2816676571692294,-0.1480368175079649
2.2893114349151902,-0.1328934981225882
2.2969552126611505,-0.1177239327463429
2.3045989904071109,-0.1025316009794680
2.3122427681530717,-0.0873199434137153
2.3198865458990321,-0.0720923634861829
2.3275303236449929,-0.0568522295628042
2.3351741013909533,-0.0416028772177878
2.3428178791369136,-0.0263476116761322
2.3504616568828745,-0.0110897103873985
2.3581054346288348,0.0041675743000410
2.3657492123747956,0.0194210123938373
2.3733929901207564,0.0346673934699141
2.3810367678667168,0.0499035238691168
2.3886805456126772,0.0651262239039224
2.3963243233586380,0.0803323250993735
2.4039681011045984,0.0955186674910207
2.4116118788505587,0.1106820970011291
2.4192556565965195,0.1258194629128931
2.4268994343424799,0.1409276154608983
2.4345432120884407,0.1560034035545445
2.4421869898344011,0.1710436726495730
2.4498307675803619,0.1860452627813625
2.4574745453263223,0.2010050067721054
2.4651183230722831,0.2159197286224933
2.4727621008182434,0.2307862420970514
2.4804058785642042,0.2456013495108063
2.4880496563101646,0.2603618407235581
2.4956934340561254,0.2750644923466360
2.5033372118020858,0.2897060671656324
2.5109809895480466,0.3042833137813856
2.5186247672940070,0.3187929664700949
2.5262685450399678,0.3332317452623898
2.5339123227859277,0.3475963562398614
2.5415561005318885,0.3618834920465882
2.5491998782778489,0.3760898326120455
2.5568436560238097,0.3902120460808705
2.5644874337697701,0.4042467899439749
2.5721312115157309,0.4181907123646569
2.5797749892616917,0.4320404536925637
2.5874187670076521,0.4457926481576123
2.5950625447536129,0.4594439257353176
2.6027063224995732,0.4729909141743395
2.6103501002455340,0.4864302411765793
2.6179938779914940,0.4997585367196188
2.6256376557374548,0.5129724355109451
2.6332814334834151,0.5260685795630028
2.6409252112293760,0.5390436208778933
2.6485689889753363,0.5518942242302808
2.6562127667212971,0.5646170700369300
2.6638565444672579,0.5772088573011829
2.6715003222132183,0.5896663066206671
2.6791440999591791,0.6019861632465191
2.6867878777051390,0.6141652001824812
2.6944316554510999,0.6262002213123512
2.7020754331970602,0.6380880645444147
2.7097192109430210,0.6498256049617330
2.7173629886889814,0.6614097579673454
2.7250067664349422,0.6728374824138209
2.7326505441809030,0.6841057837068436
2.7402943219268634,0.6952117168729218
2.7479380996728242,0.7061523895816888
2.7555818774187846,0.7169249651136591
2.7632256551647454,0.7275266652647903
2.7708694329107053,0.7379547731796007
2.7785132106566661,0.7482066361051369
2.7861569884026265,0.7582796680585030
2.7938007661485873,0.7681713524012578
2.8014445438945477,0.7778792443143944
2.8090883216405085,0.7874009731682501
2.8167320993864693,0.7967342447821051
2.8243758771324297,0.8058768435688402
2.8320196548783905,0.8148266345604932
2.8396634326243508,0.8235815653110862
2.8473072103703116,0.8321396676736171
2.8549509881162716,0.8404990594485880
2.8625947658622324,0.8486579459019638
2.8702385436081927,0.8566146211509087
2.8778823213541536,0.8643674694161294
2.8855260991001139,0.8719149661401139
2.8931698768460747,0.8792556789709627
2.9008136545920356,0.8863882686119591
2.9084574323379959,0.8933114895374086
2.9161012100839567,0.9000241905756670
2.9237449878299167,0.9065253153606102
2.9313887655758775,0.9128139026531967
2.9390325433218378,0.9188890865350328
2.9466763210677986,0.9247500964761868
2.9543200988137590,0.9303962572797605
2.9619638765597198,0.9358269889059910
2.9696076543056802,0.9410418061788772
2.9772514320516410,0.9460403183785657
2.9848952097976018,0.9508222287228838
2.9925389875435622,0.9553873337416128
3.0001827652895230,0.9597355225472464
3.0078265430354829,0.9638667760060687
3.0154703207814437,0.9677811658135664
3.0231140985274041,0.9714788534782252
3.0307578762733649,0.9749600892178709
3.0384016540193253,0.9782252107727673
3.0460454317652861,0.9812746421397108
3.0536892095112464,0.9841088922314278
3.0613329872572073,0.9867285534655448
3.0689767650031681,0.9891343002874359
3.0766205427491284,0.9913268876312276
3.0842643204950893,0.9933071493232241
3.0919080982410492,0.9950759964319275
3.0995518759870100,0.9966344155688756
3.1071956537329704,0.9979834671443634
3.1148394314789312,0.9991242835820948
3.1224832092248915,1.0000580674967530
3.1301269869708523,1.0007860898383343
3.1377707647168127,1.0013096880070587


==> Graphics/Data/DiscSigma2/GradErCol.csv <==
a,b
0.0038218888729803,-0.4996793272093960
0.0114656666189409,-0.4996219555910744
0.0191094443649014,-0.4995806445327164
0.0267532221108620,-0.4995534167387206
0.0343969998568226,-0.4995384181650750
0.0420407776027831,-0.4995339161312990
0.0496845553487437,-0.4995382971825313
0.0573283330947042,-0.4995500647145192
0.0649721108406648,-0.4995678363745568
0.0726158885866254,-0.4995903412517384
0.0802596663325860,-0.4996164168701929
0.0879034440785465,-0.4996450059991679
0.0955472218245071,-0.4996751532939965
0.1031909995704677,-0.4997060017821398
0.1108347773164282,-0.4997367892085882
0.1184785550623888,-0.4997668442549370
0.1261223328083494,-0.4997955826464919
0.1337661105543099,-0.4998225031617387
0.1414098883002705,-0.4998471835584382
0.1490536660462310,-0.4998692764305341
0.1566974437921916,-0.4998885050099591
0.1643412215381522,-0.4999046589272331
0.1719849992841128,-0.4999175899446138
0.1796287770300733,-0.4999272076753589
0.1872725547760339,-0.4999334753023654
0.1949163325219944,-0.4999364053093267
0.2025601102679550,-0.4999360552371266
0.2102038880139156,-0.4999325234780283
0.2178476657598762,-0.4999259451198210
0.2254914435058367,-0.4999164878517695
0.2331352212517973,-0.4999043479438996
0.2407789989977579,-0.4998897463107141
0.2484227767437184,-0.4998729246701263
0.2560665544896790,-0.4998541418079161
0.2637103322356396,-0.4998336699576520
0.2713541099816001,-0.4998117913055595
0.2789978877275607,-0.4997887946293402
0.2866416654735213,-0.4997649720795343
0.2942854432194819,-0.4997406161114488
0.3019292209654424,-0.4997160165752330
0.3095729987114030,-0.4996914579711247
0.3172167764573636,-0.4996672168763372
0.3248605542033241,-0.4996435595495279
0.3325043319492846,-0.4996207397181540
0.3401481096952453,-0.4995989965534726
0.3477918874412058,-0.4995785528372665
0.3554356651871663,-0.4995596133237514
0.3630794429331269,-0.4995423632994669
0.3707232206790875,-0.4995269673432301
0.3783669984250481,-0.4995135682875342
0.3860107761710087,-0.4995022863820511
0.3936545539169692,-0.4994932186591214
0.4012983316629298,-0.4994864385003532
0.4089421094088904,-0.4994819954026266
0.4165858871548509,-0.4994799149410645
0.4242296649008115,-0.4994801989255642
0.4318734426467720,-0.4994828257467827
0.4395172203927327,-0.4994877509065123
0.4471609981386932,-0.4994949077265458
0.4548047758846537,-0.4995042082292616
0.4624485536306143,-0.4995155441822696
0.4700923313765749,-0.4995287882985904
0.4777361091225354,-0.4995437955829669
0.4853798868684960,-0.4995604048140463
0.4930236646144566,-0.4995784401513386
0.5006674423604172,-0.4995977128550548
0.5083112201063777,-0.4996180231060889
0.5159549978523382,-0.4996391619127536
0.5235987755982989,-0.4996609130900784
0.5312425533442594,-0.4996830552969267
0.5388863310902200,-0.4997053641155300
0.5465301088361806,-0.4997276141575767
0.5541738865821411,-0.4997495811805444
0.5618176643281018,-0.4997710441976289
0.5694614420740622,-0.4997917875643610
0.5771052198200228,-0.4998116030249081
0.5847489975659834,-0.4998302917009844
0.5923927753119439,-0.4998476660064552
0.6000365530579045,-0.4998635514708922
0.6076803308038651,-0.4998777884557570
0.6153241085498257,-0.4998902337473762
0.6229678862957861,-0.4999007620115398
0.6306116640417467,-0.4999092670953418
0.6382554417877074,-0.4999156631628952
0.6458992195336679,-0.4999198856525673
0.6535429972796285,-0.4999218920447467
0.6611867750255890,-0.4999216624304513
0.6688305527715496,-0.4999191998727041
0.6764743305175103,-0.4999145305541784
0.6841181082634707,-0.4999077037064811
0.6917618860094313,-0.4998987913182286
0.6994056637553919,-0.4998878876210918
0.7070494415013524,-0.4998751083549687
0.7146932192473131,-0.4998605898155229
0.7223369969932736,-0.4998444876894069
0.7299807747392342,-0.4998269756845411
0.7376245524851948,-0.4998082439648818
0.7452683302311552,-0.4997884974010666
0.7529121079771158,-0.4997679536501806
0.7605558857230765,-0.4997468410797098
0.7681996634690370,-0.4997253965522443
0.7758434412149976,-0.4997038630890249
0.7834872189609581,-0.4996824874315604
0.7911309967069187,-0.4996615175216106
0.7987747744528794,-0.4996411999205269
0.8064185521988398,-0.4996217771895208
0.8140623299448004,-0.4996034852526512
0.8217061076907609,-0.4995865507643428
0.8293498854367215,-0.4995711885030829
0.8369936631826822,-0.4995575988124859
0.8446374409286427,-0.4995459651103571
0.8522812186746033,-0.4995364514857132
0.8599249964205637,-0.4995292004029038
0.8675687741665243,-0.4995243305313120
0.8752125519124849,-0.4995219347183580
0.8828563296584455,-0.4995220781231219
0.8905001074044061,-0.4995247965276407
0.8981438851503667,-0.4995300948430952
0.9057876628963272,-0.4995379458287001
0.9134314406422878,-0.4995482890422430
0.9210752183882484,-0.4995610300429982
0.9287189961342089,-0.4995760398701123
0.9363627738801695,-0.4995931548226942
0.9440065516261300,-0.4996121765715531
0.9516503293720906,-0.4996328726368932
0.9592941071180513,-0.4996549772710098
0.9669378848640118,-0.4996781927901289
0.9745816626099724,-0.4997021914044150
0.9822254403559328,-0.4997266175997954
0.9898692181018934,-0.4997510911288627
0.9975129958478539,-0.4997752106702897
1.0051567735938147,-0.4997985582161808
1.0128005513397751,-0.4998207042438620
1.0204443290857357,-0.4998412137219604
1.0280881068316963,-0.4998596529892505
1.0357318845776569,-0.4998755975278633
1.0433756623236174,-0.4998886406291859
1.0510194400695780,-0.4998984029203094
1.0586632178155386,-0.4999045426806640
1.0663069955614990,-0.4999067668322815
1.0739507733074596,-0.4999048424328478
1.0815945510534204,-0.4998986084391592
1.0892383287993808,-0.4998879874406222
1.0968821065453414,-0.4998729969903067
1.1045258842913019,-0.4998537600871018
1.1121696620372625,-0.4998305142908183
1.1198134397832231,-0.4998036188866325
1.1274572175291837,-0.4997735594622583
1.1351009952751443,-0.4997409492264466
1.1427447730211049,-0.4997065263882784
1.1503885507670653,-0.4996711469404728
1.1580323285130258,-0.4996357722540582
1.1656761062589867,-0.4996014510030055
1.1733198840049470,-0.4995692951015457
1.1809636617509076,-0.4995404495572717
1.1886074394968682,-0.4995160564206421
1.1962512172428288,-0.4994972133430851
1.2038949949887894,-0.4994849276339355
1.2115387727347500,-0.4994800671180093
1.2191825504807106,-0.4994833095222548
1.2268263282266709,-0.4994950925372228
1.2344701059726315,-0.4995155670771763
1.2421138837185921,-0.4995445565678431
1.2497576614645527,-0.4995815252859175
1.2574014392105133,-0.4996255588229128
1.2650452169564739,-0.4996753596132122
1.2726889947024345,-0.4997292601245098
1.2803327724483951,-0.4997852557401257
1.2879765501943554,-0.4998410585629995
1.2956203279403160,-0.4998941723534254
1.3032641056862766,-0.4999419876094184
1.3109078834322374,-0.4999818944630057
1.3185516611781980,-0.5000114096706749
1.3261954389241584,-0.5000283126114382
1.3338392166701190,-0.5000307839735374
1.3414829944160795,-0.5000175398173679
1.3491267721620401,-0.4999879530513009
1.3567705499080007,-0.4999421541383515
1.3644143276539611,-0.4998811031323591
1.3720581053999217,-0.4998066259573715
1.3797018831458823,-0.4997214091901656
1.3873456608918431,-0.4996289494373032
1.3949894386378037,-0.4995334556271227
1.4026332163837643,-0.4994397050370507
1.4102769941297246,-0.4993528564917029
1.4179207718756852,-0.4992782267224407
1.4255645496216458,-0.4992210381957158
1.4332083273676064,-0.4991861486274178
1.4408521051135668,-0.4991777737616034
1.4484958828595274,-0.4991992157002008
1.4561396606054879,-0.4992526090700045
1.4637834383514485,-0.4993386966007236
1.4714272160974093,-0.4994566443127917
1.4790709938433699,-0.4996039045730880
1.4867147715893303,-0.4997761329066737
1.4943585493352909,-0.4999671618154489
1.5020023270812515,-0.5001690321247994
1.5096461048272121,-0.5003720797291307
1.5172898825731727,-0.5005650731933773
1.5249336603191330,-0.5007353956202063
1.5325774380650936,-0.5008692626072102
1.5402212158110542,-0.5009519670518234
1.5478649935570148,-0.5009681410317623
1.5555087713029756,-0.5009020249766296
1.5631525490489362,-0.5007377348022672
1.5707963267948966,0.1662071481367509
1.5784401045408571,0.4998311525312017
1.5860838822868177,0.5000322485060015
1.5937276600327783,0.5001578739435159
1.6013714377787387,0.5002212599373136
1.6090152155246993,0.5002346414209985
1.6166589932706599,0.5002091674447993
1.6243027710166205,0.5001548434779269
1.6319465487625813,0.5000805038154149
1.6395903265085419,0.4999938114126445
1.6472341042545022,0.4999012819275087
1.6548778820004628,0.4998083284089805
1.6625216597464234,0.4997193229136887
1.6701654374923840,0.4996376713346534
1.6778092152383446,0.4995658978612436
1.6854529929843050,0.4995057357281022
1.6930967707302655,0.4994582212251389
1.7007405484762261,0.4994237883048994
1.7083843262221867,0.4994023615143975
1.7160281039681475,0.4993934453762405
1.7236718817141079,0.4993962087325564
1.7313156594600685,0.4994095629325039
1.7389594372060291,0.4994322330810312
1.7466032149519897,0.4994628218672968
1.7542469926979503,0.4994998657523921
1.7618907704439106,0.4995418835169918
1.7695345481898712,0.4995874173507243
1.7771783259358318,0.4996350668087195
1.7848221036817924,0.4996835160697894
1.7924658814277530,0.4997315550085865
1.8001096591737138,0.4997780946448164
1.8077534369196742,0.4998221775600199
1.8153972146656348,0.4998629838804932
1.8230409924115953,0.4998998334172214
1.8306847701575559,0.4999321845336534
1.8383285479035163,0.4999596302826353
1.8459723256494769,0.4999818923176851
1.8536161033954375,0.4999988130430779
1.8612598811413981,0.5000103464239355
1.8689036588873587,0.5000165478332803
1.8765474366333195,0.5000175632688950
1.8841912143792798,0.5000136182300234
1.8918349921252404,0.5000050065029649
1.8994787698712010,0.4999920790661996
1.9071225476171616,0.4999752332899442
1.9147663253631222,0.4999549025724036
1.9224101031090826,0.4999315465254398
1.9300538808550431,0.4999056417958825
1.9376976586010037,0.4998776735852506
1.9453414363469643,0.4998481279101820
1.9529852140929247,0.4998174846280008
1.9606289918388855,0.4997862112366648
1.9682727695848461,0.4997547574453938
1.9759165473308067,0.4997235505016230
1.9835603250767673,0.4996929912510160
1.9912041028227279,0.4996634509003103
1.9988478805686882,0.4996352684471915
2.0064916583146490,0.4996087487372233
2.0141354360606094,0.4995841611049356
2.0217792138065698,0.4995617385541575
2.0294229915525306,0.4995416774316417
2.0370667692984910,0.4995241375477155
2.0447105470444518,0.4995092426979636
2.0523543247904126,0.4994970815408061
2.0599981025363729,0.4994877087870605
2.0676418802823333,0.4994811466591849
2.0752856580282941,0.4994773865797695
2.0829294357742545,0.4994763910508792
2.0905732135202153,0.4994780956881036
2.0982169912661757,0.4994824113754562
2.1058607690121360,0.4994892265096527
2.1135045467580968,0.4994984093046956
2.1211483245040577,0.4995098101300734
2.1287921022500180,0.4995232638582844
2.1364358799959784,0.4995385921996379
2.1440796577419392,0.4995556060046328
2.1517234354878996,0.4995741075162902
2.1593672132338604,0.4995938925569607
2.1670109909798208,0.4996147526360826
2.1746547687257811,0.4996364769672659
2.1822985464717419,0.4996588543848377
2.1899423242177023,0.4996816751516733
2.1975861019636631,0.4997047326516904
2.2052298797096239,0.4997278249618201
2.2128736574555843,0.4997507562996610
2.2205174352015447,0.4997733383442026
2.2281612129475055,0.4997953914281902
2.2358049906934658,0.4998167456017352
2.2434487684394266,0.4998372415676863
2.2510925461853870,0.4998567314901837
2.2587363239313474,0.4998750796785232
2.2663801016773082,0.4998921631491992
2.2740238794232686,0.4999078720695290
2.2816676571692294,0.4999221100868546
2.2893114349151902,0.4999347945477222
2.2969552126611505,0.4999458566118563
2.3045989904071109,0.4999552412660461
2.3122427681530717,0.4999629072433860
2.3198865458990321,0.4999688268534251
2.3275303236449929,0.4999729857290768
2.3351741013909533,0.4999753824961261
2.3428178791369136,0.4999760283713453
2.3504616568828745,0.4999749466952187
2.3581054346288348,0.4999721724052801
2.3657492123747956,0.4999677514560404
2.3733929901207564,0.4999617401914420
2.3810367678667168,0.4999542046756316
2.3886805456126772,0.4999452199878067
2.3963243233586380,0.4999348694866947
2.4039681011045984,0.4999232440500989
2.4116118788505587,0.4999104412947901
2.4192556565965195,0.4998965647818123
2.4268994343424799,0.4998817232120948
2.4345432120884407,0.4998660296170578
2.4421869898344011,0.4998496005486887
2.4498307675803619,0.4998325552733293
2.4574745453263223,0.4998150149732158
2.4651183230722831,0.4997971019595753
2.4727621008182434,0.4997789389008315
2.4804058785642042,0.4997606480692848
2.4880496563101646,0.4997423506093603
2.4956934340561254,0.4997241658303071
2.5033372118020858,0.4997062105260019
2.5109809895480466,0.4996885983242709
2.5186247672940070,0.4996714390679479
2.5262685450399678,0.4996548382296429
2.5339123227859277,0.4996388963619907
2.5415561005318885,0.4996237085849516
2.5491998782778489,0.4996093641115107
2.5568436560238097,0.4995959458129563
2.5644874337697701,0.4995835298246995
2.5721312115157309,0.4995721851934352
2.5797749892616917,0.4995619735662493
2.5874187670076521,0.4995529489221430
2.5950625447536129,0.4995451573462319
2.6027063224995732,0.4995386368467666
2.6103501002455340,0.4995334172149792
2.6179938779914940,0.4995295199275653
2.6256376557374548,0.4995269580915617
2.6332814334834151,0.4995257364311806
2.6409252112293760,0.4995258513161003
2.6485689889753363,0.4995272908305846
2.6562127667212971,0.4995300348826759
2.6638565444672579,0.4995340553526810
2.6715003222132183,0.4995393162799978
2.6791440999591791,0.4995457740873295
2.6867878777051390,0.4995533778411987
2.6944316554510999,0.4995620695476530
2.7020754331970602,0.4995717844819639
2.7097192109430210,0.4995824515510964
2.7173629886889814,0.4995939936876291
2.7250067664349422,0.4996063282738458
2.7326505441809030,0.4996193675945844
2.7402943219268634,0.4996330193174888
2.7479380996728242,0.4996471869992217
2.7555818774187846,0.4996617706162088
2.7632256551647454,0.4996766671184473
2.7708694329107053,0.4996917710049434
2.7785132106566661,0.4997069749192607
2.7861569884026265,0.4997221702637406
2.7938007661485873,0.4997372478309078
2.8014445438945477,0.4997520984505797
2.8090883216405085,0.4997666136512433
2.8167320993864693,0.4997806863342176
2.8243758771324297,0.4997942114591931
2.8320196548783905,0.4998070867397016
2.8396634326243508,0.4998192133471417
2.8473072103703116,0.4998304966219575
2.8549509881162716,0.4998408467906255
2.8625947658622324,0.4998501796871272
2.8702385436081927,0.4998584174775812
2.8778823213541536,0.4998654893867963
2.8855260991001139,0.4998713324254685
2.8931698768460747,0.4998758921168336
2.9008136545920356,0.4998791232215851
2.9084574323379959,0.4998809904599398
2.9161012100839567,0.4998814692296902
2.9237449878299167,0.4998805463192400
2.9313887655758775,0.4998782206145265
2.9390325433218378,0.4998745037988683
2.9466763210677986,0.4998694210447640
2.9543200988137590,0.4998630116967107
2.9619638765597198,0.4998553299441784
2.9696076543056802,0.4998464454838578
2.9772514320516410,0.4998364441704146
2.9848952097976018,0.4998254286549331
2.9925389875435622,0.4998135190103602
3.0001827652895230,0.4998008533431954
3.0078265430354829,0.4997875883908419
3.0154703207814437,0.4997739001039195
3.0231140985274041,0.4997599842130124
3.0307578762733649,0.4997460567792579
3.0384016540193253,0.4997323547283036
3.0460454317652861,0.4997191363671130
3.0536892095112464,0.4997066818831991
3.0613329872572073,0.4996952938258736
3.0689767650031681,0.4996852975691214
3.0766205427491284,0.4996770417557626
3.0842643204950893,0.4996708987225956
3.0919080982410492,0.4996672649062186
3.0995518759870100,0.4996665612293110
3.1071956537329704,0.4996692334670949
3.1148394314789312,0.4996757525938626
3.1224832092248915,0.4996866151093324
3.1301269869708523,0.4997023433447225
3.1377707647168127,0.4997234857484560


==> Graphics/Data/DiscSigma2/GradErDual.csv <==
a,b
0.0038218888729803,-0.0010459353418093
0.0114656666189409,-0.0007981231464698
0.0191094443649014,-0.0005793043058417
0.0267532221108620,-0.0003874734023037
0.0343969998568226,-0.0002207095546019
0.0420407776027831,-0.0000771748555031
0.0496845553487437,0.0000448872789445
0.0573283330947042,0.0001471538388567
0.0649721108406648,0.0002312240191398
0.0726158885866254,0.0002986210779665
0.0802596663325860,0.0003507942459349
0.0879034440785465,0.0003891206769693
0.0955472218245071,0.0004149074323314
0.1031909995704677,0.0004293934893780
0.1108347773164282,0.0004337517669741
0.1184785550623888,0.0004290911599116
0.1261223328083494,0.0004164585749784
0.1337661105543099,0.0003968409616915
0.1414098883002705,0.0003711673312079
0.1490536660462310,0.0003403107572333
0.1566974437921916,0.0003050903532451
0.1643412215381522,0.0002662732208127
0.1719849992841128,0.0002245763641566
0.1796287770300733,0.0001806685666483
0.1872725547760339,0.0001351722253780
0.1949163325219944,0.0000886651403340
0.2025601102679550,0.0000416822553080
0.2102038880139156,-0.0000052826520061
0.2178476657598762,-0.0000517753327098
0.2254914435058367,-0.0000973794837877
0.2331352212517973,-0.0001417152206966
0.2407789989977579,-0.0001844376061568
0.2484227767437184,-0.0002252352354133
0.2560665544896790,-0.0002638288778249
0.2637103322356396,-0.0002999701742674
0.2713541099816001,-0.0003334403894037
0.2789978877275607,-0.0003640492176114
0.2866416654735213,-0.0003916336409002
0.2942854432194819,-0.0004160568369591
0.3019292209654424,-0.0004372071350507
0.3095729987114030,-0.0004549970173140
0.3172167764573636,-0.0004693621627094
0.3248605542033241,-0.0004802605306233
0.3325043319492846,-0.0004876714810169
0.3401481096952453,-0.0004915949276976
0.3477918874412058,-0.0004920505213044
0.3554356651871663,-0.0004890768583359
0.3630794429331269,-0.0004827307125357
0.3707232206790875,-0.0004730862848457
0.3783669984250481,-0.0004602344681093
0.3860107761710087,-0.0004442821226693
0.3936545539169692,-0.0004253513590262
0.4012983316629298,-0.0004035788237753
0.4089421094088904,-0.0003791149850223
0.4165858871548509,-0.0003521234136512
0.4242296649008115,-0.0003227800568755
0.4318734426467720,-0.0002912725005961
0.4395172203927327,-0.0002577992173070
0.4471609981386932,-0.0002225687964035
0.4548047758846537,-0.0001857991539451
0.4624485536306143,-0.0001477167191566
0.4700923313765749,-0.0001085555951266
0.4777361091225354,-0.0000685566914356
0.4853798868684960,-0.0000279668267127
0.4930236646144566,0.0000129622006730
0.5006674423604172,0.0000539745752042
0.5083112201063777,0.0000948114612962
0.5159549978523382,0.0001352120357190
0.5235987755982989,0.0001749145558718
0.5312425533442594,0.0002136574641454
0.5388863310902200,0.0002511805281975
0.5465301088361806,0.0002872260166549
0.5541738865821411,0.0003215399093298
0.5618176643281018,0.0003538731407295
0.5694614420740622,0.0003839828751623
0.5771052198200228,0.0004116338113861
0.5847489975659834,0.0004365995142767
0.5923927753119439,0.0004586637706093
0.6000365530579045,0.0004776219654885
0.6076803308038651,0.0004932824756114
0.6153241085498257,0.0005054680749307
0.6229678862957861,0.0005140173478214
0.6306116640417467,0.0005187861043259
0.6382554417877074,0.0005196487914157
0.6458992195336679,0.0005164998936814
0.6535429972796285,0.0005092553161886
0.6611867750255890,0.0004978537415918
0.6688305527715496,0.0004822579529264
0.6764743305175103,0.0004624561127493
0.6841181082634707,0.0004384629885779
0.6917618860094313,0.0004103211137475
0.6994056637553919,0.0003781018720577
0.7070494415013524,0.0003419064936561
0.7146932192473131,0.0003018669488003
0.7223369969932736,0.0002581467251984
0.7299807747392342,0.0002109414737617
0.7376245524851948,0.0001604795066315
0.7452683302311552,0.0001070221304751
0.7529121079771158,0.0000508637970864
0.7605558857230765,-0.0000076679475330
0.7681996634690370,-0.0000682127352819
0.7758434412149976,-0.0001303778897576
0.7834872189609581,-0.0001937392029258
0.7911309967069187,-0.0002578419964516
0.7987747744528794,-0.0003222024900227
0.8064185521988398,-0.0003863094992419
0.8140623299448004,-0.0004496264858551
0.8217061076907609,-0.0005115939829332
0.8293498854367215,-0.0005716324172454
0.8369936631826822,-0.0006291453503420
0.8446374409286427,-0.0006835231587401
0.8522812186746033,-0.0007341471720640
0.8599249964205637,-0.0007803942859300
0.8675687741665243,-0.0008216420636973
0.8752125519124849,-0.0008572743379489
0.8828563296584455,-0.0008866873184912
0.8905001074044061,-0.0009092962088513
0.8981438851503667,-0.0009245423274635
0.9057876628963272,-0.0009319007229865
0.9134314406422878,-0.0009308882653625
0.9210752183882484,-0.0009210721851473
0.9287189961342089,-0.0009020790233611
0.9363627738801695,-0.0008736039423546
0.9440065516261300,-0.0008354203350419
0.9516503293720906,-0.0007873896551154
0.9592941071180513,-0.0007294713744960
0.9669378848640118,-0.0006617329562824
0.9745816626099724,-0.0005843597116920
0.9822254403559328,-0.0004976643880855
0.9898692181018934,-0.0004020963120193
0.9975129958478539,-0.0002982498865666
1.0051567735938147,-0.0001868722159166
1.0128005513397751,-0.0000688696028177
1.0204443290857357,0.0000546873640408
1.0280881068316963,0.0001825604447194
1.0357318845776569,0.0003133424459223
1.0433756623236174,0.0004454583519183
1.0510194400695780,0.0005771692855250
1.0586632178155386,0.0007065797211445
1.0663069955614990,0.0008316483930046
1.0739507733074596,0.0009502033579671
1.0815945510534204,0.0010599616812133
1.0892383287993808,0.0011585542130841
1.0968821065453414,0.0012435559133355
1.1045258842913019,0.0013125221521217
1.1121696620372625,0.0013630313716382
1.1198134397832231,0.0013927344239690
1.1274572175291837,0.0013994108049236
1.1351009952751443,0.0013810318745175
1.1427447730211049,0.0013358309862468
1.1503885507670653,0.0012623802323719
1.1580323285130258,0.0011596732432502
1.1656761062589867,0.0010272131470774
1.1733198840049470,0.0008651043933623
1.1809636617509076,0.0006741466600271
1.1886074394968682,0.0004559284913730
1.1962512172428288,0.0002129176444856
1.2038949949887894,-0.0000514556512792
1.2115387727347500,-0.0003327271960034
1.2191825504807106,-0.0006253447392486
1.2268263282266709,-0.0009226380524492
1.2344701059726315,-0.0012168210377956
1.2421138837185921,-0.0014990349443806
1.2497576614645527,-0.0017594429272088
1.2574014392105133,-0.0019873872399794
1.2650452169564739,-0.0021716211711096
1.2726889947024345,-0.0023006282359059
1.2803327724483951,-0.0023630408813966
1.2879765501943554,-0.0023481697164371
1.2956203279403160,-0.0022466516180473
1.3032641056862766,-0.0020512204337113
1.3109078834322374,-0.0017575967069545
1.3185516611781980,-0.0013654820582982
1.3261954389241584,-0.0008796285689292
1.3338392166701190,-0.0003109326403552
1.3414829944160795,0.0003225247870520
1.3491267721620401,0.0009946050702461
1.3567705499080007,0.0016705627205211
1.3644143276539611,0.0023070286576858
1.3720581053999217,0.0028527913341949
1.3797018831458823,0.0032506987457863
1.3873456608918431,0.0034410520652308
1.3949894386378037,0.0033668813369463
1.4026332163837643,0.0029814551404332
1.4102769941297246,0.0022582316589348
1.4179207718756852,0.0012031362727869
1.4255645496216458,-0.0001315521738079
1.4332083273676064,-0.0016334446899322
1.4408521051135668,-0.0031197521345763
1.4484958828595274,-0.0043361180273678
1.4561396606054879,-0.0049732704003045
1.4637834383514485,-0.0047135197929427
1.4714272160974093,-0.0033212584666560
1.4790709938433699,-0.0007886979996892
1.4867147715893303,0.0024685089676801
1.4943585493352909,0.0054189379154670
1.5020023270812515,0.0063904096259604
1.5096461048272121,0.0035946420859594
1.5172898825731727,-0.0030991686216357
1.5249336603191330,-0.0085499834166860
1.5325774380650936,-0.0003377867367733
1.5402212158110542,0.0174843410423369
1.5478649935570148,-0.0430203348068989
1.5555087713029756,0.0213692494070370
1.5631525490489362,0.2469066933979163
1.5707963267948966,-0.0296106574897168
1.5784401045408571,-0.0272072506676073
1.5860838822868177,-0.0035770731056197
1.5937276600327783,0.0072737147125000
1.6013714377787387,0.0010006431736770
1.6090152155246993,-0.0037766343280464
1.6166589932706599,-0.0038568456124156
1.6243027710166205,-0.0014863231113084
1.6319465487625813,0.0010337040651224
1.6395903265085419,0.0025626458331217
1.6472341042545022,0.0029041228031135
1.6548778820004628,0.0023452851001732
1.6625216597464234,0.0013099141424117
1.6701654374923840,0.0001720126842030
1.6778092152383446,-0.0008130129724175
1.6854529929843050,-0.0015111724731063
1.6930967707302655,-0.0018841901295978
1.7007405484762261,-0.0019570587272333
1.7083843262221867,-0.0017892388733713
1.7160281039681475,-0.0014531023232963
1.7236718817141079,-0.0010197572999765
1.7313156594600685,-0.0005509602006724
1.7389594372060291,-0.0000954646888746
1.7466032149519897,0.0003116981402623
1.7542469926979503,0.0006481974757750
1.7618907704439106,0.0009024929413832
1.7695345481898712,0.0010716056931486
1.7771783259358318,0.0011589194163013
1.7848221036817924,0.0011722036522113
1.7924658814277530,0.0011219470159888
1.8001096591737138,0.0010200219007840
1.8077534369196742,0.0008786639012549
1.8153972146656348,0.0007097294342572
1.8230409924115953,0.0005241872049351
1.8306847701575559,0.0003317985329671
1.8383285479035163,0.0001409449111972
1.8459723256494769,-0.0000414335658250
1.8536161033954375,-0.0002098193841630
1.8612598811413981,-0.0003600431380971
1.8689036588873587,-0.0004891729232586
1.8765474366333195,-0.0005953826068854
1.8841912143792798,-0.0006778102211062
1.8918349921252404,-0.0007364146649356
1.8994787698712010,-0.0007718364697324
1.9071225476171616,-0.0007852664912630
1.9147663253631222,-0.0007783249480671
1.9224101031090826,-0.0007529521464259
1.9300538808550431,-0.0007113114425892
1.9376976586010037,-0.0006557044302318
1.9453414363469643,-0.0005884979533430
1.9529852140929247,-0.0005120622895247
1.9606289918388855,-0.0004287196927782
1.9682727695848461,-0.0003407024015688
1.9759165473308067,-0.0002501191870953
1.9835603250767673,-0.0001589295225929
1.9912041028227279,-0.0000689244852441
1.9988478805686882,0.0000182864507348
2.0064916583146490,0.0001012835146715
2.0141354360606094,0.0001788403569508
2.0217792138065698,0.0002499240434686
2.0294229915525306,0.0003136919244302
2.0370667692984910,0.0003694859145328
2.0447105470444518,0.0004168246642413
2.0523543247904126,0.0004553940484149
2.0599981025363729,0.0004850363489745
2.0676418802823333,0.0005057384628776
2.0752856580282941,0.0005176194252186
2.0829294357742545,0.0005209174997274
2.0905732135202153,0.0005159770549562
2.0982169912661757,0.0005032354139293
2.1058607690121360,0.0004832098376324
2.1135045467580968,0.0004564847781446
2.1211483245040577,0.0004236995153585
2.1287921022500180,0.0003855362716626
2.1364358799959784,0.0003427088816070
2.1440796577419392,0.0002959520781491
2.1517234354878996,0.0002460114433717
2.1593672132338604,0.0001936340594915
2.1670109909798208,0.0001395598852655
2.1746547687257811,0.0000845138735026
2.1822985464717419,0.0000291988371244
2.1899423242177023,-0.0000257109360611
2.1975861019636631,-0.0000795753259891
2.2052298797096239,-0.0001317932920065
2.2128736574555843,-0.0001818070699506
2.2205174352015447,-0.0002291056751083
2.2281612129475055,-0.0002732277349606
2.2358049906934658,-0.0003137636785946
2.2434487684394266,-0.0003503573120701
2.2510925461853870,-0.0003827068110387
2.2587363239313474,-0.0004105651635196
2.2663801016773082,-0.0004337400969674
2.2740238794232686,-0.0004520935246806
2.2816676571692294,-0.0004655405472389
2.2893114349151902,-0.0004740480449851
2.2969552126611505,-0.0004776328977262
2.3045989904071109,-0.0004763598676868
2.3122427681530717,-0.0004703391815040
2.3198865458990321,-0.0004597238465534
2.3275303236449929,-0.0004447067362955
2.3351741013909533,-0.0004255174785643
2.3428178791369136,-0.0004024191798416
2.3504616568828745,-0.0003757050175506
2.3581054346288348,-0.0003456947313375
2.3657492123747956,-0.0003127310430854
2.3733929901207564,-0.0002771760342098
2.3810367678667168,-0.0002394075073928
2.3886805456126772,-0.0001998153586238
2.3963243233586380,-0.0001587979839066
2.4039681011045984,-0.0001167587436089
2.4116118788505587,-0.0000741025058982
2.4192556565965195,-0.0000312322892159
2.4268994343424799,0.0000114539777827
2.4345432120884407,0.0000535665619252
2.4421869898344011,0.0000947268814946
2.4498307675803619,0.0001345702986498
2.4574745453263223,0.0001727487359580
2.4651183230722831,0.0002089331062486
2.4727621008182434,0.0002428155464275
2.4804058785642042,0.0002741114474035
2.4880496563101646,0.0003025612736383
2.4956934340561254,0.0003279321672777
2.5033372118020858,0.0003500193331522
2.5109809895480466,0.0003686472022147
2.5186247672940070,0.0003836703723184
2.5262685450399678,0.0003949743263502
2.5339123227859277,0.0004024759289997
2.5415561005318885,0.0004061237044772
2.5491998782778489,0.0004058978985675
2.5568436560238097,0.0004018103294086
2.5644874337697701,0.0003939040322788
2.5721312115157309,0.0003822527045960
2.5797749892616917,0.0003669599580646
2.5874187670076521,0.0003481583857105
2.5950625447536129,0.0003260084521634
2.6027063224995732,0.0003006972161940
2.6103501002455340,0.0002724368950190
2.6179938779914940,0.0002414632803805
2.6256376557374548,0.0002080340168157
2.6332814334834151,0.0001724267528657
2.6409252112293760,0.0001349371762761
2.6485689889753363,0.0000958769444230
2.6562127667212971,0.0000555715214043
2.6638565444672579,0.0000143579332968
2.6715003222132183,-0.0000274175468544
2.6791440999591791,-0.0000694017727720
2.6867878777051390,-0.0001112371459299
2.6944316554510999,-0.0001525640724022
2.7020754331970602,-0.0001930234443971
2.7097192109430210,-0.0002322591354654
2.7173629886889814,-0.0002699204986291
2.7250067664349422,-0.0003056648569906
2.7326505441809030,-0.0003391599766773
2.7402943219268634,-0.0003700865123425
2.7479380996728242,-0.0003981404158419
2.7555818774187846,-0.0004230352991006
2.7632256551647454,-0.0004445047426451
2.7708694329107053,-0.0004623045417109
2.7785132106566661,-0.0004762148823314
2.7861569884026265,-0.0004860424402868
2.7938007661485873,-0.0004916223963185
2.8014445438945477,-0.0004928203614817
2.8090883216405085,-0.0004895342070930
2.8167320993864693,-0.0004816957941726
2.8243758771324297,-0.0004692725978644
2.8320196548783905,-0.0004522692227987
2.8396634326243508,-0.0004307288058941
2.8473072103703116,-0.0004047343035978
2.8549509881162716,-0.0003744096610649
2.8625947658622324,-0.0003399208612669
2.8702385436081927,-0.0003014768525048
2.8778823213541536,-0.0002593303532417
2.8855260991001139,-0.0002137785336688
2.8931698768460747,-0.0001651635737868
2.9008136545920356,-0.0001138730982625
2.9084574323379959,-0.0000603404886766
2.9161012100839567,-0.0000050450741830
2.9237449878299167,0.0000514877980756
2.9313887655758775,0.0001086868110624
2.9390325433218378,0.0001659348424423
2.9466763210677986,0.0002225692433664
2.9543200988137590,0.0002778822288367
2.9619638765597198,0.0003311213768183
2.9696076543056802,0.0003814902330116
2.9772514320516410,0.0004281490179925
2.9848952097976018,0.0004702154332509
2.9925389875435622,0.0005067655624754
3.0001827652895230,0.0005368348642708
3.0078265430354829,0.0005594192524112
3.0154703207814437,0.0005734762595626
3.0231140985274041,0.0005779262803564
3.0307578762733649,0.0005716538896147
3.0384016540193253,0.0005535092314548
3.0460454317652861,0.0005223094749901
3.0536892095112464,0.0004768403322751
3.0613329872572073,0.0004158576341863
3.0689767650031681,0.0003380889598903
3.0766205427491284,0.0002422353155903
3.0842643204950893,0.0001269728582498
3.0919080982410492,-0.0000090453399092
3.0995518759870100,-0.0001671874903802
3.1071956537329704,-0.0003488412549134
3.1148394314789312,-0.0005554118836859
3.1224832092248915,-0.0007883203291120
3.1301269869708523,-0.0010490013391503
3.1377707647168127,-0.0013389015339340


==> Graphics/Data/DiscSigma2/GradErL2.csv <==
a,b
0.0038218888729803,-0.0046047902726776
0.0114656666189409,-0.0005978031338747
0.0191094443649014,0.0031523655518395
0.0267532221108620,0.0066506420557875
0.0343969998568226,0.0099020963933611
0.0420407776027831,0.0129119392208976
0.0496845553487437,0.0156855185101132
0.0573283330947042,0.0182283159943413
0.0649721108406648,0.0205459433810595
0.0726158885866254,0.0226441383253624
0.0802596663325860,0.0245287601591888
0.0879034440785465,0.0262057853714719
0.0955472218245071,0.0276813028345553
0.1031909995704677,0.0289615087726562
0.1108347773164282,0.0300527014684708
0.1184785550623888,0.0309612757044906
0.1261223328083494,0.0316937169360383
0.1337661105543099,0.0322565951936074
0.1414098883002705,0.0326565587126506
0.1490536660462310,0.0329003272895982
0.1566974437921916,0.0329946853636438
0.1643412215381522,0.0329464748245223
0.1719849992841128,0.0327625875474149
0.1796287770300733,0.0324499576569415
0.1872725547760339,0.0320155535232030
0.1949163325219944,0.0314663694938386
0.2025601102679550,0.0308094173671631
0.2102038880139156,0.0300517176125892
0.2178476657598762,0.0292002903457882
0.2254914435058367,0.0282621460672996
0.2331352212517973,0.0272442761746781
0.2407789989977579,0.0261536432596277
0.2484227767437184,0.0249971712031201
0.2560665544896790,0.0237817350829108
0.2637103322356396,0.0225141509095164
0.2713541099816001,0.0212011652082953
0.2789978877275607,0.0198494444669151
0.2866416654735213,0.0184655644691911
0.2942854432194819,0.0170559995379351
0.3019292209654424,0.0156271117112428
0.3095729987114030,0.0141851398782524
0.3172167764573636,0.0127361889022357
0.3248605542033241,0.0112862187604383
0.3325043319492846,0.0098410337318424
0.3401481096952453,0.0084062716655799
0.3477918874412058,0.0069873933642166
0.3554356651871663,0.0055896721176922
0.3630794429331269,0.0042181834249670
0.3707232206790875,0.0028777949417327
0.3783669984250481,0.0015731566936479
0.3860107761710087,0.0003086915955479
0.3936545539169692,-0.0009114136821282
0.4012983316629298,-0.0020832174577836
0.4089421094088904,-0.0032030313516933
0.4165858871548509,-0.0042674281250561
0.4242296649008115,-0.0052732490025620
0.4318734426467720,-0.0062176104362122
0.4395172203927327,-0.0070979102686688
0.4471609981386932,-0.0079118332551762
0.4548047758846537,-0.0086573559041949
0.4624485536306143,-0.0093327505982577
0.4700923313765749,-0.0099365889582079
0.4777361091225354,-0.0104677444159162
0.4853798868684960,-0.0109253939628779
0.4930236646144566,-0.0113090190445868
0.5006674423604172,-0.0116184055734214
0.5083112201063777,-0.0118536430358993
0.5159549978523382,-0.0120151226734797
0.5235987755982989,-0.0121035347197085
0.5312425533442594,-0.0121198646802986
0.5388863310902200,-0.0120653886467141
0.5465301088361806,-0.0119416676380137
0.5541738865821411,-0.0117505409699281
0.5618176643281018,-0.0114941186545386
0.5694614420740622,-0.0111747728382926
0.5771052198200228,-0.0107951282905310
0.5847489975659834,-0.0103580519590097
0.5923927753119439,-0.0098666416132186
0.6000365530579045,-0.0093242136004258
0.6076803308038651,-0.0087342897433906
0.6153241085498257,-0.0081005834123800
0.6229678862957861,-0.0074269848077452
0.6306116640417467,-0.0067175454924755
0.6382554417877074,-0.0059764622171157
0.6458992195336679,-0.0052080600820141
0.6535429972796285,-0.0044167750841292
0.6611867750255890,-0.0036071360975096
0.6688305527715496,-0.0027837463380784
0.6764743305175103,-0.0019512643645963
0.6841181082634707,-0.0011143846684654
0.6917618860094313,-0.0002778179056573
0.6994056637553919,0.0005537291756544
0.7070494415013524,0.0013755740581554
0.7146932192473131,0.0021830789755022
0.7223369969932736,0.0029716715760947
0.7299807747392342,0.0037368656772667
0.7376245524851948,0.0044742820567340
0.7452683302311552,0.0051796692281848
0.7529121079771158,0.0058489241475740
0.7605558857230765,0.0064781127961446
0.7681996634690370,0.0070634905852258
0.7758434412149976,0.0076015225263446
0.7834872189609581,0.0080889031082042
0.7911309967069187,0.0085225758193486
0.7987747744528794,0.0088997522519703
0.8064185521988398,0.0092179307181533
0.8140623299448004,0.0094749143049277
0.8217061076907609,0.0096688282886658
0.8293498854367215,0.0097981368228335
0.8369936631826822,0.0098616588056274
0.8446374409286427,0.0098585828258005
0.8522812186746033,0.0097884810760408
0.8599249964205637,0.0096513221135685
0.8675687741665243,0.0094474823374038
0.8752125519124849,0.0091777560409374
0.8828563296584455,0.0088433638874372
0.8905001074044061,0.0084459596446324
0.8981438851503667,0.0079876350032670
0.9057876628963272,0.0074709222931265
0.9134314406422878,0.0068987948991297
0.9210752183882484,0.0062746651696536
0.9287189961342089,0.0056023795995797
0.9363627738801695,0.0048862110619526
0.9440065516261300,0.0041308478547810
0.9516503293720906,0.0033413793237770
0.9592941071180513,0.0025232778180437
0.9669378848640118,0.0016823767340866
0.9745816626099724,0.0008248444046672
0.9822254403559328,-0.0000428464068327
0.9898692181018934,-0.0009139536382020
0.9975129958478539,-0.0017815059062103
1.0051567735938147,-0.0026383475338569
1.0128005513397751,-0.0034771888087021
1.0204443290857357,-0.0042906616259815
1.0280881068316963,-0.0050713806352539
1.0357318845776569,-0.0058120099663377
1.0433756623236174,-0.0065053355580974
1.0510194400695780,-0.0071443430507478
1.0586632178155386,-0.0077223011275565
1.0663069955614990,-0.0082328501028057
1.0739507733074596,-0.0086700954481977
1.0815945510534204,-0.0090287058268255
1.0892383287993808,-0.0093040150600110
1.0968821065453414,-0.0094921272847894
1.1045258842913019,-0.0095900243655320
1.1121696620372625,-0.0095956743986017
1.1198134397832231,-0.0095081398905819
1.1274572175291837,-0.0093276838945111
1.1351009952751443,-0.0090558720514005
1.1427447730211049,-0.0086956681022341
1.1503885507670653,-0.0082515200060611
1.1580323285130258,-0.0077294333208389
1.1656761062589867,-0.0071370279752225
1.1733198840049470,-0.0064835739839133
1.1809636617509076,-0.0057800010427185
1.1886074394968682,-0.0050388762936979
1.1962512172428288,-0.0042743438941308
1.2038949949887894,-0.0035020193847655
1.2115387727347500,-0.0027388312744570
1.2191825504807106,-0.0020028017996716
1.2268263282266709,-0.0013127585604893
1.2344701059726315,-0.0006879687902952
1.2421138837185921,-0.0001476885316942
1.2497576614645527,0.0002893798432260
1.2574014392105133,0.0006057262700729
1.2650452169564739,0.0007857690296824
1.2726889947024345,0.0008166845989361
1.2803327724483951,0.0006893208855234
1.2879765501943554,0.0003991740589697
1.2956203279403160,-0.0000526032291388
1.3032641056862766,-0.0006582104623571
1.3109078834322374,-0.0014022930089301
1.3185516611781980,-0.0022612136283460
1.3261954389241584,-0.0032026226958068
1.3338392166701190,-0.0041854793678788
1.3414829944160795,-0.0051607076660514
1.3491267721620401,-0.0060726991540934
1.3567705499080007,-0.0068618898392905
1.3644143276539611,-0.0074686309646410
1.3720581053999217,-0.0078385232323395
1.3797018831458823,-0.0079292657789347
1.3873456608918431,-0.0077188502750529
1.3949894386378037,-0.0072145644333270
1.4026332163837643,-0.0064617133637903
1.4102769941297246,-0.0055501901121522
1.4179207718756852,-0.0046160437648306
1.4255645496216458,-0.0038341330730971
1.4332083273676064,-0.0033971732541387
1.4408521051135668,-0.0034767511346254
1.4484958828595274,-0.0041646040544812
1.4561396606054879,-0.0053998197972764
1.4637834383514485,-0.0069022513434038
1.4714272160974093,-0.0081556169594021
1.4790709938433699,-0.0085101914779755
1.4867147715893303,-0.0074818667896184
1.4943585493352909,-0.0052551609197764
1.5020023270812515,-0.0031587097100580
1.5096461048272121,-0.0034217854720104
1.5172898825731727,-0.0071684559245246
1.5249336603191330,-0.0108224142504145
1.5325774380650936,-0.0066019378023776
1.5402212158110542,0.0006229610263657
1.5478649935570148,-0.0200505658005239
1.5555087713029756,-0.0009197566374202
1.5631525490489362,0.0987743550070925
1.5707963267948966,0.1009214946286332
1.5784401045408571,-0.0566918656276835
1.5860838822868177,-0.0058278957190893
1.5937276600327783,0.0016872300190648
1.6013714377787387,-0.0066650054824847
1.6090152155246993,-0.0042538947253070
1.6166589932706599,-0.0012475889544578
1.6243027710166205,-0.0015409841670950
1.6319465487625813,-0.0035492454130361
1.6395903265085419,-0.0052772295794865
1.6472341042545022,-0.0058698928041696
1.6548778820004628,-0.0053966199702677
1.6625216597464234,-0.0043166424555273
1.6701654374923840,-0.0031085345041716
1.6778092152383446,-0.0021084037795053
1.6854529929843050,-0.0014830107349705
1.6930967707302655,-0.0012644186414660
1.7007405484762261,-0.0014003232142755
1.7083843262221867,-0.0017983241746107
1.7160281039681475,-0.0023571846900066
1.7236718817141079,-0.0029853611486996
1.7313156594600685,-0.0036097478142951
1.7389594372060291,-0.0041779459542188
1.7466032149519897,-0.0046568044792402
1.7542469926979503,-0.0050291906360005
1.7618907704439106,-0.0052902374881968
1.7695345481898712,-0.0054437747089856
1.7771783259358318,-0.0054992814692332
1.7848221036817924,-0.0054694717216759
1.7924658814277530,-0.0053684937611290
1.8001096591737138,-0.0052106636415337
1.8077534369196742,-0.0050096302000621
1.8153972146656348,-0.0047778702822994
1.8230409924115953,-0.0045264247488176
1.8306847701575559,-0.0042648019759768
1.8383285479035163,-0.0040009919199814
1.8459723256494769,-0.0037415484387886
1.8536161033954375,-0.0034917096940608
1.8612598811413981,-0.0032555359869628
1.8689036588873587,-0.0030360515570169
1.8765474366333195,-0.0028353820716833
1.8841912143792798,-0.0026548831614078
1.8918349921252404,-0.0024952577853454
1.8994787698712010,-0.0023566617645552
1.9071225476171616,-0.0022387977486305
1.9147663253631222,-0.0021409983850685
1.9224101031090826,-0.0020622996854517
1.9300538808550431,-0.0020015056337984
1.9376976586010037,-0.0019572450339036
1.9453414363469643,-0.0019280214934951
1.9529852140929247,-0.0019122573249041
1.9606289918388855,-0.0019083320241129
1.9682727695848461,-0.0019146158828605
1.9759165473308067,-0.0019294991968924
1.9835603250767673,-0.0019514174586863
1.9912041028227279,-0.0019788728644275
1.9988478805686882,-0.0020104524204900
2.0064916583146490,-0.0020448429020511
2.0141354360606094,-0.0020808428932360
2.0217792138065698,-0.0021173721219392
2.0294229915525306,-0.0021534782915341
2.0370667692984910,-0.0021883416040688
2.0447105470444518,-0.0022212771642603
2.0523543247904126,-0.0022517354494443
2.0599981025363729,-0.0022793010269108
2.0676418802823333,-0.0023036896963325
2.0752856580282941,-0.0023247442308867
2.0829294357742545,-0.0023424288858386
2.0905732135202153,-0.0023568228380672
2.0982169912661757,-0.0023681127138643
2.1058607690121360,-0.0023765843555877
2.1135045467580968,-0.0023826139705221
2.1211483245040577,-0.0023866587974112
2.1287921022500180,-0.0023892474180772
2.1364358799959784,-0.0023909698330797
2.1440796577419392,-0.0023924674118062
2.1517234354878996,-0.0023944228187608
2.1593672132338604,-0.0023975500092197
2.1670109909798208,-0.0024025843788879
2.1746547687257811,-0.0024102731438992
2.1822985464717419,-0.0024213660193183
2.1899423242177023,-0.0024366062565315
2.1975861019636631,-0.0024567220922568
2.2052298797096239,-0.0024824186548060
2.2128736574555843,-0.0025143703662147
2.2205174352015447,-0.0025532138724655
2.2281612129475055,-0.0025995415277935
2.2358049906934658,-0.0026538954533443
2.2434487684394266,-0.0027167621850161
2.2510925461853870,-0.0027885679202958
2.2587363239313474,-0.0028696743692664
2.2663801016773082,-0.0029603752105555
2.2740238794232686,-0.0030608931491374
2.2816676571692294,-0.0031713775691808
2.2893114349151902,-0.0032919027718536
2.2969552126611505,-0.0034224667850166
2.3045989904071109,-0.0035629907289950
2.3122427681530717,-0.0037133187202506
2.3198865458990321,-0.0038732182926035
2.3275303236449929,-0.0040423813138069
2.3351741013909533,-0.0042204253736391
2.3428178791369136,-0.0044068956182855
2.3504616568828745,-0.0046012670046634
2.3581054346288348,-0.0048029469473495
2.3657492123747956,-0.0050112783300734
2.3733929901207564,-0.0052255428531526
2.3810367678667168,-0.0054449646879359
2.3886805456126772,-0.0056687144090816
2.3963243233586380,-0.0058959131754642
2.4039681011045984,-0.0061256371306636
2.4116118788505587,-0.0063569219941907
2.4192556565965195,-0.0065887678150380
2.4268994343424799,-0.0068201438596016
2.4345432120884407,-0.0070499936066862
2.4421869898344011,-0.0072772398229761
2.4498307675803619,-0.0075007896931808
2.4574745453263223,-0.0077195399799693
2.4651183230722831,-0.0079323821897223
2.4727621008182434,-0.0081382077212040
2.4804058785642042,-0.0083359129753096
2.4880496563101646,-0.0085244044051706
2.4956934340561254,-0.0087026034870760
2.5033372118020858,-0.0088694515938684
2.5109809895480466,-0.0090239147536721
2.5186247672940070,-0.0091649882780719
2.5262685450399678,-0.0092917012450868
2.5339123227859277,-0.0094031208235678
2.5415561005318885,-0.0094983564268261
2.5491998782778489,-0.0095765636845994
2.5568436560238097,-0.0096369482236754
2.5644874337697701,-0.0096787692486500
2.5721312115157309,-0.0097013429154937
2.5797749892616917,-0.0097040454918053
2.5874187670076521,-0.0096863162986303
2.5950625447536129,-0.0096476604298942
2.6027063224995732,-0.0095876512465239
2.6103501002455340,-0.0095059326432530
2.6179938779914940,-0.0094022210871666
2.6256376557374548,-0.0092763074278621
2.6332814334834151,-0.0091280584799751
2.6409252112293760,-0.0089574183796689
2.6485689889753363,-0.0087644097173656
2.6562127667212971,-0.0085491344497701
2.6638565444672579,-0.0083117745948531
2.6715003222132183,-0.0080525927140679
2.6791440999591791,-0.0077719321866314
2.6867878777051390,-0.0074702172811916
2.6944316554510999,-0.0071479530306642
2.7020754331970602,-0.0068057249164192
2.7097192109430210,-0.0064441983683426
2.7173629886889814,-0.0060641180876218
2.7250067664349422,-0.0056663071993607
2.7326505441809030,-0.0052516662423525
2.7402943219268634,-0.0048211720035080
2.7479380996728242,-0.0043758762046058
2.7555818774187846,-0.0039169040490983
2.7632256551647454,-0.0034454526368020
2.7708694329107053,-0.0029627892543278
2.7785132106566661,-0.0024702495491140
2.7861569884026265,-0.0019692355948763
2.7938007661485873,-0.0014612138562893
2.8014445438945477,-0.0009477130605783
2.8090883216405085,-0.0004303219836352
2.8167320993864693,0.0000893128418601
2.8243758771324297,0.0006094894889576
2.8320196548783905,0.0011284530624233
2.8396634326243508,0.0016443981811711
2.8473072103703116,0.0021554715103043
2.8549509881162716,0.0026597743361488
2.8625947658622324,0.0031553651778414
2.8702385436081927,0.0036402624292605
2.8778823213541536,0.0041124470253358
2.8855260991001139,0.0045698651269448
2.8931698768460747,0.0050104308189002
2.9008136545920356,0.0054320288157326
2.9084574323379959,0.0058325171701891
2.9161012100839567,0.0062097299796886
2.9237449878299167,0.0065614800860976
2.9313887655758775,0.0068855617645497
2.9390325433218378,0.0071797533971463
2.9466763210677986,0.0074418201277279
2.9543200988137590,0.0076695164940345
2.9619638765597198,0.0078605890338544
2.9696076543056802,0.0080127788619860
2.9772514320516410,0.0081238242150010
2.9848952097976018,0.0081914629610856
2.9925389875435622,0.0082134350723551
3.0001827652895230,0.0081874850573207
3.0078265430354829,0.0081113643513179
3.0154703207814437,0.0079828336629099
3.0231140985274041,0.0077996652744782
3.0307578762733649,0.0075596452953722
3.0384016540193253,0.0072605758661282
3.0460454317652861,0.0069002773124724
3.0536892095112464,0.0064765902479724
3.0613329872572073,0.0059873776242784
3.0689767650031681,0.0054305267281336
3.0766205427491284,0.0048039511243957
3.0842643204950893,0.0041055925444384
3.0919080982410492,0.0033334227194824
3.0995518759870100,0.0024854451584163
3.1071956537329704,0.0015596968698814
3.1148394314789312,0.0005542500283929
3.1224832092248915,-0.0005327864155422
3.1301269869708523,-0.0017032651813570
3.1377707647168127,-0.0029589991602812


==> Graphics/Data/DiscSigma2/GradExact.csv <==
0.0038218888729803,1.9999415729462493
0.0114656666189409,1.9994741769983679
0.0191094443649014,1.9985394943352821
0.0267532221108620,1.9971377433968178
0.0343969998568226,1.9952692517789001
0.0420407776027831,1.9929344561569906
0.0496845553487437,1.9901339021840365
0.0573283330947042,1.9868682443629475
0.0649721108406648,1.9831382458936357
0.0726158885866254,1.9789447784946521
0.0802596663325860,1.9742888221994621
0.0879034440785465,1.9691714651274062
0.0955472218245071,1.9635939032294019
0.1031909995704677,1.9575574400084446
0.1108347773164282,1.9510634862149714
0.1184785550623888,1.9441135595171632
0.1261223328083494,1.9367092841462583
0.1337661105543099,1.9288523905169603
0.1414098883002705,1.9205447148230341
0.1490536660462310,1.9117881986081764
0.1566974437921916,1.9025848883122691
0.1643412215381522,1.8929369347931164
0.1719849992841128,1.8828465928237781
0.1796287770300733,1.8723162205656190
0.1872725547760339,1.8613482790171951
0.1949163325219944,1.8499453314391066
0.2025601102679550,1.8381100427549508
0.2102038880139156,1.8258451789285184
0.2178476657598762,1.8131536063173723
0.2254914435058367,1.8000382910029677
0.2331352212517973,1.7865022980974639
0.2407789989977579,1.7725487910273929
0.2484227767437184,1.7581810307943517
0.2560665544896790,1.7434023752128907
0.2637103322356396,1.7282162781257757
0.2713541099816001,1.7126262885968084
0.2789978877275607,1.6966360500813940
0.2866416654735213,1.6802492995750471
0.2942854432194819,1.6634698667400383
0.3019292209654424,1.6463016730103841
0.3095729987114030,1.6287487306753883
0.3172167764573636,1.6108151419419514
0.3248605542033241,1.5925050979758648
0.3325043319492846,1.5738228779223147
0.3401481096952453,1.5547728479058260
0.3477918874412058,1.5353594600098790
0.3554356651871663,1.5155872512364335
0.3630794429331269,1.4954608424456115
0.3707232206790875,1.4749849372757808
0.3783669984250481,1.4541643210442896
0.3860107761710087,1.4330038596291170
0.3936545539169692,1.4115084983316935
0.4012983316629298,1.3896832607211589
0.4089421094088904,1.3675332474603321
0.4165858871548509,1.3450636351136611
0.4242296649008115,1.3222796749374337
0.4318734426467720,1.2991866916525356
0.4395172203927327,1.2757900822000363
0.4471609981386932,1.2520953144798987
0.4548047758846537,1.2281079260731040
0.4624485536306143,1.2038335229474935
0.4700923313765749,1.1792777781476256
0.4777361091225354,1.1544464304689590
0.4853798868684960,1.1293452831166686
0.4930236646144566,1.1039802023494087
0.5006674423604172,1.0783571161083392
0.5083112201063777,1.0524820126317380
0.5159549978523382,1.0263609390555222
0.5235987755982989,0.9999999999999998
0.5312425533442594,0.9734053561431959
0.5388863310902200,0.9465832227810671
0.5465301088361806,0.9195398683749613
0.5541738865821411,0.8922816130866460
0.5618176643281018,0.8648148273012559
0.5694614420740622,0.8371459301385061
0.5771052198200228,0.8092813879525088
0.5847489975659834,0.7812277128205586
0.5923927753119439,0.7529914610212278
0.6000365530579045,0.7245792315021315
0.6076803308038651,0.6959976643377239
0.6153241085498257,0.6672534391774793
0.6229678862957861,0.6383532736848271
0.6306116640417467,0.6093039219672003
0.6382554417877074,0.5801121729975691
0.6458992195336679,0.5507848490278271
0.6535429972796285,0.5213288039943932
0.6611867750255890,0.4917509219164197
0.6688305527715496,0.4620581152869588
0.6764743305175103,0.4322573234574835
0.6841181082634707,0.4023555110161278
0.6917618860094313,0.3723596661600247
0.6994056637553919,0.3422767990621362
0.7070494415013524,0.3121139402329398
0.7146932192473131,0.2818781388773629
0.7223369969932736,0.2515764612473548
0.7299807747392342,0.2212159889904632
0.7376245524851948,0.1908038174948241
0.7452683302311552,0.1603470542309339
0.7529121079771158,0.1298528170905980
0.7605558857230765,0.0993282327234477
0.7681996634690370,0.0687804348714078
0.7758434412149976,0.0382165627015038
0.7834872189609581,0.0076437591374084
0.7911309967069187,-0.0229308308098978
0.7987747744528794,-0.0535000617119467
0.8064185521988398,-0.0840567893927037
0.8140623299448004,-0.1145938725981997
0.8217061076907609,-0.1451041746654716
0.8293498854367215,-0.1755805651904385
0.8369936631826822,-0.2060159216943090
0.8446374409286427,-0.2364031312881381
0.8522812186746033,-0.2667350923351474
0.8599249964205637,-0.2970047161104071
0.8675687741665243,-0.3272049284575087
0.8752125519124849,-0.3573286714418267
0.8828563296584455,-0.3873689049999929
0.8905001074044061,-0.4173186085851931
0.8981438851503667,-0.4471707828079026
0.9057876628963272,-0.4769184510716763
0.9134314406422878,-0.5065546612036149
0.9210752183882484,-0.5360724870791184
0.9287189961342089,-0.5654650302405561
0.9363627738801695,-0.5947254215094694
0.9440065516261300,-0.6238468225919309
0.9516503293720906,-0.6528224276766885
0.9592941071180513,-0.6816454650257138
0.9669378848640118,-0.7103091985567893
0.9745816626099724,-0.7388069294177677
0.9822254403559328,-0.7671319975521202
0.9898692181018934,-0.7952777832554280
0.9975129958478539,-0.8232377087224354
1.0051567735938147,-0.8510052395843191
1.0128005513397751,-0.8785738864357939
1.0204443290857357,-0.9059372063517284
1.0280881068316963,-0.9330888043928782
1.0357318845776569,-0.9600223351004187
1.0433756623236174,-0.9867315039789081
1.0510194400695780,-1.0132100689673411
1.0586632178155386,-1.0394518418979490
1.0663069955614990,-1.0654506899424030
1.0739507733074596,-1.0912005370450888
1.0815945510534204,-1.1166953653431060
1.0892383287993808,-1.1419292165726715
1.0968821065453414,-1.1668961934616005
1.1045258842913019,-1.1915904611075192
1.1121696620372625,-1.2160062483415151
1.1198134397832231,-1.2401378490768844
1.1274572175291837,-1.2639796236426726
1.1351009952751443,-1.2875260001016928
1.1427447730211049,-1.3107714755527133
1.1503885507670653,-1.3337106174165128
1.1580323285130258,-1.3563380647055017
1.1656761062589867,-1.3786485292766075
1.1733198840049470,-1.4006367970671396
1.1809636617509076,-1.4222977293133450
1.1886074394968682,-1.4436262637513573
1.1962512172428288,-1.4646174158002736
1.2038949949887894,-1.4852662797270759
1.2115387727347500,-1.5055680297931235
1.2191825504807106,-1.5255179213819514
1.2268263282266709,-1.5451112921081096
1.2344701059726315,-1.5643435629067872
1.2421138837185921,-1.5832102391039586
1.2497576614645527,-1.6017069114668125
1.2574014392105133,-1.6198292572342095
1.2650452169564739,-1.6375730411269334
1.2726889947024345,-1.6549341163374955
1.2803327724483951,-1.6719084254992640
1.2879765501943554,-1.6884920016346887
1.2956203279403160,-1.7046809690824050
1.3032641056862766,-1.7204715444029923
1.3109078834322374,-1.7358600372631838
1.3185516611781980,-1.7508428512983123
1.3261954389241584,-1.7654164849528016
1.3338392166701190,-1.7795775322984948
1.3414829944160795,-1.7933226838306360
1.3491267721620401,-1.8066487272413174
1.3567705499080007,-1.8195525481702124
1.3644143276539611,-1.8320311309324142
1.3720581053999217,-1.8440815592232191
1.3797018831458823,-1.8557010167996775
1.3873456608918431,-1.8668867881387656
1.3949894386378037,-1.8776362590720153
1.4026332163837643,-1.8879469173964580
1.4102769941297246,-1.8978163534617389
1.4179207718756852,-1.9072422607332644
1.4255645496216458,-1.9162224363312481
1.4332083273676064,-1.9247547815455364
1.4408521051135668,-1.9328373023260863
1.4484958828595274,-1.9404681097489855
1.4561396606054879,-1.9476454204579015
1.4637834383514485,-1.9543675570808610
1.4714272160974093,-1.9606329486222605
1.4790709938433699,-1.9664401308300148
1.4867147715893303,-1.9717877465377600
1.4943585493352909,-1.9766745459820301
1.5020023270812515,-1.9810993870943316
1.5096461048272121,-1.9850612357680519
1.5172898825731727,-1.9885591661001343
1.5249336603191330,-1.9915923606074648
1.5325774380650936,-1.9941601104179247
1.5402212158110542,-1.9962618154360545
1.5478649935570148,-1.9978969844833003
1.5555087713029756,-1.9990652354128053
1.5631525490489362,-1.9997662951987178
1.5707963267948966,-1.3333333333333333
1.5784401045408571,-0.9998831475993589
1.5860838822868177,-0.9995326177064027
1.5937276600327783,-0.9989484922416502
1.6013714377787387,-0.9981309077180273
1.6090152155246993,-0.9970800552089624
1.6166589932706599,-0.9957961803037325
1.6243027710166205,-0.9942795830500671
1.6319465487625813,-0.9925306178840260
1.6395903265085419,-0.9905496935471658
1.6472341042545022,-0.9883372729910150
1.6548778820004628,-0.9858938732688800
1.6625216597464234,-0.9832200654150074
1.6701654374923840,-0.9803164743111302
1.6778092152383446,-0.9771837785404305
1.6854529929843050,-0.9738227102289508
1.6930967707302655,-0.9702340548744929
1.7007405484762261,-0.9664186511630434
1.7083843262221867,-0.9623773907727683
1.7160281039681475,-0.9581112181656239
1.7236718817141079,-0.9536211303666323
1.7313156594600685,-0.9489081767308696
1.7389594372060291,-0.9439734586982289
1.7466032149519897,-0.9388181295360075
1.7542469926979503,-0.9334433940693827
1.7618907704439106,-0.9278505083998390
1.7695345481898712,-0.9220407796116098
1.7771783259358318,-0.9160155654662074
1.7848221036817924,-0.9097762740851063
1.7924658814277530,-0.9033243636206588
1.8001096591737138,-0.8966613419153179
1.8077534369196742,-0.8897887661492475
1.8153972146656348,-0.8827082424764009
1.8230409924115953,-0.8754214256491560
1.8306847701575559,-0.8679300186315918
1.8383285479035163,-0.8602357722014965
1.8459723256494769,-0.8523404845412028
1.8536161033954375,-0.8442460008173447
1.8612598811413981,-0.8359542127496321
1.8689036588873587,-0.8274670581687480
1.8765474366333195,-0.8187865205634666
1.8841912143792798,-0.8099146286171048
1.8918349921252404,-0.8008534557334064
1.8994787698712010,-0.7916051195519795
1.9071225476171616,-0.7821717814533938
1.9147663253631222,-0.7725556460540549
1.9224101031090826,-0.7627589606909758
1.9300538808550431,-0.7527840148965619
1.9376976586010037,-0.7426331398635382
1.9453414363469643,-0.7323087079001370
1.9529852140929247,-0.7218131318756791
1.9606289918388855,-0.7111488646566727
1.9682727695848461,-0.7003183985335699
1.9759165473308067,-0.6893242646383037
1.9835603250767673,-0.6781690323527509
1.9912041028227279,-0.6668553087082566
1.9988478805686882,-0.6553857377763569
2.0064916583146490,-0.6437630000508462
2.0141354360606094,-0.6319898118213365
2.0217792138065698,-0.6200689245384428
2.0294229915525306,-0.6080031241707577
2.0370667692984910,-0.5957952305537602
2.0447105470444518,-0.5834480967308003
2.0523543247904126,-0.5709646082863357
2.0599981025363729,-0.5583476826715529
2.0676418802823333,-0.5456002685225450
2.0752856580282941,-0.5327253449712017
2.0829294357742545,-0.5197259209489747
2.0905732135202153,-0.5066050344836704
2.0982169912661757,-0.4933657519894543
2.1058607690121360,-0.4800111675502099
2.1135045467580968,-0.4665444021964393
2.1211483245040577,-0.4529686031758640
2.1287921022500180,-0.4392869432178972
2.1364358799959784,-0.4255026197921598
2.1440796577419392,-0.4116188543612179
2.1517234354878996,-0.3976388916277144
2.1593672132338604,-0.3835659987760601
2.1670109909798208,-0.3694034647088841
2.1746547687257811,-0.3551545992783953
2.1822985464717419,-0.3408227325128569
2.1899423242177023,-0.3264112138383449
2.1975861019636631,-0.3119234112959657
2.2052298797096239,-0.2973627107547343
2.2128736574555843,-0.2827325151202780
2.2205174352015447,-0.2680362435395596
2.2281612129475055,-0.2532773306018075
2.2358049906934658,-0.2384592255358386
2.2434487684394266,-0.2235853914039511
2.2510925461853870,-0.2086593042925968
2.2587363239313474,-0.1936844524999971
2.2663801016773082,-0.1786643357209136
2.2740238794232686,-0.1636024642287550
2.2816676571692294,-0.1485023580552038
2.2893114349151902,-0.1333675461675733
2.2969552126611505,-0.1182015656440690
2.3045989904071109,-0.1030079608471547
2.3122427681530717,-0.0877902825952193
2.3198865458990321,-0.0725520873327363
2.3275303236449929,-0.0572969362990997
2.3351741013909533,-0.0420283946963521
2.3428178791369136,-0.0267500308559738
2.3504616568828745,-0.0114654154049491
2.3581054346288348,0.0038218795687035
2.3657492123747956,0.0191082813507519
2.3733929901207564,0.0343902174357043
2.3810367678667168,0.0496641163617240
2.3886805456126772,0.0649264085452986
2.3963243233586380,0.0801735271154669
2.4039681011045984,0.0954019087474118
2.4116118788505587,0.1106079944952309
2.4192556565965195,0.1257882306236772
2.4268994343424799,0.1409390694386810
2.4345432120884407,0.1560569701164696
2.4421869898344011,0.1711383995310676
2.4498307675803619,0.1861798330800123
2.4574745453263223,0.2011777555080634
2.4651183230722831,0.2161286617287420
2.4727621008182434,0.2310290576434789
2.4804058785642042,0.2458754609582098
2.4880496563101646,0.2606644019971964
2.4956934340561254,0.2753924245139137
2.5033372118020858,0.2900560864987846
2.5109809895480466,0.3046519609836003
2.5186247672940070,0.3191766368424133
2.5262685450399678,0.3336267195887400
2.5339123227859277,0.3479988321688611
2.5415561005318885,0.3622896157510654
2.5491998782778489,0.3764957305106131
2.5568436560238097,0.3906138564102791
2.5644874337697701,0.4046406939762537
2.5721312115157309,0.4185729650692528
2.5797749892616917,0.4324074136506283
2.5874187670076521,0.4461408065433228
2.5950625447536129,0.4597699341874810
2.6027063224995732,0.4732916113905336
2.6103501002455340,0.4867026780715983
2.6179938779914940,0.4999999999999993
2.6256376557374548,0.5131804695277608
2.6332814334834151,0.5262410063158685
2.6409252112293760,0.5391785580541694
2.6485689889753363,0.5519901011747038
2.6562127667212971,0.5646726415583343
2.6638565444672579,0.5772232152344797
2.6715003222132183,0.5896388890738127
2.6791440999591791,0.6019167614737471
2.6867878777051390,0.6140539630365514
2.6944316554510999,0.6260476572399490
2.7020754331970602,0.6378950411000176
2.7097192109430210,0.6495933458262676
2.7173629886889814,0.6611398374687163
2.7250067664349422,0.6725318175568303
2.7326505441809030,0.6837666237301663
2.7402943219268634,0.6948416303605793
2.7479380996728242,0.7057542491658469
2.7555818774187846,0.7165019298145585
2.7632256551647454,0.7270821605221451
2.7708694329107053,0.7374924686378898
2.7785132106566661,0.7477304212228055
2.7861569884026265,0.7577936256182162
2.7938007661485873,0.7676797300049393
2.8014445438945477,0.7773864239529127
2.8090883216405085,0.7869114389611571
2.8167320993864693,0.7962525489879325
2.8243758771324297,0.8054075709709757
2.8320196548783905,0.8143743653376945
2.8396634326243508,0.8231508365051921
2.8473072103703116,0.8317349333700194
2.8549509881162716,0.8401246497875231
2.8625947658622324,0.8483180250406969
2.8702385436081927,0.8563131442984039
2.8778823213541536,0.8641081390628877
2.8855260991001139,0.8717011876064451
2.8931698768460747,0.8790905153971759
2.9008136545920356,0.8862743955136966
2.9084574323379959,0.8932511490487319
2.9161012100839567,0.9000191455014840
2.9237449878299167,0.9065768031586858
2.9313887655758775,0.9129225894642591
2.9390325433218378,0.9190550213774751
2.9466763210677986,0.9249726657195532
2.9543200988137590,0.9306741395085972
2.9619638765597198,0.9361581102828094
2.9696076543056802,0.9414232964118888
2.9772514320516410,0.9464684673965582
2.9848952097976018,0.9512924441561347
2.9925389875435622,0.9558940993040882
3.0001827652895230,0.9602723574115172
3.0078265430354829,0.9644261952584799
3.0154703207814437,0.9683546420731290
3.0231140985274041,0.9720567797585815
3.0307578762733649,0.9755317431074856
3.0384016540193253,0.9787787200042221
3.0460454317652861,0.9817969516147009
3.0536892095112464,0.9845857325637030
3.0613329872572073,0.9871444110997311
3.0689767650031681,0.9894723892473262
3.0766205427491284,0.9915691229468179
3.0842643204950893,0.9934341221814739
3.0919080982410492,0.9950669510920183
3.0995518759870100,0.9964672280784953
3.1071956537329704,0.9976346258894500
3.1148394314789312,0.9985688716984089
3.1224832092248915,0.9992697471676409
3.1301269869708523,0.9997370884991840
3.1377707647168127,0.9999707864731247


==> Graphics/Data/DiscSigma2/GradL2.csv <==
0.0038218888729803,2.0045463632189269
0.0114656666189409,2.0000719801322426
0.0191094443649014,1.9953871287834426
0.0267532221108620,1.9904871013410304
0.0343969998568226,1.9853671553855390
0.0420407776027831,1.9800225169360930
0.0496845553487437,1.9744483836739233
0.0573283330947042,1.9686399283686062
0.0649721108406648,1.9625923025125762
0.0726158885866254,1.9563006401692897
0.0802596663325860,1.9497600620402733
0.0879034440785465,1.9429656797559343
0.0955472218245071,1.9359126003948466
0.1031909995704677,1.9285959312357883
0.1108347773164282,1.9210107847465006
0.1184785550623888,1.9131522838126727
0.1261223328083494,1.9050155672102200
0.1337661105543099,1.8965957953233530
0.1414098883002705,1.8878881561103835
0.1490536660462310,1.8788878713185782
0.1566974437921916,1.8695902029486253
0.1643412215381522,1.8599904599685941
0.1719849992841128,1.8500840052763632
0.1796287770300733,1.8398662629086775
0.1872725547760339,1.8293327254939922
0.1949163325219944,1.8184789619452679
0.2025601102679550,1.8073006253877877
0.2102038880139156,1.7957934613159292
0.2178476657598762,1.7839533159715841
0.2254914435058367,1.7717761449356682
0.2331352212517973,1.7592580219227858
0.2407789989977579,1.7463951477677653
0.2484227767437184,1.7331838595912317
0.2560665544896790,1.7196206401299798
0.2637103322356396,1.7057021272162594
0.2713541099816001,1.6914251233885131
0.2789978877275607,1.6767866056144789
0.2866416654735213,1.6617837351058560
0.2942854432194819,1.6464138672021031
0.3019292209654424,1.6306745612991413
0.3095729987114030,1.6145635907971359
0.3172167764573636,1.5980789530397157
0.3248605542033241,1.5812188792154265
0.3325043319492846,1.5639818441904723
0.3401481096952453,1.5463665762402461
0.3477918874412058,1.5283720666456624
0.3554356651871663,1.5099975791187412
0.3630794429331269,1.4912426590206445
0.3707232206790875,1.4721071423340482
0.3783669984250481,1.4525911643506417
0.3860107761710087,1.4326951680335691
0.3936545539169692,1.4124199120138217
0.4012983316629298,1.3917664781789425
0.4089421094088904,1.3707362788120254
0.4165858871548509,1.3493310632387172
0.4242296649008115,1.3275529239399957
0.4318734426467720,1.3054043020887478
0.4395172203927327,1.2828879924687051
0.4471609981386932,1.2600071477350749
0.4548047758846537,1.2367652819772990
0.4624485536306143,1.2131662735457511
0.4700923313765749,1.1892143671058335
0.4777361091225354,1.1649141748848753
0.4853798868684960,1.1402706770795465
0.4930236646144566,1.1152892213939956
0.5006674423604172,1.0899755216817606
0.5083112201063777,1.0643356556676373
0.5159549978523382,1.0383760617290019
0.5235987755982989,1.0121035347197083
0.5312425533442594,0.9855252208234945
0.5388863310902200,0.9586486114277812
0.5465301088361806,0.9314815360129750
0.5541738865821411,0.9040321540565741
0.5618176643281018,0.8763089459557946
0.5694614420740622,0.8483207029767987
0.5771052198200228,0.8200765162430398
0.5847489975659834,0.7915857647795683
0.5923927753119439,0.7628581026344464
0.6000365530579045,0.7339034451025573
0.6076803308038651,0.7047319540811146
0.6153241085498257,0.6753540225898592
0.6229678862957861,0.6457802584925723
0.6306116640417467,0.6160214674596758
0.6382554417877074,0.5860886352146848
0.6458992195336679,0.5559929091098412
0.6535429972796285,0.5257455790785224
0.6611867750255890,0.4953580580139293
0.6688305527715496,0.4648418616250372
0.6764743305175103,0.4342085878220798
0.6841181082634707,0.4034698956845931
0.6917618860094313,0.3726374840656820
0.6994056637553919,0.3417230698864817
0.7070494415013524,0.3107383661747843
0.7146932192473131,0.2796950599018607
0.7223369969932736,0.2486047896712601
0.7299807747392342,0.2174791233131965
0.7376245524851948,0.1863295354380901
0.7452683302311552,0.1551673850027491
0.7529121079771158,0.1240038929430241
0.7605558857230765,0.0928501199273031
0.7681996634690370,0.0617169442861820
0.7758434412149976,0.0306150401751591
0.7834872189609581,-0.0004451439707959
0.7911309967069187,-0.0314534066292463
0.7987747744528794,-0.0623998139639169
0.8064185521988398,-0.0932747201108570
0.8140623299448004,-0.1240687869031274
0.8217061076907609,-0.1547730029541374
0.8293498854367215,-0.1853787020132720
0.8369936631826822,-0.2158775804999364
0.8446374409286427,-0.2462617141139386
0.8522812186746033,-0.2765235734111882
0.8599249964205637,-0.3066560382239756
0.8675687741665243,-0.3366524107949125
0.8752125519124849,-0.3665064274827641
0.8828563296584455,-0.3962122688874301
0.8905001074044061,-0.4257645682298254
0.8981438851503667,-0.4551584178111696
0.9057876628963272,-0.4843893733648028
0.9134314406422878,-0.5134534561027446
0.9210752183882484,-0.5423471522487719
0.9287189961342089,-0.5710674098401357
0.9363627738801695,-0.5996116325714220
0.9440065516261300,-0.6279776704467119
0.9516503293720906,-0.6561638070004655
0.9592941071180513,-0.6841687428437575
0.9669378848640118,-0.7119915752908759
0.9745816626099724,-0.7396317738224349
0.9822254403559328,-0.7670891511452875
0.9898692181018934,-0.7943638296172260
0.9975129958478539,-0.8214562028162251
1.0051567735938147,-0.8483668920504621
1.0128005513397751,-0.8750966976270919
1.0204443290857357,-0.9016465447257469
1.0280881068316963,-0.9280174237576243
1.0357318845776569,-0.9542103251340810
1.0433756623236174,-0.9802261684208107
1.0510194400695780,-1.0060657259165933
1.0586632178155386,-1.0317295407703926
1.0663069955614990,-1.0572178398395973
1.0739507733074596,-1.0825304415968910
1.0815945510534204,-1.1076666595162805
1.0892383287993808,-1.1326252015126606
1.0968821065453414,-1.1574040661768110
1.1045258842913019,-1.1820004367419872
1.1121696620372625,-1.2064105739429134
1.1198134397832231,-1.2306297091863025
1.1274572175291837,-1.2546519397481615
1.1351009952751443,-1.2784701280502924
1.1427447730211049,-1.3020758074504792
1.1503885507670653,-1.3254590974104516
1.1580323285130258,-1.3486086313846628
1.1656761062589867,-1.3715115013013850
1.1733198840049470,-1.3941532230832263
1.1809636617509076,-1.4165177282706265
1.1886074394968682,-1.4385873874576594
1.1962512172428288,-1.4603430719061428
1.2038949949887894,-1.4817642603423105
1.2115387727347500,-1.5028291985186666
1.2191825504807106,-1.5235151195822798
1.2268263282266709,-1.5437985335476203
1.2344701059726315,-1.5636555941164920
1.2421138837185921,-1.5830625505722644
1.2497576614645527,-1.6019962913100385
1.2574014392105133,-1.6204349835042824
1.2650452169564739,-1.6383588101566158
1.2726889947024345,-1.6557508009364317
1.2803327724483951,-1.6725977463847874
1.2879765501943554,-1.6888911756936584
1.2956203279403160,-1.7046283658532662
1.3032641056862766,-1.7198133339406352
1.3109078834322374,-1.7344577442542537
1.3185516611781980,-1.7485816376699663
1.3261954389241584,-1.7622138622569947
1.3338392166701190,-1.7753920529306160
1.3414829944160795,-1.7881619761645846
1.3491267721620401,-1.8005760280872241
1.3567705499080007,-1.8126906583309219
1.3644143276539611,-1.8245624999677732
1.3720581053999217,-1.8362430359908797
1.3797018831458823,-1.8477717510207428
1.3873456608918431,-1.8591679378637127
1.3949894386378037,-1.8704216946386882
1.4026332163837643,-1.8814852040326677
1.4102769941297246,-1.8922661633495867
1.4179207718756852,-1.9026262169684338
1.4255645496216458,-1.9123883032581510
1.4332083273676064,-1.9213576082913977
1.4408521051135668,-1.9293605511914609
1.4484958828595274,-1.9363035056945044
1.4561396606054879,-1.9422456006606250
1.4637834383514485,-1.9474653057374571
1.4714272160974093,-1.9524773316628583
1.4790709938433699,-1.9579299393520393
1.4867147715893303,-1.9643058797481416
1.4943585493352909,-1.9714193850622537
1.5020023270812515,-1.9779406773842736
1.5096461048272121,-1.9816394502960415
1.5172898825731727,-1.9813907101756096
1.5249336603191330,-1.9807699463570503
1.5325774380650936,-1.9875581726155471
1.5402212158110542,-1.9968847764624202
1.5478649935570148,-1.9778464186827764
1.5555087713029756,-1.9981454787753852
1.5631525490489362,-2.0985406502058104
1.5707963267948966,-1.4342548279619665
1.5784401045408571,-0.9431912819716755
1.5860838822868177,-0.9937047219873134
1.5937276600327783,-1.0006357222607150
1.6013714377787387,-0.9914659022355425
1.6090152155246993,-0.9928261604836554
1.6166589932706599,-0.9945485913492748
1.6243027710166205,-0.9927385988829721
1.6319465487625813,-0.9889813724709898
1.6395903265085419,-0.9852724639676793
1.6472341042545022,-0.9824673801868454
1.6548778820004628,-0.9804972532986123
1.6625216597464234,-0.9789034229594801
1.6701654374923840,-0.9772079398069586
1.6778092152383446,-0.9750753747609252
1.6854529929843050,-0.9723396994939804
1.6930967707302655,-0.9689696362330269
1.7007405484762261,-0.9650183279487679
1.7083843262221867,-0.9605790665981576
1.7160281039681475,-0.9557540334756174
1.7236718817141079,-0.9506357692179327
1.7313156594600685,-0.9452984289165745
1.7389594372060291,-0.9397955127440101
1.7466032149519897,-0.9341613250567673
1.7542469926979503,-0.9284142034333822
1.7618907704439106,-0.9225602709116422
1.7695345481898712,-0.9165970049026242
1.7771783259358318,-0.9105162839969743
1.7848221036817924,-0.9043068023634304
1.7924658814277530,-0.8979558698595298
1.8001096591737138,-0.8914506782737842
1.8077534369196742,-0.8847791359491854
1.8153972146656348,-0.8779303721941015
1.8230409924115953,-0.8708950009003384
1.8306847701575559,-0.8636652166556150
1.8383285479035163,-0.8562347802815151
1.8459723256494769,-0.8485989361024142
1.8536161033954375,-0.8407542911232839
1.8612598811413981,-0.8326986767626693
1.8689036588873587,-0.8244310066117311
1.8765474366333195,-0.8159511384917832
1.8841912143792798,-0.8072597454556970
1.8918349921252404,-0.7983581979480610
1.8994787698712010,-0.7892484577874244
1.9071225476171616,-0.7799329837047634
1.9147663253631222,-0.7704146476689864
1.9224101031090826,-0.7606966610055241
1.9300538808550431,-0.7507825092627635
1.9376976586010037,-0.7406758948296346
1.9453414363469643,-0.7303806864066419
1.9529852140929247,-0.7199008745507750
1.9606289918388855,-0.7092405326325598
1.9682727695848461,-0.6984037826507095
1.9759165473308067,-0.6873947654414112
1.9835603250767673,-0.6762176148940646
1.9912041028227279,-0.6648764358438291
1.9988478805686882,-0.6533752853558669
2.0064916583146490,-0.6417181571487951
2.0141354360606094,-0.6299089689281006
2.0217792138065698,-0.6179515524165036
2.0294229915525306,-0.6058496458792236
2.0370667692984910,-0.5936068889496914
2.0447105470444518,-0.5812268195665400
2.0523543247904126,-0.5687128728368913
2.0599981025363729,-0.5560683816446421
2.0676418802823333,-0.5432965788262124
2.0752856580282941,-0.5304006007403150
2.0829294357742545,-0.5173834920631362
2.0905732135202153,-0.5042482116456033
2.0982169912661757,-0.4909976392755899
2.1058607690121360,-0.4776345831946223
2.1135045467580968,-0.4641617882259172
2.1211483245040577,-0.4505819443784528
2.1287921022500180,-0.4368976957998200
2.1364358799959784,-0.4231116499590800
2.1440796577419392,-0.4092263869494117
2.1517234354878996,-0.3952444688089536
2.1593672132338604,-0.3811684487668405
2.1670109909798208,-0.3670008803299962
2.1746547687257811,-0.3527443261344961
2.1822985464717419,-0.3384013664935386
2.1899423242177023,-0.3239746075818134
2.1975861019636631,-0.3094666892037088
2.2052298797096239,-0.2948802920999283
2.2128736574555843,-0.2802181447540634
2.2205174352015447,-0.2654830296670941
2.2281612129475055,-0.2506777890740140
2.2358049906934658,-0.2358053300824943
2.2434487684394266,-0.2208686292189350
2.2510925461853870,-0.2058707363723010
2.2587363239313474,-0.1908147781307307
2.2663801016773082,-0.1757039605103581
2.2740238794232686,-0.1605415710796176
2.2816676571692294,-0.1453309804860230
2.2893114349151902,-0.1300756433957196
2.2969552126611505,-0.1147790988590524
2.3045989904071109,-0.0994449701181597
2.3122427681530717,-0.0840769638749687
2.3198865458990321,-0.0686788690401328
2.3275303236449929,-0.0532545549852927
2.3351741013909533,-0.0378079693227130
2.3428178791369136,-0.0223431352376883
2.3504616568828745,-0.0068641484002857
2.3581054346288348,0.0086248265160530
2.3657492123747956,0.0241195596808252
2.3733929901207564,0.0396157602888569
2.3810367678667168,0.0551090810496599
2.3886805456126772,0.0705951229543802
2.3963243233586380,0.0860694402909311
2.4039681011045984,0.1015275458780754
2.4116118788505587,0.1169649164894216
2.4192556565965195,0.1323769984387151
2.4268994343424799,0.1477592132982826
2.4345432120884407,0.1631069637231559
2.4421869898344011,0.1784156393540438
2.4498307675803619,0.1936806227731931
2.4574745453263223,0.2088972954880327
2.4651183230722831,0.2240610439184643
2.4727621008182434,0.2391672653646829
2.4804058785642042,0.2542113739335194
2.4880496563101646,0.2691888064023670
2.4956934340561254,0.2840950280009897
2.5033372118020858,0.2989255380926529
2.5109809895480466,0.3136758757372724
2.5186247672940070,0.3283416251204852
2.5262685450399678,0.3429184208338268
2.5339123227859277,0.3574019529924288
2.5415561005318885,0.3717879721778915
2.5491998782778489,0.3860722941952125
2.5568436560238097,0.4002508046339545
2.5644874337697701,0.4143194632249038
2.5721312115157309,0.4282743079847465
2.5797749892616917,0.4421114591424336
2.5874187670076521,0.4558271228419531
2.5950625447536129,0.4694175946173752
2.6027063224995732,0.4828792626370575
2.6103501002455340,0.4962086107148513
2.6179938779914940,0.5094022210871659
2.6256376557374548,0.5224567769556229
2.6332814334834151,0.5353690647958436
2.6409252112293760,0.5481359764338383
2.6485689889753363,0.5607545108920694
2.6562127667212971,0.5732217760081044
2.6638565444672579,0.5855349898293328
2.6715003222132183,0.5976914817878806
2.6791440999591791,0.6096886936603785
2.6867878777051390,0.6215241803177429
2.6944316554510999,0.6331956102706132
2.7020754331970602,0.6447007660164368
2.7097192109430210,0.6560375441946102
2.7173629886889814,0.6672039555563380
2.7250067664349422,0.6781981247561910
2.7326505441809030,0.6890182899725188
2.7402943219268634,0.6996628023640873
2.7479380996728242,0.7101301253704527
2.7555818774187846,0.7204188338636568
2.7632256551647454,0.7305276131589471
2.7708694329107053,0.7404552578922176
2.7785132106566661,0.7502006707719195
2.7861569884026265,0.7597628612130924
2.7938007661485873,0.7691409438612286
2.8014445438945477,0.7783341370134910
2.8090883216405085,0.7873417609447924
2.8167320993864693,0.7961632361460724
2.8243758771324297,0.8047980814820181
2.8320196548783905,0.8132459122752712
2.8396634326243508,0.8215064383240209
2.8473072103703116,0.8295794618597151
2.8549509881162716,0.8374648754513743
2.8625947658622324,0.8451626598628554
2.8702385436081927,0.8526728818691434
2.8778823213541536,0.8599956920375520
2.8855260991001139,0.8671313224795003
2.8931698768460747,0.8740800845782757
2.9008136545920356,0.8808423666979640
2.9084574323379959,0.8874186318785429
2.9161012100839567,0.8938094155217954
2.9237449878299167,0.9000153230725882
2.9313887655758775,0.9060370276997094
2.9390325433218378,0.9118752679803288
2.9466763210677986,0.9175308455918253
2.9543200988137590,0.9230046230145628
2.9619638765597198,0.9282975212489549
2.9696076543056802,0.9334105175499028
2.9772514320516410,0.9383446431815572
2.9848952097976018,0.9431009811950490
2.9925389875435622,0.9476806642317331
3.0001827652895230,0.9520848723541965
3.0078265430354829,0.9563148309071621
3.0154703207814437,0.9603718084102192
3.0231140985274041,0.9642571144841033
3.0307578762733649,0.9679720978121134
3.0384016540193253,0.9715181441380939
3.0460454317652861,0.9748966743022285
3.0536892095112464,0.9781091423157305
3.0613329872572073,0.9811570334754527
3.0689767650031681,0.9840418625191926
3.0766205427491284,0.9867651718224222
3.0842643204950893,0.9893285296370354
3.0919080982410492,0.9917335283725358
3.0995518759870100,0.9939817829200790
3.1071956537329704,0.9960749290195685
3.1148394314789312,0.9980146216700160
3.1224832092248915,0.9998025335831832
3.1301269869708523,1.0014403536805410
3.1377707647168127,1.0029297856334058


==> Graphics/Data/DiscSigma2/LossH1Col.csv <==
a,b,c
0.0000000000000000,7.4439206123352051,1.0393487215042114
1.0000000000000000,7.4439206123352051,1.0393487215042114
2.0000000000000000,6.4538254737854004,0.8066342473030090
3.0000000000000000,4.6266598701477051,0.6266748905181885
4.0000000000000000,3.5596582889556885,0.5279962420463562
5.0000000000000000,3.0965182781219482,0.4539361894130707
6.0000000000000000,2.7831017971038818,0.3463581204414368
7.0000000000000000,2.4407696723937988,0.2292023748159409
8.0000000000000000,2.2182676792144775,0.1920966655015945
10.0000000000000000,1.9976221323013306,0.2610175311565399
12.0000000000000000,1.7772320508956909,0.1535280793905258
15.0000000000000000,1.1206792593002319,0.4618176221847534
18.0000000000000000,0.6198443174362183,0.2695410549640656
22.0000000000000000,0.3278771936893463,0.4527431130409241
26.0000000000000000,0.3139761090278625,0.3461589515209198
31.0000000000000000,0.2731401920318604,0.3478572368621826
38.0000000000000000,0.1931253522634506,0.3104253709316254
46.0000000000000000,0.1497381627559662,0.3674332201480865
55.0000000000000000,0.1102801188826561,0.2779313325881958
66.0000000000000000,0.0694310143589973,0.3356468379497528
79.0000000000000000,0.0425419211387634,0.3107813894748688
95.0000000000000000,0.0290487799793482,0.2941911518573761
114.0000000000000000,0.0286573190242052,0.2956662774085999
137.0000000000000000,0.0273967608809471,0.2903049290180206
164.0000000000000000,0.0252698939293623,0.2885326743125916
197.0000000000000000,0.0219976399093866,0.2868466973304749
237.0000000000000000,0.0167452357709408,0.2860690653324127
284.0000000000000000,0.0146951274946332,0.2865562438964844
341.0000000000000000,0.0122329536825418,0.2854583561420441
410.0000000000000000,0.0084224632009864,0.2847422361373901
492.0000000000000000,0.0074656545184553,0.2849433422088623
590.0000000000000000,0.0066962684504688,0.2854485511779785
708.0000000000000000,0.0062070810236037,0.2860988676548004
850.0000000000000000,0.0056593492627144,0.2872547209262848
1020.0000000000000000,0.0051801572553813,0.2868560850620270
1224.0000000000000000,0.0045379898510873,0.2870329618453979
1469.0000000000000000,0.0036804038099945,0.2866365015506744
1763.0000000000000000,0.0028632811736315,0.2876969873905182
2116.0000000000000000,0.0023184025194496,0.2882094383239746
2539.0000000000000000,0.0021072840318084,0.2886631786823273
3047.0000000000000000,0.0018938867142424,0.2890150547027588
3657.0000000000000000,0.0016409849049523,0.2893279492855072
4388.0000000000000000,0.0013607931323349,0.2895395755767822
5266.0000000000000000,0.0011386444093660,0.2896864116191864
6319.0000000000000000,0.0009258390637115,0.2898381948471069
7583.0000000000000000,0.0007247311878018,0.2900722622871399
9100.0000000000000000,0.0005998639971949,0.2902528345584869
10920.0000000000000000,0.0004674721858464,0.2903595566749573
13104.0000000000000000,0.0003247373970225,0.2906562983989716
15725.0000000000000000,0.0002434701891616,0.2908331751823425
18870.0000000000000000,0.0002052365889540,0.2909451425075531
22644.0000000000000000,0.0001879951450974,0.2910010516643524
27173.0000000000000000,0.0001727427879814,0.2910316586494446
32608.0000000000000000,0.0001571838802192,0.2910591959953308
39130.0000000000000000,0.0001409600808984,0.2910872399806976
46956.0000000000000000,0.0001249536144314,0.2911213636398315
56347.0000000000000000,0.0001093009559554,0.2911553382873535
67617.0000000000000000,0.0000949242385104,0.2911902368068695
81140.0000000000000000,0.0000821048597572,0.2912261188030243
97368.0000000000000000,0.0000701004319126,0.2912622988224030
99998.0000000000000000,0.0000683734033373,0.2912676334381104


==> Graphics/Data/DiscSigma2/LossH1Dual.csv <==
a,b,c
0.0000000000000000,7.3721990585327148,1.0393487215042114
1.0000000000000000,7.3721990585327148,1.0393487215042114
2.0000000000000000,7.3721990585327148,1.0393487215042114
3.0000000000000000,7.3721990585327148,1.0393487215042114
4.0000000000000000,4.8122568130493164,0.9723379611968994
5.0000000000000000,3.9827291965484619,0.9679238796234131
6.0000000000000000,3.1522836685180664,0.7849660515785217
7.0000000000000000,2.1325926780700684,0.4872979819774628
8.0000000000000000,1.5921373367309570,0.2714003622531891
10.0000000000000000,1.5921373367309570,0.2714003622531891
12.0000000000000000,0.8524041175842285,0.1480512619018555
15.0000000000000000,0.7269386649131775,0.1102482005953789
18.0000000000000000,0.6799541711807251,0.0807263478636742
22.0000000000000000,0.6757529377937317,0.0742791220545769
26.0000000000000000,0.6448065638542175,0.0686167925596237
31.0000000000000000,0.5743812322616577,0.0702409595251083
38.0000000000000000,0.5439692735671997,0.0720945969223976
46.0000000000000000,0.4611774384975433,0.0528582409024239
55.0000000000000000,0.3614840209484100,0.0470489300787449
66.0000000000000000,0.2407361716032028,0.0258710253983736
79.0000000000000000,0.2043913453817368,0.0157921109348536
95.0000000000000000,0.1949507594108582,0.0154100395739079
114.0000000000000000,0.1919696927070618,0.0162448063492775
137.0000000000000000,0.1896825432777405,0.0156580004841089
164.0000000000000000,0.1868305504322052,0.0151928700506687
197.0000000000000000,0.1827359199523926,0.0146184153854847
237.0000000000000000,0.1812058240175247,0.0143626201897860
284.0000000000000000,0.1802554130554199,0.0142910294234753
341.0000000000000000,0.1771223098039627,0.0139593398198485
410.0000000000000000,0.1646678149700165,0.0130035215988755
492.0000000000000000,0.1612828522920609,0.0127029698342085
590.0000000000000000,0.0736224800348282,0.0067351632751524
708.0000000000000000,0.0522374883294106,0.0042655742727220
850.0000000000000000,0.0434815883636475,0.0034645134583116
1020.0000000000000000,0.0354236140847206,0.0027233641594648
1224.0000000000000000,0.0280159767717123,0.0021385459695011
1469.0000000000000000,0.0227828323841095,0.0017241525929421
1763.0000000000000000,0.0200523156672716,0.0014238056028262
2116.0000000000000000,0.0175572559237480,0.0012062126770616
2539.0000000000000000,0.0154842231422663,0.0010255622910336
3047.0000000000000000,0.0134701263159513,0.0008421693346463
3657.0000000000000000,0.0114077283069491,0.0006730781751685
4388.0000000000000000,0.0096558304503560,0.0005353680462576
5266.0000000000000000,0.0084848739206791,0.0004357079742476
6319.0000000000000000,0.0074771586805582,0.0003582893987186
7583.0000000000000000,0.0065116826444864,0.0002866729337256
9100.0000000000000000,0.0054107969626784,0.0002107326581609
10920.0000000000000000,0.0041499040089548,0.0001347147626802
13104.0000000000000000,0.0027890426572412,0.0000737471200409
15725.0000000000000000,0.0011726580560207,0.0000558666251891
18870.0000000000000000,0.0003252826572862,0.0000756047302275
22644.0000000000000000,0.0001472085714340,0.0000879930230440
27173.0000000000000000,0.0000890512092155,0.0000958787713898
32608.0000000000000000,0.0000584491572226,0.0001006431630231
39130.0000000000000000,0.0000399441778427,0.0001036569301505
46956.0000000000000000,0.0000284524321614,0.0001049762213370
56347.0000000000000000,0.0000216099288082,0.0001052041188814
67617.0000000000000000,0.0000175501536432,0.0001046758552548
81140.0000000000000000,0.0000149869647430,0.0001040218339767
97368.0000000000000000,0.0000129832060338,0.0001027871403494
99998.0000000000000000,0.0000127152316054,0.0001025760502671


==> Graphics/Data/DiscSigma2/LossH1L2.csv <==
a,b,c
1.0000000000000000,36.7292404174804688,1.0393487215042114
2.0000000000000000,36.7292404174804688,1.0393487215042114
3.0000000000000000,36.7292404174804688,1.0393487215042114
4.0000000000000000,32.2412834167480469,1.1754139661788940
5.0000000000000000,32.2412834167480469,1.1754139661788940
6.0000000000000000,32.2412834167480469,1.1754139661788940
7.0000000000000000,32.2412834167480469,1.1754139661788940
8.0000000000000000,32.2412834167480469,1.1754139661788940
9.0000000000000000,32.1815795898437500,1.2554759979248047
10.0000000000000000,32.1815795898437500,1.2554759979248047
11.0000000000000000,32.1815795898437500,1.2554759979248047
13.0000000000000000,32.1815795898437500,1.2554759979248047
14.0000000000000000,32.1740570068359375,1.2449823617935181
15.0000000000000000,32.1484184265136719,1.2261024713516235
17.0000000000000000,32.1156196594238281,1.1785742044448853
19.0000000000000000,32.1156196594238281,1.1785742044448853
21.0000000000000000,32.0976905822753906,1.1506729125976562
23.0000000000000000,32.0904350280761719,1.1357327699661255
25.0000000000000000,32.0900459289550781,1.1340336799621582
28.0000000000000000,32.0790176391601562,1.1520593166351318
30.0000000000000000,32.0692176818847656,1.1761411428451538
34.0000000000000000,32.0623664855957031,1.2176998853683472
37.0000000000000000,32.0537948608398438,1.2266418933868408
41.0000000000000000,32.0257377624511719,1.2074800729751587
45.0000000000000000,31.9994831085205078,1.1810400485992432
49.0000000000000000,31.9735641479492188,1.1804549694061279
54.0000000000000000,31.9433708190917969,1.1990803480148315
60.0000000000000000,31.9011554718017578,1.1908364295959473
66.0000000000000000,31.8553256988525391,1.1949805021286011
72.0000000000000000,31.7998676300048828,1.2033447027206421
80.0000000000000000,31.6970977783203125,1.1900544166564941
88.0000000000000000,31.5400352478027344,1.1865663528442383
97.0000000000000000,31.2761936187744141,1.1772404909133911
106.0000000000000000,30.9594058990478516,1.1627762317657471
117.0000000000000000,30.6071338653564453,1.1438707113265991
129.0000000000000000,30.0468425750732422,1.0727311372756958
142.0000000000000000,29.5069904327392578,1.0244455337524414
156.0000000000000000,29.5069904327392578,1.0244455337524414
171.0000000000000000,29.4916496276855469,1.0150731801986694
189.0000000000000000,29.3484745025634766,1.0163397789001465
207.0000000000000000,29.1166324615478516,1.0026363134384155
228.0000000000000000,28.7357311248779297,0.9670872092247009
251.0000000000000000,28.1565322875976562,0.9182294011116028
276.0000000000000000,27.5254287719726562,0.8720537424087524
304.0000000000000000,27.4961051940917969,0.8775698542594910
334.0000000000000000,27.1641540527343750,0.8707345724105835
368.0000000000000000,26.4306488037109375,0.8461284041404724
405.0000000000000000,24.5518226623535156,0.8128254413604736
445.0000000000000000,24.4897594451904297,0.8141427636146545
490.0000000000000000,23.8852081298828125,0.7927353978157043
539.0000000000000000,22.9980449676513672,0.7783956527709961
593.0000000000000000,22.6349563598632812,0.7733213901519775
652.0000000000000000,22.6036586761474609,0.7655779719352722
717.0000000000000000,22.5137062072753906,0.7636980414390564
789.0000000000000000,22.3557815551757812,0.7517617940902710
868.0000000000000000,22.3417224884033203,0.7505787014961243
955.0000000000000000,22.2695579528808594,0.7466306686401367
1051.0000000000000000,22.1656551361083984,0.7406610846519470
1156.0000000000000000,22.1147918701171875,0.7364677190780640
1271.0000000000000000,21.9805126190185547,0.7278680205345154
1399.0000000000000000,21.9215106964111328,0.7259863615036011
1538.0000000000000000,21.7994613647460938,0.7236400246620178
1692.0000000000000000,21.7397727966308594,0.7198481559753418
1862.0000000000000000,21.6216487884521484,0.7172340750694275
2048.0000000000000000,21.5220146179199219,0.7144443392753601
2253.0000000000000000,21.4789733886718750,0.7132384777069092
2478.0000000000000000,21.4180583953857422,0.7111660242080688
2726.0000000000000000,21.3694000244140625,0.7101577520370483
2999.0000000000000000,21.3304996490478516,0.7077325582504272
3298.0000000000000000,21.2984828948974609,0.7053653001785278
3628.0000000000000000,21.2695846557617188,0.7037349939346313
3991.0000000000000000,21.2329998016357422,0.7013674974441528
4390.0000000000000000,21.2020435333251953,0.6995976567268372
4830.0000000000000000,21.1783752441406250,0.6977661848068237
5313.0000000000000000,21.1522693634033203,0.6961091756820679
5844.0000000000000000,21.1260757446289062,0.6946391463279724
6428.0000000000000000,21.0970153808593750,0.6929301619529724
7071.0000000000000000,21.0696773529052734,0.6915954947471619
7778.0000000000000000,21.0411281585693359,0.6902964711189270
8556.0000000000000000,21.0066680908203125,0.6888125538825989
9412.0000000000000000,20.9691524505615234,0.6873244643211365
10353.0000000000000000,20.9253444671630859,0.6855655312538147
11388.0000000000000000,20.8724403381347656,0.6833491921424866
12527.0000000000000000,20.8136730194091797,0.6807693243026733
13780.0000000000000000,20.7524509429931641,0.6781188845634460
15158.0000000000000000,20.6986255645751953,0.6754810810089111
16674.0000000000000000,20.6552524566650391,0.6734628677368164
18341.0000000000000000,20.6169395446777344,0.6715918779373169
20176.0000000000000000,20.5774040222167969,0.6695802807807922
22193.0000000000000000,20.5354404449462891,0.6672075390815735
24413.0000000000000000,20.4907360076904297,0.6648214459419250
26854.0000000000000000,20.4402122497558594,0.6616946458816528
29539.0000000000000000,20.3747367858886719,0.6574819684028625
32493.0000000000000000,20.2971210479736328,0.6528070569038391
35743.0000000000000000,20.1919002532958984,0.6463387608528137
39317.0000000000000000,20.0504970550537109,0.6385024189949036
43249.0000000000000000,19.8501625061035156,0.6281336545944214
47574.0000000000000000,19.5645961761474609,0.6133527159690857
52331.0000000000000000,19.0899391174316406,0.5883936882019043
57565.0000000000000000,17.4105148315429688,0.5083999633789062
63321.0000000000000000,2.7024250030517578,0.0317307151854038
69653.0000000000000000,0.6259695291519165,0.0004852037527598
76619.0000000000000000,0.3390888869762421,0.0002615183766466
84280.0000000000000000,0.2034290432929993,0.0001782024046406
92709.0000000000000000,0.1359169185161591,0.0001320222363574
99998.0000000000000000,0.1081443876028061,0.0001105838891817


==> Graphics/Data/DiscSigma2/SolCol.csv <==
a,b
0.0038218888729803,0.0095534882558432
0.0114656666189409,0.0286583160778635
0.0191094443649014,0.0477574093517511
0.0267532221108620,0.0668473121343034
0.0343969998568226,0.0859245559274122
0.0420407776027831,0.1049856614472080
0.0496845553487437,0.1240271403771259
0.0573283330947042,0.1430454971028379
0.0649721108406648,0.1620372304270951
0.0726158885866254,0.1809988352626220
0.0802596663325860,0.1999268043013131
0.0879034440785465,0.2188176296580822
0.0955472218245071,0.2376678044878273
0.1031909995704677,0.2564738245740766
0.1108347773164282,0.2752321898879981
0.1184785550623888,0.2939394061165557
0.1261223328083494,0.3125919861587120
0.1337661105543099,0.3311864515886886
0.1414098883002705,0.3497193340853960
0.1490536660462310,0.3681871768272666
0.1566974437921916,0.3865865358518250
0.1643412215381522,0.4049139813794386
0.1719849992841128,0.4231660991008003
0.1796287770300733,0.4413394914278032
0.1872725547760339,0.4594307787075566
0.1949163325219944,0.4774366003994184
0.2025601102679550,0.4953536162149926
0.2102038880139156,0.5131785072211591
0.2178476657598762,0.5309079769062878
0.2254914435058367,0.5485387522098817
0.2331352212517973,0.5660675845159928
0.2407789989977579,0.5834912506108295
0.2484227767437184,0.6008065536050742
0.2560665544896790,0.6180103238214939
0.2637103322356396,0.6350994196485243
0.2713541099816001,0.6520707283605697
0.2789978877275607,0.6689211669058339
0.2866416654735213,0.6856476826625822
0.2942854432194819,0.7022472541647701
0.3019292209654424,0.7187168917980672
0.3095729987114030,0.7350536384673418
0.3172167764573636,0.7512545702367255
0.3248605542033241,0.7673167969434450
0.3325043319492846,0.7832374627866219
0.3401481096952453,0.7990137468923169
0.3477918874412058,0.8146428638560959
0.3554356651871663,0.8301220642644549
0.3630794429331269,0.8454486351964502
0.3707232206790875,0.8606199007069018
0.3783669984250481,0.8756332222925578
0.3860107761710087,0.8904859993426211
0.3936545539169692,0.9051756695750290
0.4012983316629298,0.9196997094598944
0.4089421094088904,0.9340556346314831
0.4165858871548509,0.9482410002901291
0.4242296649008115,0.9622534015954133
0.4318734426467720,0.9760904740519640
0.4395172203927327,0.9897498938891566
0.4471609981386932,1.0032293784359787
0.4548047758846537,1.0165266864922715
0.4624485536306143,1.0296396186975016
0.4700923313765749,1.0425660178981662
0.4777361091225354,1.0553037695148628
0.4853798868684960,1.0678508019099797
0.4930236646144566,1.0802050867568922
0.5006674423604172,1.0923646394114650
0.5083112201063777,1.1043275192865409
0.5159549978523382,1.1160918302300560
0.5235987755982989,1.1276557209072517
0.5312425533442594,1.1390173851874024
0.5388863310902200,1.1501750625353240
0.5465301088361806,1.1611270384078389
0.5541738865821411,1.1718716446552384
0.5618176643281018,1.1824072599276629
0.5694614420740622,1.1927323100861971
0.5771052198200228,1.2028452686183468
0.5847489975659834,1.2127446570574383
0.5923927753119439,1.2224290454053588
0.6000365530579045,1.2318970525579196
0.6076803308038651,1.2411473467320049
0.6153241085498257,1.2501786458935531
0.6229678862957861,1.2589897181853045
0.6306116640417467,1.2675793823531138
0.6382554417877074,1.2759465081695678
0.6458992195336679,1.2840900168534992
0.6535429972796285,1.2920088814839550
0.6611867750255890,1.2997021274070470
0.6688305527715496,1.3071688326341100
0.6764743305175103,1.3144081282294642
0.6841181082634707,1.3214191986861201
0.6917618860094313,1.3282012822876683
0.6994056637553919,1.3347536714546280
0.7070494415013524,1.3410757130735225
0.7146932192473131,1.3471668088069579
0.7223369969932736,1.3530264153830303
0.7299807747392342,1.3586540448624347
0.7376245524851948,1.3640492648817084
0.7452683302311552,1.3692116988711474
0.7529121079771158,1.3741410262459834
0.7605558857230765,1.3788369825695925
0.7681996634690370,1.3832993596875494
0.7758434412149976,1.3875280058315536
0.7834872189609581,1.3915228256923273
0.7911309967069187,1.3952837804608083
0.7987747744528794,1.3988108878370653
0.8064185521988398,1.4021042220065574
0.8140623299448004,1.4051639135835337
0.8217061076907609,1.4079901495215104
0.8293498854367215,1.4105831729909681
0.8369936631826822,1.4129432832245421
0.8446374409286427,1.4150708353301757
0.8522812186746033,1.4169662400728400
0.8599249964205637,1.4186299636255837
0.8675687741665243,1.4200625272908323
0.8752125519124849,1.4212645071929817
0.8828563296584455,1.4222365339434753
0.8905001074044061,1.4229792922796904
0.8981438851503667,1.4234935206791051
0.9057876628963272,1.4237800109503000
0.9134314406422878,1.4238396078025799
0.9210752183882484,1.4236732083960697
0.9287189961342089,1.4232817618743654
0.9363627738801695,1.4226662688819787
0.9440065516261300,1.4218277810690561
0.9516503293720906,1.4207674005860820
0.9592941071180513,1.4194862795715641
0.9669378848640118,1.4179856196360323
0.9745816626099724,1.4162666713460172
0.9822254403559328,1.4143307337120887
0.9898692181018934,1.4121791536854686
0.9975129958478539,1.4098133256681518
1.0051567735938147,1.4072346910419589
1.0128005513397751,1.4044447377223725
1.0204443290857357,1.4014449997434391
1.0280881068316963,1.3982370568803417
1.0357318845776569,1.3948225343164902
1.0433756623236174,1.3912031023620857
1.0510194400695780,1.3873804762309379
1.0586632178155386,1.3833564158819949
1.0663069955614990,1.3791327259312871
1.0739507733074596,1.3747112556389187
1.0815945510534204,1.3700938989742171
1.0892383287993808,1.3652825947600917
1.0968821065453414,1.3602793268950975
1.1045258842913019,1.3550861246486017
1.1121696620372625,1.3497050630207090
1.1198134397832231,1.3441382631544301
1.1274572175291837,1.3383878927828992
1.1351009952751443,1.3324561666894226
1.1427447730211049,1.3263453471529540
1.1503885507670653,1.3200577443465069
1.1580323285130258,1.3135957166511276
1.1656761062589867,1.3069616708440155
1.1733198840049470,1.3001580621162108
1.1809636617509076,1.2931873938737042
1.1886074394968682,1.2860522172760827
1.1962512172428288,1.2787551304694560
1.2038949949887894,1.2712987774757349
1.2115387727347500,1.2636858467087149
1.2191825504807106,1.2559190690989603
1.2268263282266709,1.2480012158243607
1.2344701059726315,1.2399350956610671
1.2421138837185921,1.2317235519900702
1.2497576614645527,1.2233694595171036
1.2574014392105133,1.2148757207869949
1.2650452169564739,1.2062452625966664
1.2726889947024345,1.1974810324323184
1.2803327724483951,1.1885859950741346
1.2879765501943554,1.1795631295244975
1.2956203279403160,1.1704154264212836
1.3032641056862766,1.1611458860950044
1.3109078834322374,1.1517575174158878
1.3185516611781980,1.1422533375539190
1.3261954389241584,1.1326363727411333
1.3338392166701190,1.1229096600817774
1.3414829944160795,1.1130762504036107
1.3491267721620401,1.1031392120850607
1.3567705499080007,1.0931016357308785
1.3644143276539611,1.0829666395072035
1.3720581053999217,1.0727373748892515
1.3797018831458823,1.0624170325255469
1.3873456608918431,1.0520088478854575
1.3949894386378037,1.0415161063351457
1.4026332163837643,1.0309421472837643
1.4102769941297246,1.0202903670578511
1.4179207718756852,1.0095642201980743
1.4255645496216458,0.9987672189273140
1.4332083273676064,0.9879029306101513
1.4408521051135668,0.9769749731075732
1.4484958828595274,0.9659870080222992
1.4561396606054879,0.9549427319245524
1.4637834383514485,0.9438458657396895
1.4714272160974093,0.9327001425627819
1.4790709938433699,0.9215092942359993
1.4867147715893303,0.9102770370790545
1.4943585493352909,0.8990070571979134
1.5020023270812515,0.8877029958114575
1.5096461048272121,0.8763684350294951
1.5172898825731727,0.8650068844898638
1.5249336603191330,0.8536217692195145
1.5325774380650936,0.8422164190277269
1.5402212158110542,0.8307940596727137
1.5478649935570148,0.8193578059698338
1.5555087713029756,0.8079106569345856
1.5631525490489362,0.7964554929802460
1.5707963267948966,0.7849950751217026
1.5784401045408571,0.7735320460765214
1.5860838822868177,0.7620689331033944
1.5937276600327783,0.7506081523782325
1.6013714377787387,0.7391520146796188
1.6090152155246993,0.7277027321381740
1.6166589932706599,0.7162624257978483
1.6243027710166205,0.7048331337400716
1.6319465487625813,0.6934168195328835
1.6395903265085419,0.6820153807848360
1.6472341042545022,0.6706306576061370
1.6548778820004628,0.6592644408055509
1.6625216597464234,0.6479184796795145
1.6701654374923840,0.6365944892783979
1.6778092152383446,0.6252941570628312
1.6854529929843050,0.6140191488895468
1.6930967707302655,0.6027711142905154
1.7007405484762261,0.5915516910310104
1.7083843262221867,0.5803625089510286
1.7160281039681475,0.5692051931104207
1.7236718817141079,0.5580813662708770
1.7313156594600685,0.5469926507578567
1.7389594372060291,0.5359406697528297
1.7466032149519897,0.5249270480709699
1.7542469926979503,0.5139534124821029
1.7618907704439106,0.5030213916335400
1.7695345481898712,0.4921326156326911
1.7771783259358318,0.4812887153453980
1.7848221036817924,0.4704913214629947
1.7924658814277530,0.4597420633874765
1.8001096591737138,0.4490425679800049
1.8077534369196742,0.4383944582136014
1.8153972146656348,0.4277993517662740
1.8230409924115953,0.4172588595862931
1.8306847701575559,0.4067745844568897
1.8383285479035163,0.3963481195833782
1.8459723256494769,0.3859810472216970
1.8536161033954375,0.3756749373636929
1.8612598811413981,0.3654313464910193
1.8689036588873587,0.3552518164065351
1.8765474366333195,0.3451378731493354
1.8841912143792798,0.3350910259971792
1.8918349921252404,0.3251127665580182
1.8994787698712010,0.3152045679505803
1.9071225476171616,0.3053678840724765
1.9147663253631222,0.2956041489530915
1.9224101031090826,0.2859147761875652
1.9300538808550431,0.2763011584473832
1.9376976586010037,0.2667646670625407
1.9453414363469643,0.2573066516698501
1.9529852140929247,0.2479284399216899
1.9606289918388855,0.2386313372493876
1.9682727695848461,0.2294166266753806
1.9759165473308067,0.2202855686684021
1.9835603250767673,0.2112394010360449
1.9912041028227279,0.2022793388492960
1.9988478805686882,0.1934065743938689
2.0064916583146490,0.1846222771434349
2.0141354360606094,0.1759275937502199
2.0217792138065698,0.1673236480487035
2.0294229915525306,0.1588115410685639
2.0370667692984910,0.1503923510533197
2.0447105470444518,0.1420671334814915
2.0523543247904126,0.1338369210874662
2.0599981025363729,0.1257027238795492
2.0676418802823333,0.1176655291530491
2.0752856580282941,0.1097263014965548
2.0829294357742545,0.1018859827898440
2.0905732135202153,0.0941454921921558
2.0982169912661757,0.0865057261198454
2.1058607690121360,0.0789675582126457
2.1135045467580968,0.0715318392880422
2.1211483245040577,0.0641993972834260
2.1287921022500180,0.0569710371859347
2.1364358799959784,0.0498475409500188
2.1440796577419392,0.0428296674029661
2.1517234354878996,0.0359181521387529
2.1593672132338604,0.0291137074006779
2.1670109909798208,0.0224170219534031
2.1746547687257811,0.0158287609450764
2.1822985464717419,0.0093495657603061
2.1899423242177023,0.0029800538648293
2.1975861019636631,-0.0032791813572316
2.2052298797096239,-0.0094275707725987
2.2128736574555843,-0.0154645696735751
2.2205174352015447,-0.0213896579572932
2.2281612129475055,-0.0272023403084922
2.2358049906934658,-0.0329021463847682
2.2434487684394266,-0.0384886310033484
2.2510925461853870,-0.0439613743283195
2.2587363239313474,-0.0493199820573957
2.2663801016773082,-0.0545640856071944
2.2740238794232686,-0.0596933422961331
2.2816676571692294,-0.0647074355240068
2.2893114349151902,-0.0696060749473771
2.2969552126611505,-0.0743889966499394
2.3045989904071109,-0.0790559633070675
2.3122427681530717,-0.0836067643437586
2.3198865458990321,-0.0880412160853017
2.3275303236449929,-0.0923591618999547
2.3351741013909533,-0.0965604723330493
2.3428178791369136,-0.1006450452319134
2.3504616568828745,-0.1046128058611051
2.3581054346288348,-0.1084637070074590
2.3657492123747956,-0.1121977290745323
2.3733929901207564,-0.1158148801660321
2.3810367678667168,-0.1193151961579182
2.3886805456126772,-0.1226987407588571
2.3963243233586380,-0.1259656055587891
2.4039681011045984,-0.1291159100654084
2.4116118788505587,-0.1321498017283734
2.4192556565965195,-0.1350674559511349
2.4268994343424799,-0.1378690760903052
2.4345432120884407,-0.1405548934425040
2.4421869898344011,-0.1431251672186840
2.4498307675803619,-0.1455801845059610
2.4574745453263223,-0.1479202602170008
2.4651183230722831,-0.1501457370270600
2.4727621008182434,-0.1522569852987942
2.4804058785642042,-0.1542544029949857
2.4880496563101646,-0.1561384155793605
2.4956934340561254,-0.1579094759056963
2.5033372118020858,-0.1595680640954329
2.5109809895480466,-0.1611146874040453
2.5186247672940070,-0.1625498800764163
2.5262685450399678,-0.1638742031915025
2.5339123227859277,-0.1650882444965837
2.5415561005318885,-0.1661926182313984
2.5491998782778489,-0.1671879649424964
2.5568436560238097,-0.1680749512881246
2.5644874337697701,-0.1688542698340035
2.5721312115157309,-0.1695266388403296
2.5797749892616917,-0.1700928020403706
2.5874187670076521,-0.1705535284110057
2.5950625447536129,-0.1709096119355802
2.6027063224995732,-0.1711618713594514
2.6103501002455340,-0.1713111499385725
2.6179938779914940,-0.1713583151815156
2.6256376557374548,-0.1713042585852801
2.6332814334834151,-0.1711498953652691
2.6409252112293760,-0.1708961641797958
2.6485689889753363,-0.1705440268494827
2.6562127667212971,-0.1700944680719222
2.6638565444672579,-0.1695484951319383
2.6715003222132183,-0.1689071376078172
2.6791440999591791,-0.1681714470738354
2.6867878777051390,-0.1673424967994351
2.6944316554510999,-0.1664213814453668
2.7020754331970602,-0.1654092167571307
2.7097192109430210,-0.1643071392560195
2.7173629886889814,-0.1631163059280885
2.7250067664349422,-0.1618378939113237
2.7326505441809030,-0.1604731001813213
2.7402943219268634,-0.1590231412357395
2.7479380996728242,-0.1574892527778000
2.7555818774187846,-0.1558726893990967
2.7632256551647454,-0.1541747242619629
2.7708694329107053,-0.1523966487816262
2.7785132106566661,-0.1505397723083957
2.7861569884026265,-0.1486054218100893
2.7938007661485873,-0.1465949415549093
2.8014445438945477,-0.1445096927949734
2.8090883216405085,-0.1423510534506759
2.8167320993864693,-0.1401204177960715
2.8243758771324297,-0.1378191961454360
2.8320196548783905,-0.1354488145411715
2.8396634326243508,-0.1330107144431988
2.8473072103703116,-0.1305063524199757
2.8549509881162716,-0.1279371998412740
2.8625947658622324,-0.1253047425728246
2.8702385436081927,-0.1226104806729562
2.8778823213541536,-0.1198559280913085
2.8855260991001139,-0.1170426123697328
2.8931698768460747,-0.1141720743454469
2.9008136545920356,-0.1112458678565317
2.9084574323379959,-0.1082655594498241
2.9161012100839567,-0.1052327280912806
2.9237449878299167,-0.1021489648788493
2.9313887655758775,-0.0990158727579013
2.9390325433218378,-0.0958350662392605
2.9466763210677986,-0.0926081711198545
2.9543200988137590,-0.0893368242060200
2.9619638765597198,-0.0860226730394691
2.9696076543056802,-0.0826673756259407
2.9772514320516410,-0.0792726001665287
2.9848952097976018,-0.0758400247916995
2.9925389875435622,-0.0723713372979843
3.0001827652895230,-0.0688682348873426
3.0078265430354829,-0.0653324239091777
3.0154703207814437,-0.0617656196049859
3.0231140985274041,-0.0581695458556200
3.0307578762733649,-0.0545459349311325
3.0384016540193253,-0.0508965272431733
3.0460454317652861,-0.0472230710999042
3.0536892095112464,-0.0435273224633960
3.0613329872572073,-0.0398110447094618
3.0689767650031681,-0.0360760083898896
3.0766205427491284,-0.0323239909970249
3.0842643204950893,-0.0285567767306533
3.0919080982410492,-0.0247761562671404
3.0995518759870100,-0.0209839265307652
3.1071956537329704,-0.0171818904672090
3.1148394314789312,-0.0133718568191282
3.1224832092248915,-0.0095556399037679
3.1301269869708523,-0.0057350593925515
3.1377707647168127,-0.0019119400925928


==> Graphics/Data/DiscSigma2/SolDual.csv <==
a,b
0.0038218888729803,0.0076479570401966
0.0114656666189409,0.0229406059562751
0.0191094443649014,0.0382261140720213
0.0267532221108620,0.0535011242168935
0.0343969998568226,0.0687622663023655
0.0420407776027831,0.0840061587962810
0.0496845553487437,0.0992294101842387
0.0573283330947042,0.1144286204171749
0.0649721108406648,0.1296003823443851
0.0726158885866254,0.1447412831312955
0.0802596663325860,0.1598479056613691
0.0879034440785465,0.1749168299215997
0.0955472218245071,0.1899446343711147
0.1031909995704677,0.2049278972924710
0.1108347773164282,0.2198631981252975
0.1184785550623888,0.2347471187819911
0.1261223328083494,0.2495762449452339
0.1337661105543099,0.2643471673471605
0.1414098883002705,0.2790564830300437
0.1490536660462310,0.2937007965884298
0.1566974437921916,0.3082767213926923
0.1643412215381522,0.3227808807940148
0.1719849992841128,0.3372099093108609
0.1796287770300733,0.3515604537970175
0.1872725547760339,0.3658291745913285
0.1949163325219944,0.3800127466492783
0.2025601102679550,0.3941078606565885
0.2102038880139156,0.4081112241250343
0.2178476657598762,0.4220195624706892
0.2254914435058367,0.4358296200748336
0.2331352212517973,0.4495381613277628
0.2407789989977579,0.4631419716557490
0.2484227767437184,0.4766378585314105
0.2560665544896790,0.4900226524677415
0.2637103322356396,0.5032932079960649
0.2713541099816001,0.5164464046281481
0.2789978877275607,0.5294791478027391
0.2866416654735213,0.5423883698167451
0.2942854432194819,0.5551710307412872
0.3019292209654424,0.5678241193228279
0.3095729987114030,0.5803446538695749
0.3172167764573636,0.5927296831233287
0.3248605542033241,0.6049762871169222
0.3325043319492846,0.6170815780174012
0.3401481096952453,0.6290427009550282
0.3477918874412058,0.6408568348382191
0.3554356651871663,0.6525211931544543
0.3630794429331269,0.6640330247572054
0.3707232206790875,0.6753896146388780
0.3783669984250481,0.6865882846897533
0.3860107761710087,0.6976263944428766
0.3936545539169692,0.7085013418048148
0.4012983316629298,0.7192105637721923
0.4089421094088904,0.7297515371338505
0.4165858871548509,0.7401217791584972
0.4242296649008115,0.7503188482676568
0.4318734426467720,0.7603403446937077
0.4395172203927327,0.7701839111227826
0.4471609981386932,0.7798472333222803
0.4548047758846537,0.7893280407527097
0.4624485536306143,0.7986241071635802
0.4700923313765749,0.8077332511730194
0.4777361091225354,0.8166533368307951
0.4853798868684960,0.8253822741644049
0.4930236646144566,0.8339180197078667
0.5006674423604172,0.8422585770128678
0.5083112201063777,0.8504019971418818
0.5159549978523382,0.8583463791428860
0.5235987755982989,0.8660898705053073
0.5312425533442594,0.8736306675968011
0.5388863310902200,0.8809670160805040
0.5465301088361806,0.8880972113123723
0.5541738865821411,0.8950195987182574
0.5618176643281018,0.9017325741503579
0.5694614420740622,0.9082345842227024
0.5771052198200228,0.9145241266253539
0.5847489975659834,0.9205997504170274
0.5923927753119439,0.9264600562958326
0.6000365530579045,0.9321036968479179
0.6076803308038651,0.9375293767737567
0.6153241085498257,0.9427358530919157
0.6229678862957861,0.9477219353201566
0.6306116640417467,0.9524864856337422
0.6382554417877074,0.9570284190009191
0.6458992195336679,0.9613467032955401
0.6535429972796285,0.9654403593868900
0.6611867750255890,0.9693084612068217
0.6688305527715496,0.9729501357943670
0.6764743305175103,0.9763645633180816
0.6841181082634707,0.9795509770764265
0.6917618860094313,0.9825086634766194
0.6994056637553919,0.9852369619924175
0.7070494415013524,0.9877352651014495
0.7146932192473131,0.9900030182027638
0.7223369969932736,0.9920397195154201
0.7299807747392342,0.9938449199590054
0.7376245524851948,0.9954182230171450
0.7452683302311552,0.9967592845851554
0.7529121079771158,0.9978678128031545
0.7605558857230765,0.9987435678760680
0.7681996634690370,0.9993863618821334
0.7758434412149976,0.9997960585716635
0.7834872189609581,0.9999725731579746
0.7911309967069187,0.9999158721025638
0.7987747744528794,0.9996259728968094
0.8064185521988398,0.9991029438425953
0.8140623299448004,0.9983469038344930
0.8217061076907609,0.9973580221462696
0.8293498854367215,0.9961365182246863
0.8369936631826822,0.9946826614937119
0.8446374409286427,0.9929967711724442
0.8522812186746033,0.9910792161101901
0.8599249964205637,0.9889304146422807
0.8675687741665243,0.9865508344703313
0.8752125519124849,0.9839409925707546
0.8828563296584455,0.9811014551354038
0.8905001074044061,0.9780328375482387
0.8981438851503667,0.9747358044019668
0.9057876628963272,0.9712110695584679
0.9134314406422878,0.9674593962567926
0.9210752183882484,0.9634815972722923
0.9287189961342089,0.9592785351302314
0.9363627738801695,0.9548511223768616
0.9440065516261300,0.9502003219105692
0.9516503293720906,0.9453271473751198
0.9592941071180513,0.9402326636164066
0.9669378848640118,0.9349179872033324
0.9745816626099724,0.9293842870124862
0.9822254403559328,0.9236327848752525
0.9898692181018934,0.9176647562846943
0.9975129958478539,0.9114815311581272
1.0051567735938147,0.9050844946496791
1.0128005513397751,0.8984750880052759
1.0204443290857357,0.8916548094504674
1.0280881068316963,0.8846252150992072
1.0357318845776569,0.8773879198692354
1.0433756623236174,0.8699445983869784
1.0510194400695780,0.8622969858619600
1.0586632178155386,0.8544468789075848
1.0663069955614990,0.8463961362818501
1.0739507733074596,0.8381466795180860
1.0815945510534204,0.8297004934122919
1.0892383287993808,0.8210596263300303
1.0968821065453414,0.8122261902923180
1.1045258842913019,0.8032023607965616
1.1121696620372625,0.7939903763254417
1.1198134397832231,0.7845925374940003
1.1274572175291837,0.7750112057830943
1.1351009952751443,0.7652488018061849
1.1427447730211049,0.7553078030563488
1.1503885507670653,0.7451907410817954
1.1580323285130258,0.7349001980413992
1.1656761062589867,0.7244388025972801
1.1733198840049470,0.7138092251097929
1.1809636617509076,0.7030141721119788
1.1886074394968682,0.6920563800563061
1.1962512172428288,0.6809386083469700
1.2038949949887894,0.6696636316970191
1.2115387727347500,0.6582342318819169
1.2191825504807106,0.6466531890005197
1.2268263282266709,0.6349232724017958
1.2344701059726315,0.6230472314914152
1.2421138837185921,0.6110277866971607
1.2497576614645527,0.5988676209459303
1.2574014392105133,0.5865693720874441
1.2650452169564739,0.5741356267894709
1.2726889947024345,0.5615689165237774
1.2803327724483951,0.5488717163571923
1.2879765501943554,0.5360464473518971
1.2956203279403160,0.5230954834540723
1.3032641056862766,0.5100211637976760
1.3109078834322374,0.4968258113525986
1.3185516611781980,0.4835117587804173
1.3261954389241584,0.4700813821959477
1.3338392166701190,0.4565371432302384
1.3414829944160795,0.4428816393036836
1.3491267721620401,0.4291176612909862
1.3567705499080007,0.4152482567317253
1.3644143276539611,0.4012767953484981
1.3720581053999217,0.3872070318260329
1.3797018831458823,0.3730431585533028
1.3873456608918431,0.3587898383682644
1.3949894386378037,0.3444522044099573
1.4026332163837643,0.3300358112956853
1.4102769941297246,0.3155465196160596
1.4179207718756852,0.3009902952449167
1.4255645496216458,0.2863729079252386
1.4332083273676064,0.2716995226634925
1.4408521051135668,0.2569741964419500
1.4484958828595274,0.2421993266428392
1.4561396606054879,0.2273751520329202
1.4637834383514485,0.2124994864713070
1.4714272160974093,0.1975679671773889
1.4790709938433699,0.1825752016499477
1.4867147715893303,0.1675172327630984
1.4943585493352909,0.1523955459476950
1.5020023270812515,0.1372220658289949
1.5096461048272121,0.1220225827343526
1.5172898825731727,0.1068319315556574
1.5249336603191330,0.0916685637557104
1.5325774380650936,0.0764819272976870
1.5402212158110542,0.0611555785266894
1.5478649935570148,0.0459044497705605
1.5555087713029756,0.0310610715364438
1.5631525490489362,0.0141337159393024
1.5707963267948966,0.0004173573381063
1.5784401045408571,-0.0077907474119833
1.5860838822868177,-0.0152857914806963
1.5937276600327783,-0.0229579945463260
1.6013714377787387,-0.0306250717954171
1.6090152155246993,-0.0382369341354825
1.6166589932706599,-0.0458220081734795
1.6243027710166205,-0.0534068780334932
1.6319465487625813,-0.0609990687041871
1.6395903265085419,-0.0685928499978872
1.6472341042545022,-0.0761776737799699
1.6548778820004628,-0.0837436155083246
1.6625216597464234,-0.0912836389306390
1.6701654374923840,-0.0987938362020620
1.6778092152383446,-0.1062727274295541
1.6854529929843050,-0.1137203156740148
1.6930967707302655,-0.1211372479027779
1.7007405484762261,-0.1285242078310856
1.7083843262221867,-0.1358815468226880
1.7160281039681475,-0.1432091081332235
1.7236718817141079,-0.1505061871728262
1.7313156594600685,-0.1577715758314199
1.7389594372060291,-0.1650036506290299
1.7466032149519897,-0.1722004767019805
1.7542469926979503,-0.1793599099837108
1.7618907704439106,-0.1864796877314110
1.7695345481898712,-0.1935575029482845
1.7771783259358318,-0.2005910617149073
1.7848221036817924,-0.2075781244753403
1.7924658814277530,-0.2145165333649555
1.8001096591737138,-0.2214042280631900
1.8077534369196742,-0.2282392526584764
1.8153972146656348,-0.2350197557994473
1.8230409924115953,-0.2417439860915280
1.8306847701575559,-0.2484102843532231
1.8383285479035163,-0.2550170740135427
1.8459723256494769,-0.2615628506333054
1.8536161033954375,-0.2680461712773863
1.8612598811413981,-0.2744656442542925
1.8689036588873587,-0.2808199195706482
1.8765474366333195,-0.2871076803167373
1.8841912143792798,-0.2933276350992985
1.8918349921252404,-0.2994785115639915
1.8994787698712010,-0.3055590509970125
1.9071225476171616,-0.3115680039588993
1.9147663253631222,-0.3175041268798260
1.9224101031090826,-0.3233661795314985
1.9300538808550431,-0.3291529232837467
1.9376976586010037,-0.3348631200519003
1.9453414363469643,-0.3404955318428037
1.9529852140929247,-0.3460489208113463
1.9606289918388855,-0.3515220497450910
1.9682727695848461,-0.3569136829011266
1.9759165473308067,-0.3622225871262442
1.9835603250767673,-0.3674475331986268
1.9912041028227279,-0.3725872973361394
1.9988478805686882,-0.3776406628229387
2.0064916583146490,-0.3826064217123578
2.0141354360606094,-0.3874833765697481
2.0217792138065698,-0.3922703422242994
2.0294229915525306,-0.3969661475036211
2.0370667692984910,-0.4015696369292211
2.0447105470444518,-0.4060796723549209
2.0523543247904126,-0.4104951345336660
2.0599981025363729,-0.4148149246012969
2.0676418802823333,-0.4190379654685245
2.0752856580282941,-0.4231632031147476
2.0829294357742545,-0.4271896077793905
2.0905732135202153,-0.4311161750482808
2.0982169912661757,-0.4349419268340891
2.1058607690121360,-0.4386659122512161
2.1135045467580968,-0.4422872083866374
2.1211483245040577,-0.4458049209691568
2.1287921022500180,-0.4492181849403366
2.1364358799959784,-0.4525261649310086
2.1440796577419392,-0.4557280556478085
2.1517234354878996,-0.4588230821745985
2.1593672132338604,-0.4618105001939603
2.1670109909798208,-0.4646895961341616
2.1746547687257811,-0.4674596872471816
2.1822985464717419,-0.4701201216234477
2.1899423242177023,-0.4726702781489692
2.1975861019636631,-0.4751095664105520
2.2052298797096239,-0.4774374265546748
2.2128736574555843,-0.4796533291055371
2.2205174352015447,-0.4817567747476278
2.2281612129475055,-0.4837472940780003
2.2358049906934658,-0.4856244473332535
2.2434487684394266,-0.4873878240959920
2.2510925461853870,-0.4890370429853173
2.2587363239313474,-0.4905717513356592
2.2663801016773082,-0.4919916248679944
2.2740238794232686,-0.4932963673572354
2.2816676571692294,-0.4944857102993237
2.2893114349151902,-0.4955594125812515
2.2969552126611505,-0.4965172601569992
2.3045989904071109,-0.4973590657320778
2.3122427681530717,-0.4980846684591025
2.3198865458990321,-0.4986939336465482
2.3275303236449929,-0.4991867524825760
2.3351741013909533,-0.4995630417755523
2.3428178791369136,-0.4998227437126396
2.3504616568828745,-0.4999658256375747
2.3581054346288348,-0.4999922798485300
2.3657492123747956,-0.4999021234166941
2.3733929901207564,-0.4996953980260320
2.3810367678667168,-0.4993721698344145
2.3886805456126772,-0.4989325293561661
2.3963243233586380,-0.4983765913658394
2.4039681011045984,-0.4977044948228816
2.4116118788505587,-0.4969164028166648
2.4192556565965195,-0.4960125025312115
2.4268994343424799,-0.4949930052287925
2.4345432120884407,-0.4938581462514455
2.4421869898344011,-0.4926081850393388
2.4498307675803619,-0.4912434051647919
2.4574745453263223,-0.4897641143806759
2.4651183230722831,-0.4881706446818158
2.4727621008182434,-0.4864633523779548
2.4804058785642042,-0.4846426181767603
2.4880496563101646,-0.4827088472753238
2.4956934340561254,-0.4806624694585333
2.5033372118020858,-0.4785039392026821
2.5109809895480466,-0.4762337357826696
2.5186247672940070,-0.4738523633810905
2.5262685450399678,-0.4713603511975739
2.5339123227859277,-0.4687582535566758
2.5415561005318885,-0.4660466500126809
2.5491998782778489,-0.4632261454496900
2.5568436560238097,-0.4602973701753800
2.5644874337697701,-0.4572609800068937
2.5721312115157309,-0.4541176563473219
2.5797749892616917,-0.4508681062513382
2.5874187670076521,-0.4475130624785587
2.5950625447536129,-0.4440532835332995
2.6027063224995732,-0.4404895536894478
2.6103501002455340,-0.4368226829992420
2.6179938779914940,-0.4330535072848454
2.6256376557374548,-0.4291828881116471
2.6332814334834151,-0.4252117127423451
2.6409252112293760,-0.4211408940709083
2.6485689889753363,-0.4169713705356455
2.6562127667212971,-0.4127041060106564
2.6638565444672579,-0.4083400896750596
2.6715003222132183,-0.4038803358594604
2.6791440999591791,-0.3993258838692260
2.6867878777051390,-0.3946777977842205
2.6944316554510999,-0.3899371662347247
2.7020754331970602,-0.3851051021533919
2.7097192109430210,-0.3801827425031305
2.7173629886889814,-0.3751712479809203
2.7250067664349422,-0.3700718026976406
2.7326505441809030,-0.3648856138340730
2.7402943219268634,-0.3596139112733077
2.7479380996728242,-0.3542579472098701
2.7555818774187846,-0.3488189957359487
2.7632256551647454,-0.3432983524051739
2.7708694329107053,-0.3376973337744640
2.7785132106566661,-0.3320172769245105
2.7861569884026265,-0.3262595389595416
2.7938007661485873,-0.3204254964870478
2.8014445438945477,-0.3145165450782001
2.8090883216405085,-0.3085340987097550
2.8167320993864693,-0.3024795891882593
2.8243758771324297,-0.2963544655574205
2.8320196548783905,-0.2901601934895342
2.8396634326243508,-0.2838982546619006
2.8473072103703116,-0.2775701461191695
2.8549509881162716,-0.2711773796225974
2.8625947658622324,-0.2647214809871946
2.8702385436081927,-0.2582039894077833
2.8778823213541536,-0.2516264567749618
2.8855260991001139,-0.2449904469820187
2.8931698768460747,-0.2382975352238033
2.9008136545920356,-0.2315493072885975
2.9084574323379959,-0.2247473588440010
2.9161012100839567,-0.2178932947178529
2.9237449878299167,-0.2109887281752040
2.9313887655758775,-0.2040352801923284
2.9390325433218378,-0.1970345787287794
2.9466763210677986,-0.1899882579984349
2.9543200988137590,-0.1828979577405085
2.9619638765597198,-0.1757653224914369
2.9696076543056802,-0.1685920008585707
2.9772514320516410,-0.1613796447965405
2.9848952097976018,-0.1541299088871699
2.9925389875435622,-0.1468444496237590
3.0001827652895230,-0.1395249247005507
3.0078265430354829,-0.1321729923081576
3.0154703207814437,-0.1247903104356853
3.0231140985274041,-0.1173785361802872
3.0307578762733649,-0.1099393250648123
3.0384016540193253,-0.1024743303642192
3.0460454317652861,-0.0949852024413596
3.0536892095112464,-0.0874735880927336
3.0613329872572073,-0.0799411299047573
3.0689767650031681,-0.0723894656210768
3.0766205427491284,-0.0648202275214097
3.0842643204950893,-0.0572350418123723
3.0919080982410492,-0.0496355280307214
3.0995518759870100,-0.0420232984593916
3.1071956537329704,-0.0343999575567060
3.1148394314789312,-0.0267671013990680
3.1224832092248915,-0.0191263171374536
3.1301269869708523,-0.0114791824679563
3.1377707647168127,-0.0038272651166367


==> Graphics/Data/DiscSigma2/SolExact.csv <==
a,b
0.0038218888729803,0.0076437033119134
0.0114656666189409,0.0229293235655766
0.0191094443649014,0.0382095851262324
0.0267532221108620,0.0534809169233892
0.0343969998568226,0.0687397499734840
0.0420407776027831,0.0839825182139711
0.0496845553487437,0.0992056593367278
0.0573283330947042,0.1144056156205831
0.0649721108406648,0.1295788347627743
0.0726158885866254,0.1447217707091369
0.0802596663325860,0.1598308844828346
0.0879034440785465,0.1749026450114355
0.0955472218245071,0.1899335299521403
0.1031909995704677,0.2049200265149708
0.1108347773164282,0.2198586322837259
0.1184785550623888,0.2347458560345129
0.1261223328083494,0.2495782185516636
0.1337661105543099,0.2643522534408432
0.1414098883002705,0.2790645079391640
0.1490536660462310,0.2937115437221119
0.1566974437921916,0.3082899377070999
0.1643412215381522,0.3227962828534589
0.1719849992841128,0.3372271889586789
0.1796287770300733,0.3515792834507164
0.1872725547760339,0.3658492121761799
0.1949163325219944,0.3800336401842127
0.2025601102679550,0.3941292525058857
0.2102038880139156,0.4081327549289223
0.2178476657598762,0.4220408747675713
0.2254914435058367,0.4358503616274499
0.2331352212517973,0.4495579881651756
0.2407789989977579,0.4631605508426123
0.2484227767437184,0.4766548706755525
0.2560665544896790,0.4900377939766613
0.2637103322356396,0.5033061930925080
0.2713541099816001,0.5164569671345139
0.2789978877275607,0.5294870427036448
0.2866416654735213,0.5423933746086792
0.2942854432194819,0.5551729465778839
0.3019292209654424,0.5678227719639312
0.3095729987114030,0.5803398944418933
0.3172167764573636,0.5927213887001487
0.3248605542033241,0.6049643611240421
0.3325043319492846,0.6170659504721361
0.3401481096952453,0.6290233285448973
0.3477918874412058,0.6408337008456587
0.3554356651871663,0.6524943072337092
0.3630794429331269,0.6640024225693498
0.3707232206790875,0.6753553573507729
0.3783669984250481,0.6865504583426116
0.3860107761710087,0.6975851091960130
0.3936545539169692,0.7084567310600922
0.4012983316629298,0.7191627831846222
0.4089421094088904,0.7297007635138184
0.4165858871548509,0.7400682092710820
0.4242296649008115,0.7502626975345627
0.4318734426467720,0.7602818458034065
0.4395172203927327,0.7701233125545586
0.4471609981386932,0.7797847977899870
0.4548047758846537,0.7892640435742051
0.4624485536306143,0.7985588345619605
0.4700923313765749,0.8076669985159725
0.4777361091225354,0.8165864068145940
0.4853798868684960,0.8253149749492813
0.4930236646144566,0.8338506630117527
0.5006674423604172,0.8421914761707260
0.5083112201063777,0.8503354651381192
0.5159549978523382,0.8582807266246089
0.5235987755982989,0.8660254037844387
0.5312425533442594,0.8735676866493715
0.5388863310902200,0.8809058125516894
0.5465301088361806,0.8880380665361366
0.5541738865821411,0.8949627817607128
0.5618176643281018,0.9016783398862228
0.5694614420740622,0.9081831714544890
0.5771052198200228,0.9144757562551428
0.5847489975659834,0.9205546236809035
0.5923927753119439,0.9264183530712673
0.6000365530579045,0.9320655740445224
0.6076803308038651,0.9374949668180135
0.6153241085498257,0.9427052625165814
0.6229678862957861,0.9476952434691049
0.6306116640417467,0.9524637434930775
0.6382554417877074,0.9570096481671486
0.6458992195336679,0.9613318950915696
0.6535429972796285,0.9654294741364818
0.6611867750255890,0.9693014276779891
0.6688305527715496,0.9729468508219582
0.6764743305175103,0.9763648916154980
0.6841181082634707,0.9795547512460636
0.6917618860094313,0.9825156842281444
0.6994056637553919,0.9852469985774859
0.7070494415013524,0.9877480559728109
0.7146932192473131,0.9900182719049980
0.7223369969932736,0.9920571158136836
0.7299807747392342,0.9938641112112575
0.7376245524851948,0.9954388357942192
0.7452683302311552,0.9967809215418729
0.7529121079771158,0.9978900548023358
0.7605558857230765,0.9987659763658397
0.7681996634690370,0.9994084815253096
0.7758434412149976,0.9998174201242047
0.7834872189609581,0.9999926965916113
0.7911309967069187,0.9999342699645772
0.7987747744528794,0.9996421538976857
0.8064185521988398,0.9991164166598644
0.8140623299448004,0.9983571811184296
0.8217061076907609,0.9973646247103729
0.8293498854367215,0.9961389794008924
0.8369936631826822,0.9946805316291815
0.8446374409286427,0.9929896222414869
0.8522812186746033,0.9910666464114510
0.8599249964205637,0.9889120535477581
0.8675687741665243,0.9865263471891053
0.8752125519124849,0.9839100848865230
0.8828563296584455,0.9810638780730726
0.8905001074044061,0.9779883919209520
0.8981438851503667,0.9746843451860412
0.9057876628963272,0.9711525100399259
0.9134314406422878,0.9673937118894368
0.9210752183882484,0.9634088291837490
0.9287189961342089,0.9591987932090833
0.9363627738801695,0.9547645878710604
0.9440065516261300,0.9501072494647580
0.9516503293720906,0.9452278664325225
0.9592941071180513,0.9401275791095960
0.9669378848640118,0.9348075794576137
0.9745816626099724,0.9292691107860372
0.9822254403559328,0.9235134674615868
0.9898692181018934,0.9175419946057418
0.9975129958478539,0.9113560877803795
1.0051567735938147,0.9049571926616247
1.0128005513397751,0.8983468047019905
1.0204443290857357,0.8915264687808806
1.0280881068316963,0.8844977788435465
1.0357318845776569,0.8772623775285732
1.0433756623236174,0.8698219557839871
1.0510194400695780,0.8621782524720737
1.0586632178155386,0.8543330539629965
1.0663069955614990,0.8462881937173142
1.0739507733074596,0.8380455518574915
1.0815945510534204,0.8296070547285062
1.0892383287993808,0.8209746744476538
1.0968821065453414,0.8121504284436516
1.1045258842913019,0.8031363789851587
1.1121696620372625,0.7939346326988125
1.1198134397832231,0.7845473400769004
1.1274572175291837,0.7749766949747792
1.1351009952751443,0.7652249340981605
1.1427447730211049,0.7552943364803821
1.1503885507670653,0.7451872229497873
1.1580323285130258,0.7349059555873347
1.1656761062589867,0.7244529371745702
1.1733198840049470,0.7138306106320855
1.1809636617509076,0.7030414584485937
1.1886074394968682,0.6920880021007618
1.1962512172428288,0.6809728014639292
1.2038949949887894,0.6696984542138520
1.2115387727347500,0.6582675952196136
1.2191825504807106,0.6466828959278440
1.2268263282266709,0.6349470637383892
1.2344701059726315,0.6230628413715784
1.2421138837185921,0.6110330062272384
1.2497576614645527,0.5988603697356013
1.2574014392105133,0.5865477767002594
1.2650452169564739,0.5740981046333211
1.2726889947024345,0.5615142630829231
1.2803327724483951,0.5487991929532541
1.2879765501943554,0.5359558658172524
1.2956203279403160,0.5229872832221336
1.3032641056862766,0.5098964759879162
1.3109078834322374,0.4966865034991031
1.3185516611781980,0.4833604529896906
1.3261954389241584,0.4699214388216649
1.3338392166701190,0.4563726017571607
1.3414829944160795,0.4427171082244521
1.3491267721620401,0.4289581495779418
1.3567705499080007,0.4150989413523259
1.3644143276539611,0.4011427225111093
1.3720581053999217,0.3870927546896419
1.3797018831458823,0.3729523214328621
1.3873456608918431,0.3587247274279136
1.3949894386378037,0.3444132977318269
1.4026332163837643,0.3300213769944350
1.4102769941297246,0.3155523286767140
1.4179207718756852,0.3010095342647250
1.4255645496216458,0.2863963924793467
1.4332083273676064,0.2717163184819761
1.4408521051135668,0.2569727430763900
1.4484958828595274,0.2421691119069477
1.4561396606054879,0.2273088846533306
1.4637834383514485,0.2123955342219959
1.4714272160974093,0.1974325459345421
1.4790709938433699,0.1824234167131746
1.4867147715893303,0.1673716542634552
1.4943585493352909,0.1522807762545356
1.5020023270812515,0.1371543094970622
1.5096461048272121,0.1219957891189429
1.5172898825731727,0.1068087577391702
1.5249336603191330,0.0915967646398953
1.5325774380650936,0.0763633649369418
1.5402212158110542,0.0611121187489604
1.5478649935570148,0.0458465903654109
1.5555087713029756,0.0305703474135700
1.5631525490489362,0.0152869600247623
1.5707963267948966,0.0000000000000001
1.5784401045408571,-0.0076434800123812
1.5860838822868177,-0.0152851737067851
1.5937276600327783,-0.0229232951827053
1.6013714377787387,-0.0305560593744799
1.6090152155246993,-0.0381816824684705
1.6166589932706599,-0.0457983823199473
1.6243027710166205,-0.0534043788695850
1.6319465487625813,-0.0609978945594715
1.6395903265085419,-0.0685771547485312
1.6472341042545022,-0.0761403881272677
1.6548778820004628,-0.0836858271317275
1.6625216597464234,-0.0912117083565874
1.6701654374923840,-0.0987162729672712
1.6778092152383446,-0.1061977671109978
1.6854529929843050,-0.1136544423266650
1.6930967707302655,-0.1210845559534735
1.7007405484762261,-0.1284863715381946
1.7083843262221867,-0.1358581592409879
1.7160281039681475,-0.1431981962396735
1.7236718817141079,-0.1505047671323624
1.7313156594600685,-0.1577761643383569
1.7389594372060291,-0.1650106884972176
1.7466032149519897,-0.1722066488659136
1.7542469926979503,-0.1793623637139569
1.7618907704439106,-0.1864761607164307
1.7695345481898712,-0.1935463773448207
1.7771783259358318,-0.2005713612555543
1.7848221036817924,-0.2075494706761629
1.7924658814277530,-0.2144790747889708
1.8001096591737138,-0.2213585541122262
1.8077534369196742,-0.2281863008785802
1.8153972146656348,-0.2349607194108323
1.8230409924115953,-0.2416802264948454
1.8306847701575559,-0.2483432517495516
1.8383285479035163,-0.2549482379939578
1.8459723256494769,-0.2614936416110665
1.8536161033954375,-0.2679779329086259
1.8612598811413981,-0.2743995964766269
1.8689036588873587,-0.2807571315414614
1.8765474366333195,-0.2870490523166607
1.8841912143792798,-0.2932738883501296
1.8918349921252404,-0.2994301848678006
1.8994787698712010,-0.3055165031136191
1.9071225476171616,-0.3115314206857891
1.9147663253631222,-0.3174735318691945
1.9224101031090826,-0.3233414479639219
1.9300538808550431,-0.3291337976098067
1.9376976586010037,-0.3348492271069259
1.9453414363469643,-0.3404864007319646
1.9529852140929247,-0.3460440010503807
1.9606289918388855,-0.3515207292242967
1.9682727695848461,-0.3569153053160427
1.9759165473308067,-0.3622264685872851
1.9835603250767673,-0.3674529777936673
1.9912041028227279,-0.3725936114748936
1.9988478805686882,-0.3776471682401910
2.0064916583146490,-0.3826124670490803
2.0141354360606094,-0.3874883474873895
2.0217792138065698,-0.3922736700384500
2.0294229915525306,-0.3969673163494062
2.0370667692984910,-0.4015681894925792
2.0447105470444518,-0.4060752142218257
2.0523543247904126,-0.4104873372238270
2.0599981025363729,-0.4148035273642532
2.0676418802823333,-0.4190227759287455
2.0752856580282941,-0.4231440968586570
2.0829294357742545,-0.4271665269814982
2.0905732135202153,-0.4310891262360369
2.0982169912661757,-0.4349109778919935
2.1058607690121360,-0.4386311887642864
2.1135045467580968,-0.4422488894217732
2.1211483245040577,-0.4457632343904404
2.1287921022500180,-0.4491734023509952
2.1364358799959784,-0.4524785963308123
2.1440796577419392,-0.4556780438901897
2.1517234354878996,-0.4587709973028708
2.1593672132338604,-0.4617567337307934
2.1670109909798208,-0.4646345553930186
2.1746547687257811,-0.4674037897288068
2.1822985464717419,-0.4700637895547980
2.1899423242177023,-0.4726139332162612
2.1975861019636631,-0.4750536247323790
2.2052298797096239,-0.4773822939355303
2.2128736574555843,-0.4795993966045417
2.2205174352015447,-0.4817044145918745
2.2281612129475055,-0.4836968559447184
2.2358049906934658,-0.4855762550199629
2.2434487684394266,-0.4873421725930206
2.2510925461853870,-0.4889941959604760
2.2587363239313474,-0.4905319390365362
2.2663801016773082,-0.4919550424432614
2.2740238794232686,-0.4932631735945526
2.2816676571692294,-0.4944560267738791
2.2893114349151902,-0.4955333232057255
2.2969552126611505,-0.4964948111207435
2.3045989904071109,-0.4973402658145907
2.3122427681530717,-0.4980694897004462
2.3198865458990321,-0.4986823123551865
2.3275303236449929,-0.4991785905592148
2.3351741013909533,-0.4995582083299322
2.3428178791369136,-0.4998210769488429
2.3504616568828745,-0.4999671349822886
2.3581054346288348,-0.4999963482958056
2.3657492123747956,-0.4999087100621024
2.3733929901207564,-0.4997042407626548
2.3810367678667168,-0.4993829881829199
2.3886805456126772,-0.4989450274011680
2.3963243233586380,-0.4983904607709365
2.4039681011045984,-0.4977194178971096
2.4116118788505587,-0.4969320556056288
2.4192556565965195,-0.4960285579068419
2.4268994343424799,-0.4950091359524990
2.4345432120884407,-0.4938740279864055
2.4421869898344011,-0.4926234992887430
2.4498307675803619,-0.4912578421140722
2.4574745453263223,-0.4897773756230319
2.4651183230722831,-0.4881824458077489
2.4727621008182434,-0.4864734254109792
2.4804058785642042,-0.4846507138389946
2.4880496563101646,-0.4827147370682410
2.4956934340561254,-0.4806659475457847
2.5033372118020858,-0.4785048240835743
2.5109809895480466,-0.4762318717465387
2.5186247672940070,-0.4738476217345525
2.5262685450399678,-0.4713526312582906
2.5339123227859277,-0.4687474834090069
2.5415561005318885,-0.4660327870222613
2.5491998782778489,-0.4632091765356338
2.5568436560238097,-0.4602773118404517
2.5644874337697701,-0.4572378781275715
2.5721312115157309,-0.4540915857272446
2.5797749892616917,-0.4508391699431113
2.5874187670076521,-0.4474813908803564
2.5950625447536129,-0.4440190332680682
2.6027063224995732,-0.4404529062758447
2.6103501002455340,-0.4367838433246856
2.6179938779914940,-0.4330127018922195
2.6256376557374548,-0.4291403633123045
2.6332814334834151,-0.4251677325690598
2.6409252112293760,-0.4210957380853630
2.6485689889753363,-0.4169253315058766
2.6562127667212971,-0.4126574874746407
2.6638565444672579,-0.4082932034072970
2.6715003222132183,-0.4038334992579863
2.6791440999591791,-0.3992794172809802
2.6867878777051390,-0.3946320217871028
2.6944316554510999,-0.3898923988949936
2.7020754331970602,-0.3850616562772795
2.7097192109430210,-0.3801409229017034
2.7173629886889814,-0.3751313487672815
2.7250067664349422,-0.3700341046355410
2.7326505441809030,-0.3648503817569091
2.7402943219268634,-0.3595813915923111
2.7479380996728242,-0.3542283655300460
2.7555818774187846,-0.3487925545980065
2.7632256551647454,-0.3432752291713056
2.7708694329107053,-0.3376776786753868
2.7785132106566661,-0.3320012112846750
2.7861569884026265,-0.3262471536168549
2.7938007661485873,-0.3204168504228295
2.8014445438945477,-0.3145116642724489
2.8090883216405085,-0.3085329752360682
2.8167320993864693,-0.3024821805620209
2.8243758771324297,-0.2963606943500743
2.8320196548783905,-0.2901699472209465
2.8396634326243508,-0.2839113859819656
2.8473072103703116,-0.2775864732889417
2.8549509881162716,-0.2711966873043399
2.8625947658622324,-0.2647435213518226
2.8702385436081927,-0.2582284835672572
2.8778823213541536,-0.2516530965462541
2.8855260991001139,-0.2450188969883309
2.8931698768460747,-0.2383274353377763
2.9008136545920356,-0.2315802754213060
2.9084574323379959,-0.2247789940825878
2.9161012100839567,-0.2179251808137248
2.9237449878299167,-0.2110204373837860
2.9313887655758775,-0.2040663774644613
2.9390325433218378,-0.1970646262529432
2.9466763210677986,-0.1900168200921065
2.9543200988137590,-0.1829246060880903
2.9619638765597198,-0.1757896417253582
2.9696076543056802,-0.1686135944793397
2.9772514320516410,-0.1613981414267295
2.9848952097976018,-0.1541449688535498
2.9925389875435622,-0.1468557718610560
3.0001827652895230,-0.1395322539695818
3.0078265430354829,-0.1321761267204220
3.0154703207814437,-0.1247891092758319
3.0231140985274041,-0.1173729280172568
3.0307578762733649,-0.1099293161418631
3.0384016540193253,-0.1024600132574857
3.0460454317652861,-0.0949667649760702
3.0536892095112464,-0.0874513225057180
3.0613329872572073,-0.0799154422414173
3.0689767650031681,-0.0723608853545682
3.0766205427491284,-0.0647894173813871
3.0842643204950893,-0.0572028078102913
3.0919080982410492,-0.0496028296683643
3.0995518759870100,-0.0419912591069857
3.1071956537329704,-0.0343698749867423
3.1148394314789312,-0.0267404584616947
3.1224832092248915,-0.0191047925631165
3.1301269869708523,-0.0114646617827884
3.1377707647168127,-0.0038218516559569


==> Graphics/Data/DiscSigma2/SolL2.csv <==
a,b
0.0038218888729803,0.0076652968526730
0.0114656666189409,0.0229706357120332
0.0191094443649014,0.0382409719824221
0.0267532221108620,0.0534746789213696
0.0343969998568226,0.0686700936667302
0.0420407776027831,0.0838255169837441
0.0496845553487437,0.0989392130359812
0.0573283330947042,0.1140094091816961
0.0649721108406648,0.1290342957971660
0.0726158885866254,0.1440120261286213
0.0802596663325860,0.1589407161744264
0.0879034440785465,0.1738184445991979
0.0955472218245071,0.1886432526815929
0.1031909995704677,0.2034131442975278
0.1108347773164282,0.2181260859406236
0.1184785550623888,0.2327800067816985
0.1261223328083494,0.2473727987691606
0.1337661105543099,0.2619023167721645
0.1414098883002705,0.2763663787684230
0.1490536660462310,0.2907627660785720
0.1566974437921916,0.3050892236489912
0.1643412215381522,0.3193434603849959
0.1719849992841128,0.3335231495362949
0.1796287770300733,0.3476259291366154
0.1872725547760339,0.3616494024993642
0.1949163325219944,0.3755911387711768
0.2025601102679550,0.3894486735451706
0.2102038880139156,0.4032195095356765
0.2178476657598762,0.4169011173161692
0.2254914435058367,0.4304909361220639
0.2331352212517973,0.4439863747199627
0.2407789989977579,0.4573848123448731
0.2484227767437184,0.4706835997068038
0.2560665544896790,0.4838800600680644
0.2637103322356396,0.4969714903924612
0.2713541099816001,0.5099551625674669
0.2789978877275607,0.5228283247002928
0.2866416654735213,0.5355882024886466
0.2942854432194819,0.5482320006667915
0.3019292209654424,0.5607569045273394
0.3095729987114030,0.5731600815190326
0.3172167764573636,0.5854386829205411
0.3248605542033241,0.5975898455901165
0.3325043319492846,0.6096106937906840
0.3401481096952453,0.6214983410897246
0.3477918874412058,0.6332498923330553
0.3554356651871663,0.6448624456913280
0.3630794429331269,0.6563330947778070
0.3707232206790875,0.6676589308356914
0.3783669984250481,0.6788370449929600
0.3860107761710087,0.6898645305824014
0.3936545539169692,0.7007384855241962
0.4012983316629298,0.7114560147680855
0.4089421094088904,0.7220142327918585
0.4165858871548509,0.7324102661525524
0.4242296649008115,0.7426412560864483
0.4318734426467720,0.7527043611536118
0.4395172203927327,0.7625967599224259
0.4471609981386932,0.7723156536892289
0.4548047758846537,0.7818582692278754
0.4624485536306143,0.7912218615637444
0.4700923313765749,0.8004037167664256
0.4777361091225354,0.8094011547550370
0.4853798868684960,0.8182115321098870
0.4930236646144566,0.8268322448839527
0.5006674423604172,0.8352607314074098
0.5083112201063777,0.8434944750782849
0.5159549978523382,0.8515310071321089
0.5235987755982989,0.8593679093833206
0.5312425533442594,0.8670028169310442
0.5388863310902200,0.8744334208217895
0.5465301088361806,0.8816574706615651
0.5541738865821411,0.8886727771698680
0.5618176643281018,0.8954772146680443
0.5694614420740622,0.9020687234945233
0.5771052198200228,0.9084453123395604
0.5847489975659834,0.9146050604921782
0.5923927753119439,0.9205461199921814
0.6000365530579045,0.9262667176802827
0.6076803308038651,0.9317651571395944
0.6153241085498257,0.9370398205219508
0.6229678862957861,0.9420891702528492
0.6306116640417467,0.9469117506090196
0.6382554417877074,0.9515061891630053
0.6458992195336679,0.9558711980894464
0.6535429972796285,0.9600055753281153
0.6611867750255890,0.9639082055991380
0.6688305527715496,0.9675780612661942
0.6764743305175103,0.9710142030439222
0.6841181082634707,0.9742157805461062
0.6917618860094313,0.9771820326716870
0.6994056637553919,0.9799122878260100
0.7070494415013524,0.9824059639751368
0.7146932192473131,0.9846625685314979
0.7223369969932736,0.9866816980695278
0.7299807747392342,0.9884630378703614
0.7376245524851948,0.9900063612950826
0.7452683302311552,0.9913115289864065
0.7529121079771158,0.9923784878991022
0.7605558857230765,0.9932072701598795
0.7681996634690370,0.9937979917578506
0.7758434412149976,0.9941508510671621
0.7834872189609581,0.9942661272037714
0.7911309967069187,0.9941441782188498
0.7987747744528794,0.9937854391317618
0.8064185521988398,0.9931904198060602
0.8140623299448004,0.9923597026725226
0.8217061076907609,0.9912939403038159
0.8293498854367215,0.9899938528460175
0.8369936631826822,0.9884602253128963
0.8446374409286427,0.9866939047496446
0.8522812186746033,0.9846957972735170
0.8599249964205637,0.9824668649997476
0.8675687741665243,0.9800081228620708
0.8752125519124849,0.9773206353382224
0.8828563296584455,0.9744055130918877
0.8905001074044061,0.9712639095438366
0.8981438851503667,0.9678970173862166
0.9057876628963272,0.9643060650554068
0.9134314406422878,0.9604923131802974
0.9210752183882484,0.9564570510243823
0.9287189961342089,0.9522015929417290
0.9363627738801695,0.9477272748685464
0.9440065516261300,0.9430354508738615
0.9516503293720906,0.9381274897946061
0.9592941071180513,0.9330047719822724
0.9669378848640118,0.9276686861901594
0.9745816626099724,0.9221206266321167
0.9822254403559328,0.9163619902455051
0.9898692181018934,0.9103941741929552
0.9975129958478539,0.9042185736391803
1.0051567735938147,0.8978365798407586
1.0128005513397751,0.8912495785882704
1.0204443290857357,0.8844589490414536
1.0280881068316963,0.8774660629991090
1.0357318845776569,0.8702722846462093
1.0433756623236174,0.8628789708211001
1.0510194400695780,0.8552874718455696
1.0586632178155386,0.8474991329600499
1.0663069955614990,0.8395152964049661
1.0739507733074596,0.8313373041873374
1.0815945510534204,0.8229665015689133
1.0892383287993808,0.8144042413082997
1.0968821065453414,0.8056518886845335
1.1045258842913019,0.7967108273231399
1.1121696620372625,0.7875824658377388
1.1198134397832231,0.7782682452904214
1.1274572175291837,0.7687696474621450
1.1351009952751443,0.7590882039100639
1.1427447730211049,0.7492255057715395
1.1503885507670653,0.7391832142544195
1.1580323285130258,0.7289630717294053
1.1656761062589867,0.7185669133128726
1.1733198840049470,0.7079966787966701
1.1809636617509076,0.6972544247451340
1.1886074394968682,0.6863423365384121
1.1962512172428288,0.6752627400949690
1.2038949949887894,0.6640181129551304
1.2115387727347500,0.6526110943516097
1.2191825504807106,0.6410444938332209
1.2268263282266709,0.6293212979453575
1.2344701059726315,0.6174446744073219
1.2421138837185921,0.6054179731652863
1.2497576614645527,0.5932447236444739
1.2574014392105133,0.5809286274812927
1.2650452169564739,0.5684735459932724
1.2726889947024345,0.5558834816525008
1.2803327724483951,0.5431625528804040
1.2879765501943554,0.5303149615954017
1.2956203279403160,0.5173449531415797
1.3032641056862766,0.5042567685314847
1.3109078834322374,0.4910545893787777
1.3185516611781980,0.4777424765088105
1.3261954389241584,0.4643243040491438
1.3338392166701190,0.4508036918448506
1.3414829944160795,0.4371839403291727
1.3491267721620401,0.4234679734968492
1.3567705499080007,0.4096582973171716
1.3644143276539611,0.3957569826535572
1.3720581053999217,0.3817656832780907
1.3797018831458823,0.3676857004669630
1.3873456608918431,0.3535181052887815
1.3949894386378037,0.3392639271089484
1.4026332163837643,0.3249244107479016
1.4102769941297246,0.3105013335616915
1.4179207718756852,0.2959973557817880
1.4255645496216458,0.2814163515722027
1.4332083273676064,0.2667636350146947
1.4408521051135668,0.2520459593608907
1.4484958828595274,0.2372711422959857
1.4561396606054879,0.2224471812692997
1.4637834383514485,0.2075808167410972
1.4714272160974093,0.1926757398980929
1.4790709938433699,0.1777310769649527
1.4867147715893303,0.1627413684226954
1.4943585493352909,0.1476996590194311
1.5020023270812515,0.1326045988057324
1.5096461048272121,0.1174690424947649
1.5172898825731727,0.1023206567458671
1.5249336603191330,0.0871799094960377
1.5325774380650936,0.0720197792555625
1.5402212158110542,0.0567849617514724
1.5478649935570148,0.0415705534995442
1.5555087713029756,0.0264731856477576
1.5631525490489362,0.0106645931024883
1.5707963267948966,-0.0033783267711900
1.5784401045408571,-0.0118694555696850
1.5860838822868177,-0.0192235037511914
1.5937276600327783,-0.0268836667354452
1.6013714377787387,-0.0344895803812614
1.6090152155246993,-0.0420698588663984
1.6166589932706599,-0.0496674417848478
1.6243027710166205,-0.0572646276340553
1.6319465487625813,-0.0648390346080530
1.6395903265085419,-0.0723839709499473
1.6472341042545022,-0.0799038251287416
1.6548778820004628,-0.0874056538077435
1.6625216597464234,-0.0948941894716294
1.6701654374923840,-0.1023704217570942
1.6778092152383446,-0.1098321814660027
1.6854529929843050,-0.1172753924125936
1.6930967707302655,-0.1246952551189008
1.7007405484762261,-0.1320870852592612
1.7083843262221867,-0.1394467824671184
1.7160281039681475,-0.1467710090443032
1.7236718817141079,-0.1540571797852226
1.7313156594600685,-0.1613033497199403
1.7389594372060291,-0.1685080617457463
1.7466032149519897,-0.1756701926625064
1.7542469926979503,-0.1827888181286345
1.7618907704439106,-0.1898631048993850
1.7695345481898712,-0.1968922313601403
1.7771783259358318,-0.2038753334733416
1.7848221036817924,-0.2108114716173892
1.7924658814277530,-0.2176996134955246
1.8001096591737138,-0.2245386287022755
1.8077534369196742,-0.2313272912524805
1.8153972146656348,-0.2380642871663635
1.8230409924115953,-0.2447482249379116
1.8306847701575559,-0.2513776473367741
1.8383285479035163,-0.2579510434908509
1.8459723256494769,-0.2644668605746715
1.8536161033954375,-0.2709235147039095
1.8612598811413981,-0.2773194008290745
1.8689036588873587,-0.2836529015504237
1.8765474366333195,-0.2899223948580842
1.8841912143792798,-0.2961262608498893
1.8918349921252404,-0.3022628875050009
1.8994787698712010,-0.3083306756019005
1.9071225476171616,-0.3143280428705501
1.9147663253631222,-0.3202534274643054
1.9224101031090826,-0.3261052908303582
1.9300538808550431,-0.3318821200495106
1.9376976586010037,-0.3375824297083357
1.9453414363469643,-0.3432047633594379
1.9529852140929247,-0.3487476946191497
1.9606289918388855,-0.3542098279465049
1.9682727695848461,-0.3595897991426528
1.9759165473308067,-0.3648862756060390
1.9835603250767673,-0.3700979563754076
1.9912041028227279,-0.3752235719899618
1.9988478805686882,-0.3802618841936776
2.0064916583146490,-0.3852116855086998
2.0141354360606094,-0.3900717987009416
2.0217792138065698,-0.3948410761593039
2.0294229915525306,-0.3995183992083455
2.0370667692984910,-0.4041026773727351
2.0447105470444518,-0.4085928476103435
2.0523543247904126,-0.4129878735293884
2.0599981025363729,-0.4172867446036981
2.0676418802823333,-0.4214884753986982
2.0752856580282941,-0.4255921048194900
2.0829294357742545,-0.4295966953909900
2.0905732135202153,-0.4335013325788918
2.0982169912661757,-0.4373051241589540
2.1058607690121360,-0.4410071996409491
2.1135045467580968,-0.4446067097525053
2.1211483245040577,-0.4481028259869666
2.1287921022500180,-0.4514947402184447
2.1364358799959784,-0.4547816643862423
2.1440796577419392,-0.4579628302500092
2.1517234354878996,-0.4610374892161235
2.1593672132338604,-0.4640049122351009
2.1670109909798208,-0.4668643897691100
2.1746547687257811,-0.4696152318281041
2.1822985464717419,-0.4722567680724773
2.1899423242177023,-0.4747883479797211
2.1975861019636631,-0.4772093410720682
2.2052298797096239,-0.4795191372017851
2.2128736574555843,-0.4817171468904217
2.2205174352015447,-0.4838028017180783
2.2281612129475055,-0.4857755547585111
2.2358049906934658,-0.4876348810557381
2.2434487684394266,-0.4893802781376709
2.2510925461853870,-0.4910112665621871
2.2587363239313474,-0.4925273904910477
2.2663801016773082,-0.4939282182869739
2.2740238794232686,-0.4952133431292862
2.2816676571692294,-0.4963823836434804
2.2893114349151902,-0.4974349845402303
2.2969552126611505,-0.4983708172593629
2.3045989904071109,-0.4991895806144893
2.3122427681530717,-0.4998910014340843
2.3198865458990321,-0.5004748351949797
2.3275303236449929,-0.5009408666443771
2.3351741013909533,-0.5012889104066848
2.3428178791369136,-0.5015188115716473
2.3504616568828745,-0.5016304462604664
2.3581054346288348,-0.5016237221667981
2.3657492123747956,-0.5014985790697216
2.3733929901207564,-0.5012549893160007
2.3810367678667168,-0.5008929582691936
2.3886805456126772,-0.5004125247233628
2.3963243233586380,-0.4998137612793770
2.4039681011045984,-0.4990967746820301
2.4116118788505587,-0.4982617061164012
2.4192556565965195,-0.4973087314621253
2.4268994343424799,-0.4962380615044397
2.4345432120884407,-0.4950499421011050
2.4421869898344011,-0.4937446543044833
2.4498307675803619,-0.4923225144382806
2.4574745453263223,-0.4907838741286416
2.4651183230722831,-0.4891291202894759
2.4727621008182434,-0.4873586750620823
2.4804058785642042,-0.4854729957092980
2.4880496563101646,-0.4834725744645765
2.4956934340561254,-0.4813579383365397
2.5033372118020858,-0.4791296488697161
2.5109809895480466,-0.4767883018622855
2.5186247672940070,-0.4743345270418121
2.5262685450399678,-0.4717689877000268
2.5339123227859277,-0.4690923802878774
2.5415561005318885,-0.4663054339721071
2.5491998782778489,-0.4634089101547593
2.5568436560238097,-0.4604036019570663
2.5644874337697701,-0.4572903336692525
2.5721312115157309,-0.4540699601678274
2.5797749892616917,-0.4507433663020487
2.5874187670076521,-0.4473114662512111
2.5950625447536129,-0.4437752028544975
2.6027063224995732,-0.4401355469151663
2.6103501002455340,-0.4363934964808064
2.6179938779914940,-0.4325500761014887
2.6256376557374548,-0.4286063360675764
2.6332814334834151,-0.4245633516289952
2.6409252112293760,-0.4204222221977509
2.6485689889753363,-0.4161840705354501
2.6562127667212971,-0.4118500419275833
2.6638565444672579,-0.4074213033462971
2.6715003222132183,-0.4028990426033447
2.6791440999591791,-0.3982844674948823
2.6867878777051390,-0.3935788049397358
2.6944316554510999,-0.3887833001127166
2.7020754331970602,-0.3838992155745397
2.7097192109430210,-0.3789278303998176
2.7173629886889814,-0.3738704393045833
2.7250067664349422,-0.3687283517747317
2.7326505441809030,-0.3635028911967120
2.7402943219268634,-0.3581953939917504
2.7479380996728242,-0.3528072087548299
2.7555818774187846,-0.3473396953995928
2.7632256551647454,-0.3417942243102663
2.7708694329107053,-0.3361721755016693
2.7785132106566661,-0.3304749377882805
2.7861569884026265,-0.3247039079633052
2.7938007661485873,-0.3188604899886059
2.8014445438945477,-0.3129460941963179
2.8090883216405085,-0.3069621365028953
2.8167320993864693,-0.3009100376362965
2.8243758771324297,-0.2947912223769479
2.8320196548783905,-0.2886071188130727
2.8396634326243508,-0.2823591576109250
2.8473072103703116,-0.2760487713004086
2.8549509881162716,-0.2696773935765163
2.8625947658622324,-0.2632464586169671
2.8702385436081927,-0.2567574004163929
2.8778823213541536,-0.2502116521373407
2.8855260991001139,-0.2436106454783640
2.8931698768460747,-0.2369558100593851
2.9008136545920356,-0.2302485728245041
2.9084574323379959,-0.2234903574623804
2.9161012100839567,-0.2166825838442607
2.9237449878299167,-0.2098266674797287
2.9313887655758775,-0.2029240189901677
2.9390325433218378,-0.1959760435999559
2.9466763210677986,-0.1889841406453204
2.9543200988137590,-0.1819497031008039
2.9619638765597198,-0.1748741171232344
2.9696076543056802,-0.1677587616130828
2.9772514320516410,-0.1606050077930593
2.9848952097976018,-0.1534142188037886
2.9925389875435622,-0.1461877493163752
3.0001827652895230,-0.1389269451616523
3.0078265430354829,-0.1316331429759026
3.0154703207814437,-0.1243076698628023
3.0231140985274041,-0.1169518430713553
3.0307578762733649,-0.1095669696895324
3.0384016540193253,-0.1021543463533670
3.0460454317652861,-0.0947152589711998
3.0536892095112464,-0.0872509824627962
3.0613329872572073,-0.0797627805130234
3.0689767650031681,-0.0722519053397891
3.0766205427491284,-0.0647195974759178
3.0842643204950893,-0.0571670855646530
3.0919080982410492,-0.0495955861684618
3.0995518759870100,-0.0420063035908083
3.1071956537329704,-0.0344004297105821
3.1148394314789312,-0.0267791438288337
3.1224832092248915,-0.0191436125275033
3.1301269869708523,-0.0114949895397969
3.1377707647168127,-0.0038344156318937


==> Graphics/Data/DiscSigma2/ValH1Col.csv <==
a,b,c
0.0000000000000000,7.4439377784729004,1.0393487215042114
1.0000000000000000,7.4439377784729004,1.0393487215042114
2.0000000000000000,6.4538388252258301,0.8066342473030090
3.0000000000000000,4.6266989707946777,0.6266748905181885
4.0000000000000000,3.5597462654113770,0.5279962420463562
5.0000000000000000,3.0966477394104004,0.4539361894130707
6.0000000000000000,2.7832312583923340,0.3463581204414368
7.0000000000000000,2.4408607482910156,0.2292023748159409
8.0000000000000000,2.2183272838592529,0.1920966655015945
10.0000000000000000,1.9977006912231445,0.2610175311565399
12.0000000000000000,1.7773009538650513,0.1535280793905258
15.0000000000000000,1.1207515001296997,0.4618176221847534
18.0000000000000000,0.6198925375938416,0.2695410549640656
22.0000000000000000,0.3278951942920685,0.4527431130409241
26.0000000000000000,0.3139954805374146,0.3461589515209198
31.0000000000000000,0.2731571793556213,0.3478572368621826
38.0000000000000000,0.1931446492671967,0.3104253709316254
46.0000000000000000,0.1497568786144257,0.3674332201480865
55.0000000000000000,0.1102972552180290,0.2779313325881958
66.0000000000000000,0.0694497004151344,0.3356468379497528
79.0000000000000000,0.0425550565123558,0.3107813894748688
95.0000000000000000,0.0290646292269230,0.2941911518573761
114.0000000000000000,0.0286733657121658,0.2956662774085999
137.0000000000000000,0.0274107735604048,0.2903049290180206
164.0000000000000000,0.0252835638821125,0.2885326743125916
197.0000000000000000,0.0220101810991764,0.2868466973304749
237.0000000000000000,0.0167556554079056,0.2860690653324127
284.0000000000000000,0.0147042190656066,0.2865562438964844
341.0000000000000000,0.0122413532808423,0.2854583561420441
410.0000000000000000,0.0084286509081721,0.2847422361373901
492.0000000000000000,0.0074711237102747,0.2849433422088623
590.0000000000000000,0.0067010652273893,0.2854485511779785
708.0000000000000000,0.0062115010805428,0.2860988676548004
850.0000000000000000,0.0056633963249624,0.2872547209262848
1020.0000000000000000,0.0051837940700352,0.2868560850620270
1224.0000000000000000,0.0045411288738251,0.2870329618453979
1469.0000000000000000,0.0036828168667853,0.2866365015506744
1763.0000000000000000,0.0028650555759668,0.2876969873905182
2116.0000000000000000,0.0023196002002805,0.2882094383239746
2539.0000000000000000,0.0021082267630845,0.2886631786823273
3047.0000000000000000,0.0018946352647617,0.2890150547027588
3657.0000000000000000,0.0016415166901425,0.2893279492855072
4388.0000000000000000,0.0013610891764984,0.2895395755767822
5266.0000000000000000,0.0011387465056032,0.2896864116191864
6319.0000000000000000,0.0009257522760890,0.2898381948471069
7583.0000000000000000,0.0007244655280374,0.2900722622871399
9100.0000000000000000,0.0005994733655825,0.2902528345584869
10920.0000000000000000,0.0004669646732509,0.2903595566749573
13104.0000000000000000,0.0003241288941354,0.2906562983989716
15725.0000000000000000,0.0002428004809190,0.2908331751823425
18870.0000000000000000,0.0002045434812317,0.2909451425075531
22644.0000000000000000,0.0001872961292975,0.2910010516643524
27173.0000000000000000,0.0001720400905469,0.2910316586494446
32608.0000000000000000,0.0001564780104673,0.2910591959953308
39130.0000000000000000,0.0001402524794685,0.2910872399806976
46956.0000000000000000,0.0001242469443241,0.2911213636398315
56347.0000000000000000,0.0001085990952561,0.2911553382873535
67617.0000000000000000,0.0000942320402828,0.2911902368068695
81140.0000000000000000,0.0000814256927697,0.2912261188030243
97368.0000000000000000,0.0000694359696354,0.2912622988224030
99998.0000000000000000,0.0000677112402627,0.2912676334381104


==> Graphics/Data/DiscSigma2/ValH1Dual.csv <==
a,b,c
0.0000000000000000,7.3721785545349121,1.0393487215042114
1.0000000000000000,7.3721785545349121,1.0393487215042114
2.0000000000000000,7.3721785545349121,1.0393487215042114
3.0000000000000000,7.3721785545349121,1.0393487215042114
4.0000000000000000,4.8120088577270508,0.9723379611968994
5.0000000000000000,3.9820783138275146,0.9679238796234131
6.0000000000000000,3.1512672901153564,0.7849660515785217
7.0000000000000000,2.1313230991363525,0.4872979819774628
8.0000000000000000,1.5907100439071655,0.2714003622531891
10.0000000000000000,1.5907100439071655,0.2714003622531891
12.0000000000000000,0.8498463034629822,0.1480512619018555
15.0000000000000000,0.7236648797988892,0.1102482005953789
18.0000000000000000,0.6762945652008057,0.0807263478636742
22.0000000000000000,0.6719281077384949,0.0742791220545769
26.0000000000000000,0.6407628059387207,0.0686167925596237
31.0000000000000000,0.5705650448799133,0.0702409595251083
38.0000000000000000,0.5402657985687256,0.0720945969223976
46.0000000000000000,0.4567794203758240,0.0528582409024239
55.0000000000000000,0.3572596013545990,0.0470489300787449
66.0000000000000000,0.2357799857854843,0.0258710253983736
79.0000000000000000,0.1987535804510117,0.0157921109348536
95.0000000000000000,0.1894087493419647,0.0154100395739079
114.0000000000000000,0.1865929067134857,0.0162448063492775
137.0000000000000000,0.1842615306377411,0.0156580004841089
164.0000000000000000,0.1814042925834656,0.0151928700506687
197.0000000000000000,0.1773143410682678,0.0146184153854847
237.0000000000000000,0.1757704317569733,0.0143626201897860
284.0000000000000000,0.1748367249965668,0.0142910294234753
341.0000000000000000,0.1717109233140945,0.0139593398198485
410.0000000000000000,0.1593123376369476,0.0130035215988755
492.0000000000000000,0.1559268236160278,0.0127029698342085
590.0000000000000000,0.0685755461454391,0.0067351632751524
708.0000000000000000,0.0471890941262245,0.0042655742727220
850.0000000000000000,0.0385461859405041,0.0034645134583116
1020.0000000000000000,0.0305171906948090,0.0027233641594648
1224.0000000000000000,0.0232185404747725,0.0021385459695011
1469.0000000000000000,0.0181560013443232,0.0017241525929421
1763.0000000000000000,0.0154840778559446,0.0014238056028262
2116.0000000000000000,0.0131279854103923,0.0012062126770616
2539.0000000000000000,0.0111638223752379,0.0010255622910336
3047.0000000000000000,0.0092515535652637,0.0008421693346463
3657.0000000000000000,0.0073574720881879,0.0006730781751685
4388.0000000000000000,0.0058290995657444,0.0005353680462576
5266.0000000000000000,0.0048641166649759,0.0004357079742476
6319.0000000000000000,0.0040931045077741,0.0003582893987186
7583.0000000000000000,0.0033711728174239,0.0002866729337256
9100.0000000000000000,0.0025830352678895,0.0002107326581609
10920.0000000000000000,0.0017794343875721,0.0001347147626802
13104.0000000000000000,0.0011484087444842,0.0000737471200409
15725.0000000000000000,0.0008865691488609,0.0000558666251891
18870.0000000000000000,0.0008424366824329,0.0000756047302275
22644.0000000000000000,0.0008328003459610,0.0000879930230440
27173.0000000000000000,0.0008426014683209,0.0000958787713898
32608.0000000000000000,0.0008517573587596,0.0001006431630231
39130.0000000000000000,0.0008595310500823,0.0001036569301505
46956.0000000000000000,0.0008611797820777,0.0001049762213370
56347.0000000000000000,0.0008587690535933,0.0001052041188814
67617.0000000000000000,0.0008529279730283,0.0001046758552548
81140.0000000000000000,0.0008471251931041,0.0001040218339767
97368.0000000000000000,0.0008370541618206,0.0001027871403494
99998.0000000000000000,0.0008352497825399,0.0001025760502671


==> Graphics/Data/DiscSigma2/ValH1L2.csv <==
a,b,c
1.0000000000000000,36.7294349670410156,1.0393487215042114
2.0000000000000000,36.7294349670410156,1.0393487215042114
3.0000000000000000,36.7294349670410156,1.0393487215042114
4.0000000000000000,31.5729694366455078,1.1754139661788940
5.0000000000000000,31.5729694366455078,1.1754139661788940
6.0000000000000000,31.5729694366455078,1.1754139661788940
7.0000000000000000,31.5729694366455078,1.1754139661788940
8.0000000000000000,31.5729694366455078,1.1754139661788940
9.0000000000000000,31.0252552032470703,1.2554759979248047
10.0000000000000000,31.0252552032470703,1.2554759979248047
11.0000000000000000,31.0252552032470703,1.2554759979248047
13.0000000000000000,31.0252552032470703,1.2554759979248047
14.0000000000000000,31.0055942535400391,1.2449823617935181
15.0000000000000000,31.0067920684814453,1.2261024713516235
17.0000000000000000,31.0569496154785156,1.1785742044448853
19.0000000000000000,31.0569496154785156,1.1785742044448853
21.0000000000000000,30.9683456420898438,1.1506729125976562
23.0000000000000000,30.8509178161621094,1.1357327699661255
25.0000000000000000,30.7966194152832031,1.1340336799621582
28.0000000000000000,30.7669887542724609,1.1520593166351318
30.0000000000000000,30.7845764160156250,1.1761411428451538
34.0000000000000000,30.8919544219970703,1.2176998853683472
37.0000000000000000,30.9011268615722656,1.2266418933868408
41.0000000000000000,30.7951374053955078,1.2074800729751587
45.0000000000000000,30.7438602447509766,1.1810400485992432
49.0000000000000000,30.7480030059814453,1.1804549694061279
54.0000000000000000,30.7397327423095703,1.1990803480148315
60.0000000000000000,30.6919822692871094,1.1908364295959473
66.0000000000000000,30.6338672637939453,1.1949805021286011
72.0000000000000000,30.5941352844238281,1.2033447027206421
80.0000000000000000,30.4863090515136719,1.1900544166564941
88.0000000000000000,30.3396358489990234,1.1865663528442383
97.0000000000000000,30.0981636047363281,1.1772404909133911
106.0000000000000000,29.8079147338867188,1.1627762317657471
117.0000000000000000,29.5124855041503906,1.1438707113265991
129.0000000000000000,29.0181198120117188,1.0727311372756958
142.0000000000000000,28.4949836730957031,1.0244455337524414
156.0000000000000000,28.4949836730957031,1.0244455337524414
171.0000000000000000,28.5491752624511719,1.0150731801986694
189.0000000000000000,28.4335289001464844,1.0163397789001465
207.0000000000000000,28.2214622497558594,1.0026363134384155
228.0000000000000000,27.8799076080322266,0.9670872092247009
251.0000000000000000,27.3505191802978516,0.9182294011116028
276.0000000000000000,26.5985183715820312,0.8720537424087524
304.0000000000000000,26.7294235229492188,0.8775698542594910
334.0000000000000000,26.4074821472167969,0.8707345724105835
368.0000000000000000,25.7124137878417969,0.8461284041404724
405.0000000000000000,24.1587066650390625,0.8128254413604736
445.0000000000000000,23.8979072570800781,0.8141427636146545
490.0000000000000000,23.2411270141601562,0.7927353978157043
539.0000000000000000,22.3780250549316406,0.7783956527709961
593.0000000000000000,22.0870914459228516,0.7733213901519775
652.0000000000000000,21.9846572875976562,0.7655779719352722
717.0000000000000000,21.8987827301025391,0.7636980414390564
789.0000000000000000,21.7204360961914062,0.7517617940902710
868.0000000000000000,21.7319946289062500,0.7505787014961243
955.0000000000000000,21.6616992950439453,0.7466306686401367
1051.0000000000000000,21.5751056671142578,0.7406610846519470
1156.0000000000000000,21.5115470886230469,0.7364677190780640
1271.0000000000000000,21.3543148040771484,0.7278680205345154
1399.0000000000000000,21.3229637145996094,0.7259863615036011
1538.0000000000000000,21.2029590606689453,0.7236400246620178
1692.0000000000000000,21.1436386108398438,0.7198481559753418
1862.0000000000000000,21.0274677276611328,0.7172340750694275
2048.0000000000000000,20.9264831542968750,0.7144443392753601
2253.0000000000000000,20.8829574584960938,0.7132384777069092
2478.0000000000000000,20.8211154937744141,0.7111660242080688
2726.0000000000000000,20.7785491943359375,0.7101577520370483
2999.0000000000000000,20.7479515075683594,0.7077325582504272
3298.0000000000000000,20.6891460418701172,0.7053653001785278
3628.0000000000000000,20.6678142547607422,0.7037349939346313
3991.0000000000000000,20.6242656707763672,0.7013674974441528
4390.0000000000000000,20.6100025177001953,0.6995976567268372
4830.0000000000000000,20.5722827911376953,0.6977661848068237
5313.0000000000000000,20.5445976257324219,0.6961091756820679
5844.0000000000000000,20.5168743133544922,0.6946391463279724
6428.0000000000000000,20.4851303100585938,0.6929301619529724
7071.0000000000000000,20.4586601257324219,0.6915954947471619
7778.0000000000000000,20.4257831573486328,0.6902964711189270
8556.0000000000000000,20.3875770568847656,0.6888125538825989
9412.0000000000000000,20.3476047515869141,0.6873244643211365
10353.0000000000000000,20.3002872467041016,0.6855655312538147
11388.0000000000000000,20.2417869567871094,0.6833491921424866
12527.0000000000000000,20.1757850646972656,0.6807693243026733
13780.0000000000000000,20.1047420501708984,0.6781188845634460
15158.0000000000000000,20.0404510498046875,0.6754810810089111
16674.0000000000000000,19.9864864349365234,0.6734628677368164
18341.0000000000000000,19.9365196228027344,0.6715918779373169
20176.0000000000000000,19.8843727111816406,0.6695802807807922
22193.0000000000000000,19.8209552764892578,0.6672075390815735
24413.0000000000000000,19.7658824920654297,0.6648214459419250
26854.0000000000000000,19.6959686279296875,0.6616946458816528
29539.0000000000000000,19.6011657714843750,0.6574819684028625
32493.0000000000000000,19.4901199340820312,0.6528070569038391
35743.0000000000000000,19.3421821594238281,0.6463387608528137
39317.0000000000000000,19.1265430450439453,0.6385024189949036
43249.0000000000000000,18.8363647460937500,0.6281336545944214
47574.0000000000000000,18.4312458038330078,0.6133527159690857
52331.0000000000000000,17.8027477264404297,0.5883936882019043
57565.0000000000000000,16.3232154846191406,0.5083999633789062
63321.0000000000000000,34.1871223449707031,0.0317307151854038
69653.0000000000000000,40.2810783386230469,0.0004852037527598
76619.0000000000000000,36.6055259704589844,0.0002615183766466
84280.0000000000000000,33.5661125183105469,0.0001782024046406
92709.0000000000000000,30.9922370910644531,0.0001320222363574
99998.0000000000000000,29.3563270568847656,0.0001105838891817


==> Graphics/Data/DiscSigma2d2/ErDual.csv <==
a,b,c
0.0209439510239320,0.0209439510239320,-0.0008968741717438
0.0628318530717960,0.0209439510239320,-0.0018691611836285
0.1047197551196597,0.0209439510239320,-0.0020420400379711
0.1466076571675237,0.0209439510239320,-0.0017535462504296
0.1884955592153876,0.0209439510239320,-0.0012959169659484
0.2303834612632514,0.0209439510239320,-0.0008846315225856
0.2722713633111153,0.0209439510239320,-0.0006367743439016
0.3141592653589793,0.0209439510239320,-0.0005709383082004
0.3560471674068433,0.0209439510239320,-0.0006325936434501
0.3979350694547070,0.0209439510239320,-0.0007355109076576
0.4398229715025710,0.0209439510239320,-0.0008016451040268
0.4817108735504350,0.0209439510239320,-0.0007851907052409
0.5235987755982989,0.0209439510239320,-0.0006772109564705
0.5654866776461627,0.0209439510239320,-0.0004964629079570
0.6073745796940266,0.0209439510239320,-0.0002750787059083
0.6492624817418906,0.0209439510239320,-0.0000458389703834
0.6911503837897545,0.0209439510239320,0.0001657922831843
0.7330382858376183,0.0209439510239320,0.0003446293879091
0.7749261878854823,0.0209439510239320,0.0004850643346001
0.8168140899333461,0.0209439510239320,0.0005884674390690
0.8587019919812100,0.0209439510239320,0.0006601684846624
0.9005898940290740,0.0209439510239320,0.0007069300410146
0.9424777960769379,0.0209439510239320,0.0007352716749452
0.9843656981248019,0.0209439510239320,0.0007506164360915
1.0262536001726656,0.0209439510239320,0.0007570397630471
1.0681415022205296,0.0209439510239320,0.0007573636722981
1.1100294042683936,0.0209439510239320,0.0007533894210721
1.1519173063162575,0.0209439510239320,0.0007461415971785
1.1938052083641213,0.0209439510239320,0.0007360688506053
1.2356931104119853,0.0209439510239320,0.0007231951098524
1.2775810124598492,0.0209439510239320,0.0007072384258626
1.3194689145077132,0.0209439510239320,0.0006877183324456
1.3613568165555769,0.0209439510239320,0.0006640648390621
1.4032447186034409,0.0209439510239320,0.0006357301509556
1.4451326206513049,0.0209439510239320,0.0006022931803987
1.4870205226991688,0.0209439510239320,0.0005635399249808
1.5289084247470326,0.0209439510239320,0.0005195011226793
1.5707963267948966,0.0209439510239320,0.0004704323106592
1.6126842288427605,0.0209439510239320,0.0004167298213009
1.6545721308906245,0.0209439510239320,0.0003587881456064
1.6964600329384882,0.0209439510239320,0.0002968178189079
1.7383479349863524,0.0209439510239320,0.0002306563381173
1.7802358370342162,0.0209439510239320,0.0001596148344045
1.8221237390820799,0.0209439510239320,0.0000824071530113
1.8640116411299441,0.0209439510239320,-0.0000027973233633
1.9058995431778079,0.0209439510239320,-0.0000981721273404
1.9477874452256716,0.0209439510239320,-0.0002058853247194
1.9896753472735358,0.0209439510239320,-0.0003276397893805
2.0315632493213993,0.0209439510239320,-0.0004641708192824
2.0734511513692637,0.0209439510239320,-0.0006147931781259
2.1153390534171272,0.0209439510239320,-0.0007770940173711
2.1572269554649912,0.0209439510239320,-0.0009468474489668
2.1991148575128552,0.0209439510239320,-0.0011181808461317
2.2410027595607191,0.0209439510239320,-0.0012839601462908
2.2828906616085827,0.0209439510239320,-0.0014362975147935
2.3247785636564471,0.0209439510239320,-0.0015670423282004
2.3666664657043106,0.0209439510239320,-0.0016681212182403
2.4085543677521750,0.0209439510239320,-0.0017316668828321
2.4504422698000385,0.0209439510239320,-0.0017500260890050
2.4923301718479025,0.0209439510239320,-0.0017159440002950
2.5342180738957665,0.0209439510239320,-0.0016234228362473
2.5761059759436304,0.0209439510239320,-0.0014698395658189
2.6179938779914940,0.0209439510239320,-0.0012597298652756
2.6598817800393584,0.0209439510239320,-0.0010100298617220
2.7017696820872219,0.0209439510239320,-0.0007553732226242
2.7436575841350863,0.0209439510239320,-0.0005503548459196
2.7855454861829498,0.0209439510239320,-0.0004642272081116
2.8274333882308138,0.0209439510239320,-0.0005640502121621
2.8693212902786778,0.0209439510239320,-0.0008868672177428
2.9112091923265417,0.0209439510239320,-0.0014093161637217
2.9530970943744053,0.0209439510239320,-0.0020283091747354
2.9949849964222697,0.0209439510239320,-0.0025621485268243
3.0368728984701332,0.0209439510239320,-0.0027692778330119
3.0787608005179976,0.0209439510239320,-0.0023725446207760
3.1206487025658611,0.0209439510239320,-0.0010779264149628
0.0209439510239320,0.0628318530717960,-0.0015507252472789
0.0628318530717960,0.0628318530717960,-0.0027964644520145
0.1047197551196597,0.0628318530717960,-0.0024451692143769
0.1466076571675237,0.0628318530717960,-0.0014248054762760
0.1884955592153876,0.0628318530717960,-0.0004315882349902
0.2303834612632514,0.0628318530717960,0.0001429220407481
0.2722713633111153,0.0628318530717960,0.0002176236889240
0.3141592653589793,0.0628318530717960,-0.0000567696794697
0.3560471674068433,0.0628318530717960,-0.0004322437649317
0.3979350694547070,0.0628318530717960,-0.0006927037705485
0.4398229715025710,0.0628318530717960,-0.0007264278654006
0.4817108735504350,0.0628318530717960,-0.0005309283369592
0.5235987755982989,0.0628318530717960,-0.0001746758069956
0.5654866776461627,0.0628318530717960,0.0002509246563414
0.6073745796940266,0.0628318530717960,0.0006670978539639
0.6492624817418906,0.0628318530717960,0.0010240761805653
0.6911503837897545,0.0628318530717960,0.0013017879171597
0.7330382858376183,0.0628318530717960,0.0015019349591582
0.7749261878854823,0.0628318530717960,0.0016378236019798
0.8168140899333461,0.0628318530717960,0.0017259074272122
0.8587019919812100,0.0628318530717960,0.0017805883830625
0.9005898940290740,0.0628318530717960,0.0018121476160773
0.9424777960769379,0.0628318530717960,0.0018268614327260
0.9843656981248019,0.0628318530717960,0.0018282021767659
1.0262536001726656,0.0628318530717960,0.0018182430742330
1.0681415022205296,0.0628318530717960,0.0017987377683070
1.1100294042683936,0.0628318530717960,0.0017716757604137
1.1519173063162575,0.0628318530717960,0.0017393527755439
1.1938052083641213,0.0628318530717960,0.0017041246691071
1.2356931104119853,0.0628318530717960,0.0016680500251769
1.2775810124598492,0.0628318530717960,0.0016325978647187
1.3194689145077132,0.0628318530717960,0.0015985323934817
1.3613568165555769,0.0628318530717960,0.0015660116329228
1.4032447186034409,0.0628318530717960,0.0015348691757613
1.4451326206513049,0.0628318530717960,0.0015049988108857
1.4870205226991688,0.0628318530717960,0.0014767347299662
1.5289084247470326,0.0628318530717960,0.0014511155493574
1.5707963267948966,0.0628318530717960,0.0014299362854101
1.6126842288427605,0.0628318530717960,0.0014155257133429
1.6545721308906245,0.0628318530717960,0.0014102339288984
1.6964600329384882,0.0628318530717960,0.0014156724257531
1.7383479349863524,0.0628318530717960,0.0014318108235659
1.7802358370342162,0.0628318530717960,0.0014560917686387
1.8221237390820799,0.0628318530717960,0.0014827662360207
1.8640116411299441,0.0628318530717960,0.0015026609033822
1.9058995431778079,0.0628318530717960,0.0015035539612540
1.9477874452256716,0.0628318530717960,0.0014712488360095
1.9896753472735358,0.0628318530717960,0.0013913027222652
2.0315632493213993,0.0628318530717960,0.0012512109256256
2.0734511513692637,0.0628318530717960,0.0010427060179689
2.1153390534171272,0.0628318530717960,0.0007637462712327
2.1572269554649912,0.0628318530717960,0.0004197771379786
2.1991148575128552,0.0628318530717960,0.0000239680989155
2.2410027595607191,0.0628318530717960,-0.0004036591270997
2.2828906616085827,0.0628318530717960,-0.0008380304259760
2.3247785636564471,0.0628318530717960,-0.0012513191548733
2.3666664657043106,0.0628318530717960,-0.0016151698828631
2.4085543677521750,0.0628318530717960,-0.0019023051281112
2.4504422698000385,0.0628318530717960,-0.0020872597081345
2.4923301718479025,0.0628318530717960,-0.0021465392408647
2.5342180738957665,0.0628318530717960,-0.0020592339427182
2.5761059759436304,0.0628318530717960,-0.0018098002626250
2.6179938779914940,0.0628318530717960,-0.0013949327373406
2.6598817800393584,0.0628318530717960,-0.0008355993222566
2.7017696820872219,0.0628318530717960,-0.0001927452754054
2.7436575841350863,0.0628318530717960,0.0004194696736699
2.7855454861829498,0.0628318530717960,0.0008346570709455
2.8274333882308138,0.0628318530717960,0.0008634028733618
2.8693212902786778,0.0628318530717960,0.0003563859147090
2.9112091923265417,0.0628318530717960,-0.0007136837042329
2.9530970943744053,0.0628318530717960,-0.0021856512657928
2.9949849964222697,0.0628318530717960,-0.0036887762042667
3.0368728984701332,0.0628318530717960,-0.0046671338544207
3.0787608005179976,0.0628318530717960,-0.0044238740397613
3.1206487025658611,0.0628318530717960,-0.0021602123493595
0.0209439510239320,0.1047197551196597,-0.0011968583989230
0.0628318530717960,0.1047197551196597,-0.0015376635542483
0.1047197551196597,0.1047197551196597,-0.0004613516758642
0.1466076571675237,0.1047197551196597,0.0008110226714005
0.1884955592153876,0.1047197551196597,0.0015786537552843
0.2303834612632514,0.1047197551196597,0.0016634312411928
0.2722713633111153,0.1047197551196597,0.0012672009250435
0.3141592653589793,0.1047197551196597,0.0007401146552810
0.3560471674068433,0.1047197551196597,0.0003699613970107
0.3979350694547070,0.1047197551196597,0.0002784910684027
0.4398229715025710,0.1047197551196597,0.0004335149083449
0.4817108735504350,0.1047197551196597,0.0007238494961519
0.5235987755982989,0.1047197551196597,0.0010354185247810
0.5654866776461627,0.1047197551196597,0.0012947613719143
0.6073745796940266,0.1047197551196597,0.0014772812915169
0.6492624817418906,0.1047197551196597,0.0015938114349239
0.6911503837897545,0.1047197551196597,0.0016707932637801
0.7330382858376183,0.1047197551196597,0.0017339912163630
0.7749261878854823,0.1047197551196597,0.0017994742680518
0.8168140899333461,0.1047197551196597,0.0018714194716658
0.8587019919812100,0.1047197551196597,0.0019444627762883
0.9005898940290740,0.1047197551196597,0.0020081061703763
0.9424777960769379,0.1047197551196597,0.0020512473873966
0.9843656981248019,0.1047197551196597,0.0020656553673453
1.0262536001726656,0.1047197551196597,0.0020478894835558
1.0681415022205296,0.1047197551196597,0.0019996609859377
1.1100294042683936,0.1047197551196597,0.0019269559462002
1.1519173063162575,0.1047197551196597,0.0018384020285919
1.1938052083641213,0.1047197551196597,0.0017433940686082
1.2356931104119853,0.1047197551196597,0.0016504264111504
1.2775810124598492,0.1047197551196597,0.0015659480608144
1.3194689145077132,0.1047197551196597,0.0014938963225699
1.3613568165555769,0.1047197551196597,0.0014359083125153
1.4032447186034409,0.1047197551196597,0.0013920811887072
1.4451326206513049,0.1047197551196597,0.0013620638835854
1.4870205226991688,0.1047197551196597,0.0013462184162141
1.5289084247470326,0.1047197551196597,0.0013465840906283
1.5707963267948966,0.1047197551196597,0.0013674072655306
1.6126842288427605,0.1047197551196597,0.0014150578446254
1.6545721308906245,0.1047197551196597,0.0014972380604910
1.6964600329384882,0.1047197551196597,0.0016214973806307
1.7383479349863524,0.1047197551196597,0.0017931954002870
1.7802358370342162,0.1047197551196597,0.0020131922891043
1.8221237390820799,0.1047197551196597,0.0022756737356034
1.8640116411299441,0.1047197551196597,0.0025666033444167
1.9058995431778079,0.1047197551196597,0.0028633021037663
1.9477874452256716,0.1047197551196597,0.0031355478983806
1.9896753472735358,0.1047197551196597,0.0033483546161809
2.0315632493213993,0.1047197551196597,0.0034662533930815
2.0734511513692637,0.1047197551196597,0.0034585246854367
2.1153390534171272,0.1047197551196597,0.0033045186469065
2.1572269554649912,0.1047197551196597,0.0029980555900520
2.1991148575128552,0.1047197551196597,0.0025499861778586
2.2410027595607191,0.1047197551196597,0.0019883158173466
2.2828906616085827,0.1047197551196597,0.0013557914153415
2.3247785636564471,0.1047197551196597,0.0007053897921068
2.3666664657043106,0.1047197551196597,0.0000945928667628
2.4085543677521750,0.1047197551196597,-0.0004204479625505
2.4504422698000385,0.1047197551196597,-0.0007898659499450
2.4923301718479025,0.1047197551196597,-0.0009736343875160
2.5342180738957665,0.1047197551196597,-0.0009439821762860
2.5761059759436304,0.1047197551196597,-0.0006878014296143
2.6179938779914940,0.1047197551196597,-0.0002108050631109
2.6598817800393584,0.1047197551196597,0.0004548623577253
2.7017696820872219,0.1047197551196597,0.0012391390804718
2.7436575841350863,0.1047197551196597,0.0020215718082968
2.7855454861829498,0.1047197551196597,0.0026266026546358
2.8274333882308138,0.1047197551196597,0.0028413915085110
2.8693212902786778,0.1047197551196597,0.0024690140781738
2.9112091923265417,0.1047197551196597,0.0014123900133866
2.9530970943744053,0.1047197551196597,-0.0002392946945992
2.9949849964222697,0.1047197551196597,-0.0021536596595759
3.0368728984701332,0.1047197551196597,-0.0037355429402691
3.0787608005179976,0.1047197551196597,-0.0041286119107607
3.1206487025658611,0.1047197551196597,-0.0022243764111514
0.0209439510239320,0.1466076571675237,-0.0004244839920710
0.0628318530717960,0.1466076571675237,0.0002593686683301
0.1047197551196597,0.1466076571675237,0.0015535557022526
0.1466076571675237,0.1466076571675237,0.0024150649389443
0.1884955592153876,0.1466076571675237,0.0025467393063822
0.2303834612632514,0.1466076571675237,0.0021694639805454
0.2722713633111153,0.1466076571675237,0.0016813126056359
0.3141592653589793,0.1466076571675237,0.0013735608506287
0.3560471674068433,0.1466076571675237,0.0013186665271923
0.3979350694547070,0.1466076571675237,0.0014206221179272
0.4398229715025710,0.1466076571675237,0.0015333168651859
0.4817108735504350,0.1466076571675237,0.0015554891821115
0.5235987755982989,0.1466076571675237,0.0014647392112381
0.5654866776461627,0.1466076571675237,0.0013015831745606
0.6073745796940266,0.1466076571675237,0.0011329334425567
0.6492624817418906,0.1466076571675237,0.0010190868623943
0.6911503837897545,0.1466076571675237,0.0009950000436594
0.7330382858376183,0.1466076571675237,0.0010659695720912
0.7749261878854823,0.1466076571675237,0.0012129226268374
0.8168140899333461,0.1466076571675237,0.0014020057812001
0.8587019919812100,0.1466076571675237,0.0015946134592693
0.9005898940290740,0.1466076571675237,0.0017556995783987
0.9424777960769379,0.1466076571675237,0.0018594579223219
0.9843656981248019,0.1466076571675237,0.0018921902270075
1.0262536001726656,0.1466076571675237,0.0018525930308566
1.0681415022205296,0.1466076571675237,0.0017499535485854
1.1100294042683936,0.1466076571675237,0.0016009227961331
1.1519173063162575,0.1466076571675237,0.0014256290535835
1.1938052083641213,0.1466076571675237,0.0012438836839916
1.2356931104119853,0.1466076571675237,0.0010721095296680
1.2775810124598492,0.1466076571675237,0.0009214148535228
1.3194689145077132,0.1466076571675237,0.0007969891226292
1.3613568165555769,0.1466076571675237,0.0006987598478185
1.4032447186034409,0.1466076571675237,0.0006230590986605
1.4451326206513049,0.1466076571675237,0.0005649222621693
1.4870205226991688,0.1466076571675237,0.0005205808625330
1.5289084247470326,0.1466076571675237,0.0004897058843942
1.5707963267948966,0.1466076571675237,0.0004769953420811
1.6126842288427605,0.1466076571675237,0.0004927706856110
1.6545721308906245,0.1466076571675237,0.0005523487530843
1.6964600329384882,0.1466076571675237,0.0006740934723219
1.7383479349863524,0.1466076571675237,0.0008762304828254
1.7802358370342162,0.1466076571675237,0.0011727284329766
1.8221237390820799,0.1466076571675237,0.0015687970700831
1.8640116411299441,0.1466076571675237,0.0020567839868277
1.9058995431778079,0.1466076571675237,0.0026134025370110
1.9477874452256716,0.1466076571675237,0.0031992120444009
1.9896753472735358,0.1466076571675237,0.0037610300774888
2.0315632493213993,0.1466076571675237,0.0042374681836557
2.0734511513692637,0.1466076571675237,0.0045671131471114
2.1153390534171272,0.1466076571675237,0.0046981798026220
2.1572269554649912,0.1466076571675237,0.0045979438795276
2.1991148575128552,0.1466076571675237,0.0042601068834025
2.2410027595607191,0.1466076571675237,0.0037085309919511
2.2828906616085827,0.1466076571675237,0.0029964479466325
2.3247785636564471,0.1466076571675237,0.0022011048018449
2.3666664657043106,0.1466076571675237,0.0014146209112254
2.4085543677521750,0.1466076571675237,0.0007323905836421
2.4504422698000385,0.1466076571675237,0.0002405783993014
2.4923301718479025,0.1466076571675237,0.0000041707078497
2.5342180738957665,0.1466076571675237,0.0000568642859529
2.5761059759436304,0.1466076571675237,0.0003940470154238
2.6179938779914940,0.1466076571675237,0.0009703184886658
2.6598817800393584,0.1466076571675237,0.0017029188505562
2.7017696820872219,0.1466076571675237,0.0024810853673043
2.7436575841350863,0.1466076571675237,0.0031785311292609
2.7855454861829498,0.1466076571675237,0.0036644629138765
2.8274333882308138,0.1466076571675237,0.0038119014770928
2.8693212902786778,0.1466076571675237,0.0035096766683230
2.9112091923265417,0.1466076571675237,0.0026878564436075
2.9530970943744053,0.1466076571675237,0.0013612712207052
2.9949849964222697,0.1466076571675237,-0.0003084950380631
3.0368728984701332,0.1466076571675237,-0.0019303958982032
3.0787608005179976,0.1466076571675237,-0.0027840159625518
3.1206487025658611,0.1466076571675237,-0.0017278445721087
0.0209439510239320,0.1884955592153876,0.0002962702750010
0.0628318530717960,0.1884955592153876,0.0015023504183396
0.1047197551196597,0.1884955592153876,0.0024239891403368
0.1466076571675237,0.1884955592153876,0.0026101923281012
0.1884955592153876,0.1884955592153876,0.0022920725730866
0.2303834612632514,0.1884955592153876,0.0019138173337099
0.2722713633111153,0.1884955592153876,0.0017623213979592
0.3141592653589793,0.1884955592153876,0.0018456103135458
0.3560471674068433,0.1884955592153876,0.0019883274741201
0.3979350694547070,0.1884955592153876,0.0020002201747684
0.4398229715025710,0.1884955592153876,0.0017911372611914
0.4817108735504350,0.1884955592153876,0.0013921761945022
0.5235987755982989,0.1884955592153876,0.0009118381408630
0.5654866776461627,0.1884955592153876,0.0004750947757879
0.6073745796940266,0.1884955592153876,0.0001779776526978
0.6492624817418906,0.1884955592153876,0.0000676969636428
0.6911503837897545,0.1884955592153876,0.0001435311507374
0.7330382858376183,0.1884955592153876,0.0003689905826059
0.7749261878854823,0.1884955592153876,0.0006872466964285
0.8168140899333461,0.1884955592153876,0.0010352448487638
0.8587019919812100,0.1884955592153876,0.0013547388987547
0.9005898940290740,0.1884955592153876,0.0015999671359137
0.9424777960769379,0.1884955592153876,0.0017421479720356
0.9843656981248019,0.1884955592153876,0.0017710031938227
1.0262536001726656,0.1884955592153876,0.0016935474495281
1.0681415022205296,0.1884955592153876,0.0015305652725217
1.1100294042683936,0.1884955592153876,0.0013114718226108
1.1519173063162575,0.1884955592153876,0.0010684812535988
1.1938052083641213,0.1884955592153876,0.0008310746424525
1.2356931104119853,0.1884955592153876,0.0006216328903321
1.2775810124598492,0.1884955592153876,0.0004528195801587
1.3194689145077132,0.1884955592153876,0.0003269471494176
1.3613568165555769,0.1884955592153876,0.0002372221856513
1.4032447186034409,0.1884955592153876,0.0001705022660303
1.4451326206513049,0.1884955592153876,0.0001110326022027
1.4870205226991688,0.1884955592153876,0.0000445608081805
1.5289084247470326,0.1884955592153876,-0.0000377700929877
1.5707963267948966,0.1884955592153876,-0.0001363030652060
1.6126842288427605,0.1884955592153876,-0.0002410021385566
1.6545721308906245,0.1884955592153876,-0.0003312268156637
1.6964600329384882,0.1884955592153876,-0.0003774080052570
1.7383479349863524,0.1884955592153876,-0.0003447128374825
1.7802358370342162,0.1884955592153876,-0.0001985354264422
1.8221237390820799,0.1884955592153876,0.0000886851608468
1.8640116411299441,0.1884955592153876,0.0005302151954385
1.9058995431778079,0.1884955592153876,0.0011186215536096
1.9477874452256716,0.1884955592153876,0.0018217257348871
1.9896753472735358,0.1884955592153876,0.0025823711436357
2.0315632493213993,0.1884955592153876,0.0033229876808212
2.0734511513692637,0.1884955592153876,0.0039550527776697
2.1153390534171272,0.1884955592153876,0.0043924070088219
2.1572269554649912,0.1884955592153876,0.0045662895389496
2.1991148575128552,0.1884955592153876,0.0044392666082582
2.2410027595607191,0.1884955592153876,0.0040151894847829
2.2828906616085827,0.1884955592153876,0.0033429694709060
2.3247785636564471,0.1884955592153876,0.0025130807272142
2.3666664657043106,0.1884955592153876,0.0016469272084019
2.4085543677521750,0.1884955592153876,0.0008801910101492
2.4504422698000385,0.1884955592153876,0.0003418747842805
2.4923301718479025,0.1884955592153876,0.0001311451170549
2.5342180738957665,0.1884955592153876,0.0002947746499902
2.5761059759436304,0.1884955592153876,0.0008095075102927
2.6179938779914940,0.1884955592153876,0.0015759133006030
2.6598817800393584,0.1884955592153876,0.0024314652351543
2.7017696820872219,0.1884955592153876,0.0031870755397161
2.7436575841350863,0.1884955592153876,0.0036804502978895
2.7855454861829498,0.1884955592153876,0.0038250772239137
2.8274333882308138,0.1884955592153876,0.0036274221388446
2.8693212902786778,0.1884955592153876,0.0031580287390236
2.9112091923265417,0.1884955592153876,0.0024910565410992
2.9530970943744053,0.1884955592153876,0.0016541344890193
2.9949849964222697,0.1884955592153876,0.0006409187554905
3.0368728984701332,0.1884955592153876,-0.0004755817671797
3.0787608005179976,0.1884955592153876,-0.0013339287492410
3.1206487025658611,0.1884955592153876,-0.0010437289770452
0.0209439510239320,0.2303834612632514,0.0007065718895139
0.0628318530717960,0.2303834612632514,0.0018365612504060
0.1047197551196597,0.2303834612632514,0.0021501045131780
0.1466076571675237,0.2303834612632514,0.0018697963977793
0.1884955592153876,0.2303834612632514,0.0015176991697001
0.2303834612632514,0.2303834612632514,0.0014360673673692
0.2722713633111153,0.2303834612632514,0.0016287187099473
0.3141592653589793,0.2303834612632514,0.0018779862905671
0.3560471674068433,0.2303834612632514,0.0019518455993059
0.3979350694547070,0.2303834612632514,0.0017422783997716
0.4398229715025710,0.2303834612632514,0.0012872411122258
0.4817108735504350,0.2303834612632514,0.0007155380810540
0.5235987755982989,0.2303834612632514,0.0001747922816049
0.5654866776461627,0.2303834612632514,-0.0002196118399258
0.6073745796940266,0.2303834612632514,-0.0004055293633849
0.6492624817418906,0.2303834612632514,-0.0003725883735628
0.6911503837897545,0.2303834612632514,-0.0001497686219598
0.7330382858376183,0.2303834612632514,0.0002093747111216
0.7749261878854823,0.2303834612632514,0.0006397286695561
0.8168140899333461,0.2303834612632514,0.0010750353429789
0.8587019919812100,0.2303834612632514,0.0014561917115750
0.9005898940290740,0.2303834612632514,0.0017378452671784
0.9424777960769379,0.2303834612632514,0.0018930890021260
0.9843656981248019,0.2303834612632514,0.0019156505366551
1.0262536001726656,0.2303834612632514,0.0018190603472181
1.0681415022205296,0.2303834612632514,0.0016327984460029
1.1100294042683936,0.2303834612632514,0.0013960808207583
1.1519173063162575,0.2303834612632514,0.0011504666759021
1.1938052083641213,0.2303834612632514,0.0009326678974091
1.2356931104119853,0.2303834612632514,0.0007687976823929
1.2775810124598492,0.2303834612632514,0.0006708997564973
1.3194689145077132,0.2303834612632514,0.0006360996126960
1.3613568165555769,0.2303834612632514,0.0006482504993435
1.4032447186034409,0.2303834612632514,0.0006815965790721
1.4451326206513049,0.2303834612632514,0.0007057739851615
1.4870205226991688,0.2303834612632514,0.0006914029349114
1.5289084247470326,0.2303834612632514,0.0006155515580695
1.5707963267948966,0.2303834612632514,0.0004664298461707
1.6126842288427605,0.2303834612632514,0.0002467633510257
1.6545721308906245,0.2303834612632514,-0.0000246187735362
1.6964600329384882,0.2303834612632514,-0.0003133651516112
1.7383479349863524,0.2303834612632514,-0.0005726305704707
1.7802358370342162,0.2303834612632514,-0.0007486493004276
1.8221237390820799,0.2303834612632514,-0.0007886432272293
1.8640116411299441,0.2303834612632514,-0.0006503873861885
1.9058995431778079,0.2303834612632514,-0.0003121632929122
1.9477874452256716,0.2303834612632514,0.0002187528360451
1.9896753472735358,0.2303834612632514,0.0009012634874548
2.0315632493213993,0.2303834612632514,0.0016613228879387
2.0734511513692637,0.2303834612632514,0.0023997172401735
2.1153390534171272,0.2303834612632514,0.0030065116529183
2.1572269554649912,0.2303834612632514,0.0033801915715475
2.1991148575128552,0.2303834612632514,0.0034480413865219
2.2410027595607191,0.2303834612632514,0.0031835793410762
2.2828906616085827,0.2303834612632514,0.0026171650161402
2.3247785636564471,0.2303834612632514,0.0018370825412755
2.3666664657043106,0.2303834612632514,0.0009800213437650
2.4085543677521750,0.2303834612632514,0.0002113917801858
2.4504422698000385,0.2303834612632514,-0.0003029534671894
2.4923301718479025,0.2303834612632514,-0.0004310220464916
2.5342180738957665,0.2303834612632514,-0.0001107664095030
2.5761059759436304,0.2303834612632514,0.0006195372529159
2.6179938779914940,0.2303834612632514,0.0016086676278975
2.6598817800393584,0.2303834612632514,0.0026123820440116
2.7017696820872219,0.2303834612632514,0.0033552417905363
2.7436575841350863,0.2303834612632514,0.0036249828308352
2.7855454861829498,0.2303834612632514,0.0033631659323168
2.8274333882308138,0.2303834612632514,0.0027001907731441
2.8693212902786778,0.2303834612632514,0.0018994703480999
2.9112091923265417,0.2303834612632514,0.0012241021676958
2.9530970943744053,0.2303834612632514,0.0007920941423876
2.9949849964222697,0.2303834612632514,0.0005117055361376
3.0368728984701332,0.2303834612632514,0.0001724723072597
3.0787608005179976,0.2303834612632514,-0.0002901875696447
3.1206487025658611,0.2303834612632514,-0.0004244713593462
0.0209439510239320,0.2722713633111153,0.0007835291967948
0.0628318530717960,0.2722713633111153,0.0015119328975070
0.1047197551196597,0.2722713633111153,0.0013596943491887
0.1466076571675237,0.2722713633111153,0.0009453345919653
0.1884955592153876,0.2722713633111153,0.0007398256001556
0.2303834612632514,0.2722713633111153,0.0008440485670682
0.2722713633111153,0.2722713633111153,0.0010943201890701
0.3141592653589793,0.2722713633111153,0.0012758849116739
0.3560471674068433,0.2722713633111153,0.0012660949870775
0.3979350694547070,0.2722713633111153,0.0010617451212989
0.4398229715025710,0.2722713633111153,0.0007363042460915
0.4817108735504350,0.2722713633111153,0.0003855358414180
0.5235987755982989,0.2722713633111153,0.0000918728554402
0.5654866776461627,0.2722713633111153,-0.0000891720820011
0.6073745796940266,0.2722713633111153,-0.0001290778584999
0.6492624817418906,0.2722713633111153,-0.0000218438065731
0.6911503837897545,0.2722713633111153,0.0002199940443552
0.7330382858376183,0.2722713633111153,0.0005678977000949
0.7749261878854823,0.2722713633111153,0.0009798448606675
0.8168140899333461,0.2722713633111153,0.0014046566580490
0.8587019919812100,0.2722713633111153,0.0017888990069739
0.9005898940290740,0.2722713633111153,0.0020855494259064
0.9424777960769379,0.2722713633111153,0.0022624412580081
0.9843656981248019,0.2722713633111153,0.0023082138223187
1.0262536001726656,0.2722713633111153,0.0022341210241712
1.0681415022205296,0.2722713633111153,0.0020712248984311
1.1100294042683936,0.2722713633111153,0.0018637319943460
1.1519173063162575,0.2722713633111153,0.0016601107574992
1.1938052083641213,0.2722713633111153,0.0015039580617029
1.2356931104119853,0.2722713633111153,0.0014263855324803
1.2775810124598492,0.2722713633111153,0.0014411436626005
1.3194689145077132,0.2722713633111153,0.0015430143372395
1.3613568165555769,0.2722713633111153,0.0017093667291264
1.4032447186034409,0.2722713633111153,0.0019043006519128
1.4451326206513049,0.2722713633111153,0.0020845337798412
1.4870205226991688,0.2722713633111153,0.0022061079878641
1.5289084247470326,0.2722713633111153,0.0022310477711345
1.5707963267948966,0.2722713633111153,0.0021332413890478
1.6126842288427605,0.2722713633111153,0.0019029765712972
1.6545721308906245,0.2722713633111153,0.0015497024855020
1.6964600329384882,0.2722713633111153,0.0011026829086562
1.7383479349863524,0.2722713633111153,0.0006092553782435
1.7802358370342162,0.2722713633111153,0.0001304584699766
1.8221237390820799,0.2722713633111153,-0.0002660843735076
1.8640116411299441,0.2722713633111153,-0.0005158262830360
1.9058995431778079,0.2722713633111153,-0.0005687346332681
1.9477874452256716,0.2722713633111153,-0.0004009328909467
1.9896753472735358,0.2722713633111153,-0.0000241470399853
2.0315632493213993,0.2722713633111153,0.0005099115542675
2.0734511513692637,0.2722713633111153,0.0011127778045297
2.1153390534171272,0.2722713633111153,0.0016712971496637
2.1572269554649912,0.2722713633111153,0.0020675758927911
2.1991148575128552,0.2722713633111153,0.0022034992387543
2.2410027595607191,0.2722713633111153,0.0020247462470275
2.2828906616085827,0.2722713633111153,0.0015387334112842
2.3247785636564471,0.2722713633111153,0.0008218019622772
2.3666664657043106,0.2722713633111153,0.0000128046172518
2.4085543677521750,0.2722713633111153,-0.0007076432843871
2.4504422698000385,0.2722713633111153,-0.0011510719636629
2.4923301718479025,0.2722713633111153,-0.0011651248803448
2.5342180738957665,0.2722713633111153,-0.0006815646565113
2.5761059759436304,0.2722713633111153,0.0002426970982530
2.6179938779914940,0.2722713633111153,0.0014089657114931
2.6598817800393584,0.2722713633111153,0.0025050619302112
2.7017696820872219,0.2722713633111153,0.0031903130082005
2.7436575841350863,0.2722713633111153,0.0032224579577202
2.7855454861829498,0.2722713633111153,0.0025759850156566
2.8274333882308138,0.2722713633111153,0.0014833086699424
2.8693212902786778,0.2722713633111153,0.0003556024115354
2.9112091923265417,0.2722713633111153,-0.0003968110797774
2.9530970943744053,0.2722713633111153,-0.0005643356818441
2.9949849964222697,0.2722713633111153,-0.0002563830746490
3.0368728984701332,0.2722713633111153,0.0001455019271782
3.0787608005179976,0.2722713633111153,0.0002374030411273
3.1206487025658611,0.2722713633111153,0.0000110091577515
0.0209439510239320,0.3141592653589793,0.0006658631267789
0.0628318530717960,0.3141592653589793,0.0010025081127468
0.1047197551196597,0.3141592653589793,0.0006411858606862
0.1466076571675237,0.3141592653589793,0.0002226217475247
0.1884955592153876,0.3141592653589793,0.0000193135927191
0.2303834612632514,0.3141592653589793,0.0000181174974767
0.2722713633111153,0.3141592653589793,0.0001228209078614
0.3141592653589793,0.3141592653589793,0.0002725538062747
0.3560471674068433,0.3141592653589793,0.0004464761341203
0.3979350694547070,0.3141592653589793,0.0006272196685040
0.4398229715025710,0.3141592653589793,0.0007839807014793
0.4817108735504350,0.3141592653589793,0.0008836981970060
0.5235987755982989,0.3141592653589793,0.0009109597642141
0.5654866776461627,0.3141592653589793,0.0008796607630144
0.6073745796940266,0.3141592653589793,0.0008308025695287
0.6492624817418906,0.3141592653589793,0.0008189063423405
0.6911503837897545,0.3141592653589793,0.0008932642680026
0.7330382858376183,0.3141592653589793,0.0010810165840929
0.7749261878854823,0.3141592653589793,0.0013775840952870
0.8168140899333461,0.3141592653589793,0.0017470439775189
0.8587019919812100,0.3141592653589793,0.0021316837413239
0.9005898940290740,0.3141592653589793,0.0024672939237731
0.9424777960769379,0.3141592653589793,0.0026994836310275
0.9843656981248019,0.3141592653589793,0.0027965848519347
1.0262536001726656,0.3141592653589793,0.0027561974179653
1.0681415022205296,0.3141592653589793,0.0026044621145325
1.1100294042683936,0.3141592653589793,0.0023890550106274
1.1519173063162575,0.3141592653589793,0.0021681903529318
1.1938052083641213,0.3141592653589793,0.0019984184593693
1.2356931104119853,0.3141592653589793,0.0019237890383901
1.2775810124598492,0.3141592653589793,0.0019682517609485
1.3194689145077132,0.3141592653589793,0.0021322531546246
1.3613568165555769,0.3141592653589793,0.0023935912730595
1.4032447186034409,0.3141592653589793,0.0027118673212603
1.4451326206513049,0.3141592653589793,0.0030354132044028
1.4870205226991688,0.3141592653589793,0.0033093943633271
1.5289084247470326,0.3141592653589793,0.0034838504772017
1.5707963267948966,0.3141592653589793,0.0035206681511628
1.6126842288427605,0.3141592653589793,0.0033987922668692
1.6545721308906245,0.3141592653589793,0.0031172963280857
1.6964600329384882,0.3141592653589793,0.0026961850684715
1.7383479349863524,0.3141592653589793,0.0021749548200558
1.7802358370342162,0.3141592653589793,0.0016089766407839
1.8221237390820799,0.3141592653589793,0.0010637267058689
1.8640116411299441,0.3141592653589793,0.0006068675150090
1.9058995431778079,0.3141592653589793,0.0002983480048311
1.9477874452256716,0.3141592653589793,0.0001792102707487
1.9896753472735358,0.3141592653589793,0.0002606993308449
2.0315632493213993,0.3141592653589793,0.0005163149656877
2.0734511513692637,0.3141592653589793,0.0008800508663001
2.1153390534171272,0.3141592653589793,0.0012535790050134
2.1572269554649912,0.3141592653589793,0.0015232433651637
2.1991148575128552,0.3141592653589793,0.0015848087082642
2.2410027595607191,0.3141592653589793,0.0013709897512724
2.2828906616085827,0.3141592653589793,0.0008750199698482
2.3247785636564471,0.3141592653589793,0.0001635618593343
2.3666664657043106,0.3141592653589793,-0.0006260437013352
2.4085543677521750,0.3141592653589793,-0.0013065697199854
2.4504422698000385,0.3141592653589793,-0.0016792225574731
2.4923301718479025,0.3141592653589793,-0.0015857183085561
2.5342180738957665,0.3141592653589793,-0.0009657524981050
2.5761059759436304,0.3141592653589793,0.0000953253579863
2.6179938779914940,0.3141592653589793,0.0013513144938773
2.6598817800393584,0.3141592653589793,0.0024367832732262
2.7017696820872219,0.3141592653589793,0.0029755828925524
2.7436575841350863,0.3141592653589793,0.0027316756629481
2.7855454861829498,0.3141592653589793,0.0017369447908766
2.8274333882308138,0.3141592653589793,0.0003175655923096
2.8693212902786778,0.3141592653589793,-0.0010183687223548
2.9112091923265417,0.3141592653589793,-0.0017917740634847
2.9530970943744053,0.3141592653589793,-0.0017654351616425
2.9949849964222697,0.3141592653589793,-0.0010639599198248
3.0368728984701332,0.3141592653589793,-0.0001439529278183
3.0787608005179976,0.3141592653589793,0.0004097124770691
3.1206487025658611,0.3141592653589793,0.0002585842331901
0.0209439510239320,0.3560471674068433,0.0005252258393308
0.0628318530717960,0.3560471674068433,0.0006552433510109
0.1047197551196597,0.3560471674068433,0.0002268063656037
0.1466076571675237,0.3560471674068433,-0.0002924367644919
0.1884955592153876,0.3560471674068433,-0.0007299555756204
0.2303834612632514,0.3560471674068433,-0.0009963690384824
0.2722713633111153,0.3560471674068433,-0.0009878773457146
0.3141592653589793,0.3560471674068433,-0.0006348532776494
0.3560471674068433,0.3560471674068433,0.0000217498890702
0.3979350694547070,0.3560471674068433,0.0008248686621428
0.4398229715025710,0.3560471674068433,0.0015683472335137
0.4817108735504350,0.3560471674068433,0.0020812535217205
0.5235987755982989,0.3560471674068433,0.0022832716587455
0.5654866776461627,0.3560471674068433,0.0021974585365623
0.6073745796940266,0.3560471674068433,0.0019280318767332
0.6492624817418906,0.3560471674068433,0.0016181132399864
0.6911503837897545,0.3560471674068433,0.0014031610572296
0.7330382858376183,0.3560471674068433,0.0013735622237920
0.7749261878854823,0.3560471674068433,0.0015549796832870
0.8168140899333461,0.3560471674068433,0.0019087958092074
0.8587019919812100,0.3560471674068433,0.0023492953849653
0.9005898940290740,0.3560471674068433,0.0027705690869169
0.9424777960769379,0.3560471674068433,0.0030749938705117
0.9843656981248019,0.3560471674068433,0.0031962475658498
1.0262536001726656,0.3560471674068433,0.0031123482895878
1.0681415022205296,0.3560471674068433,0.0028472413342759
1.1100294042683936,0.3560471674068433,0.0024621901494895
1.1519173063162575,0.3560471674068433,0.0020401618683208
1.1938052083641213,0.3560471674068433,0.0016673368862066
1.2356931104119853,0.3560471674068433,0.0014158451218169
1.2775810124598492,0.3560471674068433,0.0013310040621342
1.3194689145077132,0.3560471674068433,0.0014249692821211
1.3613568165555769,0.3560471674068433,0.0016771517569056
1.4032447186034409,0.3560471674068433,0.0020403783738661
1.4451326206513049,0.3560471674068433,0.0024508648229455
1.4870205226991688,0.3560471674068433,0.0028397524837624
1.5289084247470326,0.3560471674068433,0.0031441583736973
1.5707963267948966,0.3560471674068433,0.0033161984771592
1.6126842288427605,0.3560471674068433,0.0033290504834644
1.6545721308906245,0.3560471674068433,0.0031796710913539
1.6964600329384882,0.3560471674068433,0.0028882201341129
1.7383479349863524,0.3560471674068433,0.0024945780473835
1.7802358370342162,0.3560471674068433,0.0020525892014547
1.8221237390820799,0.3560471674068433,0.0016227974476499
1.8640116411299441,0.3560471674068433,0.0012644125076802
1.9058995431778079,0.3560471674068433,0.0010270615067094
1.9477874452256716,0.3560471674068433,0.0009426905639847
1.9896753472735358,0.3560471674068433,0.0010180763662642
2.0315632493213993,0.3560471674068433,0.0012290173312466
2.0734511513692637,0.3560471674068433,0.0015182553604904
2.1153390534171272,0.3560471674068433,0.0017998582982310
2.1572269554649912,0.3560471674068433,0.0019722520788525
2.1991148575128552,0.3560471674068433,0.0019398557170116
2.2410027595607191,0.3560471674068433,0.0016398817575209
2.2828906616085827,0.3560471674068433,0.0010677387661793
2.3247785636564471,0.3560471674068433,0.0002930571764066
2.3666664657043106,0.3560471674068433,-0.0005407501380783
2.4085543677521750,0.3560471674068433,-0.0012376997854240
2.4504422698000385,0.3560471674068433,-0.0015916007178465
2.4923301718479025,0.3560471674068433,-0.0014450229934586
2.5342180738957665,0.3560471674068433,-0.0007537273978184
2.5761059759436304,0.3560471674068433,0.0003631242780546
2.6179938779914940,0.3560471674068433,0.0016142263152696
2.6598817800393584,0.3560471674068433,0.0025946144249263
2.7017696820872219,0.3560471674068433,0.0029164970462467
2.7436575841350863,0.3560471674068433,0.0023764171999110
2.7855454861829498,0.3560471674068433,0.0010805337175475
2.8274333882308138,0.3560471674068433,-0.0005557624775112
2.8693212902786778,0.3560471674068433,-0.0019609583279634
2.9112091923265417,0.3560471674068433,-0.0026482921227109
2.9530970943744053,0.3560471674068433,-0.0024244762211489
2.9949849964222697,0.3560471674068433,-0.0014731540828314
3.0368728984701332,0.3560471674068433,-0.0002932116934231
3.0787608005179976,0.3560471674068433,0.0004836068177733
3.1206487025658611,0.3560471674068433,0.0003844712637870
0.0209439510239320,0.3979350694547070,0.0004685447591236
0.0628318530717960,0.3979350694547070,0.0005723996240453
0.1047197551196597,0.3979350694547070,0.0000754313447986
0.1466076571675237,0.3979350694547070,-0.0006864349141384
0.1884955592153876,0.3979350694547070,-0.0014537027055810
0.2303834612632514,0.3979350694547070,-0.0019182053678639
0.2722713633111153,0.3979350694547070,-0.0018098363356944
0.3141592653589793,0.3979350694547070,-0.0010499298595346
0.3560471674068433,0.3979350694547070,0.0001919127858794
0.3979350694547070,0.3979350694547070,0.0015776228849416
0.4398229715025710,0.3979350694547070,0.0027473574578574
0.4817108735504350,0.3979350694547070,0.0034458355824558
0.5235987755982989,0.3979350694547070,0.0035850256294570
0.5654866776461627,0.3979350694547070,0.0032429369742202
0.6073745796940266,0.3979350694547070,0.0026164213778270
0.6492624817418906,0.3979350694547070,0.0019498001732585
0.6911503837897545,0.3979350694547070,0.0014616123099218
0.7330382858376183,0.3979350694547070,0.0012889567720267
0.7749261878854823,0.3979350694547070,0.0014613503342704
0.8168140899333461,0.3979350694547070,0.0019060989356874
0.8587019919812100,0.3979350694547070,0.0024786660446054
0.9005898940290740,0.3979350694547070,0.0030066491896388
0.9424777960769379,0.3979350694547070,0.0033349750334679
0.9843656981248019,0.3979350694547070,0.0033618726367570
1.0262536001726656,0.3979350694547070,0.0030588521103501
1.0681415022205296,0.3979350694547070,0.0024722185724002
1.1100294042683936,0.3979350694547070,0.0017077913246639
1.1519173063162575,0.3979350694547070,0.0009038849675644
1.1938052083641213,0.3979350694547070,0.0001997232821085
1.2356931104119853,0.3979350694547070,-0.0002931495707266
1.2775810124598492,0.3979350694547070,-0.0005103799013142
1.3194689145077132,0.3979350694547070,-0.0004421155975305
1.3613568165555769,0.3979350694547070,-0.0001284526175533
1.4032447186034409,0.3979350694547070,0.0003538626774369
1.4451326206513049,0.3979350694547070,0.0009090418549045
1.4870205226991688,0.3979350694547070,0.0014399858932961
1.5289084247470326,0.3979350694547070,0.0018632181129756
1.5707963267948966,0.3979350694547070,0.0021196099459349
1.6126842288427605,0.3979350694547070,0.0021806424279609
1.6545721308906245,0.3979350694547070,0.0020504878486813
1.6964600329384882,0.3979350694547070,0.0017642269982312
1.7383479349863524,0.3979350694547070,0.0013823580837991
1.7802358370342162,0.3979350694547070,0.0009817766129894
1.8221237390820799,0.3979350694547070,0.0006438481559663
1.8640116411299441,0.3979350694547070,0.0004409879279930
1.9058995431778079,0.3979350694547070,0.0004238929450471
1.9477874452256716,0.3979350694547070,0.0006117235603968
1.9896753472735358,0.3979350694547070,0.0009868940016267
2.0315632493213993,0.3979350694547070,0.0014950884466260
2.0734511513692637,0.3979350694547070,0.0020504109270323
2.1153390534171272,0.3979350694547070,0.0025456284360970
2.1572269554649912,0.3979350694547070,0.0028678515793439
2.1991148575128552,0.3979350694547070,0.0029196485738086
2.2410027595607191,0.3979350694547070,0.0026437304979288
2.2828906616085827,0.3979350694547070,0.0020463832369011
2.3247785636564471,0.3979350694547070,0.0012122842447468
2.3666664657043106,0.3979350694547070,0.0003028340854958
2.4085543677521750,0.3979350694547070,-0.0004676920655937
2.4504422698000385,0.3979350694547070,-0.0008792950424068
2.4923301718479025,0.3979350694547070,-0.0007712270430837
2.5342180738957665,0.3979350694547070,-0.0001107451960358
2.5761059759436304,0.3979350694547070,0.0009579287448180
2.6179938779914940,0.3979350694547070,0.0021140507976978
2.6598817800393584,0.3979350694547070,0.0029339123521757
2.7017696820872219,0.3979350694547070,0.0030359303915550
2.7436575841350863,0.3979350694547070,0.0022536828024529
2.7855454861829498,0.3979350694547070,0.0007542723584018
2.8274333882308138,0.3979350694547070,-0.0009824713429674
2.8693212902786778,0.3979350694547070,-0.0023473858118417
2.9112091923265417,0.3979350694547070,-0.0028706517322037
2.9530970943744053,0.3979350694547070,-0.0024341530285561
2.9949849964222697,0.3979350694547070,-0.0013182579364579
3.0368728984701332,0.3979350694547070,-0.0000788049412912
3.0787608005179976,0.3979350694547070,0.0006660039723062
3.1206487025658611,0.3979350694547070,0.0004727669660995
0.0209439510239320,0.4398229715025710,0.0005163279141506
0.0628318530717960,0.4398229715025710,0.0006938271765283
0.1047197551196597,0.4398229715025710,0.0000866847329657
0.1466076571675237,0.4398229715025710,-0.0009459285142175
0.1884955592153876,0.4398229715025710,-0.0019455209245509
0.2303834612632514,0.4398229715025710,-0.0024195754655740
0.2722713633111153,0.4398229715025710,-0.0020569485245838
0.3141592653589793,0.4398229715025710,-0.0008770066140169
0.3560471674068433,0.4398229715025710,0.0007954914462522
0.3979350694547070,0.4398229715025710,0.0024891452856797
0.4398229715025710,0.4398229715025710,0.0037709121815981
0.4817108735504350,0.4398229715025710,0.0043759774810797
0.5235987755982989,0.4398229715025710,0.0042582823965747
0.5654866776461627,0.4398229715025710,0.0035724972570317
0.6073745796940266,0.4398229715025710,0.0026068599140183
0.6492624817418906,0.4398229715025710,0.0016889457442195
0.6911503837897545,0.4398229715025710,0.0010908685198086
0.7330382858376183,0.4398229715025710,0.0009598430070503
0.7749261878854823,0.4398229715025710,0.0012904376039071
0.8168140899333461,0.4398229715025710,0.0019406549167267
0.8587019919812100,0.4398229715025710,0.0026818114862504
0.9005898940290740,0.4398229715025710,0.0032654504655552
0.9424777960769379,0.4398229715025710,0.0034891964188197
0.9843656981248019,0.4398229715025710,0.0032460827363572
1.0262536001726656,0.4398229715025710,0.0025470213655714
1.0681415022205296,0.4398229715025710,0.0015127639065871
1.1100294042683936,0.4398229715025710,0.0003390639449774
1.1519173063162575,0.4398229715025710,-0.0007544994785096
1.1938052083641213,0.4398229715025710,-0.0015773521268070
1.2356931104119853,0.4398229715025710,-0.0020079058600242
1.2775810124598492,0.4398229715025710,-0.0020112783455544
1.3194689145077132,0.4398229715025710,-0.0016334848112239
1.3613568165555769,0.4398229715025710,-0.0009784639002930
1.4032447186034409,0.4398229715025710,-0.0001781984472908
1.4451326206513049,0.4398229715025710,0.0006345964625541
1.4870205226991688,0.4398229715025710,0.0013457097603424
1.5289084247470326,0.4398229715025710,0.0018696271061504
1.5707963267948966,0.4398229715025710,0.0021528332504864
1.6126842288427605,0.4398229715025710,0.0021734812738708
1.6545721308906245,0.4398229715025710,0.0019402219557015
1.6964600329384882,0.4398229715025710,0.0014916178648280
1.7383479349863524,0.4398229715025710,0.0008957336235884
1.7802358370342162,0.4398229715025710,0.0002476563384481
1.8221237390820799,0.4398229715025710,-0.0003382714715348
1.8640116411299441,0.4398229715025710,-0.0007437826333851
1.9058995431778079,0.4398229715025710,-0.0008687278565311
1.9477874452256716,0.4398229715025710,-0.0006549542413876
1.9896753472735358,0.4398229715025710,-0.0001046410552752
2.0315632493213993,0.4398229715025710,0.0007134371135642
2.0734511513692637,0.4398229715025710,0.0016724094910388
2.1153390534171272,0.4398229715025710,0.0026087881893591
2.1572269554649912,0.4398229715025710,0.0033523671842686
2.1991148575128552,0.4398229715025710,0.0037593587570584
2.2410027595607191,0.4398229715025710,0.0037438715039195
2.2828906616085827,0.4398229715025710,0.0033026659736368
2.3247785636564471,0.4398229715025710,0.0025273063086857
2.3666664657043106,0.4398229715025710,0.0015974391248390
2.4085543677521750,0.4398229715025710,0.0007504855249461
2.4504422698000385,0.4398229715025710,0.0002275160009892
2.4923301718479025,0.4398229715025710,0.0002026008211216
2.5342180738957665,0.4398229715025710,0.0007125551161460
2.5761059759436304,0.4398229715025710,0.0016127847984921
2.6179938779914940,0.4398229715025710,0.0025870305671307
2.6598817800393584,0.4398229715025710,0.0032277947836881
2.7017696820872219,0.4398229715025710,0.0031789417296948
2.7436575841350863,0.4398229715025710,0.0022985764491756
2.7855454861829498,0.4398229715025710,0.0007698685977617
2.8274333882308138,0.4398229715025710,-0.0009190777420280
2.8693212902786778,0.4398229715025710,-0.0021584710501199
2.9112091923265417,0.4398229715025710,-0.0024977349033277
2.9530970943744053,0.4398229715025710,-0.0018757877012665
2.9949849964222697,0.4398229715025710,-0.0006627596440447
3.0368728984701332,0.4398229715025710,0.0005121572740849
3.0787608005179976,0.4398229715025710,0.0010406499713016
3.1206487025658611,0.4398229715025710,0.0005844960103751
0.0209439510239320,0.4817108735504350,0.0006354348441079
0.0628318530717960,0.4817108735504350,0.0009242036068632
0.1047197551196597,0.4817108735504350,0.0002224259438903
0.1466076571675237,0.4817108735504350,-0.0009647595375364
0.1884955592153876,0.4817108735504350,-0.0019963341188221
0.2303834612632514,0.4817108735504350,-0.0023190318960888
0.2722713633111153,0.4817108735504350,-0.0016997047440435
0.3141592653589793,0.4817108735504350,-0.0002921455664890
0.3560471674068433,0.4817108735504350,0.0014753603377882
0.3979350694547070,0.4817108735504350,0.0030965741731825
0.4398229715025710,0.4817108735504350,0.0041632606980877
0.4817108735504350,0.4817108735504350,0.0044682576286816
0.5235987755982989,0.4817108735504350,0.0040343284571907
0.5654866776461627,0.4817108735504350,0.0030842984693278
0.6073745796940266,0.4817108735504350,0.0019650176045620
0.6492624817418906,0.4817108735504350,0.0010414116206934
0.6911503837897545,0.4817108735504350,0.0005890030207110
0.7330382858376183,0.4817108735504350,0.0007177571230788
0.7749261878854823,0.4817108735504350,0.0013492961481669
0.8168140899333461,0.4817108735504350,0.0022504062559470
0.8587019919812100,0.4817108735504350,0.0031086862136038
0.9005898940290740,0.4817108735504350,0.0036263575024040
0.9424777960769379,0.4817108735504350,0.0036058459108201
0.9843656981248019,0.4817108735504350,0.0030042101031214
1.0262536001726656,0.4817108735504350,0.0019416715153000
1.0681415022205296,0.4817108735504350,0.0006617154615898
1.1100294042683936,0.4817108735504350,-0.0005450261954567
1.1519173063162575,0.4817108735504350,-0.0014276908856719
1.1938052083641213,0.4817108735504350,-0.0018422687611288
1.2356931104119853,0.4817108735504350,-0.0017759826315736
1.2775810124598492,0.4817108735504350,-0.0013249747334352
1.3194689145077132,0.4817108735504350,-0.0006417903374872
1.3613568165555769,0.4817108735504350,0.0001201802078208
1.4032447186034409,0.4817108735504350,0.0008427528245627
1.4451326206513049,0.4817108735504350,0.0014525496930107
1.4870205226991688,0.4817108735504350,0.0019125712021438
1.5289084247470326,0.4817108735504350,0.0022094548500258
1.5707963267948966,0.4817108735504350,0.0023445827659759
1.6126842288427605,0.4817108735504350,0.0023285929321306
1.6545721308906245,0.4817108735504350,0.0021753905095389
1.6964600329384882,0.4817108735504350,0.0018953224986585
1.7383479349863524,0.4817108735504350,0.0014931943387380
1.7802358370342162,0.4817108735504350,0.0009781119496434
1.8221237390820799,0.4817108735504350,0.0003846136447375
1.8640116411299441,0.4817108735504350,-0.0002074661126503
1.9058995431778079,0.4817108735504350,-0.0006723688191690
1.9477874452256716,0.4817108735504350,-0.0008665487115113
1.9896753472735358,0.4817108735504350,-0.0006776737631600
2.0315632493213993,0.4817108735504350,-0.0000728150973150
2.0734511513692637,0.4817108735504350,0.0008766685765758
2.1153390534171272,0.4817108735504350,0.0020045582576835
2.1572269554649912,0.4817108735504350,0.0030893679580319
2.1991148575128552,0.4817108735504350,0.0039100807208832
2.2410027595607191,0.4817108735504350,0.0043020555641833
2.2828906616085827,0.4817108735504350,0.0041999245021083
2.3247785636564471,0.4817108735504350,0.0036581052007012
2.3666664657043106,0.4817108735504350,0.0028432169531254
2.4085543677521750,0.4817108735504350,0.0019968524540102
2.4504422698000385,0.4817108735504350,0.0013728895540335
2.4923301718479025,0.4817108735504350,0.0011613734467941
2.5342180738957665,0.4817108735504350,0.0014195944200610
2.5761059759436304,0.4817108735504350,0.0020357652873582
2.6179938779914940,0.4817108735504350,0.0027455862252044
2.6598817800393584,0.4817108735504350,0.0032060253426889
2.7017696820872219,0.4817108735504350,0.0031124226352759
2.7436575841350863,0.4817108735504350,0.0023312266514779
2.7855454861829498,0.4817108735504350,0.0010027339962231
2.8274333882308138,0.4817108735504350,-0.0004533366152963
2.8693212902786778,0.4817108735504350,-0.0014817800414901
2.9112091923265417,0.4817108735504350,-0.0016554019255570
2.9530970943744053,0.4817108735504350,-0.0009257414166259
2.9949849964222697,0.4817108735504350,0.0003015845122658
3.0368728984701332,0.4817108735504350,0.0013413959211114
3.0787608005179976,0.4817108735504350,0.0015690938949521
3.1206487025658611,0.4817108735504350,0.0007395713503696
0.0209439510239320,0.5235987755982989,0.0007805572875821
0.0628318530717960,0.5235987755982989,0.0012016030805946
0.1047197551196597,0.5235987755982989,0.0005013505970947
0.1466076571675237,0.5235987755982989,-0.0006468803780277
0.1884955592153876,0.5235987755982989,-0.0015246190024314
0.2303834612632514,0.5235987755982989,-0.0016469633903777
0.2722713633111153,0.5235987755982989,-0.0009192830174800
0.3141592653589793,0.5235987755982989,0.0004021857663719
0.3560471674068433,0.5235987755982989,0.0018794909180748
0.3979350694547070,0.5235987755982989,0.0030802487327266
0.4398229715025710,0.5235987755982989,0.0037070260139149
0.4817108735504350,0.5235987755982989,0.0036538912355910
0.5235987755982989,0.5235987755982989,0.0030104944429690
0.5654866776461627,0.5235987755982989,0.0020292750984523
0.6073745796940266,0.5235987755982989,0.0010555581830372
0.6492624817418906,0.5235987755982989,0.0004255524369303
0.6911503837897545,0.5235987755982989,0.0003594730394463
0.7330382858376183,0.5235987755982989,0.0008890968188253
0.7749261878854823,0.5235987755982989,0.0018479559471321
0.8168140899333461,0.5235987755982989,0.0029276187756200
0.8587019919812100,0.5235987755982989,0.0037802561676668
0.9005898940290740,0.5235987755982989,0.0041338105252779
0.9424777960769379,0.5235987755982989,0.0038823495834355
0.9843656981248019,0.5235987755982989,0.0031195467843248
1.0262536001726656,0.5235987755982989,0.0020983209174603
1.0681415022205296,0.5235987755982989,0.0011256005328659
1.1100294042683936,0.5235987755982989,0.0004329625743170
1.1519173063162575,0.5235987755982989,0.0000853795515456
1.1938052083641213,0.5235987755982989,-0.0000186069835014
1.2356931104119853,0.5235987755982989,-0.0000483802492510
1.2775810124598492,0.5235987755982989,-0.0001037896521149
1.3194689145077132,0.5235987755982989,-0.0001411953347462
1.3613568165555769,0.5235987755982989,-0.0000323506478258
1.4032447186034409,0.5235987755982989,0.0002903658600242
1.4451326206513049,0.5235987755982989,0.0007446048151116
1.4870205226991688,0.5235987755982989,0.0011499777216562
1.5289084247470326,0.5235987755982989,0.0013476239148329
1.5707963267948966,0.5235987755982989,0.0012650283993025
1.6126842288427605,0.5235987755982989,0.0009093025249978
1.6545721308906245,0.5235987755982989,0.0003545975234937
1.6964600329384882,0.5235987755982989,-0.0002443379932847
1.7383479349863524,0.5235987755982989,-0.0006633933806100
1.7802358370342162,0.5235987755982989,-0.0007127040654663
1.8221237390820799,0.5235987755982989,-0.0003822395498686
1.8640116411299441,0.5235987755982989,0.0001297391848665
1.9058995431778079,0.5235987755982989,0.0005640311185026
1.9477874452256716,0.5235987755982989,0.0007902380327277
1.9896753472735358,0.5235987755982989,0.0008775473813568
2.0315632493213993,0.5235987755982989,0.0010175151701448
2.0734511513692637,0.5235987755982989,0.0013838617029500
2.1153390534171272,0.5235987755982989,0.0020266413688528
2.1572269554649912,0.5235987755982989,0.0028474709893387
2.1991148575128552,0.5235987755982989,0.0036475974828460
2.2410027595607191,0.5235987755982989,0.0042115436157499
2.2828906616085827,0.5235987755982989,0.0043878413613618
2.3247785636564471,0.5235987755982989,0.0041411397773516
2.3666664657043106,0.5235987755982989,0.0035635702094960
2.4085543677521750,0.5235987755982989,0.0028442740632253
2.4504422698000385,0.5235987755982989,0.0022064903190988
2.4923301718479025,0.5235987755982989,0.0018318333778882
2.5342180738957665,0.5235987755982989,0.0017979050625181
2.5761059759436304,0.5235987755982989,0.0020523632874072
2.6179938779914940,0.5235987755982989,0.0024309048988558
2.6598817800393584,0.5235987755982989,0.0027073163314628
2.7017696820872219,0.5235987755982989,0.0026606485920886
2.7436575841350863,0.5235987755982989,0.0021586652714096
2.7855454861829498,0.5235987755982989,0.0012504953599430
2.8274333882308138,0.5235987755982989,0.0002157630456439
2.8693212902786778,0.5235987755982989,-0.0005079740108460
2.9112091923265417,0.5235987755982989,-0.0005371394814033
2.9530970943744053,0.5235987755982989,0.0002028030580992
2.9949849964222697,0.5235987755982989,0.0013464154229306
3.0368728984701332,0.5235987755982989,0.0022090436086452
3.0787608005179976,0.5235987755982989,0.0021391313466690
3.1206487025658611,0.5235987755982989,0.0009215057387306
0.0209439510239320,0.5654866776461627,0.0009173214043715
0.0628318530717960,0.5654866776461627,0.0014991987665839
0.1047197551196597,0.5654866776461627,0.0009388176657872
0.1466076571675237,0.5654866776461627,0.0000117254459859
0.1884955592153876,0.5654866776461627,-0.0006119212956353
0.2303834612632514,0.5654866776461627,-0.0005987980364044
0.2722713633111153,0.5654866776461627,0.0000099206500086
0.3141592653589793,0.5654866776461627,0.0009274578100258
0.3560471674068433,0.5654866776461627,0.0018057002437315
0.3979350694547070,0.5654866776461627,0.0023754910138414
0.4398229715025710,0.5654866776461627,0.0025056876375955
0.4817108735504350,0.5654866776461627,0.0022029496187574
0.5235987755982989,0.5654866776461627,0.0015922043755650
0.5654866776461627,0.5654866776461627,0.0008919110909007
0.6073745796940266,0.5654866776461627,0.0003681911530617
0.6492624817418906,0.5654866776461627,0.0002571398691806
0.6911503837897545,0.5654866776461627,0.0006772375765449
0.7330382858376183,0.5654866776461627,0.0015743105489967
0.7749261878854823,0.5654866776461627,0.0027300965654857
0.8168140899333461,0.5654866776461627,0.0038357974254968
0.8587019919812100,0.5654866776461627,0.0046050092446746
0.9005898940290740,0.5654866776461627,0.0048837210851356
0.9424777960769379,0.5654866776461627,0.0047078969965628
0.9843656981248019,0.5654866776461627,0.0042673204322563
1.0262536001726656,0.5654866776461627,0.0037720452173178
1.0681415022205296,0.5654866776461627,0.0032877344067378
1.1100294042683936,0.5654866776461627,0.0026766920693178
1.1519173063162575,0.5654866776461627,0.0017811816197063
1.1938052083641213,0.5654866776461627,0.0008087884555293
1.2356931104119853,0.5654866776461627,0.0004651851093365
1.2775810124598492,0.5654866776461627,0.0011341867616356
1.3194689145077132,0.5654866776461627,0.0016913831265413
1.3613568165555769,0.5654866776461627,0.0010620508375106
1.4032447186034409,0.5654866776461627,0.0012336023082510
1.4451326206513049,0.5654866776461627,0.0027071751419459
1.4870205226991688,0.5654866776461627,0.0015073903484200
1.5289084247470326,0.5654866776461627,-0.0002255999368456
1.5707963267948966,0.5654866776461627,-0.0006350128523491
1.6126842288427605,0.5654866776461627,-0.0006597144018516
1.6545721308906245,0.5654866776461627,0.0006936602050623
1.6964600329384882,0.5654866776461627,0.0012448416991932
1.7383479349863524,0.5654866776461627,-0.0007209109297246
1.7802358370342162,0.5654866776461627,-0.0009468640931598
1.8221237390820799,0.5654866776461627,-0.0003472753173684
1.8640116411299441,0.5654866776461627,-0.0007287802146168
1.9058995431778079,0.5654866776461627,-0.0007288718435414
1.9477874452256716,0.5654866776461627,0.0005040934652527
1.9896753472735358,0.5654866776461627,0.0021774229999381
2.0315632493213993,0.5654866776461627,0.0033861512008464
2.0734511513692637,0.5654866776461627,0.0039141758574311
2.1153390534171272,0.5654866776461627,0.0040225532993432
2.1572269554649912,0.5654866776461627,0.0040268777427352
2.1991148575128552,0.5654866776461627,0.0040744845915248
2.2410027595607191,0.5654866776461627,0.0041374996661454
2.2828906616085827,0.5654866776461627,0.0041091835509088
2.3247785636564471,0.5654866776461627,0.0039039987636431
2.3666664657043106,0.5654866776461627,0.0035124711073364
2.4085543677521750,0.5654866776461627,0.0030031462022027
2.4504422698000385,0.5654866776461627,0.0024862735517062
2.4923301718479025,0.5654866776461627,0.0020642908741886
2.5342180738957665,0.5654866776461627,0.0017956510060197
2.5761059759436304,0.5654866776461627,0.0016869057254998
2.6179938779914940,0.5654866776461627,0.0017045133658011
2.6598817800393584,0.5654866776461627,0.0017817082685667
2.7017696820872219,0.5654866776461627,0.0018143515656899
2.7436575841350863,0.5654866776461627,0.0016815615597605
2.7855454861829498,0.5654866776461627,0.0013245261051127
2.8274333882308138,0.5654866776461627,0.0008425106713781
2.8693212902786778,0.5654866776461627,0.0005047188038509
2.9112091923265417,0.5654866776461627,0.0006167976764337
2.9530970943744053,0.5654866776461627,0.0012913499749343
2.9949849964222697,0.5654866776461627,0.0022665307077978
3.0368728984701332,0.5654866776461627,0.0029324660691461
3.0787608005179976,0.5654866776461627,0.0026279061583064
3.1206487025658611,0.5654866776461627,0.0010957404902072
0.0209439510239320,0.6073745796940266,0.0010257715074888
0.0628318530717960,0.6073745796940266,0.0017984107044202
0.1047197551196597,0.6073745796940266,0.0015005949358371
0.1466076571675237,0.6073745796940266,0.0009056417220861
0.1884955592153876,0.6073745796940266,0.0005394747291787
0.2303834612632514,0.6073745796940266,0.0005595536487832
0.2722713633111153,0.6073745796940266,0.0008352479326659
0.3141592653589793,0.6073745796940266,0.0011302864538982
0.3560471674068433,0.6073745796940266,0.0012644965732798
0.3979350694547070,0.6073745796940266,0.0011832082429151
0.4398229715025710,0.6073745796940266,0.0009358964889761
0.4817108735504350,0.6073745796940266,0.0006179530745589
0.5235987755982989,0.6073745796940266,0.0003326301417035
0.5654866776461627,0.6073745796940266,0.0001866683732139
0.6073745796940266,0.6073745796940266,0.0002886290659343
0.6492624817418906,0.6073745796940266,0.0007211315696218
0.6911503837897545,0.6073745796940266,0.0014971377030248
0.7330382858376183,0.6073745796940266,0.0025343766368640
0.7749261878854823,0.6073745796940266,0.0036697830987316
0.8168140899333461,0.6073745796940266,0.0047133646886632
0.8587019919812100,0.6073745796940266,0.0055241301917002
0.9005898940290740,0.6073745796940266,0.0060647314271398
0.9424777960769379,0.6073745796940266,0.0063678723188081
0.9843656981248019,0.6073745796940266,0.0063885902466685
1.0262536001726656,0.6073745796940266,0.0058707196129069
1.0681415022205296,0.6073745796940266,0.0045668827055141
1.1100294042683936,0.6073745796940266,0.0030494366761989
1.1519173063162575,0.6073745796940266,0.0028460082531438
1.1938052083641213,0.6073745796940266,0.0026088009888383
1.2356931104119853,0.6073745796940266,0.0008377215376467
1.2775810124598492,0.6073745796940266,-0.0016280860312796
1.3194689145077132,0.6073745796940266,0.0049716977064818
1.3613568165555769,0.6073745796940266,0.0054011871995891
1.4032447186034409,0.6073745796940266,0.0055912420146374
1.4451326206513049,0.6073745796940266,0.0053562970705437
1.4870205226991688,0.6073745796940266,0.0052267065540585
1.5289084247470326,0.6073745796940266,0.0051895017585143
1.5707963267948966,0.6073745796940266,0.0051333739387281
1.6126842288427605,0.6073745796940266,0.0050319805053717
1.6545721308906245,0.6073745796940266,0.0049584987519067
1.6964600329384882,0.6073745796940266,0.0050454074313082
1.7383479349863524,0.6073745796940266,0.0052687318599736
1.7802358370342162,0.6073745796940266,0.0049310831570470
1.8221237390820799,0.6073745796940266,0.0039471158679524
1.8640116411299441,0.6073745796940266,-0.0021528651832200
1.9058995431778079,0.6073745796940266,-0.0003439466910339
1.9477874452256716,0.6073745796940266,0.0015934298504673
1.9896753472735358,0.6073745796940266,0.0020433780415460
2.0315632493213993,0.6073745796940266,0.0030763940539121
2.0734511513692637,0.6073745796940266,0.0052714968991751
2.1153390534171272,0.6073745796940266,0.0067039362707745
2.1572269554649912,0.6073745796940266,0.0068252272156369
2.1991148575128552,0.6073745796940266,0.0061018992650803
2.2410027595607191,0.6073745796940266,0.0050976629874397
2.2828906616085827,0.6073745796940266,0.0041450109890142
2.3247785636564471,0.6073745796940266,0.0033740510800664
2.3666664657043106,0.6073745796940266,0.0028085358531837
2.4085543677521750,0.6073745796940266,0.0024165841071053
2.4504422698000385,0.6073745796940266,0.0021258783081990
2.4923301718479025,0.6073745796940266,0.0018469006650921
2.5342180738957665,0.6073745796940266,0.0015192187991793
2.5761059759436304,0.6073745796940266,0.0011559097793405
2.6179938779914940,0.6073745796940266,0.0008477434073786
2.6598817800393584,0.6073745796940266,0.0007060800009393
2.7017696820872219,0.6073745796940266,0.0007705683127677
2.7436575841350863,0.6073745796940266,0.0009607466380390
2.7855454861829498,0.6073745796940266,0.0011349905267650
2.8274333882308138,0.6073745796940266,0.0012200347379032
2.8693212902786778,0.6073745796940266,0.0012975285319941
2.9112091923265417,0.6073745796940266,0.0015606887269197
2.9530970943744053,0.6073745796940266,0.0021433106091819
2.9949849964222697,0.6073745796940266,0.0029150247911469
3.0368728984701332,0.6073745796940266,0.0033989623916513
3.0787608005179976,0.6073745796940266,0.0029522852539472
3.1206487025658611,0.6073745796940266,0.0012272726041457
0.0209439510239320,0.6492624817418906,0.0010950176038086
0.0628318530717960,0.6492624817418906,0.0020682461385105
0.1047197551196597,0.6492624817418906,0.0020960619297636
0.1466076571675237,0.6492624817418906,0.0018549035793156
0.1884955592153876,0.6492624817418906,0.0016820840144478
0.2303834612632514,0.6492624817418906,0.0015833043592026
0.2722713633111153,0.6492624817418906,0.0014029723937552
0.3141592653589793,0.6492624817418906,0.0010208716403945
0.3560471674068433,0.6492624817418906,0.0004640163952758
0.3979350694547070,0.6492624817418906,-0.0001044458256869
0.4398229715025710,0.6492624817418906,-0.0004840940049871
0.4817108735504350,0.6492624817418906,-0.0005457467427341
0.5235987755982989,0.6492624817418906,-0.0002789735412101
0.5654866776461627,0.6492624817418906,0.0002370589843621
0.6073745796940266,0.6492624817418906,0.0008984903360703
0.6492624817418906,0.6492624817418906,0.0016307096450072
0.6911503837897545,0.6492624817418906,0.0024154433854653
0.7330382858376183,0.6492624817418906,0.0032853427687609
0.7749261878854823,0.6492624817418906,0.0042806737205425
0.8168140899333461,0.6492624817418906,0.0053978172741100
0.8587019919812100,0.6492624817418906,0.0065609600738517
0.9005898940290740,0.6492624817418906,0.0075656053104071
0.9424777960769379,0.6492624817418906,0.0079547205087583
0.9843656981248019,0.6492624817418906,0.0071222793748528
1.0262536001726656,0.6492624817418906,0.0053933827309015
1.0681415022205296,0.6492624817418906,0.0050827922937770
1.1100294042683936,0.6492624817418906,0.0038312327709243
1.1519173063162575,0.6492624817418906,0.0031886469590903
1.1938052083641213,0.6492624817418906,0.0055917562747262
1.2356931104119853,0.6492624817418906,0.0056631898643370
1.2775810124598492,0.6492624817418906,0.0047454776012958
1.3194689145077132,0.6492624817418906,0.0048234004814613
1.3613568165555769,0.6492624817418906,0.0054856357492807
1.4032447186034409,0.6492624817418906,0.0060198219423838
1.4451326206513049,0.6492624817418906,0.0063139200406618
1.4870205226991688,0.6492624817418906,0.0064051893763652
1.5289084247470326,0.6492624817418906,0.0063282466091914
1.5707963267948966,0.6492624817418906,0.0061167817723717
1.6126842288427605,0.6492624817418906,0.0058204895960934
1.6545721308906245,0.6492624817418906,0.0055067827222758
1.6964600329384882,0.6492624817418906,0.0052434823837885
1.7383479349863524,0.6492624817418906,0.0050628105516013
1.7802358370342162,0.6492624817418906,0.0049332104409826
1.8221237390820799,0.6492624817418906,0.0048803663811086
1.8640116411299441,0.6492624817418906,0.0054312041530436
1.9058995431778079,0.6492624817418906,0.0066680075346096
1.9477874452256716,0.6492624817418906,0.0061470049574341
1.9896753472735358,0.6492624817418906,0.0043169522731547
2.0315632493213993,0.6492624817418906,0.0044068092898702
2.0734511513692637,0.6492624817418906,0.0053783471067262
2.1153390534171272,0.6492624817418906,0.0061738028011049
2.1572269554649912,0.6492624817418906,0.0081437091109400
2.1991148575128552,0.6492624817418906,0.0085797018627942
2.2410027595607191,0.6492624817418906,0.0072818845801325
2.2828906616085827,0.6492624817418906,0.0052284462482575
2.3247785636564471,0.6492624817418906,0.0032876066379204
2.3666664657043106,0.6492624817418906,0.0019377026156995
2.4085543677521750,0.6492624817418906,0.0013002963531472
2.4504422698000385,0.6492624817418906,0.0011958911122198
2.4923301718479025,0.6492624817418906,0.0012589677674422
2.5342180738957665,0.6492624817418906,0.0011540756821173
2.5761059759436304,0.6492624817418906,0.0007728786885033
2.6179938779914940,0.6492624817418906,0.0002657524960181
2.6598817800393584,0.6492624817418906,-0.0000955721429179
2.7017696820872219,0.6492624817418906,-0.0001133819714134
2.7436575841350863,0.6492624817418906,0.0002166318771053
2.7855454861829498,0.6492624817418906,0.0007347874283039
2.8274333882308138,0.6492624817418906,0.0012530601183860
2.8693212902786778,0.6492624817418906,0.0016881266018396
2.9112091923265417,0.6492624817418906,0.0021035560895728
2.9530970943744053,0.6492624817418906,0.0026221687671566
2.9949849964222697,0.6492624817418906,0.0032297637116709
3.0368728984701332,0.6492624817418906,0.0035879061557491
3.0787608005179976,0.6492624817418906,0.0030809592444362
3.1206487025658611,0.6492624817418906,0.0012857438860754
0.0209439510239320,0.6911503837897545,0.0011188361022510
0.0628318530717960,0.6911503837897545,0.0022649526757288
0.1047197551196597,0.6911503837897545,0.0026049811944622
0.1466076571675237,0.6911503837897545,0.0026635500987868
0.1884955592153876,0.6911503837897545,0.0025967914665068
0.2303834612632514,0.6911503837897545,0.0023117419792971
0.2722713633111153,0.6911503837897545,0.0016873733124054
0.3141592653589793,0.6911503837897545,0.0007522014430199
0.3560471674068433,0.6911503837897545,-0.0002679921106656
0.3979350694547070,0.6911503837897545,-0.0010373639222361
0.4398229715025710,0.6911503837897545,-0.0012715224663413
0.4817108735504350,0.6911503837897545,-0.0008806059410627
0.5235987755982989,0.6911503837897545,-0.0000139628512361
0.5654866776461627,0.6911503837897545,0.0010162373989515
0.6073745796940266,0.6911503837897545,0.0018920218699898
0.6492624817418906,0.6911503837897545,0.0024626452641225
0.6911503837897545,0.6911503837897545,0.0028535929877995
0.7330382858376183,0.6911503837897545,0.0034030432131589
0.7749261878854823,0.6911503837897545,0.0044135116085804
0.8168140899333461,0.6911503837897545,0.0058905448926592
0.8587019919812100,0.6911503837897545,0.0073761454879333
0.9005898940290740,0.6911503837897545,0.0079040443156284
0.9424777960769379,0.6911503837897545,0.0067288343402511
0.9843656981248019,0.6911503837897545,0.0058094916875143
1.0262536001726656,0.6911503837897545,0.0061535099695642
1.0681415022205296,0.6911503837897545,0.0054139576558938
1.1100294042683936,0.6911503837897545,0.0058315605153021
1.1519173063162575,0.6911503837897545,0.0057553691982668
1.1938052083641213,0.6911503837897545,0.0049361910772189
1.2356931104119853,0.6911503837897545,0.0054036420887548
1.2775810124598492,0.6911503837897545,0.0056448237090875
1.3194689145077132,0.6911503837897545,0.0057291692236001
1.3613568165555769,0.6911503837897545,0.0058778780275294
1.4032447186034409,0.6911503837897545,0.0060801173741251
1.4451326206513049,0.6911503837897545,0.0062376659663352
1.4870205226991688,0.6911503837897545,0.0062595061679714
1.5289084247470326,0.6911503837897545,0.0060937027980975
1.5707963267948966,0.6911503837897545,0.0057347631413433
1.6126842288427605,0.6911503837897545,0.0052230393681953
1.6545721308906245,0.6911503837897545,0.0046408757800420
1.6964600329384882,0.6911503837897545,0.0041062360018021
1.7383479349863524,0.6911503837897545,0.0037625576625248
1.7802358370342162,0.6911503837897545,0.0037590920977096
1.8221237390820799,0.6911503837897545,0.0042028360324816
1.8640116411299441,0.6911503837897545,0.0050401727120735
1.9058995431778079,0.6911503837897545,0.0058851850741425
1.9477874452256716,0.6911503837897545,0.0064230766447823
1.9896753472735358,0.6911503837897545,0.0078548755388178
2.0315632493213993,0.6911503837897545,0.0076751368312940
2.0734511513692637,0.6911503837897545,0.0078052375957846
2.1153390534171272,0.6911503837897545,0.0074382796938700
2.1572269554649912,0.6911503837897545,0.0067040744540191
2.1991148575128552,0.6911503837897545,0.0077160854873302
2.2410027595607191,0.6911503837897545,0.0085038815046514
2.2828906616085827,0.6911503837897545,0.0069401485048952
2.3247785636564471,0.6911503837897545,0.0041223353973199
2.3666664657043106,0.6911503837897545,0.0015596434433207
2.4085543677521750,0.6911503837897545,0.0001235503558534
2.4504422698000385,0.6911503837897545,-0.0000831284755722
2.4923301718479025,0.6911503837897545,0.0004073017059765
2.5342180738957665,0.6911503837897545,0.0008465311003489
2.5761059759436304,0.6911503837897545,0.0007962966767947
2.6179938779914940,0.6911503837897545,0.0003228445557446
2.6598817800393584,0.6911503837897545,-0.0002071709797842
2.7017696820872219,0.6911503837897545,-0.0004426755875655
2.7436575841350863,0.6911503837897545,-0.0002439607269618
2.7855454861829498,0.6911503837897545,0.0003019603989953
2.8274333882308138,0.6911503837897545,0.0009877985935520
2.8693212902786778,0.6911503837897545,0.0016284978529875
2.9112091923265417,0.6911503837897545,0.0021721918456779
2.9530970943744053,0.6911503837897545,0.0027015095705274
2.9949849964222697,0.6911503837897545,0.0032519706789946
3.0368728984701332,0.6911503837897545,0.0035410483679945
3.0787608005179976,0.6911503837897545,0.0029977616330342
3.1206487025658611,0.6911503837897545,0.0012489098581195
0.0209439510239320,0.7330382858376183,0.0010950413193969
0.0628318530717960,0.7330382858376183,0.0023491835681633
0.1047197551196597,0.7330382858376183,0.0029219369744886
0.1466076571675237,0.7330382858376183,0.0031793322988243
0.1884955592153876,0.7330382858376183,0.0031458592961315
0.2303834612632514,0.7330382858376183,0.0026933763971024
0.2722713633111153,0.7330382858376183,0.0017726125669477
0.3141592653589793,0.7330382858376183,0.0005509074049463
0.3560471674068433,0.7330382858376183,-0.0006029616393337
0.3979350694547070,0.7330382858376183,-0.0012642619915550
0.4398229715025710,0.7330382858376183,-0.0011521007273831
0.4817108735504350,0.7330382858376183,-0.0002862015640295
0.5235987755982989,0.7330382858376183,0.0009848750615333
0.5654866776461627,0.7330382858376183,0.0021217640031930
0.6073745796940266,0.7330382858376183,0.0026738820663497
0.6492624817418906,0.7330382858376183,0.0026049960831627
0.6911503837897545,0.7330382858376183,0.0024274591601008
0.7330382858376183,0.7330382858376183,0.0028686532606248
0.7749261878854823,0.7330382858376183,0.0042236221745553
0.8168140899333461,0.7330382858376183,0.0058757418536542
0.8587019919812100,0.7330382858376183,0.0063375304337586
0.9005898940290740,0.7330382858376183,0.0050533203349947
0.9424777960769379,0.7330382858376183,0.0058945107407300
0.9843656981248019,0.7330382858376183,0.0047565343626702
1.0262536001726656,0.7330382858376183,0.0083920341888800
1.0681415022205296,0.7330382858376183,0.0063441763437892
1.1100294042683936,0.7330382858376183,0.0055591833100405
1.1519173063162575,0.7330382858376183,0.0058792810094291
1.1938052083641213,0.7330382858376183,0.0055591649162721
1.2356931104119853,0.7330382858376183,0.0052501948307210
1.2775810124598492,0.7330382858376183,0.0053235821043344
1.3194689145077132,0.7330382858376183,0.0056920033671088
1.3613568165555769,0.7330382858376183,0.0061788911809207
1.4032447186034409,0.7330382858376183,0.0066329521220990
1.4451326206513049,0.7330382858376183,0.0069426069927753
1.4870205226991688,0.7330382858376183,0.0070342624881721
1.5289084247470326,0.7330382858376183,0.0068719616315388
1.5707963267948966,0.7330382858376183,0.0064583064418728
1.6126842288427605,0.7330382858376183,0.0058341719049794
1.6545721308906245,0.7330382858376183,0.0050755661036384
1.6964600329384882,0.7330382858376183,0.0042872004411951
1.7383479349863524,0.7330382858376183,0.0035935084365371
1.7802358370342162,0.7330382858376183,0.0031289782040210
1.8221237390820799,0.7330382858376183,0.0030301083842899
1.8640116411299441,0.7330382858376183,0.0034276221382316
1.9058995431778079,0.7330382858376183,0.0044167026373815
1.9477874452256716,0.7330382858376183,0.0059139387840926
1.9896753472735358,0.7330382858376183,0.0072722647480544
2.0315632493213993,0.7330382858376183,0.0076374222663376
2.0734511513692637,0.7330382858376183,0.0086299504949197
2.1153390534171272,0.7330382858376183,0.0108538301315967
2.1572269554649912,0.7330382858376183,0.0068634922294182
2.1991148575128552,0.7330382858376183,0.0066338607383092
2.2410027595607191,0.7330382858376183,0.0056626096313016
2.2828906616085827,0.7330382858376183,0.0066310121975617
2.3247785636564471,0.7330382858376183,0.0051566279031967
2.3666664657043106,0.7330382858376183,0.0020471849108932
2.4085543677521750,0.7330382858376183,-0.0005111425344901
2.4504422698000385,0.7330382858376183,-0.0013292401526641
2.4923301718479025,0.7330382858376183,-0.0005896750054326
2.5342180738957665,0.7330382858376183,0.0006153414012113
2.5761059759436304,0.7330382858376183,0.0012848115362598
2.6179938779914940,0.7330382858376183,0.0011662209219796
2.6598817800393584,0.7330382858376183,0.0005965512203674
2.7017696820872219,0.7330382858376183,0.0000493665582457
2.7436575841350863,0.7330382858376183,-0.0001566505796422
2.7855454861829498,0.7330382858376183,0.0000595399196048
2.8274333882308138,0.7330382858376183,0.0005830860735054
2.8693212902786778,0.7330382858376183,0.0012211205601624
2.9112091923265417,0.7330382858376183,0.0018578735831438
2.9530970943744053,0.7330382858376183,0.0025050967415787
2.9949849964222697,0.7330382858376183,0.0030873811090371
3.0368728984701332,0.7330382858376183,0.0032689249488447
3.0787608005179976,0.7330382858376183,0.0026864594984002
3.1206487025658611,0.7330382858376183,0.0011208869075778
0.0209439510239320,0.7749261878854823,0.0010219076647172
0.0628318530717960,0.7749261878854823,0.0023030107771442
0.1047197551196597,0.7749261878854823,0.0030007992240022
0.1466076571675237,0.7749261878854823,0.0033428780152092
0.1884955592153876,0.7749261878854823,0.0033001674953965
0.2303834612632514,0.7749261878854823,0.0027744116920894
0.2722713633111153,0.7749261878854823,0.0017960196826423
0.3141592653589793,0.7749261878854823,0.0006183772696535
0.3560471674068433,0.7749261878854823,-0.0003398252923215
0.3979350694547070,0.7749261878854823,-0.0006681910861417
0.4398229715025710,0.7749261878854823,-0.0001729975073665
0.4817108735504350,0.7749261878854823,0.0009737274600436
0.5235987755982989,0.7749261878854823,0.0022348116404936
0.5654866776461627,0.7749261878854823,0.0029237930523343
0.6073745796940266,0.7749261878854823,0.0026420700178580
0.6492624817418906,0.7749261878854823,0.0017498357153540
0.6911503837897545,0.7749261878854823,0.0013057453809437
0.7330382858376183,0.7749261878854823,0.0021177258092335
0.7749261878854823,0.7749261878854823,0.0036460063126879
0.8168140899333461,0.7749261878854823,0.0039315819596296
0.8587019919812100,0.7749261878854823,0.0027078824746060
0.9005898940290740,0.7749261878854823,0.0049764253605781
0.9424777960769379,0.7749261878854823,0.0064606876413576
0.9843656981248019,0.7749261878854823,0.0053606087339550
1.0262536001726656,0.7749261878854823,0.0058411283144541
1.0681415022205296,0.7749261878854823,0.0063526810313222
1.1100294042683936,0.7749261878854823,0.0059949820237431
1.1519173063162575,0.7749261878854823,0.0052832616441214
1.1938052083641213,0.7749261878854823,0.0050543004786979
1.2356931104119853,0.7749261878854823,0.0052607140957186
1.2775810124598492,0.7749261878854823,0.0057159218096655
1.3194689145077132,0.7749261878854823,0.0062821372548684
1.3613568165555769,0.7749261878854823,0.0068567433831334
1.4032447186034409,0.7749261878854823,0.0073501720513373
1.4451326206513049,0.7749261878854823,0.0076822559042683
1.4870205226991688,0.7749261878854823,0.0077898091332583
1.5289084247470326,0.7749261878854823,0.0076369379282888
1.5707963267948966,0.7749261878854823,0.0072229891410057
1.6126842288427605,0.7749261878854823,0.0065857656410063
1.6545721308906245,0.7749261878854823,0.0057991765117236
1.6964600329384882,0.7749261878854823,0.0049652932656024
1.7383479349863524,0.7749261878854823,0.0042013922500358
1.7802358370342162,0.7749261878854823,0.0036234743248847
1.8221237390820799,0.7749261878854823,0.0033293982460066
1.8640116411299441,0.7749261878854823,0.0033873091903279
1.9058995431778079,0.7749261878854823,0.0038373768726822
1.9477874452256716,0.7749261878854823,0.0047101671732290
1.9896753472735358,0.7749261878854823,0.0060224219647022
2.0315632493213993,0.7749261878854823,0.0075447750105137
2.0734511513692637,0.7749261878854823,0.0081319588981739
2.1153390534171272,0.7749261878854823,0.0075201192884231
2.1572269554649912,0.7749261878854823,0.0067540853397782
2.1991148575128552,0.7749261878854823,0.0082747568878667
2.2410027595607191,0.7749261878854823,0.0050096418475432
2.2828906616085827,0.7749261878854823,0.0026611117402564
2.3247785636564471,0.7749261878854823,0.0038171799040062
2.3666664657043106,0.7749261878854823,0.0027121658636674
2.4085543677521750,0.7749261878854823,-0.0001927849786414
2.4504422698000385,0.7749261878854823,-0.0020125644693316
2.4923301718479025,0.7749261878854823,-0.0015322600229291
2.5342180738957665,0.7749261878854823,0.0003663846284119
2.5761059759436304,0.7749261878854823,0.0020398253471730
2.6179938779914940,0.7749261878854823,0.0026162105407896
2.6598817800393584,0.7749261878854823,0.0022091501901156
2.7017696820872219,0.7749261878854823,0.0013494830889436
2.7436575841350863,0.7749261878854823,0.0005564757306527
2.7855454861829498,0.7749261878854823,0.0001560442266291
2.8274333882308138,0.7749261878854823,0.0002304890318208
2.8693212902786778,0.7749261878854823,0.0006910228070998
2.9112091923265417,0.7749261878854823,0.0014276354816189
2.9530970943744053,0.7749261878854823,0.0022550075799177
2.9949849964222697,0.7749261878854823,0.0027611752897521
3.0368728984701332,0.7749261878854823,0.0027362793803130
3.0787608005179976,0.7749261878854823,0.0021883654358882
3.1206487025658611,0.7749261878854823,0.0009357744610409
0.0209439510239320,0.8168140899333461,0.0008845091058509
0.0628318530717960,0.8168140899333461,0.0021102890035438
0.1047197551196597,0.8168140899333461,0.0028634261416352
0.1466076571675237,0.8168140899333461,0.0032150914529510
0.1884955592153876,0.8168140899333461,0.0031461508506754
0.2303834612632514,0.8168140899333461,0.0026630849964770
0.2722713633111153,0.8168140899333461,0.0018723627177777
0.3141592653589793,0.8168140899333461,0.0010317438978389
0.3560471674068433,0.8168140899333461,0.0004977563478266
0.3979350694547070,0.8168140899333461,0.0005679445806801
0.4398229715025710,0.8168140899333461,0.0012938411693009
0.4817108735504350,0.8168140899333461,0.0023559309786529
0.5235987755982989,0.8168140899333461,0.0031019592021964
0.5654866776461627,0.8168140899333461,0.0028610107106728
0.6073745796940266,0.8168140899333461,0.0015651110916692
0.6492624817418906,0.8168140899333461,0.0002278817429984
0.6911503837897545,0.8168140899333461,0.0002245985658291
0.7330382858376183,0.8168140899333461,0.0014614478376607
0.7749261878854823,0.8168140899333461,0.0016320722173140
0.8168140899333461,0.8168140899333461,0.0003470589412752
0.8587019919812100,0.8168140899333461,0.0032120284846101
0.9005898940290740,0.8168140899333461,0.0056462057483770
0.9424777960769379,0.8168140899333461,0.0051770328213141
0.9843656981248019,0.8168140899333461,0.0057748734953781
1.0262536001726656,0.8168140899333461,0.0065442975185585
1.0681415022205296,0.8168140899333461,0.0058300616597460
1.1100294042683936,0.8168140899333461,0.0052708003946782
1.1519173063162575,0.8168140899333461,0.0051605423662620
1.1938052083641213,0.8168140899333461,0.0052914753665764
1.2356931104119853,0.8168140899333461,0.0055648219382242
1.2775810124598492,0.8168140899333461,0.0059621404827409
1.3194689145077132,0.8168140899333461,0.0064622006803893
1.3613568165555769,0.8168140899333461,0.0070090158405148
1.4032447186034409,0.8168140899333461,0.0075172339078940
1.4451326206513049,0.8168140899333461,0.0078927432951285
1.4870205226991688,0.8168140899333461,0.0080546626849745
1.5289084247470326,0.8168140899333461,0.0079524543905430
1.5707963267948966,0.8168140899333461,0.0075762921114080
1.6126842288427605,0.8168140899333461,0.0069606770033739
1.6545721308906245,0.8168140899333461,0.0061817557090795
1.6964600329384882,0.8168140899333461,0.0053486933787742
1.7383479349863524,0.8168140899333461,0.0045892908369640
1.7802358370342162,0.8168140899333461,0.0040301513341319
1.8221237390820799,0.8168140899333461,0.0037725237648705
1.8640116411299441,0.8168140899333461,0.0038671284356572
1.9058995431778079,0.8168140899333461,0.0042955341020045
1.9477874452256716,0.8168140899333461,0.0049719371783894
1.9896753472735358,0.8168140899333461,0.0057837797867449
2.0315632493213993,0.8168140899333461,0.0066719415276052
2.0734511513692637,0.8168140899333461,0.0076154464396217
2.1153390534171272,0.8168140899333461,0.0079923952619319
2.1572269554649912,0.8168140899333461,0.0063929994564651
2.1991148575128552,0.8168140899333461,0.0053164549611320
2.2410027595607191,0.8168140899333461,0.0059174169970102
2.2828906616085827,0.8168140899333461,0.0021698312319690
2.3247785636564471,0.8168140899333461,-0.0003060353146833
2.3666664657043106,0.8168140899333461,0.0013649512289152
2.4085543677521750,0.8168140899333461,0.0006608731422816
2.4504422698000385,0.8168140899333461,-0.0016387605239681
2.4923301718479025,0.8168140899333461,-0.0020384056424034
2.5342180738957665,0.8168140899333461,0.0000371526437848
2.5761059759436304,0.8168140899333461,0.0026946883993335
2.6179938779914940,0.8168140899333461,0.0041947439215186
2.6598817800393584,0.8168140899333461,0.0041680729968046
2.7017696820872219,0.8168140899333461,0.0030965405027603
2.7436575841350863,0.8168140899333461,0.0016885898365160
2.7855454861829498,0.8168140899333461,0.0005562964811110
2.8274333882308138,0.8168140899333461,0.0000627780901596
2.8693212902786778,0.8168140899333461,0.0003373993871119
2.9112091923265417,0.8168140899333461,0.0012345443071209
2.9530970943744053,0.8168140899333461,0.0020309706411632
2.9949849964222697,0.8168140899333461,0.0021940288980722
3.0368728984701332,0.8168140899333461,0.0019956768352816
3.0787608005179976,0.8168140899333461,0.0016064364099724
3.1206487025658611,0.8168140899333461,0.0007356174913762
0.0209439510239320,0.8587019919812100,0.0006578774235287
0.0628318530717960,0.8587019919812100,0.0017082787752735
0.1047197551196597,0.8587019919812100,0.0025113602534104
0.1466076571675237,0.8587019919812100,0.0029306652277765
0.1884955592153876,0.8587019919812100,0.0028746312058436
0.2303834612632514,0.8587019919812100,0.0024979217088705
0.2722713633111153,0.8587019919812100,0.0020344334120455
0.3141592653589793,0.8587019919812100,0.0016854200357352
0.3560471674068433,0.8587019919812100,0.0016386947352187
0.3979350694547070,0.8587019919812100,0.0020044712358502
0.4398229715025710,0.8587019919812100,0.0026801217147023
0.4817108735504350,0.8587019919812100,0.0032556327369537
0.5235987755982989,0.8587019919812100,0.0030951011890443
0.5654866776461627,0.8587019919812100,0.0017752450323012
0.6073745796940266,0.8587019919812100,-0.0001390905142242
0.6492624817418906,0.8587019919812100,-0.0010153856224886
0.6911503837897545,0.8587019919812100,-0.0001317853959999
0.7330382858376183,0.8587019919812100,0.0002225157996586
0.7749261878854823,0.8587019919812100,-0.0013068927286319
0.8168140899333461,0.8587019919812100,0.0015270910842063
0.8587019919812100,0.8587019919812100,0.0031702188166015
0.9005898940290740,0.8587019919812100,0.0044846546300464
0.9424777960769379,0.8587019919812100,0.0055297128444457
0.9843656981248019,0.8587019919812100,0.0062479865257034
1.0262536001726656,0.8587019919812100,0.0056848431691348
1.0681415022205296,0.8587019919812100,0.0054580486689699
1.1100294042683936,0.8587019919812100,0.0054106365375374
1.1519173063162575,0.8587019919812100,0.0053214953070708
1.1938052083641213,0.8587019919812100,0.0052435611927653
1.2356931104119853,0.8587019919812100,0.0053101720171101
1.2775810124598492,0.8587019919812100,0.0055993353743593
1.3194689145077132,0.8587019919812100,0.0060973508399669
1.3613568165555769,0.8587019919812100,0.0067175240421629
1.4032447186034409,0.8587019919812100,0.0073367317675703
1.4451326206513049,0.8587019919812100,0.0078299229025069
1.4870205226991688,0.8587019919812100,0.0080955254722728
1.5289084247470326,0.8587019919812100,0.0080712911870868
1.5707963267948966,0.8587019919812100,0.0077422283590101
1.6126842288427605,0.8587019919812100,0.0071422696702483
1.6545721308906245,0.8587019919812100,0.0063506943787330
1.6964600329384882,0.8587019919812100,0.0054837169047779
1.7383479349863524,0.8587019919812100,0.0046811973703398
1.7802358370342162,0.8587019919812100,0.0040880943079302
1.8221237390820799,0.8587019919812100,0.0038301713771860
1.8640116411299441,0.8587019919812100,0.0039841356893185
1.9058995431778079,0.8587019919812100,0.0045450439991774
1.9477874452256716,0.8587019919812100,0.0054001121645295
1.9896753472735358,0.8587019919812100,0.0063287464198102
2.0315632493213993,0.8587019919812100,0.0070605625453907
2.0734511513692637,0.8587019919812100,0.0074198196573834
2.1153390534171272,0.8587019919812100,0.0074784812275358
2.1572269554649912,0.8587019919812100,0.0071354503023170
2.1991148575128552,0.8587019919812100,0.0049835037036050
2.2410027595607191,0.8587019919812100,0.0033745327963063
2.2828906616085827,0.8587019919812100,0.0019152137338110
2.3247785636564471,0.8587019919812100,-0.0004056500403650
2.3666664657043106,0.8587019919812100,-0.0020503336330653
2.4085543677521750,0.8587019919812100,0.0003353075339734
2.4504422698000385,0.8587019919812100,-0.0002738096077127
2.4923301718479025,0.8587019919812100,-0.0015913114101282
2.5342180738957665,0.8587019919812100,-0.0002039905342348
2.5761059759436304,0.8587019919812100,0.0029410726229406
2.6179938779914940,0.8587019919812100,0.0053152299452621
2.6598817800393584,0.8587019919812100,0.0057914450176335
2.7017696820872219,0.8587019919812100,0.0046555972647635
2.7436575841350863,0.8587019919812100,0.0027605463674345
2.7855454861829498,0.8587019919812100,0.0010108357196175
2.8274333882308138,0.8587019919812100,0.0001207827434995
2.8693212902786778,0.8587019919812100,0.0004650341678345
2.9112091923265417,0.8587019919812100,0.0013851263445388
2.9530970943744053,0.8587019919812100,0.0016685009201149
2.9949849964222697,0.8587019919812100,0.0014264177240677
3.0368728984701332,0.8587019919812100,0.0011922916594638
3.0787608005179976,0.8587019919812100,0.0010398627780238
3.1206487025658611,0.8587019919812100,0.0005507202262647
0.0209439510239320,0.9005898940290740,0.0003448328780493
0.0628318530717960,0.9005898940290740,0.0010441417505334
0.1047197551196597,0.9005898940290740,0.0018395806432543
0.1466076571675237,0.9005898940290740,0.0024960176752820
0.1884955592153876,0.9005898940290740,0.0026802343538550
0.2303834612632514,0.9005898940290740,0.0024458465731756
0.2722713633111153,0.9005898940290740,0.0022409533010410
0.3141592653589793,0.9005898940290740,0.0023172693590130
0.3560471674068433,0.9005898940290740,0.0026459616143086
0.3979350694547070,0.9005898940290740,0.0031022050513070
0.4398229715025710,0.9005898940290740,0.0034512395665856
0.4817108735504350,0.9005898940290740,0.0032831808906801
0.5235987755982989,0.9005898940290740,0.0021429059222893
0.5654866776461627,0.9005898940290740,0.0001122815451480
0.6073745796940266,0.9005898940290740,-0.0014641522202508
0.6492624817418906,0.9005898940290740,-0.0010358688608517
0.6911503837897545,0.9005898940290740,-0.0001181935412381
0.7330382858376183,0.9005898940290740,-0.0016207611495304
0.7749261878854823,0.9005898940290740,0.0006620721148256
0.8168140899333461,0.9005898940290740,0.0026663482097497
0.8587019919812100,0.9005898940290740,0.0038422753342334
0.9005898940290740,0.9005898940290740,0.0049376565013238
0.9424777960769379,0.9005898940290740,0.0056818059076454
0.9843656981248019,0.9005898940290740,0.0054698128825630
1.0262536001726656,0.9005898940290740,0.0056657313665787
1.0681415022205296,0.9005898940290740,0.0057288216437035
1.1100294042683936,0.9005898940290740,0.0054223309562755
1.1519173063162575,0.9005898940290740,0.0049533605241582
1.1938052083641213,0.9005898940290740,0.0046218139656554
1.2356931104119853,0.9005898940290740,0.0046199397989553
1.2775810124598492,0.9005898940290740,0.0049869130620117
1.3194689145077132,0.9005898940290740,0.0056427786770594
1.3613568165555769,0.9005898940290740,0.0064438575891641
1.4032447186034409,0.9005898940290740,0.0072306582547681
1.4451326206513049,0.9005898940290740,0.0078603535338917
1.4870205226991688,0.9005898940290740,0.0082257908099628
1.5289084247470326,0.9005898940290740,0.0082652742181764
1.5707963267948966,0.9005898940290740,0.0079663478325702
1.6126842288427605,0.9005898940290740,0.0073652515172711
1.6545721308906245,0.9005898940290740,0.0065426679034950
1.6964600329384882,0.9005898940290740,0.0056159185671059
1.7383479349863524,0.9005898940290740,0.0047276154343230
1.7802358370342162,0.9005898940290740,0.0040305656938759
1.8221237390820799,0.9005898940290740,0.0036681943393950
1.8640116411299441,0.9005898940290740,0.0037489947365892
1.9058995431778079,0.9005898940290740,0.0043135318812422
1.9477874452256716,0.9005898940290740,0.0052956173013823
1.9896753472735358,0.9005898940290740,0.0064885685061431
2.0315632493213993,0.9005898940290740,0.0075443534628459
2.0734511513692637,0.9005898940290740,0.0080533904811158
2.1153390534171272,0.9005898940290740,0.0077578263991633
2.1572269554649912,0.9005898940290740,0.0068520958914234
2.1991148575128552,0.9005898940290740,0.0057266234189646
2.2410027595607191,0.9005898940290740,0.0033336681620053
2.2828906616085827,0.9005898940290740,0.0019789907536060
2.3247785636564471,0.9005898940290740,0.0004335759891101
2.3666664657043106,0.9005898940290740,-0.0013520502162546
2.4085543677521750,0.9005898940290740,-0.0017006071661333
2.4504422698000385,0.9005898940290740,0.0008545077830940
2.4923301718479025,0.9005898940290740,0.0000437239017894
2.5342180738957665,0.9005898940290740,0.0001008684759309
2.5761059759436304,0.9005898940290740,0.0027845202426584
2.6179938779914940,0.9005898940290740,0.0055728902396031
2.6598817800393584,0.9005898940290740,0.0064510743100343
2.7017696820872219,0.9005898940290740,0.0053416588877522
2.7436575841350863,0.9005898940290740,0.0031799849351604
2.7855454861829498,0.9005898940290740,0.0011677338179468
2.8274333882308138,0.9005898940290740,0.0004345511275701
2.8693212902786778,0.9005898940290740,0.0011204804464848
2.9112091923265417,0.9005898940290740,0.0015050870936812
2.9530970943744053,0.9005898940290740,0.0011124392718496
2.9949849964222697,0.9005898940290740,0.0006266856744725
3.0368728984701332,0.9005898940290740,0.0004520572107123
3.0787608005179976,0.9005898940290740,0.0005442894472226
3.1206487025658611,0.9005898940290740,0.0003925210281653
0.0209439510239320,0.9424777960769379,-0.0000130331965268
0.0628318530717960,0.9424777960769379,0.0001844234409319
0.1047197551196597,0.9424777960769379,0.0008102129257932
0.1466076571675237,0.9424777960769379,0.0017073157390664
0.1884955592153876,0.9424777960769379,0.0024545336702744
0.2303834612632514,0.9424777960769379,0.0026334158478141
0.2722713633111153,0.9424777960769379,0.0024900177108449
0.3141592653589793,0.9424777960769379,0.0026517829718766
0.3560471674068433,0.9424777960769379,0.0030957846048927
0.3979350694547070,0.9424777960769379,0.0034451851549184
0.4398229715025710,0.9424777960769379,0.0033463336839747
0.4817108735504350,0.9424777960769379,0.0024724126986468
0.5235987755982989,0.9424777960769379,0.0007062470053683
0.5654866776461627,0.9424777960769379,-0.0011802297103107
0.6073745796940266,0.9424777960769379,-0.0013755429477822
0.6492624817418906,0.9424777960769379,0.0000949582066504
0.6911503837897545,0.9424777960769379,-0.0005276108176894
0.7330382858376183,0.9424777960769379,0.0006972986261520
0.7749261878854823,0.9424777960769379,0.0028415157438928
0.8168140899333461,0.9424777960769379,0.0036157424896032
0.8587019919812100,0.9424777960769379,0.0042707522040538
0.9005898940290740,0.9424777960769379,0.0050037093059687
0.9424777960769379,0.9424777960769379,0.0050577118489752
0.9843656981248019,0.9424777960769379,0.0057263238087087
1.0262536001726656,0.9424777960769379,0.0060518842692234
1.0681415022205296,0.9424777960769379,0.0056656625626181
1.1100294042683936,0.9424777960769379,0.0048814577406600
1.1519173063162575,0.9424777960769379,0.0041660521134637
1.1938052083641213,0.9424777960769379,0.0038403563304616
1.2356931104119853,0.9424777960769379,0.0040094008230236
1.2775810124598492,0.9424777960769379,0.0046102261453653
1.3194689145077132,0.9424777960769379,0.0054897275186256
1.3613568165555769,0.9424777960769379,0.0064681851710662
1.4032447186034409,0.9424777960769379,0.0073780697032781
1.4451326206513049,0.9424777960769379,0.0080836962198447
1.4870205226991688,0.9424777960769379,0.0084901381314950
1.5289084247470326,0.9424777960769379,0.0085470631694056
1.5707963267948966,0.9424777960769379,0.0082498188094324
1.6126842288427605,0.9424777960769379,0.0076380430404261
1.6545721308906245,0.9424777960769379,0.0067913915944808
1.6964600329384882,0.9424777960769379,0.0058221566661383
1.7383479349863524,0.9424777960769379,0.0048650720709718
1.7802358370342162,0.9424777960769379,0.0040649630015392
1.8221237390820799,0.9424777960769379,0.0035625913232642
1.8640116411299441,0.9424777960769379,0.0034776514567108
1.9058995431778079,0.9424777960769379,0.0038856248169097
1.9477874452256716,0.9424777960769379,0.0047840028876172
1.9896753472735358,0.9424777960769379,0.0060474791878433
2.0315632493213993,0.9424777960769379,0.0073862016829053
2.0734511513692637,0.9424777960769379,0.0083471303254971
2.1153390534171272,0.9424777960769379,0.0084272403326732
2.1572269554649912,0.9424777960769379,0.0073750723136704
2.1991148575128552,0.9424777960769379,0.0056370135287129
2.2410027595607191,0.9424777960769379,0.0041232323001030
2.2828906616085827,0.9424777960769379,0.0020794839074689
2.3247785636564471,0.9424777960769379,0.0019616323951168
2.3666664657043106,0.9424777960769379,0.0011451303543542
2.4085543677521750,0.9424777960769379,-0.0003722112695936
2.4504422698000385,0.9424777960769379,0.0005087061392265
2.4923301718479025,0.9424777960769379,0.0021318875482793
2.5342180738957665,0.9424777960769379,0.0013862268588369
2.5761059759436304,0.9424777960769379,0.0026390090269526
2.6179938779914940,0.9424777960769379,0.0049935817948867
2.6598817800393584,0.9424777960769379,0.0058718495774488
2.7017696820872219,0.9424777960769379,0.0047204702186174
2.7436575841350863,0.9424777960769379,0.0025189369238536
2.7855454861829498,0.9424777960769379,0.0008477452124178
2.8274333882308138,0.9424777960769379,0.0010531908355698
2.8693212902786778,0.9424777960769379,0.0017127141365427
2.9112091923265417,0.9424777960769379,0.0012968629732515
2.9530970943744053,0.9424777960769379,0.0005108352703544
2.9949849964222697,0.9424777960769379,-0.0000641124465419
3.0368728984701332,0.9424777960769379,-0.0001602080999861
3.0787608005179976,0.9424777960769379,0.0001341654180722
3.1206487025658611,0.9424777960769379,0.0002571575397687
0.0209439510239320,0.9843656981248019,-0.0003565788140197
0.0628318530717960,0.9843656981248019,-0.0007146413349126
0.1047197551196597,0.9843656981248019,-0.0004061710285497
0.1466076571675237,0.9843656981248019,0.0005264639522833
0.1884955592153876,0.9843656981248019,0.0017867081284115
0.2303834612632514,0.9843656981248019,0.0027785916767240
0.2722713633111153,0.9843656981248019,0.0028929014191463
0.3141592653589793,0.9843656981248019,0.0026560534660016
0.3560471674068433,0.9843656981248019,0.0028028533905453
0.3979350694547070,0.9843656981248019,0.0029302088527465
0.4398229715025710,0.9843656981248019,0.0025062276779337
0.4817108735504350,0.9843656981248019,0.0013014508794396
0.5235987755982989,0.9843656981248019,-0.0003738840421321
0.5654866776461627,0.9843656981248019,-0.0011317724857920
0.6073745796940266,0.9843656981248019,0.0002786805373945
0.6492624817418906,0.9843656981248019,0.0011327805800289
0.6911503837897545,0.9843656981248019,0.0012365397509948
0.7330382858376183,0.9843656981248019,0.0009839503718312
0.7749261878854823,0.9843656981248019,0.0037485159679576
0.8168140899333461,0.9843656981248019,0.0039779145153560
0.8587019919812100,0.9843656981248019,0.0044848491201589
0.9005898940290740,0.9843656981248019,0.0044546652637144
0.9424777960769379,0.9843656981248019,0.0055080302241529
0.9843656981248019,0.9843656981248019,0.0062748367015639
1.0262536001726656,0.9843656981248019,0.0060370599474141
1.0681415022205296,0.9843656981248019,0.0051040609992256
1.1100294042683936,0.9843656981248019,0.0040878592446538
1.1519173063162575,0.9843656981248019,0.0034514156504148
1.1938052083641213,0.9843656981248019,0.0033817218088699
1.2356931104119853,0.9843656981248019,0.0038432829445263
1.2775810124598492,0.9843656981248019,0.0046825387578309
1.3194689145077132,0.9843656981248019,0.0057122387930775
1.3613568165555769,0.9843656981248019,0.0067577509684682
1.4032447186034409,0.9843656981248019,0.0076749277010111
1.4451326206513049,0.9843656981248019,0.0083545923043284
1.4870205226991688,0.9843656981248019,0.0087236762376117
1.5289084247470326,0.9843656981248019,0.0087466652501893
1.5707963267948966,0.9843656981248019,0.0084270191168734
1.6126842288427605,0.9843656981248019,0.0078068183918250
1.6545721308906245,0.9843656981248019,0.0069631106668329
1.6964600329384882,0.9843656981248019,0.0060004128243989
1.7383479349863524,0.9843656981248019,0.0050400535230086
1.7802358370342162,0.9843656981248019,0.0042081283011020
1.8221237390820799,0.9843656981248019,0.0036242449524404
1.8640116411299441,0.9843656981248019,0.0033921400528736
1.9058995431778079,0.9843656981248019,0.0035899577231246
1.9477874452256716,0.9843656981248019,0.0042531800825074
1.9896753472735358,0.9843656981248019,0.0053407043223888
2.0315632493213993,0.9843656981248019,0.0066817296289208
2.0734511513692637,0.9843656981248019,0.0079248105218570
2.1153390534171272,0.9843656981248019,0.0085484072062841
2.1572269554649912,0.9843656981248019,0.0080278523703992
2.1991148575128552,0.9843656981248019,0.0062549379260992
2.2410027595607191,0.9843656981248019,0.0041192718918227
2.2828906616085827,0.9843656981248019,0.0030035672704576
2.3247785636564471,0.9843656981248019,0.0021287025273445
2.3666664657043106,0.9843656981248019,0.0033264048350456
2.4085543677521750,0.9843656981248019,0.0000576737740482
2.4504422698000385,0.9843656981248019,0.0015234354411097
2.4923301718479025,0.9843656981248019,0.0031332157150734
2.5342180738957665,0.9843656981248019,0.0033908319314903
2.5761059759436304,0.9843656981248019,0.0030733804952923
2.6179938779914940,0.9843656981248019,0.0040728063762467
2.6598817800393584,0.9843656981248019,0.0043003039738785
2.7017696820872219,0.9843656981248019,0.0028472081840307
2.7436575841350863,0.9843656981248019,0.0008157795757535
2.7855454861829498,0.9843656981248019,0.0003508719663015
2.8274333882308138,0.9843656981248019,0.0015927460251028
2.8693212902786778,0.9843656981248019,0.0016557087556062
2.9112091923265417,0.9843656981248019,0.0008931616190526
2.9530970943744053,0.9843656981248019,0.0000349026850097
2.9949849964222697,0.9843656981248019,-0.0005552237280462
3.0368728984701332,0.9843656981248019,-0.0006085360873200
3.0787608005179976,0.9843656981248019,-0.0001878276063388
3.1206487025658611,0.9843656981248019,0.0001382696871332
0.0209439510239320,1.0262536001726656,-0.0006215686750890
0.0628318530717960,1.0262536001726656,-0.0014714361760945
0.1047197551196597,1.0262536001726656,-0.0015363925102282
0.1466076571675237,1.0262536001726656,-0.0007725985094009
0.1884955592153876,1.0262536001726656,0.0006389568429093
0.2303834612632514,1.0262536001726656,0.0022655724109029
0.2722713633111153,1.0262536001726656,0.0032196839617280
0.3141592653589793,1.0262536001726656,0.0027270269593098
0.3560471674068433,1.0262536001726656,0.0020256178784717
0.3979350694547070,1.0262536001726656,0.0018272396316952
0.4398229715025710,1.0262536001726656,0.0014088457647079
0.4817108735504350,1.0262536001726656,0.0004888934560994
0.5235987755982989,1.0262536001726656,-0.0002863133070208
0.5654866776461627,1.0262536001726656,0.0005253934726034
0.6073745796940266,1.0262536001726656,0.0022832290283250
0.6492624817418906,1.0262536001726656,0.0021656738065113
0.6911503837897545,1.0262536001726656,0.0036707226271772
0.7330382858376183,1.0262536001726656,0.0071257493390265
0.7749261878854823,1.0262536001726656,0.0045987237533287
0.8168140899333461,1.0262536001726656,0.0044808746916603
0.8587019919812100,1.0262536001726656,0.0039137519886004
0.9005898940290740,1.0262536001726656,0.0049790647908563
0.9424777960769379,1.0262536001726656,0.0062671093976704
0.9843656981248019,1.0262536001726656,0.0064308803896326
1.0262536001726656,1.0262536001726656,0.0055750784879330
1.0681415022205296,1.0262536001726656,0.0043953644234425
1.1100294042683936,1.0262536001726656,0.0035046508118426
1.1519173063162575,1.0262536001726656,0.0031934057840359
1.1938052083641213,1.0262536001726656,0.0034654348650693
1.2356931104119853,1.0262536001726656,0.0041703639622142
1.2775810124598492,1.0262536001726656,0.0051185421422786
1.3194689145077132,1.0262536001726656,0.0061407382904335
1.3613568165555769,1.0262536001726656,0.0071035024210138
1.4032447186034409,1.0262536001726656,0.0079047607878862
1.4451326206513049,1.0262536001726656,0.0084676370156336
1.4870205226991688,1.0262536001726656,0.0087394653858781
1.5289084247470326,1.0262536001726656,0.0086954094307652
1.5707963267948966,1.0262536001726656,0.0083431312361519
1.6126842288427605,1.0262536001726656,0.0077249422898122
1.6545721308906245,1.0262536001726656,0.0069151231033917
1.6964600329384882,1.0262536001726656,0.0060117235665835
1.7383479349863524,1.0262536001726656,0.0051238695249431
1.7802358370342162,1.0262536001726656,0.0043573022559076
1.8221237390820799,1.0262536001726656,0.0038021879155523
1.8640116411299441,1.0262536001726656,0.0035271675289268
1.9058995431778079,1.0262536001726656,0.0035806856657581
1.9477874452256716,1.0262536001726656,0.0039939570703216
1.9896753472735358,1.0262536001726656,0.0047716543603344
2.0315632493213993,1.0262536001726656,0.0058540844671320
2.0734511513692637,1.0262536001726656,0.0070496018170718
2.1153390534171272,1.0262536001726656,0.0079741975635190
2.1572269554649912,1.0262536001726656,0.0080854813088660
2.1991148575128552,1.0262536001726656,0.0069340312901167
2.2410027595607191,1.0262536001726656,0.0047346012991487
2.2828906616085827,1.0262536001726656,0.0030060342613660
2.3247785636564471,1.0262536001726656,0.0031732054531947
2.3666664657043106,1.0262536001726656,0.0042169198411625
2.4085543677521750,1.0262536001726656,0.0079049131872446
2.4504422698000385,1.0262536001726656,0.0033614802984267
2.4923301718479025,1.0262536001726656,0.0033437763607698
2.5342180738957665,1.0262536001726656,0.0048253335088539
2.5761059759436304,1.0262536001726656,0.0042154542093091
2.6179938779914940,1.0262536001726656,0.0034982244036148
2.6598817800393584,1.0262536001726656,0.0024195322381280
2.7017696820872219,1.0262536001726656,0.0003125528947481
2.7436575841350863,1.0262536001726656,-0.0012082612103188
2.7855454861829498,1.0262536001726656,0.0001639347123352
2.8274333882308138,1.0262536001726656,0.0013423250289910
2.8693212902786778,1.0262536001726656,0.0011651338461613
2.9112091923265417,1.0262536001726656,0.0005979504179547
2.9530970943744053,1.0262536001726656,-0.0001478939932380
2.9949849964222697,1.0262536001726656,-0.0007474538792642
3.0368728984701332,1.0262536001726656,-0.0008329319199281
3.0787608005179976,1.0262536001726656,-0.0003914684518740
3.1206487025658611,1.0262536001726656,0.0000440433077311
0.0209439510239320,1.0681415022205296,-0.0007418729520823
0.0628318530717960,1.0681415022205296,-0.0018963478607303
0.1047197551196597,1.0681415022205296,-0.0022827134332204
0.1466076571675237,1.0681415022205296,-0.0017956937529946
0.1884955592153876,1.0681415022205296,-0.0005571405620695
0.2303834612632514,1.0681415022205296,0.0011474515590255
0.2722713633111153,1.0681415022205296,0.0027621438118102
0.3141592653589793,1.0681415022205296,0.0030739014074896
0.3560471674068433,1.0681415022205296,0.0015725353027503
0.3979350694547070,1.0681415022205296,0.0007087813247351
0.4398229715025710,1.0681415022205296,0.0006387651767703
0.4817108735504350,1.0681415022205296,0.0006352650279207
0.5235987755982989,1.0681415022205296,0.0012145123374239
0.5654866776461627,1.0681415022205296,0.0028571473369444
0.6073745796940266,1.0681415022205296,0.0032639714203284
0.6492624817418906,1.0681415022205296,0.0054333288070045
0.6911503837897545,1.0681415022205296,0.0049132602349342
0.7330382858376183,1.0681415022205296,0.0060822851654776
0.7749261878854823,1.0681415022205296,0.0050448381342587
0.8168140899333461,1.0681415022205296,0.0039480477167493
0.8587019919812100,1.0681415022205296,0.0043135144413937
0.9005898940290740,1.0681415022205296,0.0059419679933319
0.9424777960769379,1.0681415022205296,0.0066953920563864
0.9843656981248019,1.0681415022205296,0.0061636756378293
1.0262536001726656,1.0681415022205296,0.0049937489554466
1.0681415022205296,1.0681415022205296,0.0039373781560132
1.1100294042683936,1.0681415022205296,0.0034172624396998
1.1519173063162575,1.0681415022205296,0.0034962088628721
1.1938052083641213,1.0681415022205296,0.0040273671462474
1.2356931104119853,1.0681415022205296,0.0048119881818383
1.2775810124598492,1.0681415022205296,0.0056865699607174
1.3194689145077132,1.0681415022205296,0.0065406360612323
1.3613568165555769,1.0681415022205296,0.0072998564941209
1.4032447186034409,1.0681415022205296,0.0079057880304558
1.4451326206513049,1.0681415022205296,0.0083067851467225
1.4870205226991688,1.0681415022205296,0.0084608962758619
1.5289084247470326,1.0681415022205296,0.0083452852259609
1.5707963267948966,1.0681415022205296,0.0079659181618186
1.6126842288427605,1.0681415022205296,0.0073628569510835
1.6545721308906245,1.0681415022205296,0.0066085823186226
1.6964600329384882,1.0681415022205296,0.0057986988698280
1.7383479349863524,1.0681415022205296,0.0050362385772447
1.7802358370342162,1.0681415022205296,0.0044128266238384
1.8221237390820799,1.0681415022205296,0.0039921088978450
1.8640116411299441,1.0681415022205296,0.0038021565499422
1.9058995431778079,1.0681415022205296,0.0038420983723988
1.9477874452256716,1.0681415022205296,0.0041016504014677
1.9896753472735358,1.0681415022205296,0.0045803088079999
2.0315632493213993,1.0681415022205296,0.0052816271363909
2.0734511513692637,1.0681415022205296,0.0061606812749202
2.1153390534171272,1.0681415022205296,0.0070332320444242
2.1572269554649912,1.0681415022205296,0.0075111659006095
2.1991148575128552,1.0681415022205296,0.0070850804131674
2.2410027595607191,1.0681415022205296,0.0055002468753881
2.2828906616085827,1.0681415022205296,0.0034994262382178
2.3247785636564471,1.0681415022205296,0.0032241023554436
2.3666664657043106,1.0681415022205296,0.0048760532717317
2.4085543677521750,1.0681415022205296,0.0075799319159151
2.4504422698000385,1.0681415022205296,0.0057221414271987
2.4923301718479025,1.0681415022205296,0.0056167092372832
2.5342180738957665,1.0681415022205296,0.0046298112806111
2.5761059759436304,1.0681415022205296,0.0052771923491849
2.6179938779914940,1.0681415022205296,0.0036191312339908
2.6598817800393584,1.0681415022205296,0.0009996047341376
2.7017696820872219,1.0681415022205296,-0.0019232227897501
2.7436575841350863,1.0681415022205296,-0.0022334660252192
2.7855454861829498,1.0681415022205296,-0.0000805155308601
2.8274333882308138,1.0681415022205296,0.0005334108419210
2.8693212902786778,1.0681415022205296,0.0008039759802614
2.9112091923265417,1.0681415022205296,0.0007093555946036
2.9530970943744053,1.0681415022205296,0.0001357202384542
2.9949849964222697,1.0681415022205296,-0.0005130552653867
3.0368728984701332,1.0681415022205296,-0.0007285429376006
3.0787608005179976,1.0681415022205296,-0.0003991469088900
3.1206487025658611,1.0681415022205296,0.0000068592728661
0.0209439510239320,1.1100294042683936,-0.0006557809212506
0.0628318530717960,1.1100294042683936,-0.0018063921664979
0.1047197551196597,1.1100294042683936,-0.0023506299013910
0.1466076571675237,1.1100294042683936,-0.0021419532515539
0.1884955592153876,1.1100294042683936,-0.0012724103484953
0.2303834612632514,1.1100294042683936,0.0000643618480796
0.2722713633111153,1.1100294042683936,0.0016289099166624
0.3141592653589793,1.1100294042683936,0.0028720523558436
0.3560471674068433,1.1100294042683936,0.0022223012670486
0.3979350694547070,1.1100294042683936,0.0003930072508558
0.4398229715025710,1.1100294042683936,0.0006211493162742
0.4817108735504350,1.1100294042683936,0.0018478127863939
0.5235987755982989,1.1100294042683936,0.0034342137044026
0.5654866776461627,1.1100294042683936,0.0042129277906220
0.6073745796940266,1.1100294042683936,0.0041184443061826
0.6492624817418906,1.1100294042683936,0.0048217908405828
0.6911503837897545,1.1100294042683936,0.0055946066005416
0.7330382858376183,1.1100294042683936,0.0057277860703765
0.7749261878854823,1.1100294042683936,0.0049614168969805
0.8168140899333461,1.1100294042683936,0.0039822472491005
0.8587019919812100,1.1100294042683936,0.0053539471628897
0.9005898940290740,1.1100294042683936,0.0066980968498269
0.9424777960769379,1.1100294042683936,0.0067090038255985
0.9843656981248019,1.1100294042683936,0.0057401326264643
1.0262536001726656,1.1100294042683936,0.0046228540021997
1.0681415022205296,1.1100294042683936,0.0039420437166000
1.1100294042683936,1.1100294042683936,0.0038571811771955
1.1519173063162575,1.1100294042683936,0.0042331715198687
1.1938052083641213,1.1100294042683936,0.0048459687194016
1.2356931104119853,1.1100294042683936,0.0055198232804112
1.2775810124598492,1.1100294042683936,0.0061638809743634
1.3194689145077132,1.1100294042683936,0.0067450729617169
1.3613568165555769,1.1100294042683936,0.0072466475020345
1.4032447186034409,1.1100294042683936,0.0076419355471260
1.4451326206513049,1.1100294042683936,0.0078899674857977
1.4870205226991688,1.1100294042683936,0.0079465829556264
1.5289084247470326,1.1100294042683936,0.0077814402867991
1.5707963267948966,1.1100294042683936,0.0073930937924422
1.6126842288427605,1.1100294042683936,0.0068172760549681
1.6545721308906245,1.1100294042683936,0.0061260352610599
1.6964600329384882,1.1100294042683936,0.0054172494698799
1.7383479349863524,1.1100294042683936,0.0047957404223160
1.7802358370342162,1.1100294042683936,0.0043493021947976
1.8221237390820799,1.1100294042683936,0.0041256645244865
1.8640116411299441,1.1100294042683936,0.0041190851338515
1.9058995431778079,1.1100294042683936,0.0042758619251460
1.9477874452256716,1.1100294042683936,0.0045232092172631
1.9896753472735358,1.1100294042683936,0.0048130187236988
2.0315632493213993,1.1100294042683936,0.0051539117138408
2.0734511513692637,1.1100294042683936,0.0055947345108895
2.1153390534171272,1.1100294042683936,0.0061398047442291
2.1572269554649912,1.1100294042683936,0.0066293782758311
2.1991148575128552,1.1100294042683936,0.0066881377415279
2.2410027595607191,1.1100294042683936,0.0058940722096198
2.2828906616085827,1.1100294042683936,0.0043265219941927
2.3247785636564471,1.1100294042683936,0.0034234869108844
2.3666664657043106,1.1100294042683936,0.0052149390512276
2.4085543677521750,1.1100294042683936,0.0072015938378563
2.4504422698000385,1.1100294042683936,0.0073300652618721
2.4923301718479025,1.1100294042683936,0.0048486525123436
2.5342180738957665,1.1100294042683936,0.0042687065397790
2.5761059759436304,1.1100294042683936,0.0050410072730063
2.6179938779914940,1.1100294042683936,0.0040097961700072
2.6598817800393584,1.1100294042683936,0.0004280318355763
2.7017696820872219,1.1100294042683936,-0.0027697725786084
2.7436575841350863,1.1100294042683936,-0.0015586192398112
2.7855454861829498,1.1100294042683936,-0.0006885980106608
2.8274333882308138,1.1100294042683936,-0.0000500459101354
2.8693212902786778,1.1100294042683936,0.0009614624035392
2.9112091923265417,1.1100294042683936,0.0013838747472774
2.9530970943744053,1.1100294042683936,0.0009689871904182
2.9949849964222697,1.1100294042683936,0.0002303295182287
3.0368728984701332,1.1100294042683936,-0.0001958968619635
3.0787608005179976,1.1100294042683936,-0.0001153271999828
3.1206487025658611,1.1100294042683936,0.0000728469714145
0.0209439510239320,1.1519173063162575,-0.0003224799342383
0.0628318530717960,1.1519173063162575,-0.0010751543877926
0.1047197551196597,1.1519173063162575,-0.0015281724825746
0.1466076571675237,1.1519173063162575,-0.0015149492641777
0.1884955592153876,1.1519173063162575,-0.0011144672250094
0.2303834612632514,1.1519173063162575,-0.0004383875219971
0.2722713633111153,1.1519173063162575,0.0005286064873615
0.3141592653589793,1.1519173063162575,0.0018789645867487
0.3560471674068433,1.1519173063162575,0.0030335437772311
0.3979350694547070,1.1519173063162575,0.0018323882474529
0.4398229715025710,1.1519173063162575,0.0015023929253004
0.4817108735504350,1.1519173063162575,0.0035308202437700
0.5235987755982989,1.1519173063162575,0.0049450122036355
0.5654866776461627,1.1519173063162575,0.0038835649198091
0.6073745796940266,1.1519173063162575,0.0063007819693134
0.6492624817418906,1.1519173063162575,0.0053959209967117
0.6911503837897545,1.1519173063162575,0.0065425945871755
0.7330382858376183,1.1519173063162575,0.0061328952458974
0.7749261878854823,1.1519173063162575,0.0046371984014544
0.8168140899333461,1.1519173063162575,0.0048036259368902
0.8587019919812100,1.1519173063162575,0.0063920200883872
0.9005898940290740,1.1519173063162575,0.0070650576923073
0.9424777960769379,1.1519173063162575,0.0064927635322964
0.9843656981248019,1.1519173063162575,0.0054299070753534
1.0262536001726656,1.1519173063162575,0.0046294796742188
1.0681415022205296,1.1519173063162575,0.0044067186856636
1.1100294042683936,1.1519173063162575,0.0046740036902284
1.1519173063162575,1.1519173063162575,0.0051718938643934
1.1938052083641213,1.1519173063162575,0.0056776835042887
1.2356931104119853,1.1519173063162575,0.0060921991516811
1.2775810124598492,1.1519173063162575,0.0064189022997705
1.3194689145077132,1.1519173063162575,0.0066994348889557
1.3613568165555769,1.1519173063162575,0.0069593735788054
1.4032447186034409,1.1519173063162575,0.0071855686995321
1.4451326206513049,1.1519173063162575,0.0073317947364777
1.4870205226991688,1.1519173063162575,0.0073399481923464
1.5289084247470326,1.1519173063162575,0.0071645886216483
1.5707963267948966,1.1519173063162575,0.0067926732631407
1.6126842288427605,1.1519173063162575,0.0062541637063265
1.6545721308906245,1.1519173063162575,0.0056217125911946
1.6964600329384882,1.1519173063162575,0.0049991765490058
1.7383479349863524,1.1519173063162575,0.0045000215515709
1.7802358370342162,1.1519173063162575,0.0042185768957350
1.8221237390820799,1.1519173063162575,0.0042000495030248
1.8640116411299441,1.1519173063162575,0.0044189501720902
1.9058995431778079,1.1519173063162575,0.0047783051047041
1.9477874452256716,1.1519173063162575,0.0051399009099466
1.9896753472735358,1.1519173063162575,0.0053842072593355
2.0315632493213993,1.1519173063162575,0.0054768614543139
2.0734511513692637,1.1519173063162575,0.0054970941634160
2.1153390534171272,1.1519173063162575,0.0055848560970084
2.1572269554649912,1.1519173063162575,0.0058066773124137
2.1991148575128552,1.1519173063162575,0.0060150550215814
2.2410027595607191,1.1519173063162575,0.0058431118623024
2.2828906616085827,1.1519173063162575,0.0050121977124707
2.3247785636564471,1.1519173063162575,0.0040965592000077
2.3666664657043106,1.1519173063162575,0.0050850130743544
2.4085543677521750,1.1519173063162575,0.0075107954396044
2.4504422698000385,1.1519173063162575,0.0087210769149868
2.4923301718479025,1.1519173063162575,0.0063761911987057
2.5342180738957665,1.1519173063162575,0.0057210667979059
2.5761059759436304,1.1519173063162575,0.0034327210392852
2.6179938779914940,1.1519173063162575,0.0036656801258509
2.6598817800393584,1.1519173063162575,0.0004391408635422
2.7017696820872219,1.1519173063162575,-0.0012962849956679
2.7436575841350863,1.1519173063162575,-0.0003654897133130
2.7855454861829498,1.1519173063162575,-0.0010294915986133
2.8274333882308138,1.1519173063162575,-0.0000188617556587
2.8693212902786778,1.1519173063162575,0.0016357906586764
2.9112091923265417,1.1519173063162575,0.0024717711182278
2.9530970943744053,1.1519173063162575,0.0021928918148384
2.9949849964222697,1.1519173063162575,0.0013893588724094
3.0368728984701332,1.1519173063162575,0.0007521794832210
3.0787608005179976,1.1519173063162575,0.0004960682368564
3.1206487025658611,1.1519173063162575,0.0002700636104101
0.0209439510239320,1.1938052083641213,0.0002513550808291
0.0628318530717960,1.1938052083641213,0.0002818329414463
0.1047197551196597,1.1938052083641213,0.0001714606895887
0.1466076571675237,1.1938052083641213,0.0000942851246228
0.1884955592153876,1.1938052083641213,-0.0000242422841279
0.2303834612632514,1.1938052083641213,-0.0002056803471688
0.2722713633111153,1.1938052083641213,-0.0001691518253062
0.3141592653589793,1.1938052083641213,0.0006880629443298
0.3560471674068433,1.1938052083641213,0.0028007262131102
0.3979350694547070,1.1938052083641213,0.0045386741082034
0.4398229715025710,1.1938052083641213,0.0033743511572333
0.4817108735504350,1.1938052083641213,0.0045732313801720
0.5235987755982989,1.1938052083641213,0.0045516589655834
0.5654866776461627,1.1938052083641213,0.0032687940439834
0.6073745796940266,1.1938052083641213,0.0051926053567070
0.6492624817418906,1.1938052083641213,0.0046078550324904
0.6911503837897545,1.1938052083641213,0.0058075668777467
0.7330382858376183,1.1938052083641213,0.0061802367692277
0.7749261878854823,1.1938052083641213,0.0048880910722299
0.8168140899333461,1.1938052083641213,0.0058920000377159
0.8587019919812100,1.1938052083641213,0.0071231494679621
0.9005898940290740,1.1938052083641213,0.0071267589365883
0.9424777960769379,1.1938052083641213,0.0062616105909652
0.9843656981248019,1.1938052083641213,0.0053781311941168
1.0262536001726656,1.1938052083641213,0.0050069322901451
1.0681415022205296,1.1938052083641213,0.0051854784227690
1.1100294042683936,1.1938052083641213,0.0056447807023907
1.1519173063162575,1.1938052083641213,0.0060831657599554
1.1938052083641213,1.1938052083641213,0.0063404434364425
1.2356931104119853,1.1938052083641213,0.0064211532603076
1.2775810124598492,1.1938052083641213,0.0064215554179596
1.3194689145077132,1.1938052083641213,0.0064408584231863
1.3613568165555769,1.1938052083641213,0.0065259533990050
1.4032447186034409,1.1938052083641213,0.0066591607170761
1.4451326206513049,1.1938052083641213,0.0067762123060051
1.4870205226991688,1.1938052083641213,0.0067971608259825
1.5289084247470326,1.1938052083641213,0.0066570851432757
1.5707963267948966,1.1938052083641213,0.0063291418072478
1.6126842288427605,1.1938052083641213,0.0058366417056872
1.6545721308906245,1.1938052083641213,0.0052530596246121
1.6964600329384882,1.1938052083641213,0.0046899389819597
1.7383479349863524,1.1938052083641213,0.0042734940408238
1.7802358370342162,1.1938052083641213,0.0041122430554177
1.8221237390820799,1.1938052083641213,0.0042609211820794
1.8640116411299441,1.1938052083641213,0.0046903088202388
1.9058995431778079,1.1938052083641213,0.0052771226821546
1.9477874452256716,1.1938052083641213,0.0058289967717569
1.9896753472735358,1.1938052083641213,0.0061509217936657
2.0315632493213993,1.1938052083641213,0.0061372442496483
2.0734511513692637,1.1938052083641213,0.0058437273999115
2.1153390534171272,1.1938052083641213,0.0054799252597284
2.1572269554649912,1.1938052083641213,0.0052909070413172
2.1991148575128552,1.1938052083641213,0.0053707651005332
2.2410027595607191,1.1938052083641213,0.0055294949394642
2.2828906616085827,1.1938052083641213,0.0053861508859593
2.3247785636564471,1.1938052083641213,0.0048959842441386
2.3666664657043106,1.1938052083641213,0.0052517722818977
2.4085543677521750,1.1938052083641213,0.0075269206745414
2.4504422698000385,1.1938052083641213,0.0074146934926084
2.4923301718479025,1.1938052083641213,0.0049532784273197
2.5342180738957665,1.1938052083641213,0.0045632248830840
2.5761059759436304,1.1938052083641213,0.0023357095585552
2.6179938779914940,1.1938052083641213,0.0019551672850886
2.6598817800393584,1.1938052083641213,0.0004389892472749
2.7017696820872219,1.1938052083641213,0.0019313929807356
2.7436575841350863,1.1938052083641213,0.0005581505272985
2.7855454861829498,1.1938052083641213,-0.0007605310332914
2.8274333882308138,1.1938052083641213,0.0004643181024564
2.8693212902786778,1.1938052083641213,0.0024219394539577
2.9112091923265417,1.1938052083641213,0.0034833976199200
2.9530970943744053,1.1938052083641213,0.0033577191100203
2.9949849964222697,1.1938052083641213,0.0026272469269000
3.0368728984701332,1.1938052083641213,0.0019081085253108
3.0787608005179976,1.1938052083641213,0.0013354900959907
3.1206487025658611,1.1938052083641213,0.0005731400458574
0.0209439510239320,1.2356931104119853,0.0009861250442839
0.0628318530717960,1.2356931104119853,0.0020299383900555
0.1047197551196597,1.2356931104119853,0.0023879452312088
0.1466076571675237,1.2356931104119853,0.0022615300649109
0.1884955592153876,1.2356931104119853,0.0015963445336566
0.2303834612632514,1.2356931104119853,0.0004739709894821
0.2722713633111153,1.2356931104119853,-0.0005480902717994
0.3141592653589793,1.2356931104119853,-0.0004076355980300
0.3560471674068433,1.2356931104119853,0.0019048614342136
0.3979350694547070,1.2356931104119853,0.0059091213124476
0.4398229715025710,1.2356931104119853,0.0063497307801663
0.4817108735504350,1.2356931104119853,0.0040820673693828
0.5235987755982989,1.2356931104119853,0.0023646702805260
0.5654866776461627,1.2356931104119853,0.0040541380670689
0.6073745796940266,1.2356931104119853,0.0039934930140065
0.6492624817418906,1.2356931104119853,0.0049719445239713
0.6911503837897545,1.2356931104119853,0.0060696487667732
0.7330382858376183,1.2356931104119853,0.0060636474900680
0.7749261878854823,1.2356931104119853,0.0055984356573563
0.8168140899333461,1.2356931104119853,0.0068443807679190
0.8587019919812100,1.2356931104119853,0.0075091037426182
0.9005898940290740,1.2356931104119853,0.0070388770226497
0.9424777960769379,1.2356931104119853,0.0061515426147416
0.9843656981248019,1.2356931104119853,0.0055951556310474
1.0262536001726656,1.2356931104119853,0.0056344751713635
1.0681415022205296,1.2356931104119853,0.0060793502115708
1.1100294042683936,1.2356931104119853,0.0065605257841024
1.1519173063162575,1.2356931104119853,0.0068021141970489
1.1938052083641213,1.2356931104119853,0.0067410585894239
1.2356931104119853,1.2356931104119853,0.0064877675622101
1.2775810124598492,1.2356931104119853,0.0062138052158116
1.3194689145077132,1.2356931104119853,0.0060527365346230
1.3613568165555769,1.2356931104119853,0.0060527949898401
1.4032447186034409,1.2356931104119853,0.0061783056659812
1.4451326206513049,1.2356931104119853,0.0063395777273394
1.4870205226991688,1.2356931104119853,0.0064316079204212
1.5289084247470326,1.2356931104119853,0.0063689376581797
1.5707963267948966,1.2356931104119853,0.0061105321149748
1.6126842288427605,1.2356931104119853,0.0056725251445160
1.6545721308906245,1.2356931104119853,0.0051284232720530
1.6964600329384882,1.2356931104119853,0.0045969016307823
1.7383479349863524,1.2356931104119853,0.0042176849079238
1.7802358370342162,1.2356931104119853,0.0041171149109283
1.8221237390820799,1.2356931104119853,0.0043676671904702
1.8640116411299441,1.2356931104119853,0.0049502918545099
1.9058995431778079,1.2356931104119853,0.0057342059477508
1.9477874452256716,1.2356931104119853,0.0064923636785736
1.9896753472735358,1.2356931104119853,0.0069658790061737
2.0315632493213993,1.2356931104119853,0.0069704301248030
2.0734511513692637,1.2356931104119853,0.0065037124349707
2.1153390534171272,1.2356931104119853,0.0057853622043997
2.1572269554649912,1.2356931104119853,0.0051729660733202
2.1991148575128552,1.2356931104119853,0.0049644059804095
2.2410027595607191,1.2356931104119853,0.0051838549655367
2.2828906616085827,1.2356931104119853,0.0055097152413545
2.3247785636564471,1.2356931104119853,0.0055587498261866
2.3666664657043106,1.2356931104119853,0.0057182716160239
2.4085543677521750,1.2356931104119853,0.0072672206948204
2.4504422698000385,1.2356931104119853,0.0069649827520163
2.4923301718479025,1.2356931104119853,0.0052458284363223
2.5342180738957665,1.2356931104119853,0.0035384101890096
2.5761059759436304,1.2356931104119853,0.0033396274848566
2.6179938779914940,1.2356931104119853,-0.0005463600770210
2.6598817800393584,1.2356931104119853,0.0004340083052442
2.7017696820872219,1.2356931104119853,0.0040250512061757
2.7436575841350863,1.2356931104119853,0.0012558685502027
2.7855454861829498,1.2356931104119853,-0.0001698817093780
2.8274333882308138,1.2356931104119853,0.0009186565569845
2.8693212902786778,1.2356931104119853,0.0027367860751577
2.9112091923265417,1.2356931104119853,0.0038038905509479
2.9530970943744053,1.2356931104119853,0.0038924454749427
2.9949849964222697,1.2356931104119853,0.0034634867823555
3.0368728984701332,1.2356931104119853,0.0029027678688971
3.0787608005179976,1.2356931104119853,0.0021606334058145
3.1206487025658611,1.2356931104119853,0.0008923530853861
0.0209439510239320,1.2775810124598492,0.0017267397972257
0.0628318530717960,1.2775810124598492,0.0037204325339757
0.1047197551196597,1.2775810124598492,0.0044406708823023
0.1466076571675237,1.2775810124598492,0.0041882622266383
0.1884955592153876,1.2775810124598492,0.0029837078767108
0.2303834612632514,1.2775810124598492,0.0010228371267145
0.2722713633111153,1.2775810124598492,-0.0009096826020072
0.3141592653589793,1.2775810124598492,-0.0014135073495911
0.3560471674068433,1.2775810124598492,0.0007864311127179
0.3979350694547070,1.2775810124598492,0.0053816491532783
0.4398229715025710,1.2775810124598492,0.0083749555753116
0.4817108735504350,1.2775810124598492,0.0024545257018582
0.5235987755982989,1.2775810124598492,-0.0001944702394081
0.5654866776461627,1.2775810124598492,0.0046567253605758
0.6073745796940266,1.2775810124598492,0.0012458005410584
0.6492624817418906,1.2775810124598492,0.0050546935029105
0.6911503837897545,1.2775810124598492,0.0066272678764500
0.7330382858376183,1.2775810124598492,0.0061696359012056
0.7749261878854823,1.2775810124598492,0.0064103205491522
0.8168140899333461,1.2775810124598492,0.0074889542892184
0.8587019919812100,1.2775810124598492,0.0076289232243785
0.9005898940290740,1.2775810124598492,0.0069277853680674
0.9424777960769379,1.2775810124598492,0.0062013522544575
0.9843656981248019,1.2775810124598492,0.0060002227646829
1.0262536001726656,1.2775810124598492,0.0063489357124549
1.0681415022205296,1.2775810124598492,0.0069052983197184
1.1100294042683936,1.2775810124598492,0.0072731930645966
1.1519173063162575,1.2775810124598492,0.0072460233759832
1.1938052083641213,1.2775810124598492,0.0068662738035314
1.2356931104119853,1.2775810124598492,0.0063341478902457
1.2775810124598492,1.2775810124598492,0.0058714720276076
1.3194689145077132,1.2775810124598492,0.0056238005556786
1.3613568165555769,1.2775810124598492,0.0056260311391378
1.4032447186034409,1.2775810124598492,0.0058175034794314
1.4451326206513049,1.2775810124598492,0.0060814922324499
1.4870205226991688,1.2775810124598492,0.0062890399757989
1.5289084247470326,1.2775810124598492,0.0063358548774226
1.5707963267948966,1.2775810124598492,0.0061676849744954
1.6126842288427605,1.2775810124598492,0.0057931128027993
1.6545721308906245,1.2775810124598492,0.0052839363343971
1.6964600329384882,1.2775810124598492,0.0047633808843344
1.7383479349863524,1.2775810124598492,0.0043823325540986
1.7802358370342162,1.2775810124598492,0.0042844783223717
1.8221237390820799,1.2775810124598492,0.0045635187876374
1.8640116411299441,1.2775810124598492,0.0052201115330170
1.9058995431778079,1.2775810124598492,0.0061325997971911
1.9477874452256716,1.2775810124598492,0.0070612633688989
1.9896753472735358,1.2775810124598492,0.0077045716697026
2.0315632493213993,1.2775810124598492,0.0078092968652197
2.0734511513692637,1.2775810124598492,0.0073015322831604
2.1153390534171272,1.2775810124598492,0.0063681962343156
2.1572269554649912,1.2775810124598492,0.0054144383679149
2.1991148575128552,1.2775810124598492,0.0048784860066819
2.2410027595607191,1.2775810124598492,0.0049769734940159
2.2828906616085827,1.2775810124598492,0.0055222757038889
2.3247785636564471,1.2775810124598492,0.0060090645488543
2.3666664657043106,1.2775810124598492,0.0062481734577310
2.4085543677521750,1.2775810124598492,0.0071087783670752
2.4504422698000385,1.2775810124598492,0.0070091756502705
2.4923301718479025,1.2775810124598492,0.0047238384175307
2.5342180738957665,1.2775810124598492,0.0011095975207285
2.5761059759436304,1.2775810124598492,0.0042332924921307
2.6179938779914940,1.2775810124598492,-0.0024194808758518
2.6598817800393584,1.2775810124598492,0.0010450640372475
2.7017696820872219,1.2775810124598492,0.0037850595299842
2.7436575841350863,1.2775810124598492,0.0015136107199829
2.7855454861829498,1.2775810124598492,0.0002378189620234
2.8274333882308138,1.2775810124598492,0.0008986765629218
2.8693212902786778,1.2775810124598492,0.0021832411436780
2.9112091923265417,1.2775810124598492,0.0030604200744238
2.9530970943744053,1.2775810124598492,0.0034264332596150
2.9949849964222697,1.2775810124598492,0.0035181917773324
3.0368728984701332,1.2775810124598492,0.0033672945306241
3.0787608005179976,1.2775810124598492,0.0026766277769203
3.1206487025658611,1.2775810124598492,0.0011033055223963
0.0209439510239320,1.3194689145077132,0.0022818576618394
0.0628318530717960,1.3194689145077132,0.0048295154400760
0.1047197551196597,1.3194689145077132,0.0055744744918234
0.1466076571675237,1.3194689145077132,0.0050305042344210
0.1884955592153876,1.3194689145077132,0.0033735733653826
0.2303834612632514,1.3194689145077132,0.0009073909406079
0.2722713633111153,1.3194689145077132,-0.0014920483165484
0.3141592653589793,1.3194689145077132,-0.0023360299671558
0.3560471674068433,1.3194689145077132,-0.0003695875703329
0.3979350694547070,1.3194689145077132,0.0037903715217225
0.4398229715025710,1.3194689145077132,0.0069808955419114
0.4817108735504350,1.3194689145077132,0.0016747280527689
0.5235987755982989,1.3194689145077132,-0.0016759613632596
0.5654866776461627,1.3194689145077132,0.0022890636927174
0.6073745796940266,1.3194689145077132,0.0042401779249190
0.6492624817418906,1.3194689145077132,0.0049000610146530
0.6911503837897545,1.3194689145077132,0.0070193531998307
0.7330382858376183,1.3194689145077132,0.0064777879519722
0.7749261878854823,1.3194689145077132,0.0070644442354467
0.8168140899333461,1.3194689145077132,0.0078052470080493
0.8587019919812100,1.3194689145077132,0.0075839527545059
0.9005898940290740,1.3194689145077132,0.0068603483423075
0.9424777960769379,1.3194689145077132,0.0063784348882501
0.9843656981248019,1.3194689145077132,0.0064755668349901
1.0262536001726656,1.3194689145077132,0.0069997004561146
1.0681415022205296,1.3194689145077132,0.0075339459083024
1.1100294042683936,1.3194689145077132,0.0077090816511827
1.1519173063162575,1.3194689145077132,0.0074054429164785
1.1938052083641213,1.3194689145077132,0.0067588999283790
1.2356931104119853,1.3194689145077132,0.0060332603583970
1.2775810124598492,1.3194689145077132,0.0054749982770774
1.3194689145077132,1.3194689145077132,0.0052243895726498
1.3613568165555769,1.3194689145077132,0.0052952861283209
1.4032447186034409,1.3194689145077132,0.0056015095439967
1.4451326206513049,1.3194689145077132,0.0060026516754661
1.4870205226991688,1.3194689145077132,0.0063502488827294
1.5289084247470326,1.3194689145077132,0.0065248483636475
1.5707963267948966,1.3194689145077132,0.0064608443997662
1.6126842288427605,1.3194689145077132,0.0061589239723432
1.6545721308906245,1.3194689145077132,0.0056867023251006
1.6964600329384882,1.3194689145077132,0.0051678483517237
1.7383479349863524,1.3194689145077132,0.0047596295752572
1.7802358370342162,1.3194689145077132,0.0046191415015095
1.8221237390820799,1.3194689145077132,0.0048603395721063
1.8640116411299441,1.3194689145077132,0.0055081209746222
1.9058995431778079,1.3194689145077132,0.0064622145282600
1.9477874452256716,1.3194689145077132,0.0074906323732939
1.9896753472735358,1.3194689145077132,0.0082743166260424
2.0315632493213993,1.3194689145077132,0.0085122587272541
2.0734511513692637,1.3194689145077132,0.0080634636984460
2.1153390534171272,1.3194689145077132,0.0070589221112103
2.1572269554649912,1.3194689145077132,0.0058984301153169
2.1991148575128552,1.3194689145077132,0.0050907806024785
2.2410027595607191,1.3194689145077132,0.0049889693684149
2.2828906616085827,1.3194689145077132,0.0055479224341126
2.3247785636564471,1.3194689145077132,0.0062775760893088
2.3666664657043106,1.3194689145077132,0.0066699578679661
2.4085543677521750,1.3194689145077132,0.0070947523687452
2.4504422698000385,1.3194689145077132,0.0070148397780753
2.4923301718479025,1.3194689145077132,0.0036668641439991
2.5342180738957665,1.3194689145077132,0.0032624426207793
2.5761059759436304,1.3194689145077132,0.0018303009574074
2.6179938779914940,1.3194689145077132,-0.0026760678935491
2.6598817800393584,1.3194689145077132,0.0011295987942085
2.7017696820872219,1.3194689145077132,0.0021734932917488
2.7436575841350863,1.3194689145077132,0.0011941061742076
2.7855454861829498,1.3194689145077132,0.0002085633168722
2.8274333882308138,1.3194689145077132,0.0003103868916057
2.8693212902786778,1.3194689145077132,0.0008314631969242
2.9112091923265417,1.3194689145077132,0.0013926090971816
2.9530970943744053,1.3194689145077132,0.0020436792716785
2.9949849964222697,1.3194689145077132,0.0027416819783186
3.0368728984701332,1.3194689145077132,0.0031284364664395
3.0787608005179976,1.3194689145077132,0.0026792733087202
3.1206487025658611,1.3194689145077132,0.0011055942225375
0.0209439510239320,1.3613568165555769,0.0025001966058662
0.0628318530717960,1.3613568165555769,0.0049960843170839
0.1047197551196597,1.3613568165555769,0.0053375114186864
0.1466076571675237,1.3613568165555769,0.0043548065830887
0.1884955592153876,1.3613568165555769,0.0024435133626091
0.2303834612632514,1.3613568165555769,-0.0000215258956204
0.2722713633111153,1.3613568165555769,-0.0022638969004978
0.3141592653589793,1.3613568165555769,-0.0030209691902123
0.3560471674068433,1.3613568165555769,-0.0013025930566064
0.3979350694547070,1.3613568165555769,0.0019433579773833
0.4398229715025710,1.3613568165555769,0.0036918020099540
0.4817108735504350,1.3613568165555769,0.0017141807400808
0.5235987755982989,1.3613568165555769,-0.0018255016161549
0.5654866776461627,1.3613568165555769,0.0004683904594299
0.6073745796940266,1.3613568165555769,0.0053871298958513
0.6492624817418906,1.3613568165555769,0.0055489198044285
0.6911503837897545,1.3613568165555769,0.0073138375575036
0.7330382858376183,1.3613568165555769,0.0068252817021686
0.7749261878854823,1.3613568165555769,0.0074422017514671
0.8168140899333461,1.3613568165555769,0.0078445891344099
0.8587019919812100,1.3613568165555769,0.0074558623656271
0.9005898940290740,1.3613568165555769,0.0068513885573602
0.9424777960769379,1.3613568165555769,0.0066160592152145
0.9843656981248019,1.3613568165555769,0.0069093777020819
1.0262536001726656,1.3613568165555769,0.0074797471878605
1.0681415022205296,1.3613568165555769,0.0079008767250073
1.1100294042683936,1.3613568165555769,0.0078612194458780
1.1519173063162575,1.3613568165555769,0.0073239340368052
1.1938052083641213,1.3613568165555769,0.0064930276969313
1.2356931104119853,1.3613568165555769,0.0056666111906516
1.2775810124598492,1.3613568165555769,0.0050940492317886
1.3194689145077132,1.3613568165555769,0.0048998329936145
1.3613568165555769,1.3613568165555769,0.0050757854605026
1.4032447186034409,1.3613568165555769,0.0055150029962072
1.4451326206513049,1.3613568165555769,0.0060604087124054
1.4870205226991688,1.3613568165555769,0.0065507344735436
1.5289084247470326,1.3613568165555769,0.0068562639756919
1.5707963267948966,1.3613568165555769,0.0069024172994223
1.6126842288427605,1.3613568165555769,0.0066816461525150
1.6545721308906245,1.3613568165555769,0.0062544691051118
1.6964600329384882,1.3613568165555769,0.0057399544557333
1.7383479349863524,1.3613568165555769,0.0052953787925554
1.7802358370342162,1.3613568165555769,0.0050848415820370
1.8221237390820799,1.3613568165555769,0.0052380508813532
1.8640116411299441,1.3613568165555769,0.0058041202840018
1.9058995431778079,1.3613568165555769,0.0067114319981543
1.9477874452256716,1.3613568165555769,0.0077521851704816
1.9896753472735358,1.3613568165555769,0.0086144169300297
2.0315632493213993,1.3613568165555769,0.0089760587601289
2.0734511513692637,1.3613568165555769,0.0086463574202960
2.1153390534171272,1.3613568165555769,0.0076948901519824
2.1572269554649912,1.3613568165555769,0.0064794589257215
2.1991148575128552,1.3613568165555769,0.0055153842999938
2.2410027595607191,1.3613568165555769,0.0052212969004595
2.2828906616085827,1.3613568165555769,0.0056604061129841
2.3247785636564471,1.3613568165555769,0.0064275182209013
2.3666664657043106,1.3613568165555769,0.0069139773972096
2.4085543677521750,1.3613568165555769,0.0071293627944051
2.4504422698000385,1.3613568165555769,0.0070000940746041
2.4923301718479025,1.3613568165555769,0.0035992543839506
2.5342180738957665,1.3613568165555769,0.0040893502607821
2.5761059759436304,1.3613568165555769,-0.0000308446078039
2.6179938779914940,1.3613568165555769,-0.0014520224814233
2.6598817800393584,1.3613568165555769,-0.0004399600064772
2.7017696820872219,1.3613568165555769,0.0002850651981599
2.7436575841350863,1.3613568165555769,0.0005707869830143
2.7855454861829498,1.3613568165555769,-0.0000263131489113
2.8274333882308138,1.3613568165555769,-0.0004744303375266
2.8693212902786778,1.3613568165555769,-0.0007619360724640
2.9112091923265417,1.3613568165555769,-0.0005703808154292
2.9530970943744053,1.3613568165555769,0.0002763015292999
2.9949849964222697,1.3613568165555769,0.0014602546622415
3.0368728984701332,1.3613568165555769,0.0023050878647759
3.0787608005179976,1.3613568165555769,0.0021627641834328
3.1206487025658611,1.3613568165555769,0.0008763865775329
0.0209439510239320,1.4032447186034409,0.0023456237214764
0.0628318530717960,1.4032447186034409,0.0042230798129653
0.1047197551196597,1.4032447186034409,0.0038585423944488
0.1466076571675237,1.4032447186034409,0.0024268828725640
0.1884955592153876,1.4032447186034409,0.0005482874498608
0.2303834612632514,1.4032447186034409,-0.0013889523625303
0.2722713633111153,1.4032447186034409,-0.0028725455089864
0.3141592653589793,1.4032447186034409,-0.0031251237927328
0.3560471674068433,1.4032447186034409,-0.0015917586928162
0.3979350694547070,1.4032447186034409,0.0006461487960099
0.4398229715025710,1.4032447186034409,0.0006238810531669
0.4817108735504350,1.4032447186034409,0.0001915335825330
0.5235987755982989,1.4032447186034409,-0.0011688836679955
0.5654866776461627,1.4032447186034409,0.0028087534372082
0.6073745796940266,1.4032447186034409,0.0078917184199433
0.6492624817418906,1.4032447186034409,0.0066197492031208
0.6911503837897545,1.4032447186034409,0.0075837599555478
0.7330382858376183,1.4032447186034409,0.0070803337917241
0.7749261878854823,1.4032447186034409,0.0075290039332520
0.8168140899333461,1.4032447186034409,0.0076819983249061
0.8587019919812100,1.4032447186034409,0.0072969453809295
0.9005898940290740,1.4032447186034409,0.0068844410103286
0.9424777960769379,1.4032447186034409,0.0068449519237233
0.9843656981248019,1.4032447186034409,0.0072211881193263
1.0262536001726656,1.4032447186034409,0.0077358317898546
1.0681415022205296,1.4032447186034409,0.0080006415015392
1.1100294042683936,1.4032447186034409,0.0077718338810873
1.1519173063162575,1.4032447186034409,0.0070761171133271
1.1938052083641213,1.4032447186034409,0.0061543194876408
1.2356931104119853,1.4032447186034409,0.0053112644374962
1.2775810124598492,1.4032447186034409,0.0047832250374382
1.3194689145077132,1.4032447186034409,0.0046748887240251
1.3613568165555769,1.4032447186034409,0.0049604341465921
1.4032447186034409,1.4032447186034409,0.0055207642612705
1.4451326206513049,1.4032447186034409,0.0061914537575496
1.4870205226991688,1.4032447186034409,0.0068064188444703
1.5289084247470326,1.4032447186034409,0.0072312278144087
1.5707963267948966,1.4032447186034409,0.0073849886730550
1.6126842288427605,1.4032447186034409,0.0072516392995010
1.6545721308906245,1.4032447186034409,0.0068815652449121
1.6964600329384882,1.4032447186034409,0.0063838227383992
1.7383479349863524,1.4032447186034409,0.0059085551619438
1.7802358370342162,1.4032447186034409,0.0056190426096223
1.8221237390820799,1.4032447186034409,0.0056538828360271
1.8640116411299441,1.4032447186034409,0.0060828625259792
1.9058995431778079,1.4032447186034409,0.0068657153017018
1.9477874452256716,1.4032447186034409,0.0078304685072466
1.9896753472735358,1.4032447186034409,0.0086936180265846
2.0315632493213993,1.4032447186034409,0.0091396270367188
2.0734511513692637,1.4032447186034409,0.0089524902634268
2.1153390534171272,1.4032447186034409,0.0081482622698315
2.1572269554649912,1.4032447186034409,0.0070220392008016
2.1991148575128552,1.4032447186034409,0.0060434186302190
2.2410027595607191,1.4032447186034409,0.0056252283682938
2.2828906616085827,1.4032447186034409,0.0058826026092060
2.3247785636564471,1.4032447186034409,0.0065163253517768
2.3666664657043106,1.4032447186034409,0.0069803423345497
2.4085543677521750,1.4032447186034409,0.0071302010745593
2.4504422698000385,1.4032447186034409,0.0070388371028864
2.4923301718479025,1.4032447186034409,0.0042790051972834
2.5342180738957665,1.4032447186034409,0.0064242242383282
2.5761059759436304,1.4032447186034409,0.0018163472585038
2.6179938779914940,1.4032447186034409,0.0004755812359051
2.6598817800393584,1.4032447186034409,-0.0024852861355946
2.7017696820872219,1.4032447186034409,-0.0012798026747423
2.7436575841350863,1.4032447186034409,0.0001026927700511
2.7855454861829498,1.4032447186034409,0.0000632796710252
2.8274333882308138,1.4032447186034409,-0.0008288806240973
2.8693212902786778,1.4032447186034409,-0.0018375164993782
2.9112091923265417,1.4032447186034409,-0.0020291390407485
2.9530970943744053,1.4032447186034409,-0.0011705118656244
2.9949849964222697,1.4032447186034409,0.0002039381191703
3.0368728984701332,1.4032447186034409,0.0012459356775124
3.0787608005179976,1.4032447186034409,0.0013270320204436
3.1206487025658611,1.4032447186034409,0.0004865240011393
0.0209439510239320,1.4451326206513049,0.0019195217285706
0.0628318530717960,1.4451326206513049,0.0028936334483900
0.1047197551196597,1.4451326206513049,0.0018099480131377
0.1466076571675237,1.4451326206513049,0.0001079562939266
0.1884955592153876,1.4451326206513049,-0.0014312875886062
0.2303834612632514,1.4451326206513049,-0.0024581611155876
0.2722713633111153,1.4451326206513049,-0.0027909804781405
0.3141592653589793,1.4451326206513049,-0.0022553442893580
0.3560471674068433,1.4451326206513049,-0.0008571160590543
0.3979350694547070,1.4451326206513049,0.0003653798335064
0.4398229715025710,1.4451326206513049,-0.0011676011467965
0.4817108735504350,1.4451326206513049,-0.0017907048595760
0.5235987755982989,1.4451326206513049,0.0005487248362736
0.5654866776461627,1.4451326206513049,0.0009953127769430
0.6073745796940266,1.4451326206513049,0.0097191209623042
0.6492624817418906,1.4451326206513049,0.0077179953890259
0.6911503837897545,1.4451326206513049,0.0078347741829067
0.7330382858376183,1.4451326206513049,0.0071871254414486
0.7749261878854823,1.4451326206513049,0.0073740949712042
0.8168140899333461,1.4451326206513049,0.0073932771909425
0.8587019919812100,1.4451326206513049,0.0071353078610836
0.9005898940290740,1.4451326206513049,0.0069319717739160
0.9424777960769379,1.4451326206513049,0.0070130372884629
0.9843656981248019,1.4451326206513049,0.0073711176967795
1.0262536001726656,1.4451326206513049,0.0077643194149066
1.0681415022205296,1.4451326206513049,0.0078718006916687
1.1100294042683936,1.4451326206513049,0.0075122432282964
1.1519173063162575,1.4451326206513049,0.0067484331383261
1.1938052083641213,1.4451326206513049,0.0058261081083222
1.2356931104119853,1.4451326206513049,0.0050334922646686
1.2775810124598492,1.4451326206513049,0.0045835635826275
1.3194689145077132,1.4451326206513049,0.0045622426236158
1.3613568165555769,1.4451326206513049,0.0049339836521409
1.4032447186034409,1.4451326206513049,0.0055781387881062
1.4451326206513049,1.4451326206513049,0.0063333624006385
1.4870205226991688,1.4451326206513049,0.0070372714008879
1.5289084247470326,1.4451326206513049,0.0075565226604541
1.5707963267948966,1.4451326206513049,0.0078067446244638
1.6126842288427605,1.4451326206513049,0.0077632555313571
1.6545721308906245,1.4451326206513049,0.0074634575359895
1.6964600329384882,1.4451326206513049,0.0070011229826887
1.7383479349863524,1.4451326206513049,0.0065120751903334
1.7802358370342162,1.4451326206513049,0.0061504925606708
1.8221237390820799,1.4451326206513049,0.0060558053469322
1.8640116411299441,1.4451326206513049,0.0063126458810623
1.9058995431778079,1.4451326206513049,0.0069112053798452
1.9477874452256716,1.4451326206513049,0.0077223227416008
1.9896753472735358,1.4451326206513049,0.0085076911451818
2.0315632493213993,1.4451326206513049,0.0089834092262251
2.0734511513692637,1.4451326206513049,0.0089348790540602
2.1153390534171272,1.4451326206513049,0.0083407012957490
2.1572269554649912,1.4451326206513049,0.0074254794337227
2.1991148575128552,1.4451326206513049,0.0065743717632998
2.2410027595607191,1.4451326206513049,0.0061310120473217
2.2828906616085827,1.4451326206513049,0.0062006930664480
2.3247785636564471,1.4451326206513049,0.0065830533471259
2.3666664657043106,1.4451326206513049,0.0069072568107188
2.4085543677521750,1.4451326206513049,0.0070701346274311
2.4504422698000385,1.4451326206513049,0.0071563206129787
2.4923301718479025,1.4451326206513049,0.0052875048467749
2.5342180738957665,1.4451326206513049,0.0082351924874394
2.5761059759436304,1.4451326206513049,-0.0013225102570596
2.6179938779914940,1.4451326206513049,0.0013750459969550
2.6598817800393584,1.4451326206513049,-0.0039178642337017
2.7017696820872219,1.4451326206513049,-0.0025532160361631
2.7436575841350863,1.4451326206513049,0.0000062737550401
2.7855454861829498,1.4451326206513049,0.0008048150663595
2.8274333882308138,1.4451326206513049,-0.0003429009209064
2.8693212902786778,1.4451326206513049,-0.0018997759392541
2.9112091923265417,1.4451326206513049,-0.0024578427246218
2.9530970943744053,1.4451326206513049,-0.0017915500787542
2.9949849964222697,1.4451326206513049,-0.0005630761857685
3.0368728984701332,1.4451326206513049,0.0003619953445887
3.0787608005179976,1.4451326206513049,0.0004890650611663
3.1206487025658611,1.4451326206513049,0.0000713198552700
0.0209439510239320,1.4870205226991688,0.0014093105920054
0.0628318530717960,1.4870205226991688,0.0015720659652064
0.1047197551196597,1.4870205226991688,0.0000536810977237
0.1466076571675237,1.4870205226991688,-0.0016036158472361
0.1884955592153876,1.4870205226991688,-0.0025643648712717
0.2303834612632514,1.4870205226991688,-0.0025459282536540
0.2722713633111153,1.4870205226991688,-0.0016560814272457
0.3141592653589793,1.4870205226991688,-0.0002877313371483
0.3560471674068433,1.4870205226991688,0.0009037151739275
0.3979350694547070,1.4870205226991688,0.0008848943219515
0.4398229715025710,1.4870205226991688,-0.0017677094590757
0.4817108735504350,1.4870205226991688,-0.0028572516027774
0.5235987755982989,1.4870205226991688,0.0020058195842606
0.5654866776461627,1.4870205226991688,-0.0027996130391677
0.6073745796940266,1.4870205226991688,0.0110200592851214
0.6492624817418906,1.4870205226991688,0.0086519197843934
0.6911503837897545,1.4870205226991688,0.0080462764426635
0.7330382858376183,1.4870205226991688,0.0071577523512056
0.7749261878854823,1.4870205226991688,0.0070615796040452
0.8168140899333461,1.4870205226991688,0.0070469798691941
0.8587019919812100,1.4870205226991688,0.0069842109800038
0.9005898940290740,1.4870205226991688,0.0069692196222131
0.9424777960769379,1.4870205226991688,0.0070933431326969
0.9843656981248019,1.4870205226991688,0.0073573693473805
1.0262536001726656,1.4870205226991688,0.0075990202418650
1.0681415022205296,1.4870205226991688,0.0075790271128917
1.1100294042683936,1.4870205226991688,0.0071641784577610
1.1519173063162575,1.4870205226991688,0.0064238270416412
1.1938052083641213,1.4870205226991688,0.0055798003069132
1.2356931104119853,1.4870205226991688,0.0048855029010206
1.2775810124598492,1.4870205226991688,0.0045250433895645
1.3194689145077132,1.4870205226991688,0.0045697364675026
1.3613568165555769,1.4870205226991688,0.0049838784946172
1.4032447186034409,1.4870205226991688,0.0056565512371418
1.4451326206513049,1.4870205226991688,0.0064400372212101
1.4870205226991688,1.4870205226991688,0.0071841266593178
1.5289084247470326,1.4870205226991688,0.0077623667625213
1.5707963267948966,1.4870205226991688,0.0080898766742945
1.6126842288427605,1.4870205226991688,0.0081335582585655
1.6545721308906245,1.4870205226991688,0.0079154470853848
1.6964600329384882,1.4870205226991688,0.0075093295765787
1.7383479349863524,1.4870205226991688,0.0070300813136144
1.7802358370342162,1.4870205226991688,0.0066148473334717
1.8221237390820799,1.4870205226991688,0.0063956676789667
1.8640116411299441,1.4870205226991688,0.0064651019172404
1.9058995431778079,1.4870205226991688,0.0068404730469243
1.9477874452256716,1.4870205226991688,0.0074384665213727
1.9896753472735358,1.4870205226991688,0.0080777121234097
2.0315632493213993,1.4870205226991688,0.0085264670274583
2.0734511513692637,1.4870205226991688,0.0085963847034618
2.1153390534171272,1.4870205226991688,0.0082478469735885
2.1572269554649912,1.4870205226991688,0.0076359314483951
2.1991148575128552,1.4870205226991688,0.0070352945763634
2.2410027595607191,1.4870205226991688,0.0066699601232749
2.2828906616085827,1.4870205226991688,0.0065807727255958
2.3247785636564471,1.4870205226991688,0.0066490248686668
2.3666664657043106,1.4870205226991688,0.0067512898017441
2.4085543677521750,1.4870205226991688,0.0069724987479862
2.4504422698000385,1.4870205226991688,0.0073499270058204
2.4923301718479025,1.4870205226991688,0.0063715892678325
2.5342180738957665,1.4870205226991688,0.0096519174846367
2.5761059759436304,1.4870205226991688,-0.0046349138551279
2.6179938779914940,1.4870205226991688,-0.0006264484244636
2.6598817800393584,1.4870205226991688,-0.0042920285270006
2.7017696820872219,1.4870205226991688,-0.0038428525875044
2.7436575841350863,1.4870205226991688,0.0000814980174049
2.7855454861829498,1.4870205226991688,0.0019331530254805
2.8274333882308138,1.4870205226991688,0.0007667043501651
2.8693212902786778,1.4870205226991688,-0.0010918135701417
2.9112091923265417,1.4870205226991688,-0.0019165941633918
2.9530970943744053,1.4870205226991688,-0.0015283665073580
2.9949849964222697,1.4870205226991688,-0.0006393126345750
3.0368728984701332,1.4870205226991688,-0.0000373389321936
3.0787608005179976,1.4870205226991688,-0.0000444372047201
3.1206487025658611,1.4870205226991688,-0.0002255907610488
0.0209439510239320,1.5289084247470326,0.0009962207142775
0.0628318530717960,1.5289084247470326,0.0007191454155414
0.1047197551196597,1.5289084247470326,-0.0008051356024174
0.1466076571675237,1.5289084247470326,-0.0021107998357326
0.1884955592153876,1.5289084247470326,-0.0024141055926703
0.2303834612632514,1.5289084247470326,-0.0014999636236610
0.2722713633111153,1.5289084247470326,0.0003456265179702
0.3141592653589793,1.5289084247470326,0.0023141067571633
0.3560471674068433,1.5289084247470326,0.0031056206875471
0.3979350694547070,1.5289084247470326,0.0014868261958898
0.4398229715025710,1.5289084247470326,-0.0021109867547221
0.4817108735504350,1.5289084247470326,-0.0026277267952938
0.5235987755982989,1.5289084247470326,0.0004923441445842
0.5654866776461627,1.5289084247470326,-0.0016824043589896
0.6073745796940266,1.5289084247470326,0.0118277975251983
0.6492624817418906,1.5289084247470326,0.0093262986808975
0.6911503837897545,1.5289084247470326,0.0081956842888253
0.7330382858376183,1.5289084247470326,0.0070482014972623
0.7749261878854823,1.5289084247470326,0.0066911733739867
0.8168140899333461,1.5289084247470326,0.0067035919635812
0.8587019919812100,1.5289084247470326,0.0068503908792987
0.9005898940290740,1.5289084247470326,0.0069807262462935
0.9424777960769379,1.5289084247470326,0.0070828248493551
0.9843656981248019,1.5289084247470326,0.0072067352925900
1.0262536001726656,1.5289084247470326,0.0072960174908598
1.0681415022205296,1.5289084247470326,0.0071961111386072
1.1100294042683936,1.5289084247470326,0.0068044655595729
1.1519173063162575,1.5289084247470326,0.0061702843656537
1.1938052083641213,1.5289084247470326,0.0054679542457285
1.2356931104119853,1.5289084247470326,0.0049026928797153
1.2775810124598492,1.5289084247470326,0.0046271836964089
1.3194689145077132,1.5289084247470326,0.0047034585211678
1.3613568165555769,1.5289084247470326,0.0051051525586812
1.4032447186034409,1.5289084247470326,0.0057417379986493
1.4451326206513049,1.5289084247470326,0.0064889885063200
1.4870205226991688,1.5289084247470326,0.0072168515950097
1.5289084247470326,1.5289084247470326,0.0078113806924649
1.5707963267948966,1.5289084247470326,0.0081902925213884
1.6126842288427605,1.5289084247470326,0.0083127164014418
1.6545721308906245,1.5289084247470326,0.0081836467622294
1.6964600329384882,1.5289084247470326,0.0078531040454610
1.7383479349863524,1.5289084247470326,0.0074094302593952
1.7802358370342162,1.5289084247470326,0.0069658005622961
1.8221237390820799,1.5289084247470326,0.0066393107387017
1.8640116411299441,1.5289084247470326,0.0065234538245709
1.9058995431778079,1.5289084247470326,0.0066580213509120
1.9477874452256716,1.5289084247470326,0.0070055304997849
1.9896753472735358,1.5289084247470326,0.0074484934686936
2.0315632493213993,1.5289084247470326,0.0078221541624082
2.0734511513692637,1.5289084247470326,0.0079846011390119
2.1153390534171272,1.5289084247470326,0.0078961523830605
2.1572269554649912,1.5289084247470326,0.0076478113660150
2.1991148575128552,1.5289084247470326,0.0073882222323627
2.2410027595607191,1.5289084247470326,0.0071868878590269
2.2828906616085827,1.5289084247470326,0.0069818654738314
2.3247785636564471,1.5289084247470326,0.0067232860754972
2.3666664657043106,1.5289084247470326,0.0065764964926588
2.4085543677521750,1.5289084247470326,0.0068919708287941
2.4504422698000385,1.5289084247470326,0.0076027796188252
2.4923301718479025,1.5289084247470326,0.0073654103143058
2.5342180738957665,1.5289084247470326,0.0106494352569303
2.5761059759436304,1.5289084247470326,-0.0032359497364127
2.6179938779914940,1.5289084247470326,-0.0039983864931429
2.6598817800393584,1.5289084247470326,-0.0037524433699573
2.7017696820872219,1.5289084247470326,-0.0051406999474541
2.7436575841350863,1.5289084247470326,-0.0000712188983967
2.7855454861829498,1.5289084247470326,0.0026851122937681
2.8274333882308138,1.5289084247470326,0.0016810228012845
2.8693212902786778,1.5289084247470326,-0.0001730078239230
2.9112091923265417,1.5289084247470326,-0.0010104911392952
2.9530970943744053,1.5289084247470326,-0.0007398639526597
2.9949849964222697,1.5289084247470326,-0.0001086888737527
3.0368728984701332,1.5289084247470326,0.0001715730088928
3.0787608005179976,1.5289084247470326,-0.0000838864250351
3.1206487025658611,1.5289084247470326,-0.0003080968175722
0.0209439510239320,1.5707963267948966,0.0007819828437705
0.0628318530717960,1.5707963267948966,0.0005052771586375
0.1047197551196597,1.5707963267948966,-0.0006756447453385
0.1466076571675237,1.5707963267948966,-0.0015066592788155
0.1884955592153876,1.5707963267948966,-0.0013197642725753
0.2303834612632514,1.5707963267948966,0.0000674749320024
0.2722713633111153,1.5707963267948966,0.0023395334308292
0.3141592653589793,1.5707963267948966,0.0044956694949971
0.3560471674068433,1.5707963267948966,0.0047384816230536
0.3979350694547070,1.5707963267948966,0.0014839096784915
0.4398229715025710,1.5707963267948966,-0.0030407753656332
0.4817108735504350,1.5707963267948966,-0.0015196506547316
0.5235987755982989,1.5707963267948966,-0.0020643796979201
0.5654866776461627,1.5707963267948966,-0.0008872609382071
0.6073745796940266,1.5707963267948966,0.0120063796609809
0.6492624817418906,1.5707963267948966,0.0096793577126179
0.6911503837897545,1.5707963267948966,0.0082594573227714
0.7330382858376183,1.5707963267948966,0.0069302521419637
0.7749261878854823,1.5707963267948966,0.0063642883324280
0.8168140899333461,1.5707963267948966,0.0064173632615558
0.8587019919812100,1.5707963267948966,0.0067398573167401
0.9005898940290740,1.5707963267948966,0.0069611637783926
0.9424777960769379,1.5707963267948966,0.0069956349916116
0.9843656981248019,1.5707963267948966,0.0069621369377937
1.0262536001726656,1.5707963267948966,0.0069189252661941
1.0681415022205296,1.5707963267948966,0.0067921049610664
1.1100294042683936,1.5707963267948966,0.0064939729969833
1.1519173063162575,1.5707963267948966,0.0060330680185783
1.1938052083641213,1.5707963267948966,0.0055192856273170
1.2356931104119853,1.5707963267948966,0.0051005193494880
1.2775810124598492,1.5707963267948966,0.0048969620485164
1.3194689145077132,1.5707963267948966,0.0049661694201415
1.3613568165555769,1.5707963267948966,0.0052991189349223
1.4032447186034409,1.5707963267948966,0.0058346731593693
1.4451326206513049,1.5707963267948966,0.0064805969575796
1.4870205226991688,1.5707963267948966,0.0071341050964455
1.5289084247470326,1.5707963267948966,0.0076990176235823
1.5707963267948966,1.5707963267948966,0.0080988773140636
1.6126842288427605,1.5707963267948966,0.0082862232495038
1.6545721308906245,1.5707963267948966,0.0082482309815242
1.6964600329384882,1.5707963267948966,0.0080085695359995
1.7383479349863524,1.5707963267948966,0.0076248693732737
1.7802358370342162,1.5707963267948966,0.0071808745890238
1.8221237390820799,1.5707963267948966,0.0067724712010473
1.8640116411299441,1.5707963267948966,0.0064877883663090
1.9058995431778079,1.5707963267948966,0.0063839689063188
1.9477874452256716,1.5707963267948966,0.0064671349490655
1.9896753472735358,1.5707963267948966,0.0066862839421122
2.0315632493213993,1.5707963267948966,0.0069523267236238
2.0734511513692637,1.5707963267948966,0.0071834766899648
2.1153390534171272,1.5707963267948966,0.0073538644249580
2.1572269554649912,1.5707963267948966,0.0074967354388127
2.1991148575128552,1.5707963267948966,0.0076275711469798
2.2410027595607191,1.5707963267948966,0.0076433552676303
2.2828906616085827,1.5707963267948966,0.0073636881966150
2.3247785636564471,1.5707963267948966,0.0068087651933664
2.3666664657043106,1.5707963267948966,0.0064478039657249
2.4085543677521750,1.5707963267948966,0.0068908881398737
2.4504422698000385,1.5707963267948966,0.0078782916046425
2.4923301718479025,1.5707963267948966,0.0081272416485070
2.5342180738957665,1.5707963267948966,0.0110219567931721
2.5761059759436304,1.5707963267948966,-0.0026724547526033
2.6179938779914940,1.5707963267948966,-0.0063797912651226
2.6598817800393584,1.5707963267948966,-0.0029975461179274
2.7017696820872219,1.5707963267948966,-0.0060030000932496
2.7436575841350863,1.5707963267948966,-0.0006598840863052
2.7855454861829498,1.5707963267948966,0.0023502525561228
2.8274333882308138,1.5707963267948966,0.0015166922949643
2.8693212902786778,1.5707963267948966,-0.0000221049369347
2.9112091923265417,1.5707963267948966,-0.0004714604031133
2.9530970943744053,1.5707963267948966,0.0000841677029926
2.9949849964222697,1.5707963267948966,0.0007890707384355
3.0368728984701332,1.5707963267948966,0.0009271610527725
3.0787608005179976,1.5707963267948966,0.0003852541293690
3.1206487025658611,1.5707963267948966,-0.0001632254934350
0.0209439510239320,1.6126842288427605,0.0007702030477079
0.0628318530717960,1.6126842288427605,0.0008180599359848
0.1047197551196597,1.6126842288427605,0.0000988744476514
0.1466076571675237,1.6126842288427605,-0.0004146090369630
0.1884955592153876,1.6126842288427605,-0.0001705467983981
0.2303834612632514,1.6126842288427605,0.0010652229384012
0.2722713633111153,1.6126842288427605,0.0031275563457986
0.3141592653589793,1.6126842288427605,0.0050870559446592
0.3560471674068433,1.6126842288427605,0.0049144204956821
0.3979350694547070,1.6126842288427605,0.0006729886409960
0.4398229715025710,1.6126842288427605,-0.0044736318052716
0.4817108735504350,1.6126842288427605,-0.0007898749265950
0.5235987755982989,1.6126842288427605,-0.0036979879213973
0.5654866776461627,1.6126842288427605,-0.0027755385782010
0.6073745796940266,1.6126842288427605,0.0114166614990845
0.6492624817418906,1.6126842288427605,0.0096752774917150
0.6911503837897545,1.6126842288427605,0.0082063561906394
0.7330382858376183,1.6126842288427605,0.0068625150632414
0.7749261878854823,1.6126842288427605,0.0061712432488085
0.8168140899333461,1.6126842288427605,0.0062382068282791
0.8587019919812100,1.6126842288427605,0.0066616306178779
0.9005898940290740,1.6126842288427605,0.0069130940706179
0.9424777960769379,1.6126842288427605,0.0068542125132622
0.9843656981248019,1.6126842288427605,0.0066701966024183
1.0262536001726656,1.6126842288427605,0.0065266547054224
1.0681415022205296,1.6126842288427605,0.0064217133387303
1.1100294042683936,1.6126842288427605,0.0062712509727425
1.1519173063162575,1.6126842288427605,0.0060308337508381
1.1938052083641213,1.6126842288427605,0.0057359058095088
1.2356931104119853,1.6126842288427605,0.0054716255442551
1.2775810124598492,1.6126842288427605,0.0053250547419377
1.3194689145077132,1.6126842288427605,0.0053523826952864
1.3613568165555769,1.6126842288427605,0.0055673899117212
1.4032447186034409,1.6126842288427605,0.0059448458495588
1.4451326206513049,1.6126842288427605,0.0064310587167715
1.4870205226991688,1.6126842288427605,0.0069563723678074
1.5289084247470326,1.6126842288427605,0.0074470767368768
1.5707963267948966,1.6126842288427605,0.0078358237904936
1.6126842288427605,1.6126842288427605,0.0080703196850109
1.6545721308906245,1.6126842288427605,0.0081201573307537
1.6964600329384882,1.6126842288427605,0.0079814475587705
1.7383479349863524,1.6126842288427605,0.0076785858358539
1.7802358370342162,1.6126842288427605,0.0072622143686658
1.8221237390820799,1.6126842288427605,0.0068024306327623
1.8640116411299441,1.6126842288427605,0.0063768974612084
1.9058995431778079,1.6126842288427605,0.0060551347023172
1.9477874452256716,1.6126842288427605,0.0058830602612434
1.9896753472735358,1.6126842288427605,0.0058748847392711
2.0315632493213993,1.6126842288427605,0.0060196686656893
2.0734511513692637,1.6126842288427605,0.0063019695421014
2.1153390534171272,1.6126842288427605,0.0067173068255710
2.1572269554649912,1.6126842288427605,0.0072459075933753
2.1991148575128552,1.6126842288427605,0.0077699096315222
2.2410027595607191,1.6126842288427605,0.0080139627359885
2.2828906616085827,1.6126842288427605,0.0076902902456055
2.3247785636564471,1.6126842288427605,0.0069078786178466
2.3666664657043106,1.6126842288427605,0.0064249620302079
2.4085543677521750,1.6126842288427605,0.0070131139017089
2.4504422698000385,1.6126842288427605,0.0081092450725730
2.4923301718479025,1.6126842288427605,0.0085338419593158
2.5342180738957665,1.6126842288427605,0.0105786257977551
2.5761059759436304,1.6126842288427605,-0.0046448259719885
2.6179938779914940,1.6126842288427605,-0.0066981182139952
2.6598817800393584,1.6126842288427605,-0.0026451293724851
2.7017696820872219,1.6126842288427605,-0.0059949668337459
2.7436575841350863,1.6126842288427605,-0.0014786899019403
2.7855454861829498,1.6126842288427605,0.0008669241748709
2.8274333882308138,1.6126842288427605,0.0000283705303186
2.8693212902786778,1.6126842288427605,-0.0009705805660751
2.9112091923265417,1.6126842288427605,-0.0006301147099594
2.9530970943744053,1.6126842288427605,0.0006595537741181
2.9949849964222697,1.6126842288427605,0.0018155905454569
3.0368728984701332,1.6126842288427605,0.0020215937633987
3.0787608005179976,1.6126842288427605,0.0011949722184397
3.1206487025658611,1.6126842288427605,0.0001326088575717
0.0209439510239320,1.6545721308906245,0.0008918111358210
0.0628318530717960,1.6545721308906245,0.0014116615186236
0.1047197551196597,1.6545721308906245,0.0010715919255393
0.1466076571675237,1.6545721308906245,0.0005304087734912
0.1884955592153876,1.6545721308906245,0.0002653647569810
0.2303834612632514,1.6545721308906245,0.0006852708842615
0.2722713633111153,1.6545721308906245,0.0019773065866686
0.3141592653589793,1.6545721308906245,0.0035572144815288
0.3560471674068433,1.6545721308906245,0.0034704196282647
0.3979350694547070,1.6545721308906245,-0.0005260460040146
0.4398229715025710,1.6545721308906245,-0.0056179250775767
0.4817108735504350,1.6545721308906245,-0.0014755018646817
0.5235987755982989,1.6545721308906245,-0.0038177699911690
0.5654866776461627,1.6545721308906245,-0.0041778433529040
0.6073745796940266,1.6545721308906245,0.0100123292540859
0.6492624817418906,1.6545721308906245,0.0093232487897978
0.6911503837897545,1.6545721308906245,0.0079983792832455
0.7330382858376183,1.6545721308906245,0.0068631448296967
0.7749261878854823,1.6545721308906245,0.0061760380876442
0.8168140899333461,1.6545721308906245,0.0062116780306171
0.8587019919812100,1.6545721308906245,0.0066304290691512
0.9005898940290740,1.6545721308906245,0.0068444038624282
0.9424777960769379,1.6545721308906245,0.0066810783455113
0.9843656981248019,1.6545721308906245,0.0063709001346126
1.0262536001726656,1.6545721308906245,0.0061646828927706
1.0681415022205296,1.6545721308906245,0.0061201634582275
1.1100294042683936,1.6545721308906245,0.0061508895682176
1.1519173063162575,1.6545721308906245,0.0061559643591260
1.1938052083641213,1.6545721308906245,0.0060937429208248
1.2356931104119853,1.6545721308906245,0.0059848352336447
1.2775810124598492,1.6545721308906245,0.0058825695276057
1.3194689145077132,1.6545721308906245,0.0058426449804356
1.3613568165555769,1.6545721308906245,0.0059039726699082
1.4032447186034409,1.6545721308906245,0.0060806955473578
1.4451326206513049,1.6545721308906245,0.0063617829864162
1.4870205226991688,1.6545721308906245,0.0067149461773912
1.5289084247470326,1.6545721308906245,0.0070928349984873
1.5707963267948966,1.6545721308906245,0.0074404040223950
1.6126842288427605,1.6545721308906245,0.0077028090301408
1.6545721308906245,1.6545721308906245,0.0078333344996389
1.6964600329384882,1.6545721308906245,0.0078007821501243
1.7383479349863524,1.6545721308906245,0.0075955570956778
1.7802358370342162,1.6545721308906245,0.0072334596753341
1.8221237390820799,1.6545721308906245,0.0067560763863148
1.8640116411299441,1.6545721308906245,0.0062269109461428
1.9058995431778079,1.6545721308906245,0.0057233123621323
1.9477874452256716,1.6545721308906245,0.0053259603569553
1.9896753472735358,1.6545721308906245,0.0051095009803350
2.0315632493213993,1.6545721308906245,0.0051376314213192
2.0734511513692637,1.6545721308906245,0.0054597769807279
2.1153390534171272,1.6545721308906245,0.0060933657302853
2.1572269554649912,1.6545721308906245,0.0069679107747975
2.1991148575128552,1.6545721308906245,0.0078390652849192
2.2410027595607191,1.6545721308906245,0.0082791694260320
2.2828906616085827,1.6545721308906245,0.0079322134848825
2.3247785636564471,1.6545721308906245,0.0070273843944287
2.3666664657043106,1.6545721308906245,0.0065538396776839
2.4085543677521750,1.6545721308906245,0.0072573180359703
2.4504422698000385,1.6545721308906245,0.0081980667413997
2.4923301718479025,1.6545721308906245,0.0085139142187517
2.5342180738957665,1.6545721308906245,0.0092695446986867
2.5761059759436304,1.6545721308906245,-0.0058631847525680
2.6179938779914940,1.6545721308906245,-0.0051186137616332
2.6598817800393584,1.6545721308906245,-0.0027542503381175
2.7017696820872219,1.6545721308906245,-0.0051061990181668
2.7436575841350863,1.6545721308906245,-0.0020219385350559
2.7855454861829498,1.6545721308906245,-0.0010023118151177
2.8274333882308138,1.6545721308906245,-0.0020698404245769
2.8693212902786778,1.6545721308906245,-0.0024838158212981
2.9112091923265417,1.6545721308906245,-0.0011885541010213
2.9530970943744053,1.6545721308906245,0.0010281028230745
2.9949849964222697,1.6545721308906245,0.0027863097425818
3.0368728984701332,1.6545721308906245,0.0031354377501227
3.0787608005179976,1.6545721308906245,0.0020342391312206
3.1206487025658611,1.6545721308906245,0.0004387293157131
0.0209439510239320,1.6964600329384882,0.0010374557477212
0.0628318530717960,1.6964600329384882,0.0020451686785037
0.1047197551196597,1.6964600329384882,0.0019850465321825
0.1466076571675237,1.6964600329384882,0.0011539730576817
0.1884955592153876,1.6964600329384882,-0.0000272193734332
0.2303834612632514,1.6964600329384882,-0.0008783768754739
0.2722713633111153,1.6964600329384882,-0.0006904516638333
0.3141592653589793,1.6964600329384882,0.0005293147528938
0.3560471674068433,1.6964600329384882,0.0011627188236056
0.3979350694547070,1.6964600329384882,-0.0013444279114490
0.4398229715025710,1.6964600329384882,-0.0057390167980043
0.4817108735504350,1.6964600329384882,-0.0032569094833621
0.5235987755982989,1.6964600329384882,-0.0030203846114913
0.5654866776461627,1.6964600329384882,-0.0022124529521789
0.6073745796940266,1.6964600329384882,0.0078928589905261
0.6492624817418906,1.6964600329384882,0.0086965864676424
0.6911503837897545,1.6964600329384882,0.0076115643406702
0.7330382858376183,1.6964600329384882,0.0068904202496936
0.7749261878854823,1.6964600329384882,0.0063963520235171
0.8168140899333461,1.6964600329384882,0.0063744861426288
0.8587019919812100,1.6964600329384882,0.0066686550325015
0.9005898940290740,1.6964600329384882,0.0067676226319899
0.9424777960769379,1.6964600329384882,0.0064936626433829
0.9843656981248019,1.6964600329384882,0.0060907319287036
1.0262536001726656,1.6964600329384882,0.0058600517463345
1.0681415022205296,1.6964600329384882,0.0059020487088672
1.1100294042683936,1.6964600329384882,0.0061260465778847
1.1519173063162575,1.6964600329384882,0.0063791288719894
1.1938052083641213,1.6964600329384882,0.0065470247739654
1.2356931104119853,1.6964600329384882,0.0065877975406083
1.2775810124598492,1.6964600329384882,0.0065207974518846
1.3194689145077132,1.6964600329384882,0.0064000567927840
1.3613568165555769,1.6964600329384882,0.0062887687171242
1.4032447186034409,1.6964600329384882,0.0062406367554857
1.4451326206513049,1.6964600329384882,0.0062886454892115
1.4870205226991688,1.6964600329384882,0.0064401439407971
1.5289084247470326,1.6964600329384882,0.0066769186465807
1.5707963267948966,1.6964600329384882,0.0069591024665594
1.6126842288427605,1.6964600329384882,0.0072319556865881
1.6545721308906245,1.6964600329384882,0.0074346747161473
1.6964600329384882,1.6964600329384882,0.0075104030251829
1.7383479349863524,1.6964600329384882,0.0074165260200854
1.7802358370342162,1.6964600329384882,0.0071341422580478
1.8221237390820799,1.6964600329384882,0.0066753948956144
1.8640116411299441,1.6964600329384882,0.0060872803268941
1.9058995431778079,1.6964600329384882,0.0054508369267681
1.9477874452256716,1.6964600329384882,0.0048753418650445
1.9896753472735358,1.6964600329384882,0.0044878546783091
2.0315632493213993,1.6964600329384882,0.0044176250011199
2.0734511513692637,1.6964600329384882,0.0047702970349286
2.1153390534171272,1.6964600329384882,0.0055792976568103
2.1572269554649912,1.6964600329384882,0.0067243280017915
2.1991148575128552,1.6964600329384882,0.0078503226790210
2.2410027595607191,1.6964600329384882,0.0084189663099616
2.2828906616085827,1.6964600329384882,0.0080700656952752
2.3247785636564471,1.6964600329384882,0.0071814859634126
2.3666664657043106,1.6964600329384882,0.0068520731537500
2.4085543677521750,1.6964600329384882,0.0075556337206870
2.4504422698000385,1.6964600329384882,0.0080441494054697
2.4923301718479025,1.6964600329384882,0.0080975949471144
2.5342180738957665,1.6964600329384882,0.0072510533468244
2.5761059759436304,1.6964600329384882,-0.0033945233652230
2.6179938779914940,1.6964600329384882,-0.0031688113069422
2.6598817800393584,1.6964600329384882,-0.0030579028216772
2.7017696820872219,1.6964600329384882,-0.0037251652581839
2.7436575841350863,1.6964600329384882,-0.0018014860200335
2.7855454861829498,1.6964600329384882,-0.0020766699693724
2.8274333882308138,1.6964600329384882,-0.0034745099617941
2.8693212902786778,1.6964600329384882,-0.0034967186281234
2.9112091923265417,1.6964600329384882,-0.0015048711854293
2.9530970943744053,1.6964600329384882,0.0013656327345073
2.9949849964222697,1.6964600329384882,0.0035008999804151
3.0368728984701332,1.6964600329384882,0.0038781730455343
3.0787608005179976,1.6964600329384882,0.0025394963863977
3.1206487025658611,1.6964600329384882,0.0006024814246382
0.0209439510239320,1.7383479349863524,0.0010757064961300
0.0628318530717960,1.7383479349863524,0.0024979027963693
0.1047197551196597,1.7383479349863524,0.0027664836693215
0.1466076571675237,1.7383479349863524,0.0017311381933311
0.1884955592153876,1.7383479349863524,-0.0003116216772503
0.2303834612632514,1.7383479349863524,-0.0024334321339761
0.2722713633111153,1.7383479349863524,-0.0033650752261334
0.3141592653589793,1.7383479349863524,-0.0024298226224819
0.3560471674068433,1.7383479349863524,-0.0007559029544117
0.3979350694547070,1.7383479349863524,-0.0012030936160978
0.4398229715025710,1.7383479349863524,-0.0046250550384295
0.4817108735504350,1.7383479349863524,-0.0048399905854775
0.5235987755982989,1.7383479349863524,-0.0027963281207818
0.5654866776461627,1.7383479349863524,-0.0018789602483349
0.6073745796940266,1.7383479349863524,0.0054066275892128
0.6492624817418906,1.7383479349863524,0.0079202677299852
0.6911503837897545,1.7383479349863524,0.0070803761254712
0.7330382858376183,1.7383479349863524,0.0068436688246142
0.7749261878854823,1.7383479349863524,0.0067796788620856
0.8168140899333461,1.7383479349863524,0.0067419920560529
0.8587019919812100,1.7383479349863524,0.0068062339354609
0.9005898940290740,1.7383479349863524,0.0067021031080745
0.9424777960769379,1.7383479349863524,0.0063038412606717
0.9843656981248019,1.7383479349863524,0.0058402910493383
1.0262536001726656,1.7383479349863524,0.0056199531553058
1.0681415022205296,1.7383479349863524,0.0057631143418166
1.1100294042683936,1.7383479349863524,0.0061738772324889
1.1519173063162575,1.7383479349863524,0.0066572240004525
1.1938052083641213,1.7383479349863524,0.0070368368594962
1.2356931104119853,1.7383479349863524,0.0072142959213228
1.2775810124598492,1.7383479349863524,0.0071759191906531
1.3194689145077132,1.7383479349863524,0.0069716892353728
1.3613568165555769,1.7383479349863524,0.0066856149595438
1.4032447186034409,1.7383479349863524,0.0064080745149750
1.4451326206513049,1.7383479349863524,0.0062145863727348
1.4870205226991688,1.7383479349863524,0.0061522060441064
1.5289084247470326,1.7383479349863524,0.0062332249842525
1.5707963267948966,1.7383479349863524,0.0064352219813122
1.6126842288427605,1.7383479349863524,0.0067063325348968
1.6545721308906245,1.7383479349863524,0.0069746086839477
1.6964600329384882,1.7383479349863524,0.0071603800968756
1.7383479349863524,1.7383479349863524,0.0071904882247069
1.7802358370342162,1.7383479349863524,0.0070130923479055
1.8221237390820799,1.7383479349863524,0.0066114484374795
1.8640116411299441,1.7383479349863524,0.0060147217847204
1.9058995431778079,1.7383479349863524,0.0053036417231200
1.9477874452256716,1.7383479349863524,0.0046086985711522
1.9896753472735358,1.7383479349863524,0.0040983473924032
2.0315632493213993,1.7383479349863524,0.0039534835923196
2.0734511513692637,1.7383479349863524,0.0043215372777590
2.1153390534171272,1.7383479349863524,0.0052417655165209
2.1572269554649912,1.7383479349863524,0.0065466297069088
2.1991148575128552,1.7383479349863524,0.0077984441120438
2.2410027595607191,1.7383479349863524,0.0084119676380303
2.2828906616085827,1.7383479349863524,0.0081009881763840
2.3247785636564471,1.7383479349863524,0.0073899218025633
2.3666664657043106,1.7383479349863524,0.0072878773566595
2.4085543677521750,1.7383479349863524,0.0077708683571533
2.4504422698000385,1.7383479349863524,0.0076072920522822
2.4923301718479025,1.7383479349863524,0.0074454496246843
2.5342180738957665,1.7383479349863524,0.0049613221706114
2.5761059759436304,1.7383479349863524,-0.0020213857504261
2.6179938779914940,1.7383479349863524,-0.0022391250139131
2.6598817800393584,1.7383479349863524,-0.0032251263447253
2.7017696820872219,1.7383479349863524,-0.0022895005044612
2.7436575841350863,1.7383479349863524,-0.0006305305969834
2.7855454861829498,1.7383479349863524,-0.0014984492083490
2.8274333882308138,1.7383479349863524,-0.0031529057252844
2.8693212902786778,1.7383479349863524,-0.0031938861223293
2.9112091923265417,1.7383479349863524,-0.0011676121427595
2.9530970943744053,1.7383479349863524,0.0016753550189998
2.9949849964222697,1.7383479349863524,0.0036859040205011
3.0368728984701332,1.7383479349863524,0.0038903173486866
3.0787608005179976,1.7383479349863524,0.0024334330401531
3.1206487025658611,1.7383479349863524,0.0005243533547207
0.0209439510239320,1.7802358370342162,0.0008771158453479
0.0628318530717960,1.7802358370342162,0.0025199384727242
0.1047197551196597,1.7802358370342162,0.0032836345492148
0.1466076571675237,1.7802358370342162,0.0024944263292888
0.1884955592153876,1.7802358370342162,0.0001790444121503
0.2303834612632514,1.7802358370342162,-0.0026717720898022
0.2722713633111153,1.7802358370342162,-0.0044016772971436
0.3141592653589793,1.7802358370342162,-0.0037489852773036
0.3560471674068433,1.7802358370342162,-0.0013300829973346
0.3979350694547070,1.7802358370342162,-0.0001237128436367
0.4398229715025710,1.7802358370342162,-0.0025945830834688
0.4817108735504350,1.7802358370342162,-0.0049078167228814
0.5235987755982989,1.7802358370342162,-0.0033500547372061
0.5654866776461627,1.7802358370342162,-0.0009584643988129
0.6073745796940266,1.7802358370342162,0.0035528068717191
0.6492624817418906,1.7802358370342162,0.0070955408395956
0.6911503837897545,1.7802358370342162,0.0065489656482321
0.7330382858376183,1.7802358370342162,0.0066025526984406
0.7749261878854823,1.7802358370342162,0.0071839418111657
0.8168140899333461,1.7802358370342162,0.0072843860009921
0.8587019919812100,1.7802358370342162,0.0070742168206621
0.9005898940290740,1.7802358370342162,0.0066778692027989
0.9424777960769379,1.7802358370342162,0.0061228452068667
0.9843656981248019,1.7802358370342162,0.0056171994719962
1.0262536001726656,1.7802358370342162,0.0054338399138112
1.0681415022205296,1.7802358370342162,0.0056838565869946
1.1100294042683936,1.7802358370342162,0.0062620469660808
1.1519173063162575,1.7802358370342162,0.0069427999139711
1.1938052083641213,1.7802358370342162,0.0075023393736400
1.2356931104119853,1.7802358370342162,0.0077956426311192
1.2775810124598492,1.7802358370342162,0.0077790450324167
1.3194689145077132,1.7802358370342162,0.0074961686191726
1.3613568165555769,1.7802358370342162,0.0070468575895926
1.4032447186034409,1.7802358370342162,0.0065529075690987
1.4451326206513049,1.7802358370342162,0.0061283476574339
1.4870205226991688,1.7802358370342162,0.0058577907097459
1.5289084247470326,1.7802358370342162,0.0057837874715947
1.5707963267948966,1.7802358370342162,0.0059027233387843
1.6126842288427605,1.7802358370342162,0.0061681604795667
1.6545721308906245,1.7802358370342162,0.0065003232937557
1.6964600329384882,1.7802358370342162,0.0068003948411510
1.7383479349863524,1.7802358370342162,0.0069682439328349
1.7802358370342162,1.7802358370342162,0.0069220118186264
1.8221237390820799,1.7802358370342162,0.0066175995016668
1.8640116411299441,1.7802358370342162,0.0060655271651187
1.9058995431778079,1.7802358370342162,0.0053419494611613
1.9477874452256716,1.7802358370342162,0.0045898473570829
1.9896753472735358,1.7802358370342162,0.0040054890720773
2.0315632493213993,1.7802358370342162,0.0038039790564914
2.0734511513692637,1.7802358370342162,0.0041567816217427
2.1153390534171272,1.7802358370342162,0.0050983937408291
2.1572269554649912,1.7802358370342162,0.0064231601625473
2.1991148575128552,1.7802358370342162,0.0076549269994002
2.2410027595607191,1.7802358370342162,0.0082432775383365
2.2828906616085827,1.7802358370342162,0.0080459984882280
2.3247785636564471,1.7802358370342162,0.0076655460864995
2.3666664657043106,1.7802358370342162,0.0077570212761403
2.4085543677521750,1.7802358370342162,0.0077326026759194
2.4504422698000385,1.7802358370342162,0.0069964264288274
2.4923301718479025,1.7802358370342162,0.0068016569356240
2.5342180738957665,1.7802358370342162,0.0034419425677710
2.5761059759436304,1.7802358370342162,0.0005647722714038
2.6179938779914940,1.7802358370342162,-0.0019374408326476
2.6598817800393584,1.7802358370342162,-0.0028624755948798
2.7017696820872219,1.7802358370342162,-0.0009927577108614
2.7436575841350863,1.7802358370342162,0.0012204120797028
2.7855454861829498,1.7802358370342162,0.0006382249880477
2.8274333882308138,1.7802358370342162,-0.0011110905883136
2.8693212902786778,1.7802358370342162,-0.0016433970419134
2.9112091923265417,1.7802358370342162,-0.0003617374589486
2.9530970943744053,1.7802358370342162,0.0017017383047333
2.9949849964222697,1.7802358370342162,0.0031068828356697
3.0368728984701332,1.7802358370342162,0.0030287644434897
3.0787608005179976,1.7802358370342162,0.0016728819974886
3.1206487025658611,1.7802358370342162,0.0002097239893718
0.0209439510239320,1.8221237390820799,0.0003744118656169
0.0628318530717960,1.8221237390820799,0.0018909339871356
0.1047197551196597,1.8221237390820799,0.0032319828322944
0.1466076571675237,1.8221237390820799,0.0032133604196511
0.1884955592153876,1.8221237390820799,0.0014640800771670
0.2303834612632514,1.8221237390820799,-0.0012385891610605
0.2722713633111153,1.8221237390820799,-0.0032117311946245
0.3141592653589793,1.8221237390820799,-0.0029226978786667
0.3560471674068433,1.8221237390820799,-0.0005569517192603
0.3979350694547070,1.8221237390820799,0.0012476361081917
0.4398229715025710,1.8221237390820799,-0.0002515867833910
0.4817108735504350,1.8221237390820799,-0.0027699290035199
0.5235987755982989,1.8221237390820799,-0.0030832420035669
0.5654866776461627,1.8221237390820799,0.0011894339531180
0.6073745796940266,1.8221237390820799,0.0055916831078923
0.6492624817418906,1.8221237390820799,0.0061778457960563
0.6911503837897545,1.8221237390820799,0.0062753777099538
0.7330382858376183,1.8221237390820799,0.0061190537509021
0.7749261878854823,1.8221237390820799,0.0073836923696711
0.8168140899333461,1.8221237390820799,0.0078928568001601
0.8587019919812100,1.8221237390820799,0.0074857086503848
0.9005898940290740,1.8221237390820799,0.0067366107143330
0.9424777960769379,1.8221237390820799,0.0059703009310490
0.9843656981248019,1.8221237390820799,0.0054146887193403
1.0262536001726656,1.8221237390820799,0.0052794144299511
1.0681415022205296,1.8221237390820799,0.0056343298844006
1.1100294042683936,1.8221237390820799,0.0063545743077320
1.1519173063162575,1.8221237390820799,0.0071923950265909
1.1938052083641213,1.8221237390820799,0.0078918083270181
1.2356931104119853,1.8221237390820799,0.0082736163470720
1.2775810124598492,1.8221237390820799,0.0082697265942802
1.3194689145077132,1.8221237390820799,0.0079164237174081
1.3613568165555769,1.8221237390820799,0.0073243040884376
1.4032447186034409,1.8221237390820799,0.0066400890542844
1.4451326206513049,1.8221237390820799,0.0060104608039997
1.4870205226991688,1.8221237390820799,0.0055535207872244
1.5289084247470326,1.8221237390820799,0.0053402033213490
1.5707963267948966,1.8221237390820799,0.0053859273238177
1.6126842288427605,1.8221237390820799,0.0056516555582733
1.6545721308906245,1.8221237390820799,0.0060530304324677
1.6964600329384882,1.8221237390820799,0.0064760663063774
1.7383479349863524,1.8221237390820799,0.0067977502428627
1.7802358370342162,1.8221237390820799,0.0069096536852684
1.8221237390820799,1.8221237390820799,0.0067421771614020
1.8640116411299441,1.8221237390820799,0.0062862985772889
1.9058995431778079,1.8221237390820799,0.0056086886962534
1.9477874452256716,1.8221237390820799,0.0048548467507170
1.9896753472735358,1.8221237390820799,0.0042336067833375
2.0315632493213993,1.8221237390820799,0.0039754449688671
2.0734511513692637,1.8221237390820799,0.0042585320294910
2.1153390534171272,1.8221237390820799,0.0051069544989977
2.1572269554649912,1.8221237390820799,0.0062982606110822
2.1991148575128552,1.8221237390820799,0.0073792150930603
2.2410027595607191,1.8221237390820799,0.0079207193484003
2.2828906616085827,1.8221237390820799,0.0079510275715862
2.3247785636564471,1.8221237390820799,0.0079871358435563
2.3666664657043106,1.8221237390820799,0.0080753367092109
2.4085543677521750,1.8221237390820799,0.0073312742392797
2.4504422698000385,1.8221237390820799,0.0065325086926475
2.4923301718479025,1.8221237390820799,0.0063293645899933
2.5342180738957665,1.8221237390820799,0.0057800101954438
2.5761059759436304,1.8221237390820799,0.0042249720262967
2.6179938779914940,1.8221237390820799,-0.0011272191207237
2.6598817800393584,1.8221237390820799,-0.0015706370239746
2.7017696820872219,1.8221237390820799,0.0001756660782981
2.7436575841350863,1.8221237390820799,0.0029920871731870
2.7855454861829498,1.8221237390820799,0.0031646476037355
2.8274333882308138,1.8221237390820799,0.0014872622153781
2.8693212902786778,1.8221237390820799,0.0002176900845063
2.9112091923265417,1.8221237390820799,0.0003064809543345
2.9530970943744053,1.8221237390820799,0.0011993646606392
2.9949849964222697,1.8221237390820799,0.0018290679919228
3.0368728984701332,1.8221237390820799,0.0015427065896753
3.0787608005179976,1.8221237390820799,0.0005221526773582
3.1206487025658611,1.8221237390820799,-0.0002228702254281
0.0209439510239320,1.8640116411299441,-0.0003650319522486
0.0628318530717960,1.8640116411299441,0.0006266750584635
0.1047197551196597,1.8640116411299441,0.0023970997816017
0.1466076571675237,1.8640116411299441,0.0033782020878166
0.1884955592153876,1.8640116411299441,0.0027892215328886
0.2303834612632514,1.8640116411299441,0.0009828435948687
0.2722713633111153,1.8640116411299441,-0.0007189223204902
0.3141592653589793,1.8640116411299441,-0.0009170107441965
0.3560471674068433,1.8640116411299441,0.0005273685103235
0.3979350694547070,1.8640116411299441,0.0019376525089727
0.4398229715025710,1.8640116411299441,0.0017438333200914
0.4817108735504350,1.8640116411299441,0.0012270970749729
0.5235987755982989,1.8640116411299441,-0.0008467421605434
0.5654866776461627,1.8640116411299441,0.0016655488917524
0.6073745796940266,1.8640116411299441,0.0002872606854177
0.6492624817418906,1.8640116411299441,0.0050044028412434
0.6911503837897545,1.8640116411299441,0.0064921284331644
0.7330382858376183,1.8640116411299441,0.0055470270835534
0.7749261878854823,1.8640116411299441,0.0071373096137346
0.8168140899333461,1.8640116411299441,0.0083503629405669
0.8587019919812100,1.8640116411299441,0.0079987036022841
0.9005898940290740,1.8640116411299441,0.0069213653762465
0.9424777960769379,1.8640116411299441,0.0058827870320701
0.9843656981248019,1.8640116411299441,0.0052348720152029
1.0262536001726656,1.8640116411299441,0.0051330946244892
1.0681415022205296,1.8640116411299441,0.0055805930171813
1.1100294042683936,1.8640116411299441,0.0064162454912913
1.1519173063162575,1.8640116411299441,0.0073715521780540
1.1938052083641213,1.8640116411299441,0.0081700826183484
1.2356931104119853,1.8640116411299441,0.0086109009641859
1.2775810124598492,1.8640116411299441,0.0086088705946854
1.3194689145077132,1.8640116411299441,0.0081939548393231
1.3613568165555769,1.8640116411299441,0.0074835956514541
1.4032447186034409,1.8640116411299441,0.0066430378432227
1.4451326206513049,1.8640116411299441,0.0058449625659267
1.4870205226991688,1.8640116411299441,0.0052356049407418
1.5289084247470326,1.8640116411299441,0.0049110221746704
1.5707963267948966,1.8640116411299441,0.0049046907548433
1.6126842288427605,1.8640116411299441,0.0051860689129732
1.6545721308906245,1.8640116411299441,0.0056689236507519
1.6964600329384882,1.8640116411299441,0.0062278018765416
1.7383479349863524,1.8640116411299441,0.0067207507919589
1.7802358370342162,1.8640116411299441,0.0070160445578979
1.8221237390820799,1.8640116411299441,0.0070201012083082
1.8640116411299441,1.8640116411299441,0.0067028937962053
1.9058995431778079,1.8640116411299441,0.0061159611423824
1.9477874452256716,1.8640116411299441,0.0053966960609206
1.9896753472735358,1.8640116411299441,0.0047512768240559
2.0315632493213993,1.8640116411299441,0.0044085307685353
2.0734511513692637,1.8640116411299441,0.0045414038504992
2.1153390534171272,1.8640116411299441,0.0051689182949290
2.1572269554649912,1.8640116411299441,0.0060893173528389
2.1991148575128552,1.8640116411299441,0.0069448875753846
2.2410027595607191,1.8640116411299441,0.0074920798718243
2.2828906616085827,1.8640116411299441,0.0078704175681631
2.3247785636564471,1.8640116411299441,0.0082628875613345
2.3666664657043106,1.8640116411299441,0.0080192270402886
2.4085543677521750,1.8640116411299441,0.0066648698322009
2.4504422698000385,1.8640116411299441,0.0066732867909893
2.4923301718479025,1.8640116411299441,0.0059416065576576
2.5342180738957665,1.8640116411299441,0.0014985150161129
2.5761059759436304,1.8640116411299441,0.0039834315458308
2.6179938779914940,1.8640116411299441,0.0006492317097084
2.6598817800393584,1.8640116411299441,0.0007150292921394
2.7017696820872219,1.8640116411299441,0.0011282007726332
2.7436575841350863,1.8640116411299441,0.0036494225463426
2.7855454861829498,1.8640116411299441,0.0044127356905967
2.8274333882308138,1.8640116411299441,0.0030159667134433
2.8693212902786778,1.8640116411299441,0.0012659063238885
2.9112091923265417,1.8640116411299441,0.0003833842413228
2.9530970943744053,1.8640116411299441,0.0003171989420709
2.9949849964222697,1.8640116411299441,0.0003834941432592
3.0368728984701332,1.8640116411299441,0.0000659645829398
3.0787608005179976,1.8640116411299441,-0.0005312359514825
3.1206487025658611,1.8640116411299441,-0.0005929811753999
0.0209439510239320,1.9058995431778079,-0.0011351568794300
0.0628318530717960,1.9058995431778079,-0.0008889450288935
0.1047197551196597,1.9058995431778079,0.0010205506970030
0.1466076571675237,1.9058995431778079,0.0028100106720939
0.1884955592153876,1.9058995431778079,0.0033914123049026
0.2303834612632514,1.9058995431778079,0.0026550951743078
0.2722713633111153,1.9058995431778079,0.0013578788313344
0.3141592653589793,1.9058995431778079,0.0005000170839802
0.3560471674068433,1.9058995431778079,0.0005029016676483
0.3979350694547070,1.9058995431778079,0.0011344281126620
0.4398229715025710,1.9058995431778079,0.0027473368738538
0.4817108735504350,1.9058995431778079,0.0055057066540025
0.5235987755982989,1.9058995431778079,0.0025670087965027
0.5654866776461627,1.9058995431778079,-0.0008318415676426
0.6073745796940266,1.9058995431778079,-0.0011206606445450
0.6492624817418906,1.9058995431778079,0.0041153584836918
0.6911503837897545,1.9058995431778079,0.0070484234489539
0.7330382858376183,1.9058995431778079,0.0053160836744768
0.7749261878854823,1.9058995431778079,0.0063502412918889
0.8168140899333461,1.9058995431778079,0.0083460232751189
0.8587019919812100,1.9058995431778079,0.0084657440598662
0.9005898940290740,1.9058995431778079,0.0072445077634191
0.9424777960769379,1.9058995431778079,0.0059124989289285
0.9843656981248019,1.9058995431778079,0.0051024949550236
1.0262536001726656,1.9058995431778079,0.0049846925484536
1.0681415022205296,1.9058995431778079,0.0054941255994263
1.1100294042683936,1.9058995431778079,0.0064165843263921
1.1519173063162575,1.9058995431778079,0.0074559887959058
1.1938052083641213,1.9058995431778079,0.0083200075286287
1.2356931104119853,1.9058995431778079,0.0087949710365702
1.2775810124598492,1.9058995431778079,0.0087859215397255
1.3194689145077132,1.9058995431778079,0.0083190443778864
1.3613568165555769,1.9058995431778079,0.0075164930091858
1.4032447186034409,1.9058995431778079,0.0065568031158492
1.4451326206513049,1.9058995431778079,0.0056323068540509
1.4870205226991688,1.9058995431778079,0.0049115844232612
1.5289084247470326,1.9058995431778079,0.0045116658287356
1.5707963267948966,1.9058995431778079,0.0044820462979955
1.6126842288427605,1.9058995431778079,0.0048007341242173
1.6545721308906245,1.9058995431778079,0.0053813975392067
1.6964600329384882,1.9058995431778079,0.0060899942692152
1.7383479349863524,1.9058995431778079,0.0067688018650363
1.7802358370342162,1.9058995431778079,0.0072652917083076
1.8221237390820799,1.9058995431778079,0.0074626312560997
1.8640116411299441,1.9058995431778079,0.0073076511538668
1.9058995431778079,1.9058995431778079,0.0068308595284625
1.9477874452256716,1.9058995431778079,0.0061516834626030
1.9896753472735358,1.9058995431778079,0.0054611671185620
2.0315632493213993,1.9058995431778079,0.0049755570836236
2.0734511513692637,1.9058995431778079,0.0048615341148970
2.1153390534171272,1.9058995431778079,0.0051540543191844
2.1572269554649912,1.9058995431778079,0.0057237903198948
2.1991148575128552,1.9058995431778079,0.0063737271042812
2.2410027595607191,1.9058995431778079,0.0070476623170563
2.2828906616085827,1.9058995431778079,0.0078250878726394
2.3247785636564471,1.9058995431778079,0.0083114253053577
2.3666664657043106,1.9058995431778079,0.0074500326856050
2.4085543677521750,1.9058995431778079,0.0061653675143196
2.4504422698000385,1.9058995431778079,0.0076438115286903
2.4923301718479025,1.9058995431778079,0.0057603644955165
2.5342180738957665,1.9058995431778079,0.0001045347997956
2.5761059759436304,1.9058995431778079,0.0007464615863091
2.6179938779914940,1.9058995431778079,0.0028719915726960
2.6598817800393584,1.9058995431778079,0.0032818877258071
2.7017696820872219,1.9058995431778079,0.0015185383005685
2.7436575841350863,1.9058995431778079,0.0024966068706207
2.7855454861829498,1.9058995431778079,0.0033152907866711
2.8274333882308138,1.9058995431778079,0.0025143998823292
2.8693212902786778,1.9058995431778079,0.0010518034101552
2.9112091923265417,1.9058995431778079,0.0000373461095171
2.9530970943744053,1.9058995431778079,-0.0003129378960558
2.9949849964222697,1.9058995431778079,-0.0004144525644825
3.0368728984701332,1.9058995431778079,-0.0006727258037664
3.0787608005179976,1.9058995431778079,-0.0010204711776095
3.1206487025658611,1.9058995431778079,-0.0007520030377923
0.0209439510239320,1.9477874452256716,-0.0016980228485428
0.0628318530717960,1.9477874452256716,-0.0020789962259939
0.1047197551196597,1.9477874452256716,-0.0002324510871792
0.1466076571675237,1.9477874452256716,0.0019583222322790
0.1884955592153876,1.9477874452256716,0.0032259868454985
0.2303834612632514,1.9477874452256716,0.0031101318474660
0.2722713633111153,1.9477874452256716,0.0018732426404449
0.3141592653589793,1.9477874452256716,0.0001594772254152
0.3560471674068433,1.9477874452256716,-0.0012646992737102
0.3979350694547070,1.9477874452256716,-0.0011861376181397
0.4398229715025710,1.9477874452256716,0.0022208221844326
0.4817108735504350,1.9477874452256716,0.0076027456595688
0.5235987755982989,1.9477874452256716,0.0048317630069331
0.5654866776461627,1.9477874452256716,-0.0032991786302723
0.6073745796940266,1.9477874452256716,0.0017705091198010
0.6492624817418906,1.9477874452256716,0.0079699639225015
0.6911503837897545,1.9477874452256716,0.0070576405162701
0.7330382858376183,1.9477874452256716,0.0059281850296491
0.7749261878854823,1.9477874452256716,0.0053150218116789
0.8168140899333461,1.9477874452256716,0.0075989441498527
0.8587019919812100,1.9477874452256716,0.0086025357781314
0.9005898940290740,1.9477874452256716,0.0076303853840295
0.9424777960769379,1.9477874452256716,0.0061026173294136
0.9843656981248019,1.9477874452256716,0.0050695919641990
1.0262536001726656,1.9477874452256716,0.0048528835397037
1.0681415022205296,1.9477874452256716,0.0053650586856502
1.1100294042683936,1.9477874452256716,0.0063359041555882
1.1519173063162575,1.9477874452256716,0.0074310194546878
1.1938052083641213,1.9477874452256716,0.0083382402762178
1.2356931104119853,1.9477874452256716,0.0088335698818200
1.2775810124598492,1.9477874452256716,0.0088163900973051
1.3194689145077132,1.9477874452256716,0.0083114345414419
1.3613568165555769,1.9477874452256716,0.0074446810826414
1.4032447186034409,1.9477874452256716,0.0064042348850868
1.4451326206513049,1.9477874452256716,0.0053967942594086
1.4870205226991688,1.9477874452256716,0.0046078617614373
1.5289084247470326,1.9477874452256716,0.0041710117857785
1.5707963267948966,1.9477874452256716,0.0041489807602137
1.6126842288427605,1.9477874452256716,0.0045273751671164
1.6545721308906245,1.9477874452256716,0.0052204093210597
1.6964600329384882,1.9477874452256716,0.0060871590179974
1.7383479349863524,1.9477874452256716,0.0069561523707344
1.7802358370342162,1.9477874452256716,0.0076555110672105
1.8221237390820799,1.9477874452256716,0.0080451317261478
1.8640116411299441,1.9477874452256716,0.0080464472110484
1.9058995431778079,1.9477874452256716,0.0076641319790300
1.9477874452256716,1.9477874452256716,0.0069929625840117
1.9896753472735358,1.9477874452256716,0.0062027528789090
2.0315632493213993,1.9477874452256716,0.0054969319145886
2.0734511513692637,1.9477874452256716,0.0050498689328646
2.1153390534171272,1.9477874452256716,0.0049485769886939
2.1572269554649912,1.9477874452256716,0.0051889520874757
2.1991148575128552,1.9477874452256716,0.0057588214463073
2.2410027595607191,1.9477874452256716,0.0066892373792555
2.2828906616085827,1.9477874452256716,0.0077469814132414
2.3247785636564471,1.9477874452256716,0.0079128198091798
2.3666664657043106,1.9477874452256716,0.0065203893497129
2.4085543677521750,1.9477874452256716,0.0065064703481682
2.4504422698000385,1.9477874452256716,0.0087880833155830
2.4923301718479025,1.9477874452256716,0.0091458596804046
2.5342180738957665,1.9477874452256716,0.0033535469820875
2.5761059759436304,1.9477874452256716,-0.0011542615207504
2.6179938779914940,1.9477874452256716,0.0043487681457068
2.6598817800393584,1.9477874452256716,0.0047166926693804
2.7017696820872219,1.9477874452256716,0.0010397029312152
2.7436575841350863,1.9477874452256716,-0.0000792236325973
2.7855454861829498,1.9477874452256716,0.0003595033400516
2.8274333882308138,1.9477874452256716,0.0004738440601699
2.8693212902786778,1.9477874452256716,0.0001701018197449
2.9112091923265417,1.9477874452256716,-0.0000228942859148
2.9530970943744053,1.9477874452256716,0.0000232705582945
2.9949849964222697,1.9477874452256716,0.0000188675512622
3.0368728984701332,1.9477874452256716,-0.0003001874022371
3.0787608005179976,1.9477874452256716,-0.0007772479247259
3.1206487025658611,1.9477874452256716,-0.0006665299287194
0.0209439510239320,1.9896753472735358,-0.0019308093513109
0.0628318530717960,1.9896753472735358,-0.0025642171635840
0.1047197551196597,1.9896753472735358,-0.0007727743795172
0.1466076571675237,1.9896753472735358,0.0014999411564744
0.1884955592153876,1.9896753472735358,0.0028959664555335
0.2303834612632514,1.9896753472735358,0.0027693551926671
0.2722713633111153,1.9896753472735358,0.0011397865953306
0.3141592653589793,1.9896753472735358,-0.0014299276687113
0.3560471674068433,1.9896753472735358,-0.0037723597585704
0.3979350694547070,1.9896753472735358,-0.0038719442702271
0.4398229715025710,1.9896753472735358,0.0001500361014246
0.4817108735504350,1.9896753472735358,0.0056710268964064
0.5235987755982989,1.9896753472735358,0.0039192571609571
0.5654866776461627,1.9896753472735358,-0.0038625355103621
0.6073745796940266,1.9896753472735358,0.0011280765946343
0.6492624817418906,1.9896753472735358,0.0009322953705321
0.6911503837897545,1.9896753472735358,0.0056864391150735
0.7330382858376183,1.9896753472735358,0.0072197955931143
0.7749261878854823,1.9896753472735358,0.0048367493823882
0.8168140899333461,1.9896753472735358,0.0061470064494852
0.8587019919812100,1.9896753472735358,0.0080521130651421
0.9005898940290740,1.9896753472735358,0.0078554400779125
0.9424777960769379,1.9896753472735358,0.0064298024857987
0.9843656981248019,1.9896753472735358,0.0051960020857797
1.0262536001726656,1.9896753472735358,0.0047920387189169
1.0681415022205296,1.9896753472735358,0.0052166711539041
1.1100294042683936,1.9896753472735358,0.0061756237939330
1.1519173063162575,1.9896753472735358,0.0072934466312475
1.1938052083641213,1.9896753472735358,0.0082294255894286
1.2356931104119853,1.9896753472735358,0.0087441189558222
1.2775810124598492,1.9896753472735358,0.0087297425998631
1.3194689145077132,1.9896753472735358,0.0082091642886235
1.3613568165555769,1.9896753472735358,0.0073108736305856
1.4032447186034409,1.9896753472735358,0.0062296208606991
1.4451326206513049,1.9896753472735358,0.0051822553184686
1.4870205226991688,1.9896753472735358,0.0043665349013349
1.5289084247470326,1.9896753472735358,0.0039283539216903
1.5707963267948966,1.9896753472735358,0.0039405645176198
1.6126842288427605,1.9896753472735358,0.0043946393131495
1.6545721308906245,1.9896753472735358,0.0052049311596729
1.6964600329384882,1.9896753472735358,0.0062241871960373
1.7383479349863524,1.9896753472735358,0.0072681450938532
1.7802358370342162,1.9896753472735358,0.0081463214965605
1.8221237390820799,1.9896753472735358,0.0086953477904723
1.8640116411299441,1.9896753472735358,0.0088103205573682
1.9058995431778079,1.9896753472735358,0.0084686455467500
1.9477874452256716,1.9896753472735358,0.0077400972990878
1.9896753472735358,1.9896753472735358,0.0067772668778023
2.0315632493213993,1.9896753472735358,0.0057842758750350
2.0734511513692637,1.9896753472735358,0.0049713843024102
2.1153390534171272,1.9896753472735358,0.0045183052900479
2.1572269554649912,1.9896753472735358,0.0045723133564097
2.1991148575128552,1.9896753472735358,0.0052489817245704
2.2410027595607191,1.9896753472735358,0.0064604324377245
2.2828906616085827,1.9896753472735358,0.0074586515791615
2.3247785636564471,1.9896753472735358,0.0069826326518984
2.3666664657043106,1.9896753472735358,0.0058399421069975
2.4085543677521750,1.9896753472735358,0.0079622993860987
2.4504422698000385,1.9896753472735358,0.0086174302209522
2.4923301718479025,1.9896753472735358,0.0039318421714401
2.5342180738957665,1.9896753472735358,0.0021330991011540
2.5761059759436304,1.9896753472735358,-0.0004707485996674
2.6179938779914940,1.9896753472735358,0.0040486022986070
2.6598817800393584,1.9896753472735358,0.0039626430131239
2.7017696820872219,1.9896753472735358,-0.0000872830091281
2.7436575841350863,1.9896753472735358,-0.0025285335444181
2.7855454861829498,1.9896753472735358,-0.0024924772140875
2.8274333882308138,1.9896753472735358,-0.0014200452319046
2.8693212902786778,1.9896753472735358,-0.0002253296673869
2.9112091923265417,1.9896753472735358,0.0008112479706344
2.9530970943744053,1.9896753472735358,0.0014823035991585
2.9949849964222697,1.9896753472735358,0.0015366133906418
3.0368728984701332,1.9896753472735358,0.0009075067813354
3.0787608005179976,1.9896753472735358,-0.0000439224725272
3.1206487025658611,1.9896753472735358,-0.0004308196822264
0.0209439510239320,2.0315632493213993,-0.0018876896962459
0.0628318530717960,2.0315632493213993,-0.0024129599563907
0.1047197551196597,2.0315632493213993,-0.0005634946862405
0.1466076571675237,2.0315632493213993,0.0016792185153023
0.1884955592153876,2.0315632493213993,0.0029364011029571
0.2303834612632514,2.0315632493213993,0.0025357831695303
0.2722713633111153,2.0315632493213993,0.0005102903650920
0.3141592653589793,2.0315632493213993,-0.0024322865891728
0.3560471674068433,2.0315632493213993,-0.0049038529397769
0.3979350694547070,2.0315632493213993,-0.0051189739609827
0.4398229715025710,2.0315632493213993,-0.0023804760274198
0.4817108735504350,2.0315632493213993,0.0007425379565345
0.5235987755982989,2.0315632493213993,0.0002687562350181
0.5654866776461627,2.0315632493213993,-0.0030967920492977
0.6073745796940266,2.0315632493213993,-0.0024341488407400
0.6492624817418906,2.0315632493213993,0.0011285471880586
0.6911503837897545,2.0315632493213993,0.0067164763209472
0.7330382858376183,2.0315632493213993,0.0074750464598798
0.7749261878854823,2.0315632493213993,0.0057531345777246
0.8168140899333461,2.0315632493213993,0.0047118929569627
0.8587019919812100,2.0315632493213993,0.0066504121466535
0.9005898940290740,2.0315632493213993,0.0075629340871912
0.9424777960769379,2.0315632493213993,0.0067296187749147
0.9843656981248019,2.0315632493213993,0.0054927948283874
1.0262536001726656,2.0315632493213993,0.0048743745867399
1.0681415022205296,2.0315632493213993,0.0051116680818686
1.1100294042683936,2.0315632493213993,0.0059709250992248
1.1519173063162575,2.0315632493213993,0.0070594852427726
1.1938052083641213,2.0315632493213993,0.0080051187857604
1.2356931104119853,2.0315632493213993,0.0085439173848010
1.2775810124598492,2.0315632493213993,0.0085533617718041
1.3194689145077132,2.0315632493213993,0.0080492653256923
1.3613568165555769,2.0315632493213993,0.0071587056471447
1.4032447186034409,2.0315632493213993,0.0060793238168211
1.4451326206513049,2.0315632493213993,0.0050340792234809
1.4870205226991688,2.0315632493213993,0.0042287871585382
1.5289084247470326,2.0315632493213993,0.0038177411417752
1.5707963267948966,2.0315632493213993,0.0038807227805684
1.6126842288427605,2.0315632493213993,0.0044129152763368
1.6545721308906245,2.0315632493213993,0.0053277518079660
1.6964600329384882,2.0315632493213993,0.0064715543912373
1.7383479349863524,2.0315632493213993,0.0076478922692829
1.7802358370342162,2.0315632493213993,0.0086488080742049
1.8221237390820799,2.0315632493213993,0.0092893130465468
1.8640116411299441,2.0315632493213993,0.0094407684248410
1.9058995431778079,2.0315632493213993,0.0090580069906883
1.9477874452256716,2.0315632493213993,0.0081946620193893
1.9896753472735358,2.0315632493213993,0.0070020477689610
2.0315632493213993,2.0315632493213993,0.0057104860483490
2.0734511513692637,2.0315632493213993,0.0045986616090166
2.1153390534171272,2.0315632493213993,0.0039604036842864
2.1572269554649912,2.0315632493213993,0.0040573604043546
2.1991148575128552,2.0315632493213993,0.0049753154087854
2.2410027595607191,2.0315632493213993,0.0062746649541021
2.2828906616085827,2.0315632493213993,0.0067692217643188
2.3247785636564471,2.0315632493213993,0.0058398672285686
2.3666664657043106,2.0315632493213993,0.0062433802102029
2.4085543677521750,2.0315632493213993,0.0091699591293112
2.4504422698000385,2.0315632493213993,0.0090227779798129
2.4923301718479025,2.0315632493213993,0.0032250486597050
2.5342180738957665,2.0315632493213993,0.0010732535296136
2.5761059759436304,2.0315632493213993,0.0014110834680575
2.6179938779914940,2.0315632493213993,0.0022615942180354
2.6598817800393584,2.0315632493213993,0.0016471262827003
2.7017696820872219,2.0315632493213993,-0.0010088816183877
2.7436575841350863,2.0315632493213993,-0.0031657885719993
2.7855454861829498,2.0315632493213993,-0.0032096601586704
2.8274333882308138,2.0315632493213993,-0.0016105697872137
2.8693212902786778,2.0315632493213993,0.0005335133220299
2.9112091923265417,2.0315632493213993,0.0023638014102554
2.9530970943744053,2.0315632493213993,0.0033458268042634
2.9949849964222697,2.0315632493213993,0.0032416417140617
3.0368728984701332,2.0315632493213993,0.0021737171647166
3.0787608005179976,2.0315632493213993,0.0006980020510050
3.1206487025658611,2.0315632493213993,-0.0001912216459469
0.0209439510239320,2.0734511513692637,-0.0017234262251200
0.0628318530717960,2.0734511513692637,-0.0020110456206168
0.1047197551196597,2.0734511513692637,-0.0000807502905835
0.1466076571675237,2.0734511513692637,0.0021143596724726
0.1884955592153876,2.0734511513692637,0.0032738081692649
0.2303834612632514,2.0734511513692637,0.0028393996653968
0.2722713633111153,2.0734511513692637,0.0009932070310243
0.3141592653589793,2.0734511513692637,-0.0014436807317142
0.3560471674068433,2.0734511513692637,-0.0033042274798447
0.3979350694547070,2.0734511513692637,-0.0037778301422557
0.4398229715025710,2.0734511513692637,-0.0033150453854656
0.4817108735504350,2.0734511513692637,-0.0031681036835547
0.5235987755982989,2.0734511513692637,-0.0031218808785758
0.5654866776461627,2.0734511513692637,-0.0022763771124755
0.6073745796940266,2.0734511513692637,-0.0021660925209084
0.6492624817418906,2.0734511513692637,0.0000134055275713
0.6911503837897545,2.0734511513692637,0.0020275873320968
0.7330382858376183,2.0734511513692637,0.0050238560759861
0.7749261878854823,2.0734511513692637,0.0073783633519713
0.8168140899333461,2.0734511513692637,0.0046414556525326
0.8587019919812100,2.0734511513692637,0.0049008916229870
0.9005898940290740,2.0734511513692637,0.0064860420494834
0.9424777960769379,2.0734511513692637,0.0066809051613744
0.9843656981248019,2.0734511513692637,0.0058413942022291
1.0262536001726656,2.0734511513692637,0.0051331087953170
1.0681415022205296,2.0734511513692637,0.0051332359556171
1.1100294042683936,2.0734511513692637,0.0057955064774544
1.1519173063162575,2.0734511513692637,0.0067766984722692
1.1938052083641213,2.0734511513692637,0.0076920026228586
1.2356931104119853,2.0734511513692637,0.0082497585385999
1.2775810124598492,2.0734511513692637,0.0083029460322228
1.3194689145077132,2.0734511513692637,0.0078506522006618
1.3613568165555769,2.0734511513692637,0.0070106395276754
1.4032447186034409,2.0734511513692637,0.0059771037090406
1.4451326206513049,2.0734511513692637,0.0049737910744740
1.4870205226991688,2.0734511513692637,0.0042099321762703
1.5289084247470326,2.0734511513692637,0.0038442289408889
1.5707963267948966,2.0734511513692637,0.0039602090031434
1.6126842288427605,2.0734511513692637,0.0045545885232681
1.6545721308906245,2.0734511513692637,0.0055388635634919
1.6964600329384882,2.0734511513692637,0.0067531780959009
1.7383479349863524,2.0734511513692637,0.0079905645744061
1.7802358370342162,2.0734511513692637,0.0090288579196591
1.8221237390820799,2.0734511513692637,0.0096668655702894
1.8640116411299441,2.0734511513692637,0.0097606784062838
1.9058995431778079,2.0734511513692637,0.0092553726428031
1.9477874452256716,2.0734511513692637,0.0082070296454315
1.9896753472735358,2.0734511513692637,0.0067904658269604
2.0315632493213993,2.0734511513692637,0.0052895024774302
2.0734511513692637,2.0734511513692637,0.0040668030386688
2.1153390534171272,2.0734511513692637,0.0035006505590327
2.1572269554649912,2.0734511513692637,0.0038444389840896
2.1991148575128552,2.0734511513692637,0.0049429076354749
2.2410027595607191,2.0734511513692637,0.0059306733109628
2.2828906616085827,2.0734511513692637,0.0057308608436208
2.3247785636564471,2.0734511513692637,0.0053055247311384
2.3666664657043106,2.0734511513692637,0.0076013519048802
2.4085543677521750,2.0734511513692637,0.0074167582177969
2.4504422698000385,2.0734511513692637,0.0055154517466910
2.4923301718479025,2.0734511513692637,0.0012562502289368
2.5342180738957665,2.0734511513692637,0.0033305391617908
2.5761059759436304,2.0734511513692637,0.0027524771514800
2.6179938779914940,2.0734511513692637,0.0007211299404053
2.6598817800393584,2.0734511513692637,0.0000270905468722
2.7017696820872219,2.0734511513692637,-0.0006576901084163
2.7436575841350863,2.0734511513692637,-0.0015093813755862
2.7855454861829498,2.0734511513692637,-0.0014254989941509
2.8274333882308138,2.0734511513692637,-0.0000688334744039
2.8693212902786778,2.0734511513692637,0.0019137773890092
2.9112091923265417,2.0734511513692637,0.0036295822987493
2.9530970943744053,2.0734511513692637,0.0044326584231793
2.9949849964222697,2.0734511513692637,0.0040823378812349
3.0368728984701332,2.0734511513692637,0.0027657731018321
3.0787608005179976,2.0734511513692637,0.0010758534030934
3.1206487025658611,2.0734511513692637,-0.0000378728477863
0.0209439510239320,2.1153390534171272,-0.0015530218666873
0.0628318530717960,2.1153390534171272,-0.0016856996450981
0.1047197551196597,2.1153390534171272,0.0001882607127376
0.1466076571675237,2.1153390534171272,0.0022487842020871
0.1884955592153876,2.1153390534171272,0.0033937222246645
0.2303834612632514,2.1153390534171272,0.0032807881237085
0.2722713633111153,2.1153390534171272,0.0022426165663108
0.3141592653589793,2.1153390534171272,0.0010148642456673
0.3560471674068433,2.1153390534171272,0.0002173571428159
0.3979350694547070,2.1153390534171272,-0.0002576241537890
0.4398229715025710,2.1153390534171272,-0.0012353430058667
0.4817108735504350,2.1153390534171272,-0.0029535626329376
0.5235987755982989,2.1153390534171272,-0.0038054866201602
0.5654866776461627,2.1153390534171272,-0.0020423089003501
0.6073745796940266,2.1153390534171272,-0.0000769905195923
0.6492624817418906,2.1153390534171272,-0.0020517059488060
0.6911503837897545,2.1153390534171272,0.0002743072269887
0.7330382858376183,2.1153390534171272,0.0090521722930431
0.7749261878854823,2.1153390534171272,0.0064698338093706
0.8168140899333461,2.1153390534171272,0.0064421927849284
0.8587019919812100,2.1153390534171272,0.0042284022548443
0.9005898940290740,2.1153390534171272,0.0049484890082822
0.9424777960769379,2.1153390534171272,0.0059966634351869
0.9843656981248019,2.1153390534171272,0.0059663111741610
1.0262536001726656,2.1153390534171272,0.0054808750564560
1.0681415022205296,2.1153390534171272,0.0053269552983009
1.1100294042683936,2.1153390534171272,0.0057401652088545
1.1519173063162575,2.1153390534171272,0.0065276571353610
1.1938052083641213,2.1153390534171272,0.0073457050774810
1.2356931104119853,2.1153390534171272,0.0078910360964599
1.2775810124598492,2.1153390534171272,0.0079891313420761
1.3194689145077132,2.1153390534171272,0.0076124978978320
1.3613568165555769,2.1153390534171272,0.0068588425778393
1.4032447186034409,2.1153390534171272,0.0059094742757988
1.4451326206513049,2.1153390534171272,0.0049812241297278
1.4870205226991688,2.1153390534171272,0.0042806385108580
1.5289084247470326,2.1153390534171272,0.0039661549661132
1.5707963267948966,2.1153390534171272,0.0041217585607678
1.6126842288427605,2.1153390534171272,0.0047438920425804
1.6545721308906245,2.1153390534171272,0.0057419945116468
1.6964600329384882,2.1153390534171272,0.0069518956735637
1.7383479349863524,2.1153390534171272,0.0081603492849127
1.7802358370342162,2.1153390534171272,0.0091381935389634
1.8221237390820799,2.1153390534171272,0.0096789019969703
1.8640116411299441,2.1153390534171272,0.0096385568163675
1.9058995431778079,2.1153390534171272,0.0089724852951534
1.9477874452256716,2.1153390534171272,0.0077629281452809
1.9896753472735358,2.1153390534171272,0.0062309641124829
2.0315632493213993,2.1153390534171272,0.0047234222457901
2.0734511513692637,2.1153390534171272,0.0036584686652785
2.1153390534171272,2.1153390534171272,0.0033983975844133
2.1572269554649912,2.1153390534171272,0.0040109590042334
2.1991148575128552,2.1153390534171272,0.0049781617469954
2.2410027595607191,2.1153390534171272,0.0053062839316886
2.2828906616085827,2.1153390534171272,0.0049010156391151
2.3247785636564471,2.1153390534171272,0.0059884250553418
2.3666664657043106,2.1153390534171272,0.0071016021841148
2.4085543677521750,2.1153390534171272,0.0094772435222381
2.4504422698000385,2.1153390534171272,0.0036395468542272
2.4923301718479025,2.1153390534171272,0.0013540615572457
2.5342180738957665,2.1153390534171272,0.0052156179319127
2.5761059759436304,2.1153390534171272,0.0030581639943229
2.6179938779914940,2.1153390534171272,0.0009400349467223
2.6598817800393584,2.1153390534171272,0.0009292596990420
2.7017696820872219,2.1153390534171272,0.0014477846622647
2.7436575841350863,2.1153390534171272,0.0014072937110805
2.7855454861829498,2.1153390534171272,0.0012457073808601
2.8274333882308138,2.1153390534171272,0.0016357463235472
2.8693212902786778,2.1153390534171272,0.0025721612322653
2.9112091923265417,2.1153390534171272,0.0035381917476840
2.9530970943744053,2.1153390534171272,0.0039824415649710
2.9949849964222697,2.1153390534171272,0.0036149442246396
3.0368728984701332,2.1153390534171272,0.0025031836007151
3.0787608005179976,2.1153390534171272,0.0010682985965147
3.1206487025658611,2.1153390534171272,0.0000478224563870
0.0209439510239320,2.1572269554649912,-0.0013770039449933
0.0628318530717960,2.1572269554649912,-0.0014552594679598
0.1047197551196597,2.1572269554649912,0.0001740437892523
0.1466076571675237,2.1572269554649912,0.0019076962933158
0.1884955592153876,2.1572269554649912,0.0029220417284459
0.2303834612632514,2.1572269554649912,0.0031287945432164
0.2722713633111153,2.1572269554649912,0.0029657813052884
0.3141592653589793,2.1572269554649912,0.0029932966821067
0.3560471674068433,2.1572269554649912,0.0033716422166972
0.3979350694547070,2.1572269554649912,0.0035319121424091
0.4398229715025710,2.1572269554649912,0.0025087124887964
0.4817108735504350,2.1572269554649912,0.0000677651903358
0.5235987755982989,2.1572269554649912,-0.0022358042530120
0.5654866776461627,2.1572269554649912,-0.0019830658149624
0.6073745796940266,2.1572269554649912,0.0006351231980023
0.6492624817418906,2.1572269554649912,0.0002326701244548
0.6911503837897545,2.1572269554649912,-0.0029526976455241
0.7330382858376183,2.1572269554649912,0.0011092128400117
0.7749261878854823,2.1572269554649912,0.0038123399151163
0.8168140899333461,2.1572269554649912,0.0071870081684383
0.8587019919812100,2.1572269554649912,0.0058002841859088
0.9005898940290740,2.1572269554649912,0.0042616494076164
0.9424777960769379,2.1572269554649912,0.0049111244794657
0.9843656981248019,2.1572269554649912,0.0056131625670235
1.0262536001726656,2.1572269554649912,0.0056870773983231
1.0681415022205296,2.1572269554649912,0.0056238254052988
1.1100294042683936,2.1572269554649912,0.0058537207706162
1.1519173063162575,2.1572269554649912,0.0064055191201775
1.1938052083641213,2.1572269554649912,0.0070539983368820
1.2356931104119853,2.1572269554649912,0.0075280989627400
1.2775810124598492,2.1572269554649912,0.0076405552589609
1.3194689145077132,2.1572269554649912,0.0073354998661261
1.3613568165555769,2.1572269554649912,0.0066817748516268
1.4032447186034409,2.1572269554649912,0.0058373632368856
1.4451326206513049,2.1572269554649912,0.0050026203426565
1.4870205226991688,2.1572269554649912,0.0043736796422387
1.5289084247470326,2.1572269554649912,0.0041031010841688
1.5707963267948966,2.1572269554649912,0.0042719292254063
1.6126842288427605,2.1572269554649912,0.0048752883266192
1.6545721308906245,2.1572269554649912,0.0058221199823389
1.6964600329384882,2.1572269554649912,0.0069484758771152
1.7383479349863524,2.1572269554649912,0.0080428009988516
1.7802358370342162,2.1572269554649912,0.0088807855284605
1.8221237390820799,2.1572269554649912,0.0092665107093530
1.8640116411299441,2.1572269554649912,0.0090756084135284
1.9058995431778079,2.1572269554649912,0.0082947728846436
1.9477874452256716,2.1572269554649912,0.0070498366416079
1.9896753472735358,2.1572269554649912,0.0056110399976823
2.0315632493213993,2.1572269554649912,0.0043579369376030
2.0734511513692637,2.1572269554649912,0.0036777519863845
2.1153390534171272,2.1572269554649912,0.0037713863020513
2.1572269554649912,2.1572269554649912,0.0044018123910610
2.1991148575128552,2.1572269554649912,0.0048485499691655
2.2410027595607191,2.1572269554649912,0.0046659085139695
2.2828906616085827,2.1572269554649912,0.0050518250150340
2.3247785636564471,2.1572269554649912,0.0062132879502854
2.3666664657043106,2.1572269554649912,0.0033187137049757
2.4085543677521750,2.1572269554649912,0.0036503766275416
2.4504422698000385,2.1572269554649912,-0.0006207045674532
2.4923301718479025,2.1572269554649912,0.0037023139519775
2.5342180738957665,2.1572269554649912,0.0047701171788682
2.5761059759436304,2.1572269554649912,0.0030200707852603
2.6179938779914940,2.1572269554649912,0.0026964823122468
2.6598817800393584,2.1572269554649912,0.0036554301013600
2.7017696820872219,2.1572269554649912,0.0042969511655191
2.7436575841350863,2.1572269554649912,0.0038426197946348
2.7855454861829498,2.1572269554649912,0.0027391816560849
2.8274333882308138,2.1572269554649912,0.0018421654214660
2.8693212902786778,2.1572269554649912,0.0015964347161592
2.9112091923265417,2.1572269554649912,0.0018693004454486
2.9530970943744053,2.1572269554649912,0.0022294071641082
2.9949849964222697,2.1572269554649912,0.0022694516003385
3.0368728984701332,2.1572269554649912,0.0018035886628480
3.0787608005179976,2.1572269554649912,0.0009501953056840
3.1206487025658611,2.1572269554649912,0.0001520780942874
0.0209439510239320,2.1991148575128552,-0.0011272382148648
0.0628318530717960,2.1991148575128552,-0.0011172660100931
0.1047197551196597,2.1991148575128552,0.0001734780931317
0.1466076571675237,2.1991148575128552,0.0013804238592847
0.1884955592153876,2.1991148575128552,0.0019650706883847
0.2303834612632514,2.1991148575128552,0.0020797061789877
0.2722713633111153,2.1991148575128552,0.0022599106192398
0.3141592653589793,2.1991148575128552,0.0029718050307983
0.3560471674068433,2.1991148575128552,0.0041516521372476
0.3979350694547070,2.1991148575128552,0.0050274571883786
0.4398229715025710,2.1991148575128552,0.0045926252856066
0.4817108735504350,2.1991148575128552,0.0026334226677247
0.5235987755982989,2.1991148575128552,0.0001986000136338
0.5654866776461627,2.1991148575128552,-0.0009383453550311
0.6073745796940266,2.1991148575128552,0.0004691164775203
0.6492624817418906,2.1991148575128552,0.0023076806540113
0.6911503837897545,2.1991148575128552,-0.0006326280446302
0.7330382858376183,2.1991148575128552,0.0000464892736350
0.7749261878854823,2.1991148575128552,0.0057086642055793
0.8168140899333461,2.1991148575128552,0.0039141689112672
0.8587019919812100,2.1991148575128552,0.0073099486445174
0.9005898940290740,2.1991148575128552,0.0057160018440665
0.9424777960769379,2.1991148575128552,0.0045703495798265
0.9843656981248019,2.1991148575128552,0.0049977830626129
1.0262536001726656,2.1991148575128552,0.0055567340958782
1.0681415022205296,2.1991148575128552,0.0058343844573363
1.1100294042683936,2.1991148575128552,0.0060761958226730
1.1519173063162575,2.1991148575128552,0.0064551757858669
1.1938052083641213,2.1991148575128552,0.0069084800838484
1.2356931104119853,2.1991148575128552,0.0072537087671796
1.2775810124598492,2.1991148575128552,0.0073264465533474
1.3194689145077132,2.1991148575128552,0.0070565739423398
1.3613568165555769,2.1991148575128552,0.0064843649431654
1.4032447186034409,2.1991148575128552,0.0057380533136446
1.4451326206513049,2.1991148575128552,0.0049930823415945
1.4870205226991688,2.1991148575128552,0.0044273872918115
1.5289084247470326,2.1991148575128552,0.0041818899987738
1.5707963267948966,2.1991148575128552,0.0043316603134333
1.6126842288427605,2.1991148575128552,0.0048706126308153
1.6545721308906245,2.1991148575128552,0.0057107619497361
1.6964600329384882,2.1991148575128552,0.0066956717799906
1.7383479349863524,2.1991148575128552,0.0076265832561364
1.7802358370342162,2.1991148575128552,0.0082986498315309
1.8221237390820799,2.1991148575128552,0.0085435198015313
1.8640116411299441,2.1991148575128552,0.0082729432113644
1.9058995431778079,2.1991148575128552,0.0075157494091438
1.9477874452256716,2.1991148575128552,0.0064369449355914
1.9896753472735358,2.1991148575128552,0.0053224716436238
2.0315632493213993,2.1991148575128552,0.0045077185956340
2.0734511513692637,2.1991148575128552,0.0042310473295198
2.1153390534171272,2.1991148575128552,0.0044355176484644
2.1572269554649912,2.1991148575128552,0.0046825058491866
2.1991148575128552,2.1991148575128552,0.0045629918964879
2.2410027595607191,2.1991148575128552,0.0046628805757769
2.2828906616085827,2.1991148575128552,0.0054318822918739
2.3247785636564471,2.1991148575128552,0.0023483048491365
2.3666664657043106,2.1991148575128552,0.0042078970389016
2.4085543677521750,2.1991148575128552,0.0014642167054424
2.4504422698000385,2.1991148575128552,0.0010411326417467
2.4923301718479025,2.1991148575128552,0.0037374221563636
2.5342180738957665,2.1991148575128552,0.0033752277005314
2.5761059759436304,2.1991148575128552,0.0034817394699991
2.6179938779914940,2.1991148575128552,0.0047151018327987
2.6598817800393584,2.1991148575128552,0.0058446311669758
2.7017696820872219,2.1991148575128552,0.0057744445366530
2.7436575841350863,2.1991148575128552,0.0043053347738706
2.7855454861829498,2.1991148575128552,0.0021344298803367
2.8274333882308138,2.1991148575128552,0.0002692103103268
2.8693212902786778,2.1991148575128552,-0.0006335917348670
2.9112091923265417,2.1991148575128552,-0.0005225653146084
2.9530970943744053,2.1991148575128552,0.0001949748178465
2.9949849964222697,2.1991148575128552,0.0009531890674941
3.0368728984701332,2.1991148575128552,0.0012929341732602
3.0787608005179976,2.1991148575128552,0.0010306992835112
3.1206487025658611,2.1991148575128552,0.0003425623334911
0.0209439510239320,2.2410027595607191,-0.0007661809599492
0.0628318530717960,2.2410027595607191,-0.0005179796390232
0.1047197551196597,2.2410027595607191,0.0004832695844190
0.1466076571675237,2.2410027595607191,0.0010852273929480
0.1884955592153876,2.2410027595607191,0.0009896800705171
0.2303834612632514,2.2410027595607191,0.0005453286434984
0.2722713633111153,2.2410027595607191,0.0003785698226384
0.3141592653589793,2.2410027595607191,0.0009319560929464
0.3560471674068433,2.2410027595607191,0.0021063139066175
0.3979350694547070,2.2410027595607191,0.0033122210367786
0.4398229715025710,2.2410027595607191,0.0039545984045468
0.4817108735504350,2.2410027595607191,0.0037259650300290
0.5235987755982989,2.2410027595607191,0.0025989228617898
0.5654866776461627,2.2410027595607191,0.0012362611036896
0.6073745796940266,2.2410027595607191,0.0011286473186571
0.6492624817418906,2.2410027595607191,0.0029122380321218
0.6911503837897545,2.2410027595607191,0.0036224158605742
0.7330382858376183,2.2410027595607191,0.0005141826932406
0.7749261878854823,2.2410027595607191,0.0047164991985452
0.8168140899333461,2.2410027595607191,0.0069870107005121
0.8587019919812100,2.2410027595607191,0.0043507005074612
0.9005898940290740,2.2410027595607191,0.0072318506749409
0.9424777960769379,2.2410027595607191,0.0060026573226964
0.9843656981248019,2.2410027595607191,0.0050652479202460
1.0262536001726656,2.2410027595607191,0.0053050589686408
1.0681415022205296,2.2410027595607191,0.0058221427366771
1.1100294042683936,2.2410027595607191,0.0062510008562404
1.1519173063162575,2.2410027595607191,0.0066185959061311
1.1938052083641213,2.2410027595607191,0.0069457599315270
1.2356931104119853,2.2410027595607191,0.0071574437021462
1.2775810124598492,2.2410027595607191,0.0071501861967933
1.3194689145077132,2.2410027595607191,0.0068678592222073
1.3613568165555769,2.2410027595607191,0.0063359888233254
1.4032447186034409,2.2410027595607191,0.0056561811768487
1.4451326206513049,2.2410027595607191,0.0049763043570792
1.4870205226991688,2.2410027595607191,0.0044515405716261
1.5289084247470326,2.2410027595607191,0.0042073143477219
1.5707963267948966,2.2410027595607191,0.0043111199086776
1.6126842288427605,2.2410027595607191,0.0047571843973697
1.6545721308906245,2.2410027595607191,0.0054656122820176
1.6964600329384882,2.2410027595607191,0.0062958950137506
1.7383479349863524,2.2410027595607191,0.0070731826976269
1.7802358370342162,2.2410027595607191,0.0076242577384797
1.8221237390820799,2.2410027595607191,0.0078184557003771
1.8640116411299441,2.2410027595607191,0.0076065259199436
1.9058995431778079,2.2410027595607191,0.0070472941028754
1.9477874452256716,2.2410027595607191,0.0063080038142149
1.9896753472735358,2.2410027595607191,0.0056209947554802
2.0315632493213993,2.2410027595607191,0.0051837164761318
2.0734511513692637,2.2410027595607191,0.0050200622161140
2.1153390534171272,2.2410027595607191,0.0049119660473236
2.1572269554649912,2.2410027595607191,0.0046454097602128
2.1991148575128552,2.2410027595607191,0.0046118295219865
2.2410027595607191,2.2410027595607191,0.0050784910059863
2.2828906616085827,2.2410027595607191,0.0023131039766421
2.3247785636564471,2.2410027595607191,0.0036041894480177
2.3666664657043106,2.2410027595607191,0.0046841741202158
2.4085543677521750,2.2410027595607191,0.0006649421229814
2.4504422698000385,2.2410027595607191,0.0022842868811713
2.4923301718479025,2.2410027595607191,0.0022517464148147
2.5342180738957665,2.2410027595607191,0.0027785825829802
2.5761059759436304,2.2410027595607191,0.0044384657576904
2.6179938779914940,2.2410027595607191,0.0059592075055888
2.6598817800393584,2.2410027595607191,0.0062119579562385
2.7017696820872219,2.2410027595607191,0.0049396559289729
2.7436575841350863,2.2410027595607191,0.0025768546320235
2.7855454861829498,2.2410027595607191,-0.0000556240279479
2.8274333882308138,2.2410027595607191,-0.0020593806452711
2.8693212902786778,2.2410027595607191,-0.0028404235870225
2.9112091923265417,2.2410027595607191,-0.0023502827606208
2.9530970943744053,2.2410027595607191,-0.0010339469569334
2.9949849964222697,2.2410027595607191,0.0004211350994408
3.0368728984701332,2.2410027595607191,0.0013704202446647
3.0787608005179976,2.2410027595607191,0.0014319814578087
3.1206487025658611,2.2410027595607191,0.0006147307637082
0.0209439510239320,2.2828906616085827,-0.0003361015516623
0.0628318530717960,2.2828906616085827,0.0002960076910139
0.1047197551196597,2.2828906616085827,0.0011566881184966
0.1466076571675237,2.2828906616085827,0.0012645182330724
0.1884955592153876,2.2828906616085827,0.0004906053961367
0.2303834612632514,2.2828906616085827,-0.0006990744122279
0.2722713633111153,2.2828906616085827,-0.0016295961776764
0.3141592653589793,2.2828906616085827,-0.0018023924269259
0.3560471674068433,2.2828906616085827,-0.0010780100702548
0.3979350694547070,2.2828906616085827,0.0003883382421650
0.4398229715025710,2.2828906616085827,0.0021717769555623
0.4817108735504350,2.2828906616085827,0.0035259055754500
0.5235987755982989,2.2828906616085827,0.0037542829132025
0.5654866776461627,2.2828906616085827,0.0029365264426395
0.6073745796940266,2.2828906616085827,0.0021919446102525
0.6492624817418906,2.2828906616085827,0.0029140690065024
0.6911503837897545,2.2828906616085827,0.0049310198275755
0.7330382858376183,2.2828906616085827,0.0050501509812020
0.7749261878854823,2.2828906616085827,0.0026761681535185
0.8168140899333461,2.2828906616085827,0.0069229015782463
0.8587019919812100,2.2828906616085827,0.0057768008604337
0.9005898940290740,2.2828906616085827,0.0042614805126419
0.9424777960769379,2.2828906616085827,0.0069372886721706
0.9843656981248019,2.2828906616085827,0.0063369715392096
1.0262536001726656,2.2828906616085827,0.0056038758551160
1.0681415022205296,2.2828906616085827,0.0057495719941718
1.1100294042683936,2.2828906616085827,0.0062542903031856
1.1519173063162575,2.2828906616085827,0.0067406983079563
1.1938052083641213,2.2828906616085827,0.0070909121043479
1.2356931104119853,2.2828906616085827,0.0072568130020738
1.2775810124598492,2.2828906616085827,0.0071950839929036
1.3194689145077132,2.2828906616085827,0.0068870323023318
1.3613568165555769,2.2828906616085827,0.0063656236225413
1.4032447186034409,2.2828906616085827,0.0057197677789134
1.4451326206513049,2.2828906616085827,0.0050762351479867
1.4870205226991688,2.2828906616085827,0.0045694677471879
1.5289084247470326,2.2828906616085827,0.0043098361468972
1.5707963267948966,2.2828906616085827,0.0043582281614181
1.6126842288427605,2.2828906616085827,0.0047118605809076
1.6545721308906245,2.2828906616085827,0.0053036007207790
1.6964600329384882,2.2828906616085827,0.0060148984251318
1.7383479349863524,2.2828906616085827,0.0067004814474669
1.7802358370342162,2.2828906616085827,0.0072210220232427
1.8221237390820799,2.2828906616085827,0.0074777983395105
1.8640116411299441,2.2828906616085827,0.0074407954101320
1.9058995431778079,2.2828906616085827,0.0071589704174908
1.9477874452256716,2.2828906616085827,0.0067401759103849
1.9896753472735358,2.2828906616085827,0.0062937703893400
2.0315632493213993,2.2828906616085827,0.0058536927774440
2.0734511513692637,2.2828906616085827,0.0053604477638181
2.1153390534171272,2.2828906616085827,0.0048476110937467
2.1572269554649912,2.2828906616085827,0.0047641429118719
2.1991148575128552,2.2828906616085827,0.0051323422642971
2.2410027595607191,2.2828906616085827,0.0026012205196505
2.2828906616085827,2.2828906616085827,0.0022287789170688
2.3247785636564471,2.2828906616085827,0.0065451869687191
2.3666664657043106,2.2828906616085827,0.0020725356954008
2.4085543677521750,2.2828906616085827,0.0023661698955660
2.4504422698000385,2.2828906616085827,0.0013390333722224
2.4923301718479025,2.2828906616085827,0.0013533068403386
2.5342180738957665,2.2828906616085827,0.0029916136318877
2.5761059759436304,2.2828906616085827,0.0049457157756481
2.6179938779914940,2.2828906616085827,0.0058333216716604
2.6598817800393584,2.2828906616085827,0.0050570972862316
2.7017696820872219,2.2828906616085827,0.0028965304677611
2.7436575841350863,2.2828906616085827,0.0001492518670358
2.7855454861829498,2.2828906616085827,-0.0023011812563911
2.8274333882308138,2.2828906616085827,-0.0037622218417872
2.8693212902786778,2.2828906616085827,-0.0038923453834916
2.9112091923265417,2.2828906616085827,-0.0027917196458724
2.9530970943744053,2.2828906616085827,-0.0009635943424033
2.9949849964222697,2.2828906616085827,0.0008699334169138
3.0368728984701332,2.2828906616085827,0.0020179140647323
3.0787608005179976,2.2828906616085827,0.0020418226940044
3.1206487025658611,2.2828906616085827,0.0008984529798496
0.0209439510239320,2.3247785636564471,0.0000720054317907
0.0628318530717960,2.3247785636564471,0.0011378753293598
0.1047197551196597,2.3247785636564471,0.0020327204002284
0.1466076571675237,2.3247785636564471,0.0019030229235584
0.1884955592153876,2.3247785636564471,0.0007098932867791
0.2303834612632514,2.3247785636564471,-0.0010398014905606
0.2722713633111153,2.3247785636564471,-0.0026305174595955
0.3141592653589793,2.3247785636564471,-0.0034270876922664
0.3560471674068433,2.3247785636564471,-0.0030570747911280
0.3979350694547070,2.3247785636564471,-0.0015558581515076
0.4398229715025710,2.3247785636564471,0.0005361625185774
0.4817108735504350,2.3247785636564471,0.0023522794161859
0.5235987755982989,2.3247785636564471,0.0031923437801356
0.5654866776461627,2.3247785636564471,0.0029732063349170
0.6073745796940266,2.3247785636564471,0.0023237439705408
0.6492624817418906,2.3247785636564471,0.0023036005234163
0.6911503837897545,2.3247785636564471,0.0037084123756290
0.7330382858376183,2.3247785636564471,0.0057522654901572
0.7749261878854823,2.3247785636564471,0.0053808423084962
0.8168140899333461,2.3247785636564471,0.0032421798948200
0.8587019919812100,2.3247785636564471,0.0064590440669075
0.9005898940290740,2.3247785636564471,0.0062494533592766
0.9424777960769379,2.3247785636564471,0.0037361689595186
0.9843656981248019,2.3247785636564471,0.0062555550367193
1.0262536001726656,2.3247785636564471,0.0064217601030919
1.0681415022205296,2.3247785636564471,0.0059734252196696
1.1100294042683936,2.3247785636564471,0.0061074231680888
1.1519173063162575,2.3247785636564471,0.0066072773352767
1.1938052083641213,2.3247785636564471,0.0071000748336820
1.2356931104119853,2.3247785636564471,0.0073887974586966
1.2775810124598492,2.3247785636564471,0.0074043307309587
1.3194689145077132,2.3247785636564471,0.0071480298448331
1.3613568165555769,2.3247785636564471,0.0066720454615351
1.4032447186034409,2.3247785636564471,0.0060702389338956
1.4451326206513049,2.3247785636564471,0.0054627823460692
1.4870205226991688,2.3247785636564471,0.0049730621957126
1.5289084247470326,2.3247785636564471,0.0047023750952031
1.5707963267948966,2.3247785636564471,0.0047088271909657
1.6126842288427605,2.3247785636564471,0.0049952615489344
1.6545721308906245,2.3247785636564471,0.0055087282708184
1.6964600329384882,2.3247785636564471,0.0061516425755619
1.7383479349863524,2.3247785636564471,0.0068024912567114
1.7802358370342162,2.3247785636564471,0.0073417276725183
1.8221237390820799,2.3247785636564471,0.0076763976657368
1.8640116411299441,2.3247785636564471,0.0077555520350828
1.9058995431778079,2.3247785636564471,0.0075692772388235
1.9477874452256716,2.3247785636564471,0.0071313158253401
1.9896753472735358,2.3247785636564471,0.0064659101616250
2.0315632493213993,2.3247785636564471,0.0056553895244439
2.0734511513692637,2.3247785636564471,0.0050028238625724
2.1153390534171272,2.3247785636564471,0.0050750248039122
2.1572269554649912,2.3247785636564471,0.0055019504671954
2.1991148575128552,2.3247785636564471,0.0030845021133735
2.2410027595607191,2.3247785636564471,0.0048461667926512
2.2828906616085827,2.3247785636564471,0.0073638026169992
2.3247785636564471,2.3247785636564471,0.0036347015600138
2.3666664657043106,2.3247785636564471,0.0036960091914470
2.4085543677521750,2.3247785636564471,0.0016350177780459
2.4504422698000385,2.3247785636564471,0.0004818856654525
2.4923301718479025,2.3247785636564471,0.0012940576076479
2.5342180738957665,2.3247785636564471,0.0029688332693216
2.5761059759436304,2.3247785636564471,0.0042668642477746
2.6179938779914940,2.3247785636564471,0.0044315905215693
2.6598817800393584,2.3247785636564471,0.0032809890782115
2.7017696820872219,2.3247785636564471,0.0011705707344993
2.7436575841350863,2.3247785636564471,-0.0011875435213105
2.7855454861829498,2.3247785636564471,-0.0030237179876476
2.8274333882308138,2.3247785636564471,-0.0037899463879074
2.8693212902786778,2.3247785636564471,-0.0033136078775446
2.9112091923265417,2.3247785636564471,-0.0018187521023851
2.9530970943744053,2.3247785636564471,0.0001578179265318
2.9949849964222697,2.3247785636564471,0.0019312868402235
3.0368728984701332,2.3247785636564471,0.0028731895685328
3.0787608005179976,2.3247785636564471,0.0025991581698687
3.1206487025658611,2.3247785636564471,0.0010975242914561
0.0209439510239320,2.3666664657043106,0.0003770095099306
0.0628318530717960,2.3666664657043106,0.0018124762810174
0.1047197551196597,2.3666664657043106,0.0028684294128407
0.1466076571675237,2.3666664657043106,0.0027841251083889
0.1884955592153876,2.3666664657043106,0.0015558424554105
0.2303834612632514,2.3666664657043106,-0.0003099271549500
0.2722713633111153,2.3666664657043106,-0.0020885214670556
0.3141592653589793,2.3666664657043106,-0.0031186713017670
0.3560471674068433,2.3666664657043106,-0.0030439167610976
0.3979350694547070,2.3666664657043106,-0.0019618196525650
0.4398229715025710,2.3666664657043106,-0.0003779867879843
0.4817108735504350,2.3666664657043106,0.0010567375298036
0.5235987755982989,2.3666664657043106,0.0018647036828099
0.5654866776461627,2.3666664657043106,0.0019221382262384
0.6073745796940266,2.3666664657043106,0.0014710623220906
0.6492624817418906,2.3666664657043106,0.0010613706864615
0.6911503837897545,2.3666664657043106,0.0014272982599168
0.7330382858376183,2.3666664657043106,0.0030104209828432
0.7749261878854823,2.3666664657043106,0.0048129539686892
0.8168140899333461,2.3666664657043106,0.0040263419508646
0.8587019919812100,2.3666664657043106,0.0017543403242980
0.9005898940290740,2.3666664657043106,0.0047055395721416
0.9424777960769379,2.3666664657043106,0.0057725997457922
0.9843656981248019,2.3666664657043106,0.0035925349389752
1.0262536001726656,2.3666664657043106,0.0052152731777154
1.0681415022205296,2.3666664657043106,0.0061722467916580
1.1100294042683936,2.3666664657043106,0.0060661722581789
1.1519173063162575,2.3666664657043106,0.0061746116487024
1.1938052083641213,2.3666664657043106,0.0066178246963299
1.2356931104119853,2.3666664657043106,0.0070946178409070
1.2775810124598492,2.3666664657043106,0.0073689222397356
1.3194689145077132,2.3666664657043106,0.0073543813876680
1.3613568165555769,2.3666664657043106,0.0070766182080845
1.4032447186034409,2.3666664657043106,0.0066274660577583
1.4451326206513049,2.3666664657043106,0.0061293681297429
1.4870205226991688,2.3666664657043106,0.0057065103208416
1.5289084247470326,2.3666664657043106,0.0054605551064058
1.5707963267948966,2.3666664657043106,0.0054521497648174
1.6126842288427605,2.3666664657043106,0.0056904435721746
1.6545721308906245,2.3666664657043106,0.0061320710439949
1.6964600329384882,2.3666664657043106,0.0066893946283662
1.7383479349863524,2.3666664657043106,0.0072459531024052
1.7802358370342162,2.3666664657043106,0.0076756194342723
1.8221237390820799,2.3666664657043106,0.0078617807568269
1.8640116411299441,2.3666664657043106,0.0077154663441832
1.9058995431778079,2.3666664657043106,0.0071990657610475
1.9477874452256716,2.3666664657043106,0.0063752742817274
1.9896753472735358,2.3666664657043106,0.0055027045110448
2.0315632493213993,2.3666664657043106,0.0051136738211984
2.0734511513692637,2.3666664657043106,0.0056659175276920
2.1153390534171272,2.3666664657043106,0.0060326327780264
2.1572269554649912,2.3666664657043106,0.0038592726562846
2.1991148575128552,2.3666664657043106,0.0060629176895168
2.2410027595607191,2.3666664657043106,0.0076066598006325
2.2828906616085827,2.3666664657043106,0.0046833906257379
2.3247785636564471,2.3666664657043106,0.0052075763411471
2.3666664657043106,2.3666664657043106,0.0027757441337692
2.4085543677521750,2.3666664657043106,0.0006842193617311
2.4504422698000385,2.3666664657043106,0.0004587027656049
2.4923301718479025,2.3666664657043106,0.0012887788030929
2.5342180738957665,2.3666664657043106,0.0022274036335481
2.5761059759436304,2.3666664657043106,0.0027551811483375
2.6179938779914940,2.3666664657043106,0.0026443286863758
2.6598817800393584,2.3666664657043106,0.0018608762782284
2.7017696820872219,2.3666664657043106,0.0005859328265416
2.7436575841350863,2.3666664657043106,-0.0007874632193765
2.7855454861829498,2.3666664657043106,-0.0017721083588760
2.8274333882308138,2.3666664657043106,-0.0019810941065064
2.8693212902786778,2.3666664657043106,-0.0012927876015045
2.9112091923265417,2.3666664657043106,0.0000930630541254
2.9530970943744053,2.3666664657043106,0.0017192727067259
2.9949849964222697,2.3666664657043106,0.0030177124529334
3.0368728984701332,2.3666664657043106,0.0034852388135800
3.0787608005179976,2.3666664657043106,0.0028410272794905
3.1206487025658611,2.3666664657043106,0.0011339114292051
0.0209439510239320,2.4085543677521750,0.0005394272561305
0.0628318530717960,2.4085543677521750,0.0021949218696373
0.1047197551196597,2.4085543677521750,0.0034468018911682
0.1466076571675237,2.4085543677521750,0.0036087792550745
0.1884955592153876,2.4085543677521750,0.0026788858566063
0.2303834612632514,2.4085543677521750,0.0011094970107586
0.2722713633111153,2.4085543677521750,-0.0004673024177544
0.3141592653589793,2.4085543677521750,-0.0015071749450546
0.3560471674068433,2.4085543677521750,-0.0017483643989307
0.3979350694547070,2.4085543677521750,-0.0012679805280595
0.4398229715025710,2.4085543677521750,-0.0003856492409327
0.4817108735504350,2.4085543677521750,0.0005102547944142
0.5235987755982989,2.4085543677521750,0.0011026679136756
0.5654866776461627,2.4085543677521750,0.0012050791679492
0.6073745796940266,2.4085543677521750,0.0007868362557570
0.6492624817418906,2.4085543677521750,0.0000332573357451
0.6911503837897545,2.4085543677521750,-0.0005742197586360
0.7330382858376183,2.4085543677521750,-0.0003271384519987
0.7749261878854823,2.4085543677521750,0.0011730351054544
0.8168140899333461,2.4085543677521750,0.0028874963185126
0.8587019919812100,2.4085543677521750,0.0021439558532197
0.9005898940290740,2.4085543677521750,-0.0003759332834903
0.9424777960769379,2.4085543677521750,0.0024448829309364
0.9843656981248019,2.4085543677521750,-0.0000288385190798
1.0262536001726656,2.4085543677521750,0.0075617328532112
1.0681415022205296,2.4085543677521750,0.0042621710015105
1.1100294042683936,2.4085543677521750,0.0057885315534154
1.1519173063162575,2.4085543677521750,0.0061511076423161
1.1938052083641213,2.4085543677521750,0.0061499608248397
1.2356931104119853,2.4085543677521750,0.0063215426180440
1.2775810124598492,2.4085543677521750,0.0066166883660844
1.3194689145077132,2.4085543677521750,0.0068413720764716
1.3613568165555769,2.4085543677521750,0.0068820238938502
1.4032447186034409,2.4085543677521750,0.0067385070590815
1.4451326206513049,2.4085543677521750,0.0064867411151508
1.4870205226991688,2.4085543677521750,0.0062316208838625
1.5289084247470326,2.4085543677521750,0.0060688684220994
1.5707963267948966,2.4085543677521750,0.0060590561148784
1.6126842288427605,2.4085543677521750,0.0062133761472682
1.6545721308906245,2.4085543677521750,0.0064902904311233
1.6964600329384882,2.4085543677521750,0.0068021936718468
1.7383479349863524,2.4085543677521750,0.0070314717212173
1.7802358370342162,2.4085543677521750,0.0070565397277598
1.8221237390820799,2.4085543677521750,0.0067911999706592
1.8640116411299441,2.4085543677521750,0.0062435192492600
1.9058995431778079,2.4085543677521750,0.0055940491605107
1.9477874452256716,2.4085543677521750,0.0052472213230386
1.9896753472735358,2.4085543677521750,0.0056670350195094
2.0315632493213993,2.4085543677521750,0.0066233111081039
2.0734511513692637,2.4085543677521750,0.0062448181902490
2.1153390534171272,2.4085543677521750,0.0081655074585767
2.1572269554649912,2.4085543677521750,0.0040654999061603
2.1991148575128552,2.4085543677521750,0.0067523682968800
2.2410027595607191,2.4085543677521750,0.0053310942756172
2.2828906616085827,2.4085543677521750,0.0063098917079040
2.3247785636564471,2.4085543677521750,0.0039558538209807
2.3666664657043106,2.4085543677521750,0.0015800933910177
2.4085543677521750,2.4085543677521750,0.0007348805632694
2.4504422698000385,2.4085543677521750,0.0008087724573513
2.4923301718479025,2.4085543677521750,0.0010840830859802
2.5342180738957665,2.4085543677521750,0.0013030331989068
2.5761059759436304,2.4085543677521750,0.0014496758792992
2.6179938779914940,2.4085543677521750,0.0015127358392639
2.6598817800393584,2.4085543677521750,0.0014369925687836
2.7017696820872219,2.4085543677521750,0.0011994174466614
2.7436575841350863,2.4085543677521750,0.0008872137766307
2.7855454861829498,2.4085543677521750,0.0006936072171952
2.8274333882308138,2.4085543677521750,0.0008239536634775
2.8693212902786778,2.4085543677521750,0.0013708994440180
2.9112091923265417,2.4085543677521750,0.0022348958490659
2.9530970943744053,2.4085543677521750,0.0031336732175395
2.9949849964222697,2.4085543677521750,0.0036939806815610
3.0368728984701332,2.4085543677521750,0.0035851022780244
3.0787608005179976,2.4085543677521750,0.0026477914101535
3.1206487025658611,2.4085543677521750,0.0009862317588079
0.0209439510239320,2.4504422698000385,0.0005639493873530
0.0628318530717960,2.4504422698000385,0.0022554202104274
0.1047197551196597,2.4504422698000385,0.0036437247954699
0.1466076571675237,2.4504422698000385,0.0041018863740390
0.1884955592153876,2.4504422698000385,0.0035941461559248
0.2303834612632514,2.4504422698000385,0.0024632982428812
0.2722713633111153,2.4504422698000385,0.0011937004329319
0.3141592653589793,2.4504422698000385,0.0002057503032611
0.3560471674068433,2.4504422698000385,-0.0002666123090731
0.3979350694547070,2.4504422698000385,-0.0001968668352585
0.4398229715025710,2.4504422698000385,0.0002838815420021
0.4817108735504350,2.4504422698000385,0.0009501467113693
0.5235987755982989,2.4504422698000385,0.0015246896794374
0.5654866776461627,2.4504422698000385,0.0017173409759159
0.6073745796940266,2.4504422698000385,0.0013023586956955
0.6492624817418906,2.4504422698000385,0.0002480913076104
0.6911503837897545,2.4504422698000385,-0.0011478864956429
0.7330382858376183,2.4504422698000385,-0.0022196875356724
0.7749261878854823,2.4504422698000385,-0.0021372140600084
0.8168140899333461,2.4504422698000385,-0.0005289863870888
0.8587019919812100,2.4504422698000385,0.0015267028282792
0.9005898940290740,2.4504422698000385,0.0014002168348904
0.9424777960769379,2.4504422698000385,-0.0012621248463718
0.9843656981248019,2.4504422698000385,-0.0000262313743843
1.0262536001726656,2.4504422698000385,0.0001826846310478
1.0681415022205296,2.4504422698000385,0.0046070846923000
1.1100294042683936,2.4504422698000385,0.0053312010135581
1.1519173063162575,2.4504422698000385,0.0053582241358441
1.1938052083641213,2.4504422698000385,0.0064905326331898
1.2356931104119853,2.4504422698000385,0.0067442124780527
1.2775810124598492,2.4504422698000385,0.0065903215239305
1.3194689145077132,2.4504422698000385,0.0064008499533790
1.3613568165555769,2.4504422698000385,0.0062510181694388
1.4032447186034409,2.4504422698000385,0.0061059872289110
1.4451326206513049,2.4504422698000385,0.0059427520367708
1.4870205226991688,2.4504422698000385,0.0057772805827967
1.5289084247470326,2.4504422698000385,0.0056456769522239
1.5707963267948966,2.4504422698000385,0.0055762157537928
1.6126842288427605,2.4504422698000385,0.0055695486515007
1.6545721308906245,2.4504422698000385,0.0055933588385670
1.6964600329384882,2.4504422698000385,0.0055935277795664
1.7383479349863524,2.4504422698000385,0.0055226111875812
1.7802358370342162,2.4504422698000385,0.0053841451444919
1.8221237390820799,2.4504422698000385,0.0052815160514966
1.8640116411299441,2.4504422698000385,0.0054307561053508
1.9058995431778079,2.4504422698000385,0.0060371380659714
1.9477874452256716,2.4504422698000385,0.0068999040464789
1.9896753472735358,2.4504422698000385,0.0069721619199384
2.0315632493213993,2.4504422698000385,0.0064765745460929
2.0734511513692637,2.4504422698000385,0.0086825231273551
2.1153390534171272,2.4504422698000385,0.0070902671987966
2.1572269554649912,2.4504422698000385,0.0049060077140837
2.1991148575128552,2.4504422698000385,0.0058689712312200
2.2410027595607191,2.4504422698000385,0.0068017122331538
2.2828906616085827,2.4504422698000385,0.0046569285579625
2.3247785636564471,2.4504422698000385,0.0025932403250852
2.3666664657043106,2.4504422698000385,0.0017504326346498
2.4085543677521750,2.4504422698000385,0.0015314332483871
2.4504422698000385,2.4504422698000385,0.0013570490183596
2.4923301718479025,2.4504422698000385,0.0011303623619241
2.5342180738957665,2.4504422698000385,0.0010084633311211
2.5761059759436304,2.4504422698000385,0.0011309561735526
2.6179938779914940,2.4504422698000385,0.0015024401442858
2.6598817800393584,2.4504422698000385,0.0020094968885789
2.7017696820872219,2.4504422698000385,0.0025045825738781
2.7436575841350863,2.4504422698000385,0.0028919148871425
2.7855454861829498,2.4504422698000385,0.0031666856551817
2.8274333882308138,2.4504422698000385,0.0033896450139479
2.8693212902786778,2.4504422698000385,0.0036177813782698
2.9112091923265417,2.4504422698000385,0.0038371294196664
2.9530970943744053,2.4504422698000385,0.0039397972366042
2.9949849964222697,2.4504422698000385,0.0037597861167096
3.0368728984701332,2.4504422698000385,0.0031518511519664
3.0787608005179976,2.4504422698000385,0.0020819325165599
3.1206487025658611,2.4504422698000385,0.0007001093432113
0.0209439510239320,2.4923301718479025,0.0004888538653779
0.0628318530717960,2.4923301718479025,0.0020480542927807
0.1047197551196597,2.4923301718479025,0.0034398063184051
0.1466076571675237,2.4923301718479025,0.0040798226811063
0.1884955592153876,2.4923301718479025,0.0038806318051705
0.2303834612632514,2.4923301718479025,0.0030735682282861
0.2722713633111153,2.4923301718479025,0.0020282338129822
0.3141592653589793,2.4923301718479025,0.0011076305409685
0.3560471674068433,2.4923301718479025,0.0005795940275299
0.3979350694547070,2.4923301718479025,0.0005775592069601
0.4398229715025710,2.4923301718479025,0.0010858783943997
0.4817108735504350,2.4923301718479025,0.0019330845583720
0.5235987755982989,2.4923301718479025,0.0028041410616377
0.5654866776461627,2.4923301718479025,0.0033014372692222
0.6073745796940266,2.4923301718479025,0.0030695307185449
0.6492624817418906,2.4923301718479025,0.0019563855519573
0.6911503837897545,2.4923301718479025,0.0001474277236220
0.7330382858376183,2.4923301718479025,-0.0017964972333457
0.7749261878854823,2.4923301718479025,-0.0030505940194241
0.8168140899333461,2.4923301718479025,-0.0028312690799943
0.8587019919812100,2.4923301718479025,-0.0009313626598635
0.9005898940290740,2.4923301718479025,0.0016054339271185
0.9424777960769379,2.4923301718479025,0.0024107334144496
0.9843656981248019,2.4923301718479025,0.0001588466010812
1.0262536001726656,2.4923301718479025,-0.0012547764242029
1.0681415022205296,2.4923301718479025,0.0020533181369144
1.1100294042683936,2.4923301718479025,0.0000139226792625
1.1519173063162575,2.4923301718479025,0.0050256426084154
1.1938052083641213,2.4923301718479025,0.0070882646918573
1.2356931104119853,2.4923301718479025,0.0060923959607819
1.2775810124598492,2.4923301718479025,0.0071885241754135
1.3194689145077132,2.4923301718479025,0.0077315166678474
1.3613568165555769,2.4923301718479025,0.0076684809231203
1.4032447186034409,2.4923301718479025,0.0072939634434693
1.4451326206513049,2.4923301718479025,0.0068279008602580
1.4870205226991688,2.4923301718479025,0.0063880060436515
1.5289084247470326,2.4923301718479025,0.0060312881592219
1.5707963267948966,2.4923301718479025,0.0057837866052012
1.6126842288427605,2.4923301718479025,0.0056547679800387
1.6545721308906245,2.4923301718479025,0.0056463396289426
1.6964600329384882,2.4923301718479025,0.0057639113008807
1.7383479349863524,2.4923301718479025,0.0060209781728668
1.7802358370342162,2.4923301718479025,0.0064162369100366
1.8221237390820799,2.4923301718479025,0.0068510731590047
1.8640116411299441,2.4923301718479025,0.0070007460301942
1.9058995431778079,2.4923301718479025,0.0064397166669206
1.9477874452256716,2.4923301718479025,0.0069248215925092
1.9896753472735358,2.4923301718479025,0.0083061759627514
2.0315632493213993,2.4923301718479025,0.0045283679036139
2.0734511513692637,2.4923301718479025,0.0056389656185532
2.1153390534171272,2.4923301718479025,0.0036825487744890
2.1572269554649912,2.4923301718479025,0.0062327425723491
2.1991148575128552,2.4923301718479025,0.0065118044929683
2.2410027595607191,2.4923301718479025,0.0046982676077124
2.2828906616085827,2.4923301718479025,0.0033953799087247
2.3247785636564471,2.4923301718479025,0.0030767692331533
2.3666664657043106,2.4923301718479025,0.0030329323056753
2.4085543677521750,2.4923301718479025,0.0027626683458069
2.4504422698000385,2.4923301718479025,0.0022681083908402
2.4923301718479025,2.4923301718479025,0.0018029827389376
2.5342180738957665,2.4923301718479025,0.0016079416762169
2.5761059759436304,2.4923301718479025,0.0017882889495366
2.6179938779914940,2.4923301718479025,0.0023035887414653
2.6598817800393584,2.4923301718479025,0.0030121821200630
2.7017696820872219,2.4923301718479025,0.0037349922420167
2.7436575841350863,2.4923301718479025,0.0043172545657950
2.7855454861829498,2.4923301718479025,0.0046694312989337
2.8274333882308138,2.4923301718479025,0.0047736046837326
2.8693212902786778,2.4923301718479025,0.0046567403867919
2.9112091923265417,2.4923301718479025,0.0043501213447739
2.9530970943744053,2.4923301718479025,0.0038616266109821
2.9949849964222697,2.4923301718479025,0.0031789048629889
3.0368728984701332,2.4923301718479025,0.0023037559108525
3.0787608005179976,2.4923301718479025,0.0013030986804382
3.1206487025658611,2.4923301718479025,0.0003571296287029
0.0209439510239320,2.5342180738957665,0.0003673343375332
0.0628318530717960,2.5342180738957665,0.0016735685452547
0.1047197551196597,2.5342180738957665,0.0029034905164314
0.1466076571675237,2.5342180738957665,0.0035142413214859
0.1884955592153876,2.5342180738957665,0.0033856001363841
0.2303834612632514,2.5342180738957665,0.0026833128732417
0.2722713633111153,2.5342180738957665,0.0017260277447708
0.3141592653589793,2.5342180738957665,0.0008734047030710
0.3560471674068433,2.5342180738957665,0.0004387271538429
0.3979350694547070,2.5342180738957665,0.0006187240279445
0.4398229715025710,2.5342180738957665,0.0014364324632865
0.4817108735504350,2.5342180738957665,0.0027090530178491
0.5235987755982989,2.5342180738957665,0.0040668284695182
0.5654866776461627,2.5342180738957665,0.0050424639286746
0.6073745796940266,2.5342180738957665,0.0052198206924414
0.6492624817418906,2.5342180738957665,0.0043945688046205
0.6911503837897545,2.5342180738957665,0.0026846991188594
0.7330382858376183,2.5342180738957665,0.0005434748044457
0.7749261878854823,2.5342180738957665,-0.0013437022282827
0.8168140899333461,2.5342180738957665,-0.0022667444981108
0.8587019919812100,2.5342180738957665,-0.0017559335719852
0.9005898940290740,2.5342180738957665,0.0001546721935377
0.9424777960769379,2.5342180738957665,0.0026733297351664
0.9843656981248019,2.5342180738957665,0.0041604941691210
1.0262536001726656,2.5342180738957665,0.0030683152395403
1.0681415022205296,2.5342180738957665,0.0004219735429907
1.1100294042683936,2.5342180738957665,0.0004328431237628
1.1519173063162575,2.5342180738957665,0.0037397507408531
1.1938052083641213,2.5342180738957665,0.0025973014210304
1.2356931104119853,2.5342180738957665,0.0054990479077233
1.2775810124598492,2.5342180738957665,0.0012701457386357
1.3194689145077132,2.5342180738957665,0.0071493572700559
1.3613568165555769,2.5342180738957665,0.0060430034286608
1.4032447186034409,2.5342180738957665,0.0066332201019258
1.4451326206513049,2.5342180738957665,0.0071779249503917
1.4870205226991688,2.5342180738957665,0.0074225666049230
1.5289084247470326,2.5342180738957665,0.0074257488870076
1.5707963267948966,2.5342180738957665,0.0072873285515999
1.6126842288427605,2.5342180738957665,0.0070680116463138
1.6545721308906245,2.5342180738957665,0.0067688410481203
1.6964600329384882,2.5342180738957665,0.0063324180944836
1.7383479349863524,2.5342180738957665,0.0056808253787866
1.7802358370342162,2.5342180738957665,0.0049114405993958
1.8221237390820799,2.5342180738957665,0.0054238000939588
1.8640116411299441,2.5342180738957665,0.0000664447709995
1.9058995431778079,2.5342180738957665,0.0037864603882880
1.9477874452256716,2.5342180738957665,0.0035861906064374
1.9896753472735358,2.5342180738957665,0.0042519083269993
2.0315632493213993,2.5342180738957665,0.0018301618824152
2.0734511513692637,2.5342180738957665,0.0038023363601669
2.1153390534171272,2.5342180738957665,0.0058090624109852
2.1572269554649912,2.5342180738957665,0.0052960886468391
2.1991148575128552,2.5342180738957665,0.0041415248538830
2.2410027595607191,2.5342180738957665,0.0039306581714811
2.2828906616085827,2.5342180738957665,0.0044431182416105
2.3247785636564471,2.5342180738957665,0.0048511835798677
2.3666664657043106,2.5342180738957665,0.0047200723523502
2.4085543677521750,2.5342180738957665,0.0041322212038335
2.4504422698000385,2.5342180738957665,0.0034087586790914
2.4923301718479025,2.5342180738957665,0.0028500332401662
2.5342180738957665,2.5342180738957665,0.0026210762322778
2.5761059759436304,2.5342180738957665,0.0027459698791148
2.6179938779914940,2.5342180738957665,0.0031470399339009
2.6598817800393584,2.5342180738957665,0.0036900735403163
2.7017696820872219,2.5342180738957665,0.0042237306824449
2.7436575841350863,2.5342180738957665,0.0046129809618587
2.7855454861829498,2.5342180738957665,0.0047650802991055
2.8274333882308138,2.5342180738957665,0.0046424189865131
2.8693212902786778,2.5342180738957665,0.0042581816938401
2.9112091923265417,2.5342180738957665,0.0036587917503392
2.9530970943744053,2.5342180738957665,0.0029048844198536
2.9949849964222697,2.5342180738957665,0.0020633044081750
3.0368728984701332,2.5342180738957665,0.0012157349928543
3.0787608005179976,2.5342180738957665,0.0004802027956102
3.1206487025658611,2.5342180738957665,0.0000357522726319
0.0209439510239320,2.5761059759436304,0.0002489673924373
0.0628318530717960,2.5761059759436304,0.0012463693947271
0.1047197551196597,2.5761059759436304,0.0021778273111575
0.1466076571675237,2.5761059759436304,0.0025609735845702
0.1884955592153876,2.5761059759436304,0.0022827329652984
0.2303834612632514,2.5761059759436304,0.0014954742215241
0.2722713633111153,2.5761059759436304,0.0005118145769580
0.3141592653589793,2.5761059759436304,-0.0002962313488366
0.3560471674068433,2.5761059759436304,-0.0005934816940418
0.3979350694547070,2.5761059759436304,-0.0001710603922276
0.4398229715025710,2.5761059759436304,0.0009833281577989
0.4817108735504350,2.5761059759436304,0.0026578802485071
0.5235987755982989,2.5761059759436304,0.0044546458715802
0.5654866776461627,2.5761059759436304,0.0058958434031808
0.6073745796940266,2.5761059759436304,0.0065707269348652
0.6492624817418906,2.5761059759436304,0.0062734383298744
0.6911503837897545,2.5761059759436304,0.0050837980303351
0.7330382858376183,2.5761059759436304,0.0033622960875894
0.7749261878854823,2.5761059759436304,0.0016504957147010
0.8168140899333461,2.5761059759436304,0.0004876940417486
0.8587019919812100,2.5761059759436304,0.0002007310775332
0.9005898940290740,2.5761059759436304,0.0007947791128688
0.9424777960769379,2.5761059759436304,0.0020419808040164
0.9843656981248019,2.5761059759436304,0.0036049307267410
1.0262536001726656,2.5761059759436304,0.0049019455822775
1.0681415022205296,2.5761059759436304,0.0050257775858726
1.1100294042683936,2.5761059759436304,0.0035233556954438
1.1519173063162575,2.5761059759436304,0.0015564987601869
1.1938052083641213,2.5761059759436304,0.0014301016934274
1.2356931104119853,2.5761059759436304,0.0038407281532072
1.2775810124598492,2.5761059759436304,0.0057267845591100
1.3194689145077132,2.5761059759436304,0.0041508786897351
1.3613568165555769,2.5761059759436304,0.0029846951131879
1.4032447186034409,2.5761059759436304,0.0059449832732469
1.4451326206513049,2.5761059759436304,0.0062407097339167
1.4870205226991688,2.5761059759436304,0.0005919263331122
1.5289084247470326,2.5761059759436304,-0.0021214214241208
1.5707963267948966,2.5761059759436304,-0.0026359300144572
1.6126842288427605,2.5761059759436304,-0.0032280898076426
1.6545721308906245,2.5761059759436304,-0.0016363124510032
1.6964600329384882,2.5761059759436304,0.0032845616226783
1.7383479349863524,2.5761059759436304,0.0021965072693852
1.7802358370342162,2.5761059759436304,-0.0011090609282985
1.8221237390820799,2.5761059759436304,0.0006991285088505
1.8640116411299441,2.5761059759436304,0.0024508561899942
1.9058995431778079,2.5761059759436304,0.0005907289268580
1.9477874452256716,2.5761059759436304,-0.0003971325360658
1.9896753472735358,2.5761059759436304,0.0015024904505535
2.0315632493213993,2.5761059759436304,0.0036856129079241
2.0734511513692637,2.5761059759436304,0.0040398169650167
2.1153390534171272,2.5761059759436304,0.0033421398541464
2.1572269554649912,2.5761059759436304,0.0032714074605238
2.1991148575128552,2.5761059759436304,0.0042830553639086
2.2410027595607191,2.5761059759436304,0.0056566971523790
2.2828906616085827,2.5761059759436304,0.0065421749593555
2.3247785636564471,2.5761059759436304,0.0065954270121984
2.3666664657043106,2.5761059759436304,0.0059732585738561
2.4085543677521750,2.5761059759436304,0.0050503681890188
2.4504422698000385,2.5761059759436304,0.0041724268588090
2.4923301718479025,2.5761059759436304,0.0035452648667702
2.5342180738957665,2.5761059759436304,0.0032302129182153
2.5761059759436304,2.5761059759436304,0.0031867471561027
2.6179938779914940,2.5761059759436304,0.0033209870505826
2.6598817800393584,2.5761059759436304,0.0035222000246788
2.7017696820872219,2.5761059759436304,0.0036854294452300
2.7436575841350863,2.5761059759436304,0.0037253233764853
2.7855454861829498,2.5761059759436304,0.0035859787804955
2.8274333882308138,2.5761059759436304,0.0032475831121683
2.8693212902786778,2.5761059759436304,0.0027275838328358
2.9112091923265417,2.5761059759436304,0.0020751217139712
2.9530970943744053,2.5761059759436304,0.0013613683429878
2.9949849964222697,2.5761059759436304,0.0006712730163743
3.0368728984701332,2.5761059759436304,0.0001013223184478
3.0787608005179976,2.5761059759436304,-0.0002360270570051
3.1206487025658611,2.5761059759436304,-0.0002046134341156
0.0209439510239320,2.6179938779914940,0.0001698484714557
0.0628318530717960,2.6179938779914940,0.0008759993124611
0.1047197551196597,2.6179938779914940,0.0014559421328282
0.1466076571675237,2.6179938779914940,0.0015130415977698
0.1884955592153876,2.6179938779914940,0.0009753568063540
0.2303834612632514,2.6179938779914940,0.0000119746080396
0.2722713633111153,2.6179938779914940,-0.0010588013208628
0.3141592653589793,2.6179938779914940,-0.0018670767902109
0.3560471674068433,2.6179938779914940,-0.0020908490034808
0.3979350694547070,2.6179938779914940,-0.0015463144526771
0.4398229715025710,2.6179938779914940,-0.0002490784089875
0.4817108735504350,2.6179938779914940,0.0015762064628251
0.5235987755982989,2.6179938779914940,0.0035493834779912
0.5654866776461627,2.6179938779914940,0.0052404633835814
0.6073745796940266,2.6179938779914940,0.0062942474705139
0.6492624817418906,2.6179938779914940,0.0065337794603884
0.6911503837897545,2.6179938779914940,0.0060139480847958
0.7330382858376183,2.6179938779914940,0.0050133144013298
0.7749261878854823,2.6179938779914940,0.0039579035379356
0.8168140899333461,2.6179938779914940,0.0032693189473123
0.8587019919812100,2.6179938779914940,0.0031576571793543
0.9005898940290740,2.6179938779914940,0.0034702486282285
0.9424777960769379,2.6179938779914940,0.0037869310672298
0.9843656981248019,2.6179938779914940,0.0038084988781906
1.0262536001726656,2.6179938779914940,0.0036824614649424
1.0681415022205296,2.6179938779914940,0.0037913642214140
1.1100294042683936,2.6179938779914940,0.0041743642980672
1.1519173063162575,2.6179938779914940,0.0043669461841405
1.1938052083641213,2.6179938779914940,0.0039313076179708
1.2356931104119853,2.6179938779914940,0.0030111466039331
1.2775810124598492,2.6179938779914940,0.0022553593861622
1.3194689145077132,2.6179938779914940,0.0022247019452349
1.3613568165555769,2.6179938779914940,0.0028839951228914
1.4032447186034409,2.6179938779914940,0.0036396770399877
1.4451326206513049,2.6179938779914940,0.0038704602778121
1.4870205226991688,2.6179938779914940,0.0034182519649556
1.5289084247470326,2.6179938779914940,0.0025781424333299
1.5707963267948966,2.6179938779914940,0.0017395066777353
1.6126842288427605,2.6179938779914940,0.0010989965385750
1.6545721308906245,2.6179938779914940,0.0005659252987406
1.6964600329384882,2.6179938779914940,-0.0001635702756257
1.7383479349863524,2.6179938779914940,-0.0012727675286459
1.7802358370342162,2.6179938779914940,-0.0023881375120947
1.8221237390820799,2.6179938779914940,-0.0026661005456997
1.8640116411299441,2.6179938779914940,-0.0016057852346060
1.9058995431778079,2.6179938779914940,0.0002501649089888
1.9477874452256716,2.6179938779914940,0.0016549448441830
1.9896753472735358,2.6179938779914940,0.0018525572514139
2.0315632493213993,2.6179938779914940,0.0013463449581810
2.0734511513692637,2.6179938779914940,0.0013344074736810
2.1153390534171272,2.6179938779914940,0.0025045760207070
2.1572269554649912,2.6179938779914940,0.0045182523101006
2.1991148575128552,2.6179938779914940,0.0064731231822091
2.2410027595607191,2.6179938779914940,0.0076276286622068
2.2828906616085827,2.6179938779914940,0.0077568915063000
2.3247785636564471,2.6179938779914940,0.0070770950679182
2.3666664657043106,2.6179938779914940,0.0059880407508679
2.4085543677521750,2.6179938779914940,0.0048562334187381
2.4504422698000385,2.6179938779914940,0.0039146711939932
2.4923301718479025,2.6179938779914940,0.0032549832369799
2.5342180738957665,2.6179938779914940,0.0028630788116248
2.5761059759436304,2.6179938779914940,0.0026642170550502
2.6179938779914940,2.6179938779914940,0.0025620736721748
2.6598817800393584,2.6179938779914940,0.0024666891935876
2.7017696820872219,2.6179938779914940,0.0023104916685419
2.7436575841350863,2.6179938779914940,0.0020543062740135
2.7855454861829498,2.6179938779914940,0.0016871790658488
2.8274333882308138,2.6179938779914940,0.0012236691709377
2.8693212902786778,2.6179938779914940,0.0007001849514296
2.9112091923265417,2.6179938779914940,0.0001700840046557
2.9530970943744053,2.6179938779914940,-0.0003027467545880
2.9949849964222697,2.6179938779914940,-0.0006508387811333
3.0368728984701332,2.6179938779914940,-0.0008088687633696
3.0787608005179976,2.6179938779914940,-0.0007171642678198
3.1206487025658611,2.6179938779914940,-0.0003236383002914
0.0209439510239320,2.6598817800393584,0.0001489838966013
0.0628318530717960,2.6598817800393584,0.0006494892706862
0.1047197551196597,2.6598817800393584,0.0009316727338478
0.1466076571675237,2.6598817800393584,0.0006993182858293
0.1884955592153876,2.6598817800393584,-0.0000664112761051
0.2303834612632514,2.6598817800393584,-0.0011789944046816
0.2722713633111153,2.6598817800393584,-0.0023299850838596
0.3141592653589793,2.6598817800393584,-0.0031804341253987
0.3560471674068433,2.6598817800393584,-0.0034520101692039
0.3979350694547070,2.6598817800393584,-0.0030026617969585
0.4398229715025710,2.6598817800393584,-0.0018676313680590
0.4817108735504350,2.6598817800393584,-0.0002511437301638
0.5235987755982989,2.6598817800393584,0.0015312727321204
0.5654866776461627,2.6598817800393584,0.0031412944015274
0.6073745796940266,2.6598817800393584,0.0043075561220767
0.6492624817418906,2.6598817800393584,0.0048914424811559
0.6911503837897545,2.6598817800393584,0.0049193098993969
0.7330382858376183,2.6598817800393584,0.0045830180335251
0.7749261878854823,2.6598817800393584,0.0042041003756217
0.8168140899333461,2.6598817800393584,0.0041375019566996
0.8587019919812100,2.6598817800393584,0.0045939875160084
0.9005898940290740,2.6598817800393584,0.0054337577650712
0.9424777960769379,2.6598817800393584,0.0061105730497735
0.9843656981248019,2.6598817800393584,0.0059599137631385
1.0262536001726656,2.6598817800393584,0.0047410529360807
1.0681415022205296,2.6598817800393584,0.0029534236849884
1.1100294042683936,2.6598817800393584,0.0015278823371647
1.1519173063162575,2.6598817800393584,0.0011371835639651
1.1938052083641213,2.6598817800393584,0.0017765141389426
1.2356931104119853,2.6598817800393584,0.0029083378660263
1.2775810124598492,2.6598817800393584,0.0039000380848641
1.3194689145077132,2.6598817800393584,0.0043588607750995
1.3613568165555769,2.6598817800393584,0.0042086731445447
1.4032447186034409,2.6598817800393584,0.0035840272001457
1.4451326206513049,2.6598817800393584,0.0026841715112115
1.4870205226991688,2.6598817800393584,0.0016812597717348
1.5289084247470326,2.6598817800393584,0.0007004111495290
1.5707963267948966,2.6598817800393584,-0.0001592538828719
1.6126842288427605,2.6598817800393584,-0.0008004780141826
1.6545721308906245,2.6598817800393584,-0.0011244523298986
1.6964600329384882,2.6598817800393584,-0.0010606488515499
1.7383479349863524,2.6598817800393584,-0.0006310494652879
1.7802358370342162,2.6598817800393584,-0.0000175130881646
1.8221237390820799,2.6598817800393584,0.0004455952600695
1.8640116411299441,2.6598817800393584,0.0004300770841519
1.9058995431778079,2.6598817800393584,-0.0001135566839586
1.9477874452256716,2.6598817800393584,-0.0007815167227507
1.9896753472735358,2.6598817800393584,-0.0008782838855472
2.0315632493213993,2.6598817800393584,0.0001153321499818
2.0734511513692637,2.6598817800393584,0.0021368602417504
2.1153390534171272,2.6598817800393584,0.0045557260469671
2.1572269554649912,2.6598817800393584,0.0065705504622253
2.1991148575128552,2.6598817800393584,0.0076408996594579
2.2410027595607191,2.6598817800393584,0.0076666086611861
2.2828906616085827,2.6598817800393584,0.0068939687273097
2.3247785636564471,2.6598817800393584,0.0057047670316239
2.3666664657043106,2.6598817800393584,0.0044420970986581
2.4085543677521750,2.6598817800393584,0.0033319880539890
2.4504422698000385,2.6598817800393584,0.0024800587761535
2.4923301718479025,2.6598817800393584,0.0018995164477333
2.5342180738957665,2.6598817800393584,0.0015421886407037
2.5761059759436304,2.6598817800393584,0.0013251653713020
2.6179938779914940,2.6598817800393584,0.0011551403167798
2.6598817800393584,2.6598817800393584,0.0009511820481536
2.7017696820872219,2.6598817800393584,0.0006624208770036
2.7436575841350863,2.6598817800393584,0.0002763492029025
2.7855454861829498,2.6598817800393584,-0.0001832589084456
2.8274333882308138,2.6598817800393584,-0.0006658529417347
2.8693212902786778,2.6598817800393584,-0.0011066397972657
2.9112091923265417,2.6598817800393584,-0.0014389879010468
2.9530970943744053,2.6598817800393584,-0.0016055212767163
2.9949849964222697,2.6598817800393584,-0.0015678404322297
3.0368728984701332,2.6598817800393584,-0.0013149774723857
3.0787608005179976,2.6598817800393584,-0.0008706731590296
3.1206487025658611,2.6598817800393584,-0.0002998173619934
0.0209439510239320,2.7017696820872219,0.0001854906580619
0.0628318530717960,2.7017696820872219,0.0006084617299309
0.1047197551196597,2.7017696820872219,0.0007383833784542
0.1466076571675237,2.7017696820872219,0.0003748027212391
0.1884955592153876,2.7017696820872219,-0.0004610334434916
0.2303834612632514,2.7017696820872219,-0.0015885462989595
0.2722713633111153,2.7017696820872219,-0.0027401381936911
0.3141592653589793,2.7017696820872219,-0.0036382269357547
0.3560471674068433,2.7017696820872219,-0.0040669708917869
0.3979350694547070,2.7017696820872219,-0.0039246236378552
0.4398229715025710,2.7017696820872219,-0.0032431585386279
0.4817108735504350,2.7017696820872219,-0.0021698070285132
0.5235987755982989,2.7017696820872219,-0.0009184335828434
0.5654866776461627,2.7017696820872219,0.0002899558046434
0.6073745796940266,2.7017696820872219,0.0012769670376143
0.6492624817418906,2.7017696820872219,0.0019371995370068
0.6911503837897545,2.7017696820872219,0.0022551423846018
0.7330382858376183,2.7017696820872219,0.0023202879255417
0.7749261878854823,2.7017696820872219,0.0023374468300479
0.8168140899333461,2.7017696820872219,0.0025986719836537
0.8587019919812100,2.7017696820872219,0.0033664269394689
0.9005898940290740,2.7017696820872219,0.0046633123096005
0.9424777960769379,2.7017696820872219,0.0060889333642022
0.9843656981248019,2.7017696820872219,0.0068873625860983
1.0262536001726656,2.7017696820872219,0.0063703178466563
1.0681415022205296,2.7017696820872219,0.0044445880305393
1.1100294042683936,2.7017696820872219,0.0017761169395063
1.1519173063162575,2.7017696820872219,-0.0005924063370017
1.1938052083641213,2.7017696820872219,-0.0018426334243007
1.2356931104119853,2.7017696820872219,-0.0017355897581757
1.2775810124598492,2.7017696820872219,-0.0005672846661162
1.3194689145077132,2.7017696820872219,0.0011066482040749
1.3613568165555769,2.7017696820872219,0.0027482225351309
1.4032447186034409,2.7017696820872219,0.0039969088741370
1.4451326206513049,2.7017696820872219,0.0047050690379939
1.4870205226991688,2.7017696820872219,0.0048940080772333
1.5289084247470326,2.7017696820872219,0.0046800238083378
1.5707963267948966,2.7017696820872219,0.0042038661262742
1.6126842288427605,2.7017696820872219,0.0035791172667152
1.6545721308906245,2.7017696820872219,0.0028641484517757
1.6964600329384882,2.7017696820872219,0.0020600798154792
1.7383479349863524,2.7017696820872219,0.0011388123224754
1.7802358370342162,2.7017696820872219,0.0001014612356647
1.8221237390820799,2.7017696820872219,-0.0009498296198310
1.8640116411299441,2.7017696820872219,-0.0017709794615661
1.9058995431778079,2.7017696820872219,-0.0020225303863832
1.9477874452256716,2.7017696820872219,-0.0014230745522192
1.9896753472735358,2.7017696820872219,0.0000583628248776
2.0315632493213993,2.7017696820872219,0.0021075854004122
2.0734511513692637,2.7017696820872219,0.0041645765194356
2.1153390534171272,2.7017696820872219,0.0056711487618479
2.1572269554649912,2.7017696820872219,0.0063065276911625
2.1991148575128552,2.7017696820872219,0.0060722502617696
2.2410027595607191,2.7017696820872219,0.0052103907186889
2.2828906616085827,2.7017696820872219,0.0040444739329539
2.3247785636564471,2.7017696820872219,0.0028487522689089
2.3666664657043106,2.7017696820872219,0.0017956974424163
2.4085543677521750,2.7017696820872219,0.0009666426042787
2.4504422698000385,2.7017696820872219,0.0003833349350741
2.4923301718479025,2.7017696820872219,0.0000300313434352
2.5342180738957665,2.7017696820872219,-0.0001392206444897
2.5761059759436304,2.7017696820872219,-0.0001973979530736
2.6179938779914940,2.7017696820872219,-0.0002337776064301
2.6598817800393584,2.7017696820872219,-0.0003329292305612
2.7017696820872219,2.7017696820872219,-0.0005502703620137
2.7436575841350863,2.7017696820872219,-0.0008946643725927
2.7855454861829498,2.7017696820872219,-0.0013251509679897
2.8274333882308138,2.7017696820872219,-0.0017621767182674
2.8693212902786778,2.7017696820872219,-0.0021084078913889
2.9112091923265417,2.7017696820872219,-0.0022727516510146
2.9530970943744053,2.7017696820872219,-0.0021928442517616
2.9949849964222697,2.7017696820872219,-0.0018538241023278
3.0368728984701332,2.7017696820872219,-0.0013031092936667
3.0787608005179976,2.7017696820872219,-0.0006618022106979
3.1206487025658611,2.7017696820872219,-0.0001336108398039
0.0209439510239320,2.7436575841350863,0.0002558567343297
0.0628318530717960,2.7436575841350863,0.0007275413966069
0.1047197551196597,2.7436575841350863,0.0008962776201227
0.1466076571675237,2.7436575841350863,0.0006334684363980
0.1884955592153876,2.7436575841350863,-0.0000320891666810
0.2303834612632514,2.7436575841350863,-0.0009633381427450
0.2722713633111153,2.7436575841350863,-0.0019691245752018
0.3141592653589793,2.7436575841350863,-0.0028580248726173
0.3560471674068433,2.7436575841350863,-0.0034835433122411
0.3979350694547070,2.7436575841350863,-0.0037714696663831
0.4398229715025710,2.7436575841350863,-0.0037235761434427
0.4817108735504350,2.7436575841350863,-0.0033996938879426
0.5235987755982989,2.7436575841350863,-0.0028891070193171
0.5654866776461627,2.7436575841350863,-0.0022862009765130
0.6073745796940266,2.7436575841350863,-0.0016799483699774
0.6492624817418906,2.7436575841350863,-0.0011535264243605
0.6911503837897545,2.7436575841350863,-0.0007775172670019
0.7330382858376183,2.7436575841350863,-0.0005793159846115
0.7749261878854823,2.7436575841350863,-0.0004904325254422
0.8168140899333461,2.7436575841350863,-0.0003088015202646
0.8587019919812100,2.7436575841350863,0.0002576897696016
0.9005898940290740,2.7436575841350863,0.0014206605085600
0.9424777960769379,2.7436575841350863,0.0030715293103016
0.9843656981248019,2.7436575841350863,0.0046661048289283
1.0262536001726656,2.7436575841350863,0.0054271650565514
1.0681415022205296,2.7436575841350863,0.0048126917567104
1.1100294042683936,2.7436575841350863,0.0029024256546446
1.1519173063162575,2.7436575841350863,0.0003768488325506
1.1938052083641213,2.7436575841350863,-0.0018771316427566
1.2356931104119853,2.7436575841350863,-0.0032057721330701
1.2775810124598492,2.7436575841350863,-0.0033983248445675
1.3194689145077132,2.7436575841350863,-0.0026360752959462
1.3613568165555769,2.7436575841350863,-0.0013095049516092
1.4032447186034409,2.7436575841350863,0.0001635471577859
1.4451326206513049,2.7436575841350863,0.0014533077041456
1.4870205226991688,2.7436575841350863,0.0023607050747507
1.5289084247470326,2.7436575841350863,0.0028087942670494
1.5707963267948966,2.7436575841350863,0.0028098571478195
1.6126842288427605,2.7436575841350863,0.0024299983623544
1.6545721308906245,2.7436575841350863,0.0017648193812707
1.6964600329384882,2.7436575841350863,0.0009310306284833
1.7383479349863524,2.7436575841350863,0.0000701207784677
1.7802358370342162,2.7436575841350863,-0.0006480127420934
1.8221237390820799,2.7436575841350863,-0.0010384540875075
1.8640116411299441,2.7436575841350863,-0.0009445703613136
1.9058995431778079,2.7436575841350863,-0.0003063148488600
1.9477874452256716,2.7436575841350863,0.0007781664546354
1.9896753472735358,2.7436575841350863,0.0020452446167063
2.0315632493213993,2.7436575841350863,0.0031416789708010
2.0734511513692637,2.7436575841350863,0.0037596699706184
2.1153390534171272,2.7436575841350863,0.0037590821460862
2.1572269554649912,2.7436575841350863,0.0032064667882941
2.1991148575128552,2.7436575841350863,0.0023143996344575
2.2410027595607191,2.7436575841350863,0.0013275709549563
2.2828906616085827,2.7436575841350863,0.0004269872353129
2.3247785636564471,2.7436575841350863,-0.0003024705566297
2.3666664657043106,2.7436575841350863,-0.0008461143025058
2.4085543677521750,2.7436575841350863,-0.0012136845579680
2.4504422698000385,2.7436575841350863,-0.0014106135793783
2.4923301718479025,2.7436575841350863,-0.0014389894997011
2.5342180738957665,2.7436575841350863,-0.0013172218833089
2.5761059759436304,2.7436575841350863,-0.0010976402054053
2.6179938779914940,2.7436575841350863,-0.0008660808989061
2.6598817800393584,2.7436575841350863,-0.0007203346563864
2.7017696820872219,2.7436575841350863,-0.0007367589564113
2.7436575841350863,2.7436575841350863,-0.0009402442905926
2.7855454861829498,2.7436575841350863,-0.0012904013660449
2.8274333882308138,2.7436575841350863,-0.0016891210921568
2.8693212902786778,2.7436575841350863,-0.0020064491202660
2.9112091923265417,2.7436575841350863,-0.0021168481415228
2.9530970943744053,2.7436575841350863,-0.0019373738349320
2.9949849964222697,2.7436575841350863,-0.0014616403283407
3.0368728984701332,2.7436575841350863,-0.0007865875901913
3.0787608005179976,2.7436575841350863,-0.0001315680291203
3.1206487025658611,2.7436575841350863,0.0001492758701250
0.0209439510239320,2.7855454861829498,0.0003139554935860
0.0628318530717960,2.7855454861829498,0.0009038757019533
0.1047197551196597,2.7855454861829498,0.0012829632444769
0.1466076571675237,2.7855454861829498,0.0013577398653555
0.1884955592153876,2.7855454861829498,0.0011220316389728
0.2303834612632514,2.7855454861829498,0.0006279311934465
0.2722713633111153,2.7855454861829498,-0.0000421639108061
0.3141592653589793,2.7855454861829498,-0.0007994945943002
0.3560471674068433,2.7855454861829498,-0.0015651911053263
0.3979350694547070,2.7855454861829498,-0.0022761265129478
0.4398229715025710,2.7855454861829498,-0.0028811891719771
0.4817108735504350,2.7855454861829498,-0.0033338849598281
0.5235987755982989,2.7855454861829498,-0.0035907001647528
0.5654866776461627,2.7855454861829498,-0.0036228223636168
0.6073745796940266,2.7855454861829498,-0.0034401444752170
0.6492624817418906,2.7855454861829498,-0.0031140456376755
0.6911503837897545,2.7855454861829498,-0.0027765255735366
0.7330382858376183,2.7855454861829498,-0.0025762774277585
0.7749261878854823,2.7855454861829498,-0.0025926437874193
0.8168140899333461,2.7855454861829498,-0.0027440344846172
0.8587019919812100,2.7855454861829498,-0.0027622816603086
0.9005898940290740,2.7855454861829498,-0.0023030920531228
0.9424777960769379,2.7855454861829498,-0.0011855725463354
0.9843656981248019,2.7855454861829498,0.0003833699467213
1.0262536001726656,2.7855454861829498,0.0018146658891283
1.0681415022205296,2.7855454861829498,0.0024483883275810
1.1100294042683936,2.7855454861829498,0.0019675389965095
1.1519173063162575,2.7855454861829498,0.0005908602118867
1.1938052083641213,2.7855454861829498,-0.0010834592216775
1.2356931104119853,2.7855454861829498,-0.0024196716186853
1.2775810124598492,2.7855454861829498,-0.0030191096182735
1.3194689145077132,2.7855454861829498,-0.0028042758386839
1.3613568165555769,2.7855454861829498,-0.0019474519394338
1.4032447186034409,2.7855454861829498,-0.0007402912576551
1.4451326206513049,2.7855454861829498,0.0005212134434034
1.4870205226991688,2.7855454861829498,0.0016066232212382
1.5289084247470326,2.7855454861829498,0.0023774011040418
1.5707963267948966,2.7855454861829498,0.0027840420954068
1.6126842288427605,2.7855454861829498,0.0028490950492501
1.6545721308906245,2.7855454861829498,0.0026467116589837
1.6964600329384882,2.7855454861829498,0.0022834952693118
1.7383479349863524,2.7855454861829498,0.0018802249852328
1.7802358370342162,2.7855454861829498,0.0015510869165736
1.8221237390820799,2.7855454861829498,0.0013779468620918
1.8640116411299441,2.7855454861829498,0.0013827374065489
1.9058995431778079,2.7855454861829498,0.0015092651500705
1.9477874452256716,2.7855454861829498,0.0016305481565619
1.9896753472735358,2.7855454861829498,0.0015912576075860
2.0315632493213993,2.7855454861829498,0.0012751104897024
2.0734511513692637,2.7855454861829498,0.0006653683049769
2.1153390534171272,2.7855454861829498,-0.0001381401166600
2.1572269554649912,2.7855454861829498,-0.0009606630235164
2.1991148575128552,2.7855454861829498,-0.0016322168171314
2.2410027595607191,2.7855454861829498,-0.0020594391475346
2.2828906616085827,2.7855454861829498,-0.0022487750632039
2.3247785636564471,2.7855454861829498,-0.0022734450863198
2.3666664657043106,2.7855454861829498,-0.0022126946132928
2.4085543677521750,2.7855454861829498,-0.0021039333354187
2.4504422698000385,2.7855454861829498,-0.0019327519354335
2.4923301718479025,2.7855454861829498,-0.0016594025660877
2.5342180738957665,2.7855454861829498,-0.0012611385747099
2.5761059759436304,2.7855454861829498,-0.0007651996006217
2.6179938779914940,2.7855454861829498,-0.0002551914060511
2.6598817800393584,2.7855454861829498,0.0001521834509197
2.7017696820872219,2.7855454861829498,0.0003495744966857
2.7436575841350863,2.7855454861829498,0.0002825844768726
2.7855454861829498,2.7855454861829498,-0.0000229844073110
2.8274333882308138,2.7855454861829498,-0.0004606142016441
2.8693212902786778,2.7855454861829498,-0.0008699250247890
2.9112091923265417,2.7855454861829498,-0.0010835222379801
2.9530970943744053,2.7855454861829498,-0.0009826918358999
2.9949849964222697,2.7855454861829498,-0.0005513241919464
3.0368728984701332,2.7855454861829498,0.0000793645900230
3.0787608005179976,2.7855454861829498,0.0005988387105349
3.1206487025658611,2.7855454861829498,0.0004982239687657
0.0209439510239320,2.8274333882308138,0.0002971238081575
0.0628318530717960,2.8274333882308138,0.0009664108752834
0.1047197551196597,2.8274333882308138,0.0016380026647547
0.1466076571675237,2.8274333882308138,0.0022140543866873
0.1884955592153876,2.8274333882308138,0.0026118517688518
0.2303834612632514,2.8274333882308138,0.0027625325463088
0.2722713633111153,2.8274333882308138,0.0026160340697652
0.3141592653589793,2.8274333882308138,0.0021504117365942
0.3560471674068433,2.8274333882308138,0.0013829810104873
0.3979350694547070,2.8274333882308138,0.0003797035922775
0.4398229715025710,2.8274333882308138,-0.0007422515880431
0.4817108735504350,2.8274333882308138,-0.0018248417338396
0.5235987755982989,2.8274333882308138,-0.0026970452750210
0.5654866776461627,2.8274333882308138,-0.0032195447285415
0.6073745796940266,2.8274333882308138,-0.0033363001651363
0.6492624817418906,2.8274333882308138,-0.0031135261002437
0.6911503837897545,2.8274333882308138,-0.0027418059314694
0.7330382858376183,2.8274333882308138,-0.0024825644062556
0.7749261878854823,2.8274333882308138,-0.0025595652507695
0.8168140899333461,2.8274333882308138,-0.0030289818590052
0.8587019919812100,2.8274333882308138,-0.0036976864325546
0.9005898940290740,2.8274333882308138,-0.0041710956185257
0.9424777960769379,2.8274333882308138,-0.0040596000423974
0.9843656981248019,2.8274333882308138,-0.0032492370018435
1.0262536001726656,2.8274333882308138,-0.0020356171374729
1.0681415022205296,2.8274333882308138,-0.0009751182936388
1.1100294042683936,2.8274333882308138,-0.0005358747559232
1.1519173063162575,2.8274333882308138,-0.0008153332888383
1.1938052083641213,2.8274333882308138,-0.0015237088377256
1.2356931104119853,2.8274333882308138,-0.0021959589362490
1.2775810124598492,2.8274333882308138,-0.0024433405201896
1.3194689145077132,2.8274333882308138,-0.0020940973746566
1.3613568165555769,2.8274333882308138,-0.0011969150601172
1.4032447186034409,2.8274333882308138,0.0000570895662599
1.4451326206513049,2.8274333882308138,0.0014282161090928
1.4870205226991688,2.8274333882308138,0.0026993456399573
1.5289084247470326,2.8274333882308138,0.0037141142503518
1.5707963267948966,2.8274333882308138,0.0043875854082251
1.6126842288427605,2.8274333882308138,0.0046995791696574
1.6545721308906245,2.8274333882308138,0.0046794889604860
1.6964600329384882,2.8274333882308138,0.0043881301964082
1.7383479349863524,2.8274333882308138,0.0038992139692422
1.7802358370342162,2.8274333882308138,0.0032816155178552
1.8221237390820799,2.8274333882308138,0.0025841781782381
1.8640116411299441,2.8274333882308138,0.0018268556053509
1.9058995431778079,2.8274333882308138,0.0010035999119518
1.9477874452256716,2.8274333882308138,0.0001005188431273
1.9896753472735358,2.8274333882308138,-0.0008744035546806
2.0315632493213993,2.8274333882308138,-0.0018637167300932
2.0734511513692637,2.8274333882308138,-0.0027540362471168
2.1153390534171272,2.8274333882308138,-0.0034031285090426
2.1572269554649912,2.8274333882308138,-0.0036946299625864
2.1991148575128552,2.8274333882308138,-0.0035940234274432
2.2410027595607191,2.8274333882308138,-0.0031720397709754
2.2828906616085827,2.8274333882308138,-0.0025771972174184
2.3247785636564471,2.8274333882308138,-0.0019701580650990
2.3666664657043106,2.8274333882308138,-0.0014559982015674
2.4085543677521750,2.8274333882308138,-0.0010494115637329
2.4504422698000385,2.8274333882308138,-0.0006865877194220
2.4923301718479025,2.8274333882308138,-0.0002729697869137
2.5342180738957665,2.8274333882308138,0.0002583972421122
2.5761059759436304,2.8274333882308138,0.0009041923141218
2.6179938779914940,2.8274333882308138,0.0015807746452619
2.6598817800393584,2.8274333882308138,0.0021496808979440
2.7017696820872219,2.8274333882308138,0.0024681427452513
2.7436575841350863,2.8274333882308138,0.0024454475741651
2.7855454861829498,2.8274333882308138,0.0020844150894721
2.8274333882308138,2.8274333882308138,0.0014927151829931
2.8693212902786778,2.8274333882308138,0.0008586340287358
2.9112091923265417,2.8274333882308138,0.0003962441648979
2.9530970943744053,2.8274333882308138,0.0002722018305474
2.9949849964222697,2.8274333882308138,0.0005288726377801
3.0368728984701332,2.8274333882308138,0.0010165764720924
3.0787608005179976,2.8274333882308138,0.0013431945114220
3.1206487025658611,2.8274333882308138,0.0008442121666983
0.0209439510239320,2.8693212902786778,0.0001410951498143
0.0628318530717960,2.8693212902786778,0.0007126058240436
0.1047197551196597,2.8693212902786778,0.0016128081683311
0.1466076571675237,2.8693212902786778,0.0027088469797443
0.1884955592153876,2.8693212902786778,0.0038117401693203
0.2303834612632514,2.8693212902786778,0.0047091859433541
0.2722713633111153,2.8693212902786778,0.0052073709554206
0.3141592653589793,2.8693212902786778,0.0051735877128662
0.3560471674068433,2.8693212902786778,0.0045706551421001
0.3979350694547070,2.8693212902786778,0.0034747681597858
0.4398229715025710,2.8693212902786778,0.0020702985978804
0.4817108735504350,2.8693212902786778,0.0006183399776303
0.5235987755982989,2.8693212902786778,-0.0005991890506278
0.5654866776461627,2.8693212902786778,-0.0013512660268906
0.6073745796940266,2.8693212902786778,-0.0015291812543077
0.6492624817418906,2.8693212902786778,-0.0011956328717484
0.6911503837897545,2.8693212902786778,-0.0005882866285627
0.7330382858376183,2.8693212902786778,-0.0000611867100075
0.7749261878854823,2.8693212902786778,0.0000354995203966
0.8168140899333461,2.8693212902786778,-0.0004916533173080
0.8587019919812100,2.8693212902786778,-0.0015574206268101
0.9005898940290740,2.8693212902786778,-0.0027903771546525
0.9424777960769379,2.8693212902786778,-0.0036917775962990
0.9843656981248019,2.8693212902786778,-0.0039097000576427
1.0262536001726656,2.8693212902786778,-0.0034574139186823
1.0681415022205296,2.8693212902786778,-0.0026991206967890
1.1100294042683936,2.8693212902786778,-0.0020960187936625
1.1519173063162575,2.8693212902786778,-0.0019083252387049
1.1938052083641213,2.8693212902786778,-0.0020713390998330
1.2356931104119853,2.8693212902786778,-0.0022938354693505
1.2775810124598492,2.8693212902786778,-0.0022579059843462
1.3194689145077132,2.8693212902786778,-0.0017744304573215
1.3613568165555769,2.8693212902786778,-0.0008318655213742
1.4032447186034409,2.8693212902786778,0.0004404030926901
1.4451326206513049,2.8693212902786778,0.0018429638476753
1.4870205226991688,2.8693212902786778,0.0031717253854509
1.5289084247470326,2.8693212902786778,0.0042604813831182
1.5707963267948966,2.8693212902786778,0.0049998898326422
1.6126842288427605,2.8693212902786778,0.0053391926590027
1.6545721308906245,2.8693212902786778,0.0052779048024243
1.6964600329384882,2.8693212902786778,0.0048529653964011
1.7383479349863524,2.8693212902786778,0.0041247922648411
1.7802358370342162,2.8693212902786778,0.0031644291031678
1.8221237390820799,2.8693212902786778,0.0020437581640587
1.8640116411299441,2.8693212902786778,0.0008310270216954
1.9058995431778079,2.8693212902786778,-0.0004065271328688
1.9477874452256716,2.8693212902786778,-0.0015936703566781
1.9896753472735358,2.8693212902786778,-0.0026370274226153
2.0315632493213993,2.8693212902786778,-0.0034232350447938
2.0734511513692637,2.8693212902786778,-0.0038347047685745
2.1153390534171272,2.8693212902786778,-0.0037849719191967
2.1572269554649912,2.8693212902786778,-0.0032621755195783
2.1991148575128552,2.8693212902786778,-0.0023568955338511
2.2410027595607191,2.8693212902786778,-0.0012509545512516
2.2828906616085827,2.8693212902786778,-0.0001627148774030
2.3247785636564471,2.8693212902786778,0.0007288156061378
2.3666664657043106,2.8693212902786778,0.0013446202592986
2.4085543677521750,2.8693212902786778,0.0017231314467898
2.4504422698000385,2.8693212902786778,0.0019893726331519
2.4923301718479025,2.8693212902786778,0.0022921819661397
2.5342180738957665,2.8693212902786778,0.0027364735334199
2.5761059759436304,2.8693212902786778,0.0033360154760598
2.6179938779914940,2.8693212902786778,0.0040025443644911
2.6598817800393584,2.8693212902786778,0.0045739398457549
2.7017696820872219,2.8693212902786778,0.0048715411115636
2.7436575841350863,2.8693212902786778,0.0047674937278790
2.7855454861829498,2.8693212902786778,0.0042395310011885
2.8274333882308138,2.8693212902786778,0.0033938311019732
2.8693212902786778,2.8693212902786778,0.0024455599109863
2.9112091923265417,2.8693212902786778,0.0016583929576388
2.9530970943744053,2.8693212902786778,0.0012547760405006
2.9949849964222697,2.8693212902786778,0.0013147548321919
3.0368728984701332,2.8693212902786778,0.0016816677979145
3.0787608005179976,2.8693212902786778,0.0018887586211057
3.1206487025658611,2.8693212902786778,0.0011140543057077
0.0209439510239320,2.9112091923265417,-0.0001944112601074
0.0628318530717960,2.9112091923265417,-0.0000208916151073
0.1047197551196597,2.9112091923265417,0.0008784866026077
0.1466076571675237,2.9112091923265417,0.0023251438050111
0.1884955592153876,2.9112091923265417,0.0040155812650755
0.2303834612632514,2.9112091923265417,0.0055916443830057
0.2722713633111153,2.9112091923265417,0.0067197226571352
0.3141592653589793,2.9112091923265417,0.0071639241553922
0.3560471674068433,2.9112091923265417,0.0068386461407333
0.3979350694547070,2.9112091923265417,0.0058294524591511
0.4398229715025710,2.9112091923265417,0.0043768842996434
0.4817108735504350,2.9112091923265417,0.0028246733267134
0.5235987755982989,2.9112091923265417,0.0015408303040214
0.5654866776461627,2.9112091923265417,0.0008264184110047
0.6073745796940266,2.9112091923265417,0.0008316203252212
0.6492624817418906,2.9112091923265417,0.0015009889713933
0.6911503837897545,2.9112091923265417,0.0025684123199854
0.7330382858376183,2.9112091923265417,0.0036158061614295
0.7749261878854823,2.9112091923265417,0.0041955807807561
0.8168140899333461,2.9112091923265417,0.0039931803369246
0.8587019919812100,2.9112091923265417,0.0029743919833201
0.9005898940290740,2.9112091923265417,0.0014374821613636
0.9424777960769379,2.9112091923265417,-0.0000952263134950
0.9843656981248019,2.9112091923265417,-0.0011297640060315
1.0262536001726656,2.9112091923265417,-0.0014609092940059
1.0681415022205296,2.9112091923265417,-0.0012577318469851
1.1100294042683936,2.9112091923265417,-0.0009053477444629
1.1519173063162575,2.9112091923265417,-0.0007292874105689
1.1938052083641213,2.9112091923265417,-0.0008107595994091
1.2356931104119853,2.9112091923265417,-0.0009956765584780
1.2775810124598492,2.9112091923265417,-0.0010375871247086
1.3194689145077132,2.9112091923265417,-0.0007479688455738
1.3613568165555769,2.9112091923265417,-0.0000723607215738
1.4032447186034409,2.9112091923265417,0.0009139252902235
1.4451326206513049,2.9112091923265417,0.0020550778225723
1.4870205226991688,2.9112091923265417,0.0031717834852205
1.5289084247470326,2.9112091923265417,0.0041047800999980
1.5707963267948966,2.9112091923265417,0.0047393318270417
1.6126842288427605,2.9112091923265417,0.0050135234777113
1.6545721308906245,2.9112091923265417,0.0049157754332108
1.6964600329384882,2.9112091923265417,0.0044763698913040
1.7383479349863524,2.9112091923265417,0.0037563472664301
1.7802358370342162,2.9112091923265417,0.0028360678420660
1.8221237390820799,2.9112091923265417,0.0018053189247040
1.8640116411299441,2.9112091923265417,0.0007566872901241
1.9058995431778079,2.9112091923265417,-0.0002167853436201
1.9477874452256716,2.9112091923265417,-0.0010205576603517
1.9896753472735358,2.9112091923265417,-0.0015579821640728
2.0315632493213993,2.9112091923265417,-0.0017364263609136
2.0734511513692637,2.9112091923265417,-0.0014858245033595
2.1153390534171272,2.9112091923265417,-0.0007891845752970
2.1572269554649912,2.9112091923265417,0.0002867966398885
2.1991148575128552,2.9112091923265417,0.0015823188480670
2.2410027595607191,2.9112091923265417,0.0028737104698782
2.2828906616085827,2.9112091923265417,0.0039383656113856
2.3247785636564471,2.9112091923265417,0.0046288971011172
2.3666664657043106,2.9112091923265417,0.0049219043421602
2.4085543677521750,2.9112091923265417,0.0049193982193880
2.4504422698000385,2.9112091923265417,0.0048037592508927
2.4923301718479025,2.9112091923265417,0.0047659258252173
2.5342180738957665,2.9112091923265417,0.0049339466794516
2.5761059759436304,2.9112091923265417,0.0053257230411006
2.6179938779914940,2.9112091923265417,0.0058400992789529
2.6598817800393584,2.9112091923265417,0.0062885774188794
2.7017696820872219,2.9112091923265417,0.0064584565094254
2.7436575841350863,2.9112091923265417,0.0061889943237043
2.7855454861829498,2.9112091923265417,0.0054372044764284
2.8274333882308138,2.9112091923265417,0.0043109139163373
2.8693212902786778,2.9112091923265417,0.0030541691894179
2.9112091923265417,2.9112091923265417,0.0019822042226780
2.9530970943744053,2.9112091923265417,0.0013762007936391
2.9949849964222697,2.9112091923265417,0.0013577429393318
3.0368728984701332,2.9112091923265417,0.0017663277020102
3.0787608005179976,2.9112091923265417,0.0020601875272021
3.1206487025658611,2.9112091923265417,0.0012529775601115
0.0209439510239320,2.9530970943744053,-0.0006894873345188
0.0628318530717960,2.9530970943744053,-0.0012511355717904
0.1047197551196597,2.9530970943744053,-0.0007001088331565
0.1466076571675237,2.9530970943744053,0.0007568639134453
0.1884955592153876,2.9530970943744053,0.0027218470968658
0.2303834612632514,2.9530970943744053,0.0047128059266095
0.2722713633111153,2.9530970943744053,0.0062772158434610
0.3141592653589793,2.9530970943744053,0.0070911220315555
0.3560471674068433,2.9530970943744053,0.0070251153054317
0.3979350694547070,2.9530970943744053,0.0061654523532990
0.4398229715025710,2.9530970943744053,0.0047876546408929
0.4817108735504350,2.9530970943744053,0.0032891115732609
0.5235987755982989,2.9530970943744053,0.0020946716322916
0.5654866776461627,2.9530970943744053,0.0015539604684698
0.6073745796940266,2.9530970943744053,0.0018510771768887
0.6492624817418906,2.9530970943744053,0.0029467577343296
0.6911503837897545,2.9530970943744053,0.0045703592925064
0.7330382858376183,2.9530970943744053,0.0062735168877486
0.7749261878854823,2.9530970943744053,0.0075467973538537
0.8168140899333461,2.9530970943744053,0.0079816413407356
0.8587019919812100,2.9530970943744053,0.0074314530744435
0.9005898940290740,2.9530970943744053,0.0060980174323269
0.9424777960769379,2.9530970943744053,0.0044705720837808
0.9843656981248019,2.9530970943744053,0.0031069976492895
1.0262536001726656,2.9530970943744053,0.0023588571252948
1.0681415022205296,2.9530970943744053,0.0022155440371452
1.1100294042683936,2.9530970943744053,0.0023776139005456
1.1519173063162575,2.9530970943744053,0.0024943779112860
1.1938052083641213,2.9530970943744053,0.0023815291311382
1.2356931104119853,2.9530970943744053,0.0020826463826118
1.2775810124598492,2.9530970943744053,0.0017819416831357
1.3194689145077132,2.9530970943744053,0.0016688087732968
1.3613568165555769,2.9530970943744053,0.0018443240558061
1.4032447186034409,2.9530970943744053,0.0022980928570500
1.4451326206513049,2.9530970943744053,0.0029359483078475
1.4870205226991688,2.9530970943744053,0.0036260526463545
1.5289084247470326,2.9530970943744053,0.0042401412712043
1.5707963267948966,2.9530970943744053,0.0046803395211055
1.6126842288427605,2.9530970943744053,0.0048912692001444
1.6545721308906245,2.9530970943744053,0.0048609830836539
1.6964600329384882,2.9530970943744053,0.0046146981762250
1.7383479349863524,2.9530970943744053,0.0042045273418447
1.7802358370342162,2.9530970943744053,0.0036977310374668
1.8221237390820799,2.9530970943744053,0.0031658105506600
1.8640116411299441,2.9530970943744053,0.0026767327225261
1.9058995431778079,2.9530970943744053,0.0022919926596210
1.9477874452256716,2.9530970943744053,0.0020683621094741
1.9896753472735358,2.9530970943744053,0.0020609185084870
2.0315632493213993,2.9530970943744053,0.0023205937275617
2.0734511513692637,2.9530970943744053,0.0028793001410967
2.1153390534171272,2.9530970943744053,0.0037225253015891
2.1572269554649912,2.9530970943744053,0.0047623768656333
2.1991148575128552,2.9530970943744053,0.0058335712768196
2.2410027595607191,2.9530970943744053,0.0067281958934280
2.2828906616085827,2.9530970943744053,0.0072622042685486
2.3247785636564471,2.9530970943744053,0.0073442803531378
2.3666664657043106,2.9530970943744053,0.0070135175550385
2.4085543677521750,2.9530970943744053,0.0064281441090051
2.4504422698000385,2.9530970943744053,0.0058107249079760
2.4923301718479025,2.9530970943744053,0.0053720564683883
2.5342180738957665,2.9530970943744053,0.0052406410231911
2.5761059759436304,2.9530970943744053,0.0054195017821057
2.6179938779914940,2.9530970943744053,0.0057823234572782
2.6598817800393584,2.9530970943744053,0.0061101913451074
2.7017696820872219,2.9530970943744053,0.0061600821925547
2.7436575841350863,2.9530970943744053,0.0057475248753953
2.7855454861829498,2.9530970943744053,0.0048199852319954
2.8274333882308138,2.9530970943744053,0.0034967325943520
2.8693212902786778,2.9530970943744053,0.0020568073560023
2.9112091923265417,2.9530970943744053,0.0008686626484700
2.9530970943744053,2.9530970943744053,0.0002698471399407
2.9949849964222697,2.9530970943744053,0.0004178812192063
3.0368728984701332,2.9530970943744053,0.0011399807145623
3.0787608005179976,2.9530970943744053,0.0018077566742001
3.1206487025658611,2.9530970943744053,0.0012548472631689
0.0209439510239320,2.9949849964222697,-0.0012203973298994
0.0628318530717960,2.9949849964222697,-0.0027121376810617
0.1047197551196597,2.9949849964222697,-0.0028308060942915
0.1466076571675237,2.9949849964222697,-0.0017620335134522
0.1884955592153876,2.9949849964222697,0.0000526090324698
0.2303834612632514,2.9949849964222697,0.0020546715302491
0.2722713633111153,2.9949849964222697,0.0037107577108555
0.3141592653589793,2.9949849964222697,0.0046317835083365
0.3560471674068433,2.9949849964222697,0.0046489577266600
0.3979350694547070,2.9949849964222697,0.0038355064960738
0.4398229715025710,2.9949849964222697,0.0024745911778332
0.4817108735504350,2.9949849964222697,0.0009840503285972
0.5235987755982989,2.9949849964222697,-0.0001845785904702
0.5654866776461627,2.9949849964222697,-0.0006524668665528
0.6073745796940266,2.9949849964222697,-0.0002054901276161
0.6492624817418906,2.9949849964222697,0.0011457072994971
0.6911503837897545,2.9949849964222697,0.0031520925913069
0.7330382858376183,2.9949849964222697,0.0053697745632129
0.7749261878854823,2.9949849964222697,0.0072644002099309
0.8168140899333461,2.9949849964222697,0.0083654638406119
0.8587019919812100,2.9949849964222697,0.0084339173761734
0.9005898940290740,2.9949849964222697,0.0075760346916465
0.9424777960769379,2.9949849964222697,0.0062258946443066
0.9843656981248019,2.9949849964222697,0.0049631874329625
1.0262536001726656,2.9949849964222697,0.0042364962033941
1.0681415022205296,2.9949849964222697,0.0041546493811684
1.1100294042683936,2.9949849964222697,0.0044853519393455
1.1519173063162575,2.9949849964222697,0.0048503874166161
1.1938052083641213,2.9949849964222697,0.0049633571633640
1.2356931104119853,2.9949849964222697,0.0047530803409588
1.2775810124598492,2.9949849964222697,0.0043332898441382
1.3194689145077132,2.9949849964222697,0.0038890057042378
1.3613568165555769,2.9949849964222697,0.0035714232436559
1.4032447186034409,2.9949849964222697,0.0034485860038211
1.4451326206513049,2.9949849964222697,0.0035090854747728
1.4870205226991688,2.9949849964222697,0.0036932594874908
1.5289084247470326,2.9949849964222697,0.0039280393277870
1.5707963267948966,2.9949849964222697,0.0041525172672616
1.6126842288427605,2.9949849964222697,0.0043308502475774
1.6545721308906245,2.9949849964222697,0.0044541689888731
1.6964600329384882,2.9949849964222697,0.0045347537003866
1.7383479349863524,2.9949849964222697,0.0045958062442768
1.7802358370342162,2.9949849964222697,0.0046600547487088
1.8221237390820799,2.9949849964222697,0.0047406136658401
1.8640116411299441,2.9949849964222697,0.0048376004035486
1.9058995431778079,2.9949849964222697,0.0049429948846513
1.9477874452256716,2.9949849964222697,0.0050530522179850
1.9896753472735358,2.9949849964222697,0.0051821696796819
2.0315632493213993,2.9949849964222697,0.0053669878167883
2.0734511513692637,2.9949849964222697,0.0056502514626124
2.1153390534171272,2.9949849964222697,0.0060453063491666
2.1572269554649912,2.9949849964222697,0.0065000293648576
2.1991148575128552,2.9949849964222697,0.0068885127945633
2.2410027595607191,2.9949849964222697,0.0070468500643726
2.2828906616085827,2.9949849964222697,0.0068412822896160
2.3247785636564471,2.9949849964222697,0.0062343348938201
2.3666664657043106,2.9949849964222697,0.0053144169265247
2.4085543677521750,2.9949849964222697,0.0042745210823429
2.4504422698000385,2.9949849964222697,0.0033503362418537
2.4923301718479025,2.9949849964222697,0.0027430355407592
2.5342180738957665,2.9949849964222697,0.0025534597242043
2.5761059759436304,2.9949849964222697,0.0027469703251592
2.6179938779914940,2.9949849964222697,0.0031580415537751
2.6598817800393584,2.9949849964222697,0.0035340087647957
2.7017696820872219,2.9949849964222697,0.0036087571194527
2.7436575841350863,2.9949849964222697,0.0031893183650200
2.7855454861829498,2.9949849964222697,0.0022323175230070
2.8274333882308138,2.9949849964222697,0.0008853152142243
2.8693212902786778,2.9949849964222697,-0.0005273211697716
2.9112091923265417,2.9949849964222697,-0.0015828755867263
2.9530970943744053,2.9949849964222697,-0.0018961174599188
2.9949849964222697,2.9949849964222697,-0.0012905052959484
3.0368728984701332,2.9949849964222697,0.0000262594746430
3.0787608005179976,2.9949849964222697,0.0013133613997815
3.1206487025658611,2.9949849964222697,0.0011974023918006
0.0209439510239320,3.0368728984701332,-0.0015158317316501
0.0628318530717960,3.0368728984701332,-0.0037094883143906
0.1047197551196597,3.0368728984701332,-0.0045336257485393
0.1466076571675237,3.0368728984701332,-0.0040749011292588
0.1884955592153876,3.0368728984701332,-0.0027400705462124
0.2303834612632514,3.0368728984701332,-0.0010935535015566
0.2722713633111153,3.0368728984701332,0.0003044962668183
0.3141592653589793,3.0368728984701332,0.0010317104733372
0.3560471674068433,3.0368728984701332,0.0008876727862488
0.3979350694547070,3.0368728984701332,-0.0000807800607668
0.4398229715025710,3.0368728984701332,-0.0016102508298688
0.4817108735504350,3.0368728984701332,-0.0032945972523396
0.5235987755982989,3.0368728984701332,-0.0046833448351814
0.5654866776461627,3.0368728984701332,-0.0053849925191535
0.6073745796940266,3.0368728984701332,-0.0051574313221725
0.6492624817418906,3.0368728984701332,-0.0039706730511042
0.6911503837897545,3.0368728984701332,-0.0020294350950067
0.7330382858376183,3.0368728984701332,0.0002553064366413
0.7749261878854823,3.0368728984701332,0.0023533976705890
0.8168140899333461,3.0368728984701332,0.0037583288678895
0.8587019919812100,3.0368728984701332,0.0041593925022665
0.9005898940290740,3.0368728984701332,0.0035825496762676
0.9424777960769379,3.0368728984701332,0.0024163042776304
0.9843656981248019,3.0368728984701332,0.0012659799186854
1.0262536001726656,3.0368728984701332,0.0006756501424521
1.0681415022205296,3.0368728984701332,0.0008676777875475
1.1100294042683936,3.0368728984701332,0.0016659260736333
1.1519173063162575,3.0368728984701332,0.0026447971694692
1.1938052083641213,3.0368728984701332,0.0033839452927924
1.2356931104119853,3.0368728984701332,0.0036566515232109
1.2775810124598492,3.0368728984701332,0.0034661917653550
1.3194689145077132,3.0368728984701332,0.0029647669018931
1.3613568165555769,3.0368728984701332,0.0023426013247423
1.4032447186034409,3.0368728984701332,0.0017517703691797
1.4451326206513049,3.0368728984701332,0.0012809382868841
1.4870205226991688,3.0368728984701332,0.0009654193297599
1.5289084247470326,3.0368728984701332,0.0008100203657435
1.5707963267948966,3.0368728984701332,0.0008089850248608
1.6126842288427605,3.0368728984701332,0.0009565045058259
1.6545721308906245,3.0368728984701332,0.0012474855284005
1.6964600329384882,3.0368728984701332,0.0016712506423743
1.7383479349863524,3.0368728984701332,0.0022020385294872
1.7802358370342162,3.0368728984701332,0.0027908383940967
1.8221237390820799,3.0368728984701332,0.0033635709782683
1.8640116411299441,3.0368728984701332,0.0038302134076916
1.9058995431778079,3.0368728984701332,0.0041067199172804
1.9477874452256716,3.0368728984701332,0.0041453738568782
1.9896753472735358,3.0368728984701332,0.0039606885282212
2.0315632493213993,3.0368728984701332,0.0036326134521035
2.0734511513692637,3.0368728984701332,0.0032747904913942
2.1153390534171272,3.0368728984701332,0.0029758584465991
2.1572269554649912,3.0368728984701332,0.0027451627467214
2.1991148575128552,3.0368728984701332,0.0024998507628728
2.2410027595607191,3.0368728984701332,0.0021079007357525
2.2828906616085827,3.0368728984701332,0.0014656109499636
2.3247785636564471,3.0368728984701332,0.0005660483677450
2.3666664657043106,3.0368728984701332,-0.0004780352955205
2.4085543677521750,3.0368728984701332,-0.0014660370090736
2.4504422698000385,3.0368728984701332,-0.0021785338457148
2.4923301718479025,3.0368728984701332,-0.0024539353517090
2.5342180738957665,3.0368728984701332,-0.0022463066807954
2.5761059759436304,3.0368728984701332,-0.0016484749253293
2.6179938779914940,3.0368728984701332,-0.0008754012994244
2.6598817800393584,3.0368728984701332,-0.0002113538811188
2.7017696820872219,3.0368728984701332,0.0000686487403889
2.7436575841350863,3.0368728984701332,-0.0002137814461319
2.7855454861829498,3.0368728984701332,-0.0010665422636305
2.8274333882308138,3.0368728984701332,-0.0022911891527532
2.8693212902786778,3.0368728984701332,-0.0035056646559742
2.9112091923265417,3.0368728984701332,-0.0042351252583356
2.9530970943744053,3.0368728984701332,-0.0040642373225074
2.9949849964222697,3.0368728984701332,-0.0028280757599366
3.0368728984701332,3.0368728984701332,-0.0008082334645351
3.0787608005179976,3.0368728984701332,0.0011002888785390
3.1206487025658611,3.0368728984701332,0.0012774700170721
0.0209439510239320,3.0787608005179976,-0.0011241495436007
0.0628318530717960,3.0787608005179976,-0.0030020608539684
0.1047197551196597,3.0787608005179976,-0.0039155270574708
0.1466076571675237,3.0787608005179976,-0.0037550479224078
0.1884955592153876,3.0787608005179976,-0.0027947110019301
0.2303834612632514,3.0787608005179976,-0.0015171655484642
0.2722713633111153,3.0787608005179976,-0.0004410400350000
0.3141592653589793,3.0787608005179976,0.0000211528796268
0.3560471674068433,3.0787608005179976,-0.0003453566791234
0.3979350694547070,3.0787608005179976,-0.0015245349625523
0.4398229715025710,3.0787608005179976,-0.0032911252886108
0.4817108735504350,3.0787608005179976,-0.0052739529907195
0.5235987755982989,3.0787608005179976,-0.0070436538136897
0.5654866776461627,3.0787608005179976,-0.0082074516984372
0.6073745796940266,3.0787608005179976,-0.0084961075461796
0.6492624817418906,3.0787608005179976,-0.0078308755121447
0.6911503837897545,3.0787608005179976,-0.0063592638873660
0.7330382858376183,3.0787608005179976,-0.0044471527285611
0.7749261878854823,3.0787608005179976,-0.0026138562687731
0.8168140899333461,3.0787608005179976,-0.0014025662143492
0.8587019919812100,3.0787608005179976,-0.0012001654206293
0.9005898940290740,3.0787608005179976,-0.0020602770260533
0.9424777960769379,3.0787608005179976,-0.0036227524779456
0.9843656981248019,3.0787608005179976,-0.0052164453883682
1.0262536001726656,3.0787608005179976,-0.0061432244426624
1.0681415022205296,3.0787608005179976,-0.0060064390060297
1.1100294042683936,3.0787608005179976,-0.0048845739885622
1.1519173063162575,3.0787608005179976,-0.0032452848119169
1.1938052083641213,3.0787608005179976,-0.0016776524191975
1.2356931104119853,3.0787608005179976,-0.0006273810932412
1.2775810124598492,3.0787608005179976,-0.0002727299272658
1.3194689145077132,3.0787608005179976,-0.0005529167770539
1.3613568165555769,3.0787608005179976,-0.0012736212648856
1.4032447186034409,3.0787608005179976,-0.0022091639840370
1.4451326206513049,3.0787608005179976,-0.0031626993996242
1.4870205226991688,3.0787608005179976,-0.0039855311400708
1.5289084247470326,3.0787608005179976,-0.0045737961933700
1.5707963267948966,3.0787608005179976,-0.0048598238620822
1.6126842288427605,3.0787608005179976,-0.0048077809547745
1.6545721308906245,3.0787608005179976,-0.0044160341104624
1.6964600329384882,3.0787608005179976,-0.0037240525994046
1.7383479349863524,3.0787608005179976,-0.0028190704679666
1.7802358370342162,3.0787608005179976,-0.0018362661350598
1.8221237390820799,3.0787608005179976,-0.0009459487822078
1.8640116411299441,3.0787608005179976,-0.0003233794043942
1.9058995431778079,3.0787608005179976,-0.0001030893603559
1.9477874452256716,3.0787608005179976,-0.0003300628148718
1.9896753472735358,3.0787608005179976,-0.0009307046525404
2.0315632493213993,3.0787608005179976,-0.0017276792646277
2.0734511513692637,3.0787608005179976,-0.0025056565276805
2.1153390534171272,3.0787608005179976,-0.0031034110355709
2.1572269554649912,3.0787608005179976,-0.0034829833229848
2.1991148575128552,3.0787608005179976,-0.0037329096966890
2.2410027595607191,3.0787608005179976,-0.0040013604067326
2.2828906616085827,3.0787608005179976,-0.0043988214601501
2.3247785636564471,3.0787608005179976,-0.0049260538290803
2.3666664657043106,3.0787608005179976,-0.0054629214164301
2.4085543677521750,3.0787608005179976,-0.0058168050098042
2.4504422698000385,3.0787608005179976,-0.0058019250163004
2.4923301718479025,3.0787608005179976,-0.0053147444925965
2.5342180738957665,3.0787608005179976,-0.0043804174794921
2.5761059759436304,3.0787608005179976,-0.0031595751885608
2.6179938779914940,3.0787608005179976,-0.0019160828997533
2.6598817800393584,3.0787608005179976,-0.0009534511282759
2.7017696820872219,3.0787608005179976,-0.0005324196003381
2.7436575841350863,3.0787608005179976,-0.0007867846827370
2.7855454861829498,3.0787608005179976,-0.0016586853629023
2.8274333882308138,3.0787608005179976,-0.0028761017482337
2.8693212902786778,3.0787608005179976,-0.0039914191562717
2.9112091923265417,3.0787608005179976,-0.0044891956404885
2.9530970943744053,3.0787608005179976,-0.0039554316679006
2.9949849964222697,3.0787608005179976,-0.0022844175370575
3.0368728984701332,3.0787608005179976,0.0001115292597500
3.0787608005179976,3.0787608005179976,0.0021253611765445
3.1206487025658611,3.0787608005179976,0.0018390209205063
0.0209439510239320,3.1206487025658611,0.0005962004961939
0.0628318530717960,3.1206487025658611,0.0012466037120363
0.1047197551196597,3.1206487025658611,0.0019401038555518
0.1466076571675237,3.1206487025658611,0.0030851071822700
0.1884955592153876,3.1206487025658611,0.0046455250075064
0.2303834612632514,3.1206487025658611,0.0063175146283709
0.2722713633111153,3.1206487025658611,0.0077038067965996
0.3141592653589793,3.1206487025658611,0.0084593085491227
0.3560471674068433,3.1206487025658611,0.0083897642252420
0.3979350694547070,3.1206487025658611,0.0074963258780882
0.4398229715025710,3.1206487025658611,0.0059695266714405
0.4817108735504350,3.1206487025658611,0.0041436587451788
0.5235987755982989,3.1206487025658611,0.0024257752506757
0.5654866776461627,3.1206487025658611,0.0012130132974133
0.6073745796940266,3.1206487025658611,0.0008095059442431
0.6492624817418906,3.1206487025658611,0.0013522607509772
0.6911503837897545,3.1206487025658611,0.0027562918178208
0.7330382858376183,3.1206487025658611,0.0046939828911383
0.7749261878854823,3.1206487025658611,0.0066300172822904
0.8168140899333461,3.1206487025658611,0.0079337542541055
0.8587019919812100,3.1206487025658611,0.0080727983609296
0.9005898940290740,3.1206487025658611,0.0068448139809762
0.9424777960769379,3.1206487025658611,0.0045426806802311
0.9843656981248019,3.1206487025658611,0.0019234051114319
1.0262536001726656,3.1206487025658611,-0.0000729660061896
1.0681415022205296,3.1206487025658611,-0.0007419488969160
1.1100294042683936,3.1206487025658611,0.0000695693993880
1.1519173063162575,3.1206487025658611,0.0019409365654866
1.1938052083641213,3.1206487025658611,0.0041355171074888
1.2356931104119853,3.1206487025658611,0.0059487365478970
1.2775810124598492,3.1206487025658611,0.0069473169074001
1.3194689145077132,3.1206487025658611,0.0070246540307388
1.3613568165555769,3.1206487025658611,0.0063220451604231
1.4032447186034409,3.1206487025658611,0.0051079497493729
1.4451326206513049,3.1206487025658611,0.0036798148869555
1.4870205226991688,3.1206487025658611,0.0023075675667636
1.5289084247470326,3.1206487025658611,0.0012091888832731
1.5707963267948966,3.1206487025658611,0.0005415280902341
1.6126842288427605,3.1206487025658611,0.0003942246287008
1.6545721308906245,3.1206487025658611,0.0007822114159637
1.6964600329384882,3.1206487025658611,0.0016385625753092
1.7383479349863524,3.1206487025658611,0.0028135844786199
1.7802358370342162,3.1206487025658611,0.0040880230335907
1.8221237390820799,3.1206487025658611,0.0052073244047046
1.8640116411299441,3.1206487025658611,0.0059383714434643
1.9058995431778079,3.1206487025658611,0.0061389137242419
1.9477874452256716,3.1206487025658611,0.0058155586090325
1.9896753472735358,3.1206487025658611,0.0051375690786832
2.0315632493213993,3.1206487025658611,0.0043833549581037
2.0734511513692637,3.1206487025658611,0.0038292449786638
2.1153390534171272,3.1206487025658611,0.0036303968377748
2.1572269554649912,3.1206487025658611,0.0037599710016047
2.1991148575128552,3.1206487025658611,0.0040441877192857
2.2410027595607191,3.1206487025658611,0.0042727136322588
2.2828906616085827,3.1206487025658611,0.0043186847190913
2.3247785636564471,3.1206487025658611,0.0042029881029997
2.3666664657043106,3.1206487025658611,0.0040774112794605
2.4085543677521750,3.1206487025658611,0.0041471874719851
2.4504422698000385,3.1206487025658611,0.0045764395858262
2.4923301718479025,3.1206487025658611,0.0054155488033224
2.5342180738957665,3.1206487025658611,0.0065709481335701
2.5761059759436304,3.1206487025658611,0.0078199210208232
2.6179938779914940,3.1206487025658611,0.0088621832639558
2.6598817800393584,3.1206487025658611,0.0093953980969516
2.7017696820872219,3.1206487025658611,0.0091996683389330
2.7436575841350863,3.1206487025658611,0.0082138909824753
2.7855454861829498,3.1206487025658611,0.0065846002367623
2.8274333882308138,3.1206487025658611,0.0046676509141141
2.8693212902786778,3.1206487025658611,0.0029674960868387
2.9112091923265417,3.1206487025658611,0.0020092176323157
2.9530970943744053,3.1206487025658611,0.0021533618431203
2.9949849964222697,3.1206487025658611,0.0033786518678777
3.0368728984701332,3.1206487025658611,0.0050673519546749
3.0787608005179976,3.1206487025658611,0.0058286127393819
3.1206487025658611,3.1206487025658611,0.0033862886543955


==> Graphics/Data/DiscSigma2d2/GradErDual.csv <==
a,b,c
0.0209439510239320,0.0209439510239320,0.0482178118460766
0.0628318530717960,0.0209439510239320,0.0642682913079860
0.1047197551196597,0.0209439510239320,0.0618559023002339
0.1466076571675237,0.0209439510239320,0.0456151601448781
0.1884955592153876,0.0209439510239320,0.0266117750573955
0.2303834612632514,0.0209439510239320,0.0124936161592411
0.2722713633111153,0.0209439510239320,0.0052974148453685
0.3141592653589793,0.0209439510239320,0.0061910431247783
0.3560471674068433,0.0209439510239320,0.0128134145925364
0.3979350694547070,0.0209439510239320,0.0188050716920982
0.4398229715025710,0.0209439510239320,0.0212407712009068
0.4817108735504350,0.0209439510239320,0.0192007836413843
0.5235987755982989,0.0209439510239320,0.0134714538807618
0.5654866776461627,0.0209439510239320,0.0065784631367968
0.6073745796940266,0.0209439510239320,0.0074663619640899
0.6492624817418906,0.0209439510239320,0.0147975581190553
0.6911503837897545,0.0209439510239320,0.0215793758663980
0.7330382858376183,0.0209439510239320,0.0268132827503949
0.7749261878854823,0.0209439510239320,0.0304658541386352
0.8168140899333461,0.0209439510239320,0.0327905462510386
0.8587019919812100,0.0209439510239320,0.0341219006148684
0.9005898940290740,0.0209439510239320,0.0347709441161137
0.9424777960769379,0.0209439510239320,0.0349803891800786
0.9843656981248019,0.0209439510239320,0.0349181483865374
1.0262536001726656,0.0209439510239320,0.0346906326663944
1.0681415022205296,0.0209439510239320,0.0343618575044958
1.1100294042683936,0.0209439510239320,0.0339700441424782
1.1519173063162575,0.0209439510239320,0.0335384449098727
1.1938052083641213,0.0209439510239320,0.0330805987126209
1.2356931104119853,0.0209439510239320,0.0326019822388914
1.2775810124598492,0.0209439510239320,0.0321003921089431
1.3194689145077132,0.0209439510239320,0.0315668796210513
1.3613568165555769,0.0209439510239320,0.0309881489748766
1.4032447186034409,0.0209439510239320,0.0303503913003464
1.4451326206513049,0.0209439510239320,0.0296437901127875
1.4870205226991688,0.0209439510239320,0.0288665067973262
1.5289084247470326,0.0209439510239320,0.0280268592966085
1.5707963267948966,0.0209439510239320,0.0271426160965491
1.6126842288427605,0.0209439510239320,0.0262367912891688
1.6545721308906245,0.0209439510239320,0.0253299855408248
1.6964600329384882,0.0209439510239320,0.0244301022401145
1.7383479349863524,0.0209439510239320,0.0235210856548230
1.7802358370342162,0.0209439510239320,0.0225530462500140
1.8221237390820799,0.0209439510239320,0.0214365803116386
1.8640116411299441,0.0209439510239320,0.0200440838410740
1.9058995431778079,0.0209439510239320,0.0182203924171569
1.9477874452256716,0.0209439510239320,0.0158047201230754
1.9896753472735358,0.0209439510239320,0.0126686866802859
2.0315632493213993,0.0209439510239320,0.0088021099494426
2.0734511513692637,0.0209439510239320,0.0047821549661701
2.1153390534171272,0.0209439510239320,0.0050308245425784
2.1572269554649912,0.0209439510239320,0.0106871797238258
2.1991148575128552,0.0209439510239320,0.0176487681697499
2.2410027595607191,0.0209439510239320,0.0249568108259087
2.2828906616085827,0.0209439510239320,0.0321220637323638
2.3247785636564471,0.0209439510239320,0.0387081836845153
2.3666664657043106,0.0209439510239320,0.0442973298158292
2.4085543677521750,0.0209439510239320,0.0484879193272831
2.4504422698000385,0.0209439510239320,0.0508890893801806
2.4923301718479025,0.0209439510239320,0.0511163263156248
2.5342180738957665,0.0209439510239320,0.0488097149493971
2.5761059759436304,0.0209439510239320,0.0437061111271467
2.6179938779914940,0.0209439510239320,0.0357942149184354
2.6598817800393584,0.0209439510239320,0.0255585530305564
2.7017696820872219,0.0209439510239320,0.0142759916230074
2.7436575841350863,0.0209439510239320,0.0044899552530203
2.7855454861829498,0.0209439510239320,0.0039205992662708
2.8274333882308138,0.0209439510239320,0.0056514957165620
2.8693212902786778,0.0209439510239320,0.0134740369506161
2.9112091923265417,0.0209439510239320,0.0330324109570615
2.9530970943744053,0.0209439510239320,0.0590454513765175
2.9949849964222697,0.0209439510239320,0.0839961123814328
3.0368728984701332,0.0209439510239320,0.0980583690967522
3.0787608005179976,0.0209439510239320,0.0907547361184544
3.1206487025658611,0.0209439510239320,0.0607805458897050
0.0209439510239320,0.0628318530717960,0.0571081189840423
0.0628318530717960,0.0628318530717960,0.0130489597661198
0.1047197551196597,0.0628318530717960,0.0359877345497766
0.1466076571675237,0.0628318530717960,0.0513242098383098
0.1884955592153876,0.0628318530717960,0.0515953101589235
0.2303834612632514,0.0628318530717960,0.0422491101209807
0.2722713633111153,0.0628318530717960,0.0306967485704210
0.3141592653589793,0.0628318530717960,0.0221955805118843
0.3560471674068433,0.0628318530717960,0.0172146368339922
0.3979350694547070,0.0628318530717960,0.0158167384333596
0.4398229715025710,0.0628318530717960,0.0195331387177217
0.4817108735504350,0.0628318530717960,0.0254512114836506
0.5235987755982989,0.0628318530717960,0.0299106612803165
0.5654866776461627,0.0628318530717960,0.0314696660859418
0.6073745796940266,0.0628318530717960,0.0302987849540966
0.6492624817418906,0.0628318530717960,0.0273597456049647
0.6911503837897545,0.0628318530717960,0.0237783419305993
0.7330382858376183,0.0628318530717960,0.0204547974012948
0.7749261878854823,0.0628318530717960,0.0179038486682632
0.8168140899333461,0.0628318530717960,0.0162661822127810
0.8587019919812100,0.0628318530717960,0.0154144106501097
0.9005898940290740,0.0628318530717960,0.0150844301022268
0.9424777960769379,0.0628318530717960,0.0149865623258991
0.9843656981248019,0.0628318530717960,0.0148791687299106
1.0262536001726656,0.0628318530717960,0.0146055731339176
1.0681415022205296,0.0628318530717960,0.0141015730631331
1.1100294042683936,0.0628318530717960,0.0133826007708422
1.1519173063162575,0.0628318530717960,0.0125197135039974
1.1938052083641213,0.0628318530717960,0.0116123957622630
1.2356931104119853,0.0628318530717960,0.0107641565322342
1.2775810124598492,0.0628318530717960,0.0100646994051297
1.3194689145077132,0.0628318530717960,0.0095804140676970
1.3613568165555769,0.0628318530717960,0.0093532363728559
1.4032447186034409,0.0628318530717960,0.0094065470979658
1.4451326206513049,0.0628318530717960,0.0097557332441447
1.4870205226991688,0.0628318530717960,0.0104204258019949
1.5289084247470326,0.0628318530717960,0.0114352435656473
1.5707963267948966,0.0628318530717960,0.0128559269295428
1.6126842288427605,0.0628318530717960,0.0147581356941017
1.6545721308906245,0.0628318530717960,0.0172274138731622
1.6964600329384882,0.0628318530717960,0.0203409857755070
1.7383479349863524,0.0628318530717960,0.0241442320707556
1.7802358370342162,0.0628318530717960,0.0286258843030638
1.8221237390820799,0.0628318530717960,0.0336962462342514
1.8640116411299441,0.0628318530717960,0.0391728153009052
1.9058995431778079,0.0628318530717960,0.0447776438610639
1.9477874452256716,0.0628318530717960,0.0501500323708650
1.9896753472735358,0.0628318530717960,0.0548761406855218
2.0315632493213993,0.0628318530717960,0.0585338997806850
2.0734511513692637,0.0628318530717960,0.0607478730515968
2.1153390534171272,0.0628318530717960,0.0612454722150807
2.1572269554649912,0.0628318530717960,0.0599042021342288
2.1991148575128552,0.0628318530717960,0.0567800865274853
2.2410027595607191,0.0628318530717960,0.0521102762080539
2.2828906616085827,0.0628318530717960,0.0462877533424247
2.3247785636564471,0.0628318530717960,0.0398126019782262
2.3666664657043106,0.0628318530717960,0.0332326306137336
2.4085543677521750,0.0628318530717960,0.0270974042934412
2.4504422698000385,0.0628318530717960,0.0219632611476248
2.4923301718479025,0.0628318530717960,0.0184725327907961
2.5342180738957665,0.0628318530717960,0.0173534483437166
2.5761059759436304,0.0628318530717960,0.0189589934636286
2.6179938779914940,0.0628318530717960,0.0228256031905594
2.6598817800393584,0.0628318530717960,0.0280949258344096
2.7017696820872219,0.0628318530717960,0.0339797567106843
2.7436575841350863,0.0628318530717960,0.0399147088207335
2.7855454861829498,0.0628318530717960,0.0456424137209323
2.8274333882308138,0.0628318530717960,0.0510117344479508
2.8693212902786778,0.0628318530717960,0.0552190238000263
2.9112091923265417,0.0628318530717960,0.0561183373958707
2.9530970943744053,0.0628318530717960,0.0506400322085659
2.9949849964222697,0.0628318530717960,0.0360785326529088
3.0368728984701332,0.0628318530717960,0.0120396607857141
3.0787608005179976,0.0628318530717960,0.0306465767586231
3.1206487025658611,0.0628318530717960,0.0857963941709199
0.0209439510239320,0.1047197551196597,0.0404865707269260
0.0628318530717960,0.1047197551196597,0.0446132710636006
0.1047197551196597,0.1047197551196597,0.0635911674429199
0.1466076571675237,0.1047197551196597,0.0584900738318421
0.1884955592153876,0.1047197551196597,0.0408600352976549
0.2303834612632514,0.1047197551196597,0.0259522585733343
0.2722713633111153,0.1047197551196597,0.0211003049929394
0.3141592653589793,0.1047197551196597,0.0203485905040085
0.3560471674068433,0.1047197551196597,0.0227830064066081
0.3979350694547070,0.1047197551196597,0.0283083072534761
0.4398229715025710,0.1047197551196597,0.0318575404764825
0.4817108735504350,0.1047197551196597,0.0303894654374304
0.5235987755982989,0.1047197551196597,0.0242285759623925
0.5654866776461627,0.1047197551196597,0.0155133884794127
0.6073745796940266,0.1047197551196597,0.0067962544656805
0.6492624817418906,0.1047197551196597,0.0025692593952871
0.6911503837897545,0.1047197551196597,0.0062575531390357
0.7330382858376183,0.1047197551196597,0.0083641329080519
0.7749261878854823,0.1047197551196597,0.0084791215729734
0.8168140899333461,0.1047197551196597,0.0072613201243709
0.8587019919812100,0.1047197551196597,0.0054331391760581
0.9005898940290740,0.1047197551196597,0.0035887747928050
0.9424777960769379,0.1047197551196597,0.0021375936570989
0.9843656981248019,0.1047197551196597,0.0014474431347823
1.0262536001726656,0.1047197551196597,0.0018731700891795
1.0681415022205296,0.1047197551196597,0.0030429366973081
1.1100294042683936,0.1047197551196597,0.0046119695947240
1.1519173063162575,0.1047197551196597,0.0063994650340016
1.1938052083641213,0.1047197551196597,0.0082332044547926
1.2356931104119853,0.1047197551196597,0.0099585359463510
1.2775810124598492,0.1047197551196597,0.0114623723184401
1.3194689145077132,0.1047197551196597,0.0126837894802355
1.3613568165555769,0.1047197551196597,0.0136111688902646
1.4032447186034409,0.1047197551196597,0.0142688623746973
1.4451326206513049,0.1047197551196597,0.0146968602916444
1.4870205226991688,0.1047197551196597,0.0149275418638626
1.5289084247470326,0.1047197551196597,0.0149642284457159
1.5707963267948966,0.1047197551196597,0.0147664255826409
1.6126842288427605,0.1047197551196597,0.0142461131898842
1.6545721308906245,0.1047197551196597,0.0132794381372277
1.6964600329384882,0.1047197551196597,0.0117431096742880
1.7383479349863524,0.1047197551196597,0.0096122308048815
1.7802358370342162,0.1047197551196597,0.0072990757532940
1.8221237390820799,0.1047197551196597,0.0067255230684344
1.8640116411299441,0.1047197551196597,0.0101722875470490
1.9058995431778079,0.1047197551196597,0.0163578999002052
1.9477874452256716,0.1047197551196597,0.0238592291287620
1.9896753472735358,0.1047197551196597,0.0318828182967609
2.0315632493213993,0.1047197551196597,0.0397487647130943
2.0734511513692637,0.1047197551196597,0.0467863498827609
2.1153390534171272,0.1047197551196597,0.0523719105465293
2.1572269554649912,0.1047197551196597,0.0560051592658270
2.1991148575128552,0.1047197551196597,0.0573863975556979
2.2410027595607191,0.1047197551196597,0.0564722694114150
2.2828906616085827,0.1047197551196597,0.0534955845349504
2.3247785636564471,0.1047197551196597,0.0489441574474037
2.3666664657043106,0.1047197551196597,0.0435065229649462
2.4085543677521750,0.1047197551196597,0.0380071497809070
2.4504422698000385,0.1047197551196597,0.0333542050716316
2.4923301718479025,0.1047197551196597,0.0304576709867338
2.5342180738957665,0.1047197551196597,0.0299456271014233
2.5761059759436304,0.1047197551196597,0.0316914769351852
2.6179938779914940,0.1047197551196597,0.0347229804939128
2.6598817800393584,0.1047197551196597,0.0376826600025680
2.7017696820872219,0.1047197551196597,0.0393203615624001
2.7436575841350863,0.1047197551196597,0.0389500330378402
2.7855454861829498,0.1047197551196597,0.0373144191392000
2.8274333882308138,0.1047197551196597,0.0378655012942281
2.8693212902786778,0.1047197551196597,0.0448711589898374
2.9112091923265417,0.1047197551196597,0.0566960211241425
2.9530970943744053,0.1047197551196597,0.0661248283495547
2.9949849964222697,0.1047197551196597,0.0651537025379773
3.0368728984701332,0.1047197551196597,0.0478064666464278
3.0787608005179976,0.1047197551196597,0.0274787903145892
3.1206487025658611,0.1047197551196597,0.0834088191138799
0.0209439510239320,0.1466076571675237,0.0197292814417362
0.0628318530717960,0.1466076571675237,0.0489708689682270
0.1047197551196597,0.1466076571675237,0.0462010439638941
0.1466076571675237,0.1466076571675237,0.0243735933147854
0.1884955592153876,0.1466076571675237,0.0077879756806619
0.2303834612632514,0.1466076571675237,0.0118748977523463
0.2722713633111153,0.1466076571675237,0.0111835872076331
0.3141592653589793,0.1466076571675237,0.0144032958216679
0.3560471674068433,0.1466076571675237,0.0214878071660947
0.3979350694547070,0.1466076571675237,0.0232495261891661
0.4398229715025710,0.1466076571675237,0.0178862864632836
0.4817108735504350,0.1466076571675237,0.0079400279222334
0.5235987755982989,0.1466076571675237,0.0046844155750993
0.5654866776461627,0.1466076571675237,0.0137292179451932
0.6073745796940266,0.1466076571675237,0.0198906070837103
0.6492624817418906,0.1466076571675237,0.0225145446457831
0.6911503837897545,0.1466076571675237,0.0221890484395979
0.7330382858376183,0.1466076571675237,0.0198955568258833
0.7749261878854823,0.1466076571675237,0.0166125653822234
0.8168140899333461,0.1466076571675237,0.0131050059147396
0.8587019919812100,0.1466076571675237,0.0098641022103792
0.9005898940290740,0.1466076571675237,0.0071784762561290
0.9424777960769379,0.1466076571675237,0.0053518318352244
0.9843656981248019,0.1466076571675237,0.0049102137720271
1.0262536001726656,0.1466076571675237,0.0059784903036083
1.0681415022205296,0.1466076571675237,0.0078806989448738
1.1100294042683936,0.1466076571675237,0.0100310984296850
1.1519173063162575,0.1466076571675237,0.0121141019051190
1.1938052083641213,0.1466076571675237,0.0139489864212820
1.2356931104119853,0.1466076571675237,0.0154385712781185
1.2775810124598492,0.1466076571675237,0.0165589664656568
1.3194689145077132,0.1466076571675237,0.0173555920012978
1.3613568165555769,0.1466076571675237,0.0179346864161992
1.4032447186034409,0.1466076571675237,0.0184472975990177
1.4451326206513049,0.1466076571675237,0.0190651420459492
1.4870205226991688,0.1466076571675237,0.0199496120464292
1.5289084247470326,0.1466076571675237,0.0212183532300989
1.5707963267948966,0.1466076571675237,0.0229164685431995
1.6126842288427605,0.1466076571675237,0.0249978381383454
1.6545721308906245,0.1466076571675237,0.0273172226649000
1.6964600329384882,0.1466076571675237,0.0296317139825665
1.7383479349863524,0.1466076571675237,0.0316125543376807
1.7802358370342162,0.1466076571675237,0.0328710362976900
1.8221237390820799,0.1466076571675237,0.0330017314119577
1.8640116411299441,0.1466076571675237,0.0316431233595008
1.9058995431778079,0.1466076571675237,0.0285521616905187
1.9477874452256716,0.1466076571675237,0.0236900068548591
1.9896753472735358,0.1466076571675237,0.0173421173342947
2.0315632493213993,0.1466076571675237,0.0105133274826430
2.0734511513692637,0.1466076571675237,0.0073767485497351
2.1153390534171272,0.1466076571675237,0.0124322206161009
2.1572269554649912,0.1466076571675237,0.0194103071737191
2.1991148575128552,0.1466076571675237,0.0253003341072204
2.2410027595607191,0.1466076571675237,0.0291328865072383
2.2828906616085827,0.1466076571675237,0.0305090499704042
2.3247785636564471,0.1466076571675237,0.0294218025067310
2.3666664657043106,0.1466076571675237,0.0262071086783002
2.4085543677521750,0.1466076571675237,0.0215396391525775
2.4504422698000385,0.1466076571675237,0.0166461374024601
2.4923301718479025,0.1466076571675237,0.0140015513015407
2.5342180738957665,0.1466076571675237,0.0162631998718694
2.5761059759436304,0.1466076571675237,0.0218554288283658
2.6179938779914940,0.1466076571675237,0.0274730285664216
2.6598817800393584,0.1466076571675237,0.0306979887035758
2.7017696820872219,0.1466076571675237,0.0299137674962468
2.7436575841350863,0.1466076571675237,0.0245944083521824
2.7855454861829498,0.1466076571675237,0.0158152732212279
2.8274333882308138,0.1466076571675237,0.0083990619077890
2.8693212902786778,0.1466076571675237,0.0151107203605729
2.9112091923265417,0.1466076571675237,0.0288814645365959
2.9530970943744053,0.1466076571675237,0.0437982763304409
2.9949849964222697,0.1466076571675237,0.0548018852926722
3.0368728984701332,0.1466076571675237,0.0536848364559469
3.0787608005179976,0.1466076571675237,0.0364055330045477
3.1206487025658611,0.1466076571675237,0.0618047130927035
0.0209439510239320,0.1884955592153876,0.0267321074447065
0.0628318530717960,0.1884955592153876,0.0345945746182555
0.1047197551196597,0.1884955592153876,0.0143164131963811
0.1466076571675237,0.1884955592153876,0.0102517248332653
0.1884955592153876,0.1884955592153876,0.0182488831764739
0.2303834612632514,0.1884955592153876,0.0122756731277202
0.2722713633111153,0.1884955592153876,0.0003885133762058
0.3141592653589793,0.1884955592153876,0.0082294050060020
0.3560471674068433,0.1884955592153876,0.0088993189513347
0.3979350694547070,0.1884955592153876,0.0040994535538267
0.4398229715025710,0.1884955592153876,0.0091054460124797
0.4817108735504350,0.1884955592153876,0.0173686539857380
0.5235987755982989,0.1884955592153876,0.0225237763341145
0.5654866776461627,0.1884955592153876,0.0238755828943458
0.6073745796940266,0.1884955592153876,0.0222773807146390
0.6492624817418906,0.1884955592153876,0.0191570472529060
0.6911503837897545,0.1884955592153876,0.0158385047350004
0.7330382858376183,0.1884955592153876,0.0131014730908862
0.7749261878854823,0.1884955592153876,0.0110100461939260
0.8168140899333461,0.1884955592153876,0.0091506364153359
0.8587019919812100,0.1884955592153876,0.0071044065938197
0.9005898940290740,0.1884955592153876,0.0047114239168782
0.9424777960769379,0.1884955592153876,0.0020580296291655
0.9843656981248019,0.1884955592153876,0.0006406105105200
1.0262536001726656,0.1884955592153876,0.0031029946957783
1.0681415022205296,0.1884955592153876,0.0051086287673813
1.1100294042683936,0.1884955592153876,0.0064861123157893
1.1519173063162575,0.1884955592153876,0.0071515822460545
1.1938052083641213,0.1884955592153876,0.0071070986399552
1.2356931104119853,0.1884955592153876,0.0064325984382262
1.2775810124598492,0.1884955592153876,0.0052749868626241
1.3194689145077132,0.1884955592153876,0.0038420422576130
1.3613568165555769,0.1884955592153876,0.0024214457772092
1.4032447186034409,0.1884955592153876,0.0014945776487590
1.4451326206513049,0.1884955592153876,0.0015255955922866
1.4870205226991688,0.1884955592153876,0.0018594343782603
1.5289084247470326,0.1884955592153876,0.0021878652163764
1.5707963267948966,0.1884955592153876,0.0033351626199199
1.6126842288427605,0.1884955592153876,0.0060084590313232
1.6545721308906245,0.1884955592153876,0.0101347656041587
1.6964600329384882,0.1884955592153876,0.0154632348736919
1.7383479349863524,0.1884955592153876,0.0216487944742027
1.7802358370342162,0.1884955592153876,0.0282090463969360
1.8221237390820799,0.1884955592153876,0.0345259202200446
1.8640116411299441,0.1884955592153876,0.0398894678849330
1.9058995431778079,0.1884955592153876,0.0435786585080627
1.9477874452256716,0.1884955592153876,0.0449714462290363
1.9896753472735358,0.1884955592153876,0.0436696560013932
2.0315632493213993,0.1884955592153876,0.0396197334884828
2.0734511513692637,0.1884955592153876,0.0332175249318081
2.1153390534171272,0.1884955592153876,0.0254265873076291
2.1572269554649912,0.1884955592153876,0.0180736801312604
2.1991148575128552,0.1884955592153876,0.0143477246244456
2.2410027595607191,0.1884955592153876,0.0160235317705317
2.2828906616085827,0.1884955592153876,0.0195706232149709
2.3247785636564471,0.1884955592153876,0.0217281601204947
2.3666664657043106,0.1884955592153876,0.0212572915941804
2.4085543677521750,0.1884955592153876,0.0179683931773857
2.4504422698000385,0.1884955592153876,0.0124261102855674
2.4923301718479025,0.1884955592153876,0.0069423663662571
2.5342180738957665,0.1884955592153876,0.0090635897693511
2.5761059759436304,0.1884955592153876,0.0158977619918750
2.6179938779914940,0.1884955592153876,0.0211862058596523
2.6598817800393584,0.1884955592153876,0.0224500498040899
2.7017696820872219,0.1884955592153876,0.0183631816345618
2.7436575841350863,0.1884955592153876,0.0090580003919714
2.7855454861829498,0.1884955592153876,0.0048815592040419
2.8274333882308138,0.1884955592153876,0.0173490142323454
2.8693212902786778,0.1884955592153876,0.0258082988104107
2.9112091923265417,0.1884955592153876,0.0270170885013842
2.9530970943744053,0.1884955592153876,0.0238125244253838
2.9949849964222697,0.1884955592153876,0.0275650984196323
3.0368728984701332,0.1884955592153876,0.0363543764400856
3.0787608005179976,0.1884955592153876,0.0330485669857569
3.1206487025658611,0.1884955592153876,0.0357378003536411
0.0209439510239320,0.2303834612632514,0.0341631169345071
0.0628318530717960,0.2303834612632514,0.0177672405852933
0.1047197551196597,0.2303834612632514,0.0156461658447578
0.1466076571675237,0.2303834612632514,0.0243249762490619
0.1884955592153876,0.2303834612632514,0.0204101197849683
0.2303834612632514,0.2303834612632514,0.0125142537967575
0.2722713633111153,0.2303834612632514,0.0095746733840234
0.3141592653589793,0.2303834612632514,0.0082206454646164
0.3560471674068433,0.2303834612632514,0.0101543912935866
0.3979350694547070,0.2303834612632514,0.0161747583368538
0.4398229715025710,0.2303834612632514,0.0204058783728341
0.4817108735504350,0.2303834612632514,0.0204843183667890
0.5235987755982989,0.2303834612632514,0.0167621425288332
0.5654866776461627,0.2303834612632514,0.0107976997054760
0.6073745796940266,0.2303834612632514,0.0045183278974706
0.6492624817418906,0.2303834612632514,0.0033254341835498
0.6911503837897545,0.2303834612632514,0.0073888616452164
0.7330382858376183,0.2303834612632514,0.0102768851973249
0.7749261878854823,0.2303834612632514,0.0115402420791214
0.8168140899333461,0.2303834612632514,0.0113377040975409
0.8587019919812100,0.2303834612632514,0.0100649207112662
0.9005898940290740,0.2303834612632514,0.0083471167435163
0.9424777960769379,0.2303834612632514,0.0070479868001044
0.9843656981248019,0.2303834612632514,0.0069073135871961
1.0262536001726656,0.2303834612632514,0.0077208440828076
1.0681415022205296,0.2303834612632514,0.0086975831271946
1.1100294042683936,0.2303834612632514,0.0093800696201878
1.1519173063162575,0.2303834612632514,0.0098063460364233
1.1938052083641213,0.2303834612632514,0.0103941627540174
1.2356931104119853,0.2303834612632514,0.0116806017821700
1.2775810124598492,0.2303834612632514,0.0139202380248754
1.3194689145077132,0.2303834612632514,0.0169442531795413
1.3613568165555769,0.2303834612632514,0.0203740417311543
1.4032447186034409,0.2303834612632514,0.0238131125340419
1.4451326206513049,0.2303834612632514,0.0269001187687286
1.4870205226991688,0.2303834612632514,0.0293022701366463
1.5289084247470326,0.2303834612632514,0.0307021424908998
1.5707963267948966,0.2303834612632514,0.0307954914316243
1.6126842288427605,0.2303834612632514,0.0293053013274732
1.6545721308906245,0.2303834612632514,0.0260127845220935
1.6964600329384882,0.2303834612632514,0.0208029799949219
1.7383479349863524,0.2303834612632514,0.0137206438466037
1.7802358370342162,0.2303834612632514,0.0050578298650193
1.8221237390820799,0.2303834612632514,0.0050359062842426
1.8640116411299441,0.2303834612632514,0.0152677602778955
1.9058995431778079,0.2303834612632514,0.0250675679998093
1.9477874452256716,0.2303834612632514,0.0333895232774233
1.9896753472735358,0.2303834612632514,0.0393144568707614
2.0315632493213993,0.2303834612632514,0.0422080208087111
2.0734511513692637,0.2303834612632514,0.0419214742559408
2.1153390534171272,0.2303834612632514,0.0389675257540201
2.1572269554649912,0.2303834612632514,0.0346273413789439
2.1991148575128552,0.2303834612632514,0.0308243140761766
2.2410027595607191,0.2303834612632514,0.0292547819908865
2.2828906616085827,0.2303834612632514,0.0298379782475222
2.3247785636564471,0.2303834612632514,0.0307049864471923
2.3666664657043106,0.2303834612632514,0.0299445994934231
2.4085543677521750,0.2303834612632514,0.0267237675451954
2.4504422698000385,0.2303834612632514,0.0217340827419113
2.4923301718479025,0.2303834612632514,0.0178485078416554
2.5342180738957665,0.2303834612632514,0.0188707263939025
2.5761059759436304,0.2303834612632514,0.0230410851453646
2.6179938779914940,0.2303834612632514,0.0251542554457149
2.6598817800393584,0.2303834612632514,0.0219057738317201
2.7017696820872219,0.2303834612632514,0.0127283202730271
2.7436575841350863,0.2303834612632514,0.0064499150617813
2.7855454861829498,0.2303834612632514,0.0199824333246129
2.8274333882308138,0.2303834612632514,0.0329681018236515
2.8693212902786778,0.2303834612632514,0.0401902425966871
2.9112091923265417,0.2303834612632514,0.0395592621658412
2.9530970943744053,0.2303834612632514,0.0304106973421134
2.9949849964222697,0.2303834612632514,0.0146722547811900
3.0368728984701332,0.2303834612632514,0.0117256070305398
3.0787608005179976,0.2303834612632514,0.0212415962656735
3.1206487025658611,0.2303834612632514,0.0157202740877838
0.0209439510239320,0.2722713633111153,0.0310376153494038
0.0628318530717960,0.2722713633111153,0.0127013432764053
0.1047197551196597,0.2722713633111153,0.0217778803664563
0.1466076571675237,0.2722713633111153,0.0219784023564005
0.1884955592153876,0.2722713633111153,0.0175355026093684
0.2303834612632514,0.2722713633111153,0.0173443409010081
0.2722713633111153,0.2722713633111153,0.0194599003982664
0.3141592653589793,0.2722713633111153,0.0210355675599907
0.3560471674068433,0.2722713633111153,0.0206173435823464
0.3979350694547070,0.2722713633111153,0.0170907419855065
0.4398229715025710,0.2722713633111153,0.0114343737744817
0.4817108735504350,0.2722713633111153,0.0080840265326924
0.5235987755982989,0.2722713633111153,0.0108757105755536
0.5654866776461627,0.2722713633111153,0.0146017637691435
0.6073745796940266,0.2722713633111153,0.0165297077844413
0.6492624817418906,0.2722713633111153,0.0167361371843193
0.6911503837897545,0.2722713633111153,0.0160689345476437
0.7330382858376183,0.2722713633111153,0.0152480482505430
0.7749261878854823,0.2722713633111153,0.0144370941036971
0.8168140899333461,0.2722713633111153,0.0134303035678187
0.8587019919812100,0.2722713633111153,0.0121585238439021
0.9005898940290740,0.2722713633111153,0.0109926254282746
0.9424777960769379,0.2722713633111153,0.0105966138880031
0.9843656981248019,0.2722713633111153,0.0112650261103299
1.0262536001726656,0.2722713633111153,0.0125391894011226
1.0681415022205296,0.2722713633111153,0.0137636984655937
1.1100294042683936,0.2722713633111153,0.0146158026976259
1.1519173063162575,0.2722713633111153,0.0152009679236502
1.1938052083641213,0.2722713633111153,0.0159442514474181
1.2356931104119853,0.2722713633111153,0.0173358719079302
1.2775810124598492,0.2722713633111153,0.0196191617980108
1.3194689145077132,0.2722713633111153,0.0226916270634650
1.3613568165555769,0.2722713633111153,0.0262709473306270
1.4032447186034409,0.2722713633111153,0.0300754826180778
1.4451326206513049,0.2722713633111153,0.0338853333362226
1.4870205226991688,0.2722713633111153,0.0375191046433450
1.5289084247470326,0.2722713633111153,0.0407839783578507
1.5707963267948966,0.2722713633111153,0.0434344403578044
1.6126842288427605,0.2722713633111153,0.0451572852605639
1.6545721308906245,0.2722713633111153,0.0455883098908562
1.6964600329384882,0.2722713633111153,0.0443583681216748
1.7383479349863524,0.2722713633111153,0.0411630934766846
1.7802358370342162,0.2722713633111153,0.0358497133245613
1.8221237390820799,0.2722713633111153,0.0285156563394364
1.8640116411299441,0.2722713633111153,0.0196345852181840
1.9058995431778079,0.2722713633111153,0.0104654670056288
1.9477874452256716,0.2722713633111153,0.0067670335515000
1.9896753472735358,0.2722713633111153,0.0131828507571837
2.0315632493213993,0.2722713633111153,0.0198942847664408
2.0734511513692637,0.2722713633111153,0.0242365493934136
2.1153390534171272,0.2722713633111153,0.0258782478553836
2.1572269554649912,0.2722713633111153,0.0255756559720011
2.1991148575128552,0.2722713633111153,0.0249821451197708
2.2410027595607191,0.2722713633111153,0.0257089838962513
2.2828906616085827,0.2722713633111153,0.0277227442168775
2.3247785636564471,0.2722713633111153,0.0293050096417030
2.3666664657043106,0.2722713633111153,0.0286090169017588
2.4085543677521750,0.2722713633111153,0.0248236580678825
2.4504422698000385,0.2722713633111153,0.0191028753613520
2.4923301718479025,0.2722713633111153,0.0163056587309834
2.5342180738957665,0.2722713633111153,0.0208484160694201
2.5761059759436304,0.2722713633111153,0.0270913968685523
2.6179938779914940,0.2722713633111153,0.0287167940297583
2.6598817800393584,0.2722713633111153,0.0227653763792562
2.7017696820872219,0.2722713633111153,0.0107579803212443
2.7436575841350863,0.2722713633111153,0.0140414858457824
2.7855454861829498,0.2722713633111153,0.0301461901418179
2.8274333882308138,0.2722713633111153,0.0409357665296075
2.8693212902786778,0.2722713633111153,0.0433450112443239
2.9112091923265417,0.2722713633111153,0.0394070013466623
2.9530970943744053,0.2722713633111153,0.0327948812903993
2.9949849964222697,0.2722713633111153,0.0234338654334392
3.0368728984701332,0.2722713633111153,0.0090325827952259
3.0787608005179976,0.2722713633111153,0.0079460334625080
3.1206487025658611,0.2722713633111153,0.0092336962864618
0.0209439510239320,0.3141592653589793,0.0229025796223012
0.0628318530717960,0.3141592653589793,0.0116214729996676
0.1047197551196597,0.3141592653589793,0.0177038962355170
0.1466076571675237,0.3141592653589793,0.0163458335759465
0.1884955592153876,0.3141592653589793,0.0174845877368831
0.2303834612632514,0.3141592653589793,0.0227661447913685
0.2722713633111153,0.3141592653589793,0.0267365831899364
0.3141592653589793,0.3141592653589793,0.0251533538035245
0.3560471674068433,0.3141592653589793,0.0170097849083686
0.3979350694547070,0.3141592653589793,0.0053955630998011
0.4398229715025710,0.3141592653589793,0.0109751758263486
0.4817108735504350,0.3141592653589793,0.0218726765634850
0.5235987755982989,0.3141592653589793,0.0283939586930427
0.5654866776461627,0.3141592653589793,0.0298225993564540
0.6073745796940266,0.3141592653589793,0.0270091184847351
0.6492624817418906,0.3141592653589793,0.0217087675798274
0.6911503837897545,0.3141592653589793,0.0160942183447392
0.7330382858376183,0.3141592653589793,0.0122888889326619
0.7749261878854823,0.3141592653589793,0.0111404240260083
0.8168140899333461,0.3141592653589793,0.0112612259917848
0.8587019919812100,0.3141592653589793,0.0112182771829852
0.9005898940290740,0.3141592653589793,0.0108919039696457
0.9424777960769379,0.3141592653589793,0.0108389612642749
0.9843656981248019,0.3141592653589793,0.0113166431390714
1.0262536001726656,0.3141592653589793,0.0118719122667370
1.0681415022205296,0.3141592653589793,0.0118147145032533
1.1100294042683936,0.3141592653589793,0.0107157414056939
1.1519173063162575,0.3141592653589793,0.0085349506303132
1.1938052083641213,0.3141592653589793,0.0055916186790619
1.2356931104119853,0.3141592653589793,0.0027471238061696
1.2775810124598492,0.3141592653589793,0.0029428591206267
1.3194689145077132,0.3141592653589793,0.0053577050990121
1.3613568165555769,0.3141592653589793,0.0074110915045170
1.4032447186034409,0.3141592653589793,0.0088032278425738
1.4451326206513049,0.3141592653589793,0.0098517010447229
1.4870205226991688,0.3141592653589793,0.0112248309617409
1.5289084247470326,0.3141592653589793,0.0135342445833290
1.5707963267948966,0.3141592653589793,0.0168703862731772
1.6126842288427605,0.3141592653589793,0.0208367423231701
1.6545721308906245,0.3141592653589793,0.0248591978740286
1.6964600329384882,0.3141592653589793,0.0283696962921510
1.7383479349863524,0.3141592653589793,0.0308735876022521
1.7802358370342162,0.3141592653589793,0.0319889905917137
1.8221237390820799,0.3141592653589793,0.0314945514951764
1.8640116411299441,0.3141592653589793,0.0293934175636845
1.9058995431778079,0.3141592653589793,0.0259820404609929
1.9477874452256716,0.3141592653589793,0.0218807123233848
1.9896753472735358,0.3141592653589793,0.0179185261778026
2.0315632493213993,0.3141592653589793,0.0147007323977372
2.0734511513692637,0.3141592653589793,0.0119861350252533
2.1153390534171272,0.3141592653589793,0.0087593465806637
2.1572269554649912,0.3141592653589793,0.0043311641877598
2.1991148575128552,0.3141592653589793,0.0035171881760737
2.2410027595607191,0.3141592653589793,0.0099728239611510
2.2828906616085827,0.3141592653589793,0.0161540527467111
2.3247785636564471,0.3141592653589793,0.0199429382992663
2.3666664657043106,0.3141592653589793,0.0198291206505296
2.4085543677521750,0.3141592653589793,0.0151040947118879
2.4504422698000385,0.3141592653589793,0.0069928359458277
2.4923301718479025,0.3141592653589793,0.0093258879590200
2.5342180738957665,0.3141592653589793,0.0207622111252583
2.5761059759436304,0.3141592653589793,0.0289631906166970
2.6179938779914940,0.3141592653589793,0.0296232868919638
2.6598817800393584,0.3141592653589793,0.0207455101967335
2.7017696820872219,0.3141592653589793,0.0054935432036901
2.7436575841350863,0.3141592653589793,0.0189157550112970
2.7855454861829498,0.3141592653589793,0.0358561372978807
2.8274333882308138,0.3141592653589793,0.0431227686902489
2.8693212902786778,0.3141592653589793,0.0389971593591337
2.9112091923265417,0.3141592653589793,0.0291017906648945
2.9530970943744053,0.3141592653589793,0.0251768735468687
2.9949849964222697,0.3141592653589793,0.0267728125741926
3.0368728984701332,0.3141592653589793,0.0208456923951074
3.0787608005179976,0.3141592653589793,0.0054506449985267
3.1206487025658611,0.3141592653589793,0.0116866445970272
0.0209439510239320,0.3560471674068433,0.0160863017947172
0.0628318530717960,0.3560471674068433,0.0080548833797932
0.1047197551196597,0.3560471674068433,0.0139291180244210
0.1466076571675237,0.3560471674068433,0.0158831320542540
0.1884955592153876,0.3560471674068433,0.0202010329428467
0.2303834612632514,0.3560471674068433,0.0247637179120796
0.2722713633111153,0.3560471674068433,0.0250179426928250
0.3141592653589793,0.3560471674068433,0.0209427622161201
0.3560471674068433,0.3560471674068433,0.0184678423228876
0.3979350694547070,0.3560471674068433,0.0229599202820803
0.4398229715025710,0.3560471674068433,0.0298199996228864
0.4817108735504350,0.3560471674068433,0.0342070182586348
0.5235987755982989,0.3560471674068433,0.0345230215445895
0.5654866776461627,0.3560471674068433,0.0308919212646197
0.6073745796940266,0.3560471674068433,0.0243066025109694
0.6492624817418906,0.3560471674068433,0.0161568937087974
0.6911503837897545,0.3560471674068433,0.0079995068937679
0.7330382858376183,0.3560471674068433,0.0031224334204942
0.7749261878854823,0.3560471674068433,0.0066881616089709
0.8168140899333461,0.3560471674068433,0.0099827664933558
0.8587019919812100,0.3560471674068433,0.0113205775032445
0.9005898940290740,0.3560471674068433,0.0109125189512540
0.9424777960769379,0.3560471674068433,0.0092854457482472
0.9843656981248019,0.3560471674068433,0.0071995945685459
1.0262536001726656,0.3560471674068433,0.0061522634707851
1.0681415022205296,0.3560471674068433,0.0080936326813347
1.1100294042683936,0.3560471674068433,0.0124431618078407
1.1519173063162575,0.3560471674068433,0.0178165911796854
1.1938052083641213,0.3560471674068433,0.0233606523539464
1.2356931104119853,0.3560471674068433,0.0284223478347060
1.2775810124598492,0.3560471674068433,0.0324681650455864
1.3194689145077132,0.3560471674068433,0.0351200812464318
1.3613568165555769,0.3560471674068433,0.0361895179543331
1.4032447186034409,0.3560471674068433,0.0356874407977515
1.4451326206513049,0.3560471674068433,0.0338172432743695
1.4870205226991688,0.3560471674068433,0.0309584503977132
1.5289084247470326,0.3560471674068433,0.0276368705305148
1.5707963267948966,0.3560471674068433,0.0244524751857587
1.6126842288427605,0.3560471674068433,0.0219113097306506
1.6545721308906245,0.3560471674068433,0.0201623938794341
1.6964600329384882,0.3560471674068433,0.0188472772342480
1.7383479349863524,0.3560471674068433,0.0172960369555950
1.7802358370342162,0.3560471674068433,0.0149110270068059
1.8221237390820799,0.3560471674068433,0.0114616765860597
1.8640116411299441,0.3560471674068433,0.0074121201607842
1.9058995431778079,0.3560471674068433,0.0054067742143376
1.9477874452256716,0.3560471674068433,0.0086899354843049
1.9896753472735358,0.3560471674068433,0.0135188003520479
2.0315632493213993,0.3560471674068433,0.0175372360151349
2.0734511513692637,0.3560471674068433,0.0198811141728568
2.1153390534171272,0.3560471674068433,0.0203475900506146
2.1572269554649912,0.3560471674068433,0.0195295894686057
2.1991148575128552,0.3560471674068433,0.0189390920130054
2.2410027595607191,0.3560471674068433,0.0200828603259882
2.2828906616085827,0.3560471674068433,0.0225085174050221
2.3247785636564471,0.3560471674068433,0.0239940250244991
2.3666664657043106,0.3560471674068433,0.0224134643789053
2.4085543677521750,0.3560471674068433,0.0169696827123666
2.4504422698000385,0.3560471674068433,0.0104770195673916
2.4923301718479025,0.3560471674068433,0.0144612344223989
2.5342180738957665,0.3560471674068433,0.0249418070900204
2.5761059759436304,0.3560471674068433,0.0317380755792798
2.6179938779914940,0.3560471674068433,0.0300233854250908
2.6598817800393584,0.3560471674068433,0.0180857315730978
2.7017696820872219,0.3560471674068433,0.0025663272495076
2.7436575841350863,0.3560471674068433,0.0237276727591810
2.7855454861829498,0.3560471674068433,0.0390518510694994
2.8274333882308138,0.3560471674068433,0.0417707295427866
2.8693212902786778,0.3560471674068433,0.0309933062805522
2.9112091923265417,0.3560471674068433,0.0140796861479786
2.9530970943744053,0.3560471674068433,0.0174075729163559
2.9949849964222697,0.3560471674068433,0.0280562587272246
3.0368728984701332,0.3560471674068433,0.0258345292694598
3.0787608005179976,0.3560471674068433,0.0095347869591043
3.1206487025658611,0.3560471674068433,0.0139606343752634
0.0209439510239320,0.3979350694547070,0.0140759917105664
0.0628318530717960,0.3979350694547070,0.0065544913140467
0.1047197551196597,0.3979350694547070,0.0160757965185915
0.1466076571675237,0.3979350694547070,0.0210066903497977
0.1884955592153876,0.3979350694547070,0.0222450302887971
0.2303834612632514,0.3979350694547070,0.0188010929505661
0.2722713633111153,0.3979350694547070,0.0170633678855889
0.3141592653589793,0.3979350694547070,0.0251499352426070
0.3560471674068433,0.3979350694547070,0.0344901321054141
0.3979350694547070,0.3979350694547070,0.0385451320219731
0.4398229715025710,0.3979350694547070,0.0366468476879114
0.4817108735504350,0.3979350694547070,0.0311989951495256
0.5235987755982989,0.3979350694547070,0.0255182995073563
0.5654866776461627,0.3979350694547070,0.0215601744259699
0.6073745796940266,0.3979350694547070,0.0185092203180867
0.6492624817418906,0.3979350694547070,0.0145400392569625
0.6911503837897545,0.3979350694547070,0.0093563159767638
0.7330382858376183,0.3979350694547070,0.0059924141710452
0.7749261878854823,0.3979350694547070,0.0089368432297831
0.8168140899333461,0.3979350694547070,0.0128277029644451
0.8587019919812100,0.3979350694547070,0.0141932795993958
0.9005898940290740,0.3979350694547070,0.0120830547425085
0.9424777960769379,0.3979350694547070,0.0065920463074296
0.9843656981248019,0.3979350694547070,0.0033736079705721
1.0262536001726656,0.3979350694547070,0.0130961106903155
1.0681415022205296,0.3979350694547070,0.0239305414281085
1.1100294042683936,0.3979350694547070,0.0339315407450604
1.1519173063162575,0.3979350694547070,0.0418979005570797
1.1938052083641213,0.3979350694547070,0.0470947224860451
1.2356931104119853,0.3979350694547070,0.0493344388710233
1.2775810124598492,0.3979350694547070,0.0489290123873002
1.3194689145077132,0.3979350694547070,0.0465052323555787
1.3613568165555769,0.3979350694547070,0.0427578041875204
1.4032447186034409,0.3979350694547070,0.0382589507480326
1.4451326206513049,0.3979350694547070,0.0334238246567825
1.4870205226991688,0.3979350694547070,0.0286471660366096
1.5289084247470326,0.3979350694547070,0.0245301703451073
1.5707963267948966,0.3979350694547070,0.0219999030107589
1.6126842288427605,0.3979350694547070,0.0219006629836130
1.6545721308906245,0.3979350694547070,0.0241010900829731
1.6964600329384882,0.3979350694547070,0.0275065511966738
1.7383479349863524,0.3979350694547070,0.0309175355483425
1.7802358370342162,0.3979350694547070,0.0334139591788799
1.8221237390820799,0.3979350694547070,0.0343350160549555
1.8640116411299441,0.3979350694547070,0.0332582587754776
1.9058995431778079,0.3979350694547070,0.0300764804207341
1.9477874452256716,0.3979350694547070,0.0251362163443543
1.9896753472735358,0.3979350694547070,0.0193994183239335
2.0315632493213993,0.3979350694547070,0.0146695277044304
2.0734511513692637,0.3979350694547070,0.0133670914378841
2.1153390534171272,0.3979350694547070,0.0158532991112728
2.1572269554649912,0.3979350694547070,0.0201340846785248
2.1991148575128552,0.3979350694547070,0.0250460380506435
2.2410027595607191,0.3979350694547070,0.0300300923513987
2.2828906616085827,0.3979350694547070,0.0341494603548410
2.3247785636564471,0.3979350694547070,0.0360164241479814
2.3666664657043106,0.3979350694547070,0.0344096460938632
2.4085543677521750,0.3979350694547070,0.0292812212141443
2.4504422698000385,0.3979350694547070,0.0233419121494247
2.4923301718479025,0.3979350694547070,0.0228718891126052
2.5342180738957665,0.3979350694547070,0.0285687701127634
2.5761059759436304,0.3979350694547070,0.0324380186610250
2.6179938779914940,0.3979350694547070,0.0283971784943947
2.6598817800393584,0.3979350694547070,0.0149919405086482
2.7017696820872219,0.3979350694547070,0.0090117363273691
2.7436575841350863,0.3979350694547070,0.0286102743222104
2.7855454861829498,0.3979350694547070,0.0411424630789641
2.8274333882308138,0.3979350694547070,0.0396156518675326
2.8693212902786778,0.3979350694547070,0.0239261414933668
2.9112091923265417,0.3979350694547070,0.0022497536521102
2.9530970943744053,0.3979350694547070,0.0215555269733716
2.9949849964222697,0.3979350694547070,0.0323087914680443
3.0368728984701332,0.3979350694547070,0.0278249643106821
3.0787608005179976,0.3979350694547070,0.0101311168730383
3.1206487025658611,0.3979350694547070,0.0171837182419125
0.0209439510239320,0.4398229715025710,0.0168502920548093
0.0628318530717960,0.4398229715025710,0.0079348101118603
0.1047197551196597,0.4398229715025710,0.0212155800261410
0.1466076571675237,0.4398229715025710,0.0265753358841006
0.1884955592153876,0.4398229715025710,0.0206353463039227
0.2303834612632514,0.4398229715025710,0.0054483036956908
0.2722713633111153,0.4398229715025710,0.0192626654915335
0.3141592653589793,0.4398229715025710,0.0371937044567282
0.3560471674068433,0.4398229715025710,0.0453696357614546
0.3979350694547070,0.4398229715025710,0.0419529282001410
0.4398229715025710,0.4398229715025710,0.0295583449016863
0.4817108735504350,0.4398229715025710,0.0143223975830287
0.5235987755982989,0.4398229715025710,0.0119865222876295
0.5654866776461627,0.4398229715025710,0.0211364965333831
0.6073745796940266,0.4398229715025710,0.0253000153324283
0.6492624817418906,0.4398229715025710,0.0225706041396967
0.6911503837897545,0.4398229715025710,0.0149840774232117
0.7330382858376183,0.4398229715025710,0.0087449994618550
0.7749261878854823,0.4398229715025710,0.0127503625173359
0.8168140899333461,0.4398229715025710,0.0179243903387677
0.8587019919812100,0.4398229715025710,0.0182106628014961
0.9005898940290740,0.4398229715025710,0.0125415115358313
0.9424777960769379,0.4398229715025710,0.0027937413843167
0.9843656981248019,0.4398229715025710,0.0127578873925547
1.0262536001726656,0.4398229715025710,0.0265953097959318
1.0681415022205296,0.4398229715025710,0.0375391831001149
1.1100294042683936,0.4398229715025710,0.0431421891205621
1.1519173063162575,0.4398229715025710,0.0422783278302464
1.1938052083641213,0.4398229715025710,0.0354258420175207
1.2356931104119853,0.4398229715025710,0.0247009327271226
1.2775810124598492,0.4398229715025710,0.0143676488022308
1.3194689145077132,0.4398229715025710,0.0130345217824592
1.3613568165555769,0.4398229715025710,0.0194239173695760
1.4032447186034409,0.4398229715025710,0.0246921363124418
1.4451326206513049,0.4398229715025710,0.0267827946195384
1.4870205226991688,0.4398229715025710,0.0260656848372986
1.5289084247470326,0.4398229715025710,0.0237484727044671
1.5707963267948966,0.4398229715025710,0.0213332933823332
1.6126842288427605,0.4398229715025710,0.0200362167104351
1.6545721308906245,0.4398229715025710,0.0199755076635592
1.6964600329384882,0.4398229715025710,0.0200457426575452
1.7383479349863524,0.4398229715025710,0.0188820250921186
1.7802358370342162,0.4398229715025710,0.0159279743120898
1.8221237390820799,0.4398229715025710,0.0127797287833091
1.8640116411299441,0.4398229715025710,0.0143305664820950
1.9058995431778079,0.4398229715025710,0.0211962761989303
1.9477874452256716,0.4398229715025710,0.0286609004979708
1.9896753472735358,0.4398229715025710,0.0335153572204980
2.0315632493213993,0.4398229715025710,0.0341569340560734
2.0734511513692637,0.4398229715025710,0.0302507927021365
2.1153390534171272,0.4398229715025710,0.0226907848527347
2.1572269554649912,0.4398229715025710,0.0143476721239000
2.1991148575128552,0.4398229715025710,0.0136138903152315
2.2410027595607191,0.4398229715025710,0.0223753099484142
2.2828906616085827,0.4398229715025710,0.0317997435104057
2.3247785636564471,0.4398229715025710,0.0379989517703507
2.3666664657043106,0.4398229715025710,0.0393219137765614
2.4085543677521750,0.4398229715025710,0.0356744807607205
2.4504422698000385,0.4398229715025710,0.0292414425213429
2.4923301718479025,0.4398229715025710,0.0250530309920892
2.5342180738957665,0.4398229715025710,0.0262946798278320
2.5761059759436304,0.4398229715025710,0.0276494202607968
2.6179938779914940,0.4398229715025710,0.0226006317949699
2.6598817800393584,0.4398229715025710,0.0092024146770479
2.7017696820872219,0.4398229715025710,0.0112757852748439
2.7436575841350863,0.4398229715025710,0.0302254583321454
2.7855454861829498,0.4398229715025710,0.0409632179733406
2.8274333882308138,0.4398229715025710,0.0379333636561793
2.8693212902786778,0.4398229715025710,0.0227655055361614
2.9112091923265417,0.4398229715025710,0.0156841656492022
2.9530970943744053,0.4398229715025710,0.0305713801798567
2.9949849964222697,0.4398229715025710,0.0371819611891951
3.0368728984701332,0.4398229715025710,0.0285317682846404
3.0787608005179976,0.4398229715025710,0.0112221971864476
3.1206487025658611,0.4398229715025710,0.0230671319342002
0.0209439510239320,0.4817108735504350,0.0220125577254465
0.0628318530717960,0.4817108735504350,0.0090383033102568
0.1047197551196597,0.4817108735504350,0.0254074419255844
0.1466076571675237,0.4817108735504350,0.0292743292337782
0.1884955592153876,0.4817108735504350,0.0185609249632772
0.2303834612632514,0.4817108735504350,0.0103191775396654
0.2722713633111153,0.4817108735504350,0.0293740294414717
0.3141592653589793,0.4817108735504350,0.0432082715908227
0.3560471674068433,0.4817108735504350,0.0446754176627072
0.3979350694547070,0.4817108735504350,0.0342738231764624
0.4398229715025710,0.4817108735504350,0.0167457032503324
0.4817108735504350,0.4817108735504350,0.0092991307708770
0.5235987755982989,0.4817108735504350,0.0238738839391262
0.5654866776461627,0.4817108735504350,0.0329804820609454
0.6073745796940266,0.4817108735504350,0.0328358025686961
0.6492624817418906,0.4817108735504350,0.0241602553223921
0.6911503837897545,0.4817108735504350,0.0109922405893878
0.7330382858376183,0.4817108735504350,0.0099159912019997
0.7749261878854823,0.4817108735504350,0.0204351902919051
0.8168140899333461,0.4817108735504350,0.0252548544415761
0.8587019919812100,0.4817108735504350,0.0219760157375915
0.9005898940290740,0.4817108735504350,0.0120507520843726
0.9424777960769379,0.4817108735504350,0.0083678436792542
0.9843656981248019,0.4817108735504350,0.0210484392387445
1.0262536001726656,0.4817108735504350,0.0305927021021102
1.0681415022205296,0.4817108735504350,0.0322536314363449
1.1100294042683936,0.4817108735504350,0.0259272909655658
1.1519173063162575,0.4817108735504350,0.0182849564343098
1.1938052083641213,0.4817108735504350,0.0237262120527674
1.2356931104119853,0.4817108735504350,0.0356967356302245
1.2775810124598492,0.4817108735504350,0.0426522940035181
1.3194689145077132,0.4817108735504350,0.0411245405116124
1.3613568165555769,0.4817108735504350,0.0320682819562382
1.4032447186034409,0.4817108735504350,0.0196877122665576
1.4451326206513049,0.4817108735504350,0.0137838748405771
1.4870205226991688,0.4817108735504350,0.0215538938401313
1.5289084247470326,0.4817108735504350,0.0312120037306626
1.5707963267948966,0.4817108735504350,0.0376686103433746
1.6126842288427605,0.4817108735504350,0.0393338080297927
1.6545721308906245,0.4817108735504350,0.0352654292749594
1.6964600329384882,0.4817108735504350,0.0255666511014819
1.7383479349863524,0.4817108735504350,0.0139758248093646
1.7802358370342162,0.4817108735504350,0.0160801532225679
1.8221237390820799,0.4817108735504350,0.0277006481680803
1.8640116411299441,0.4817108735504350,0.0342107217869264
1.9058995431778079,0.4817108735504350,0.0320399360712786
1.9477874452256716,0.4817108735504350,0.0226197877737088
1.9896753472735358,0.4817108735504350,0.0138963417239873
2.0315632493213993,0.4817108735504350,0.0191854741576539
2.0734511513692637,0.4817108735504350,0.0278473458596849
2.1153390534171272,0.4817108735504350,0.0306840031585846
2.1572269554649912,0.4817108735504350,0.0261178882300904
2.1991148575128552,0.4817108735504350,0.0156073539838701
2.2410027595607191,0.4817108735504350,0.0056531585418032
2.2828906616085827,0.4817108735504350,0.0156040904930835
2.3247785636564471,0.4817108735504350,0.0266676952737939
2.3666664657043106,0.4817108735504350,0.0326084980194076
2.4085543677521750,0.4817108735504350,0.0323304009491196
2.4504422698000385,0.4817108735504350,0.0269928948060241
2.4923301718479025,0.4817108735504350,0.0203398348118633
2.5342180738957665,0.4817108735504350,0.0175654735121632
2.5761059759436304,0.4817108735504350,0.0180017992809270
2.6179938779914940,0.4817108735504350,0.0154490242605998
2.6598817800393584,0.4817108735504350,0.0079974253658474
2.7017696820872219,0.4817108735504350,0.0118856039563602
2.7436575841350863,0.4817108735504350,0.0263668395817257
2.7855454861829498,0.4817108735504350,0.0359640954306497
2.8274333882308138,0.4817108735504350,0.0349893459263907
2.8693212902786778,0.4817108735504350,0.0257796280512021
2.9112091923265417,0.4817108735504350,0.0253876205826441
2.9530970943744053,0.4817108735504350,0.0363824886199344
2.9949849964222697,0.4817108735504350,0.0389468070244376
3.0368728984701332,0.4817108735504350,0.0271118125106347
3.0787608005179976,0.4817108735504350,0.0154282198579287
3.1206487025658611,0.4817108735504350,0.0314569899988324
0.0209439510239320,0.5235987755982989,0.0276850178027139
0.0628318530717960,0.5235987755982989,0.0089167745421485
0.1047197551196597,0.5235987755982989,0.0264850322342793
0.1466076571675237,0.5235987755982989,0.0292912159235929
0.1884955592153876,0.5235987755982989,0.0215973911908523
0.2303834612632514,0.5235987755982989,0.0228502867204381
0.2722713633111153,0.5235987755982989,0.0337611983333570
0.3141592653589793,0.5235987755982989,0.0385174428742067
0.3560471674068433,0.5235987755982989,0.0337710071818782
0.3979350694547070,0.5235987755982989,0.0243263001358801
0.4398229715025710,0.5235987755982989,0.0219213074129291
0.4817108735504350,0.5235987755982989,0.0300872647142386
0.5235987755982989,0.5235987755982989,0.0374295836709419
0.5654866776461627,0.5235987755982989,0.0376454977497026
0.6073745796940266,0.5235987755982989,0.0292189117445932
0.6492624817418906,0.5235987755982989,0.0138992666922272
0.6911503837897545,0.5235987755982989,0.0058416225336160
0.7330382858376183,0.5235987755982989,0.0215068393998894
0.7749261878854823,0.5235987755982989,0.0310222982095439
0.8168140899333461,0.5235987755982989,0.0314603082646992
0.8587019919812100,0.5235987755982989,0.0237889965279655
0.9005898940290740,0.5235987755982989,0.0144377974948402
0.9424777960769379,0.5235987755982989,0.0171310884908900
0.9843656981248019,0.5235987755982989,0.0258341956367036
1.0262536001726656,0.5235987755982989,0.0324234600811537
1.0681415022205296,0.5235987755982989,0.0399978644701274
1.1100294042683936,0.5235987755982989,0.0500209188390362
1.1519173063162575,0.5235987755982989,0.0553775911094088
1.1938052083641213,0.5235987755982989,0.0477831598008993
1.2356931104119853,0.5235987755982989,0.0263770389224357
1.2775810124598492,0.5235987755982989,0.0016970131203527
1.3194689145077132,0.5235987755982989,0.0136570863164271
1.3613568165555769,0.5235987755982989,0.0078671496126927
1.4032447186034409,0.5235987755982989,0.0226109902697243
1.4451326206513049,0.5235987755982989,0.0512029404825488
1.4870205226991688,0.5235987755982989,0.0699153099914564
1.5289084247470326,0.5235987755982989,0.0759080885703692
1.5707963267948966,0.5235987755982989,0.0734762662993803
1.6126842288427605,0.5235987755982989,0.0647064545610830
1.6545721308906245,0.5235987755982989,0.0459923563954213
1.6964600329384882,0.5235987755982989,0.0161233188674311
1.7383479349863524,0.5235987755982989,0.0330041797467086
1.7802358370342162,0.5235987755982989,0.0634440999769032
1.8221237390820799,0.5235987755982989,0.0668105363315527
1.8640116411299441,0.5235987755982989,0.0408002643602023
1.9058995431778079,0.5235987755982989,0.0082403277852476
1.9477874452256716,0.5235987755982989,0.0373991066487612
1.9896753472735358,0.5235987755982989,0.0548590658019776
2.0315632493213993,0.5235987755982989,0.0537941441795135
2.0734511513692637,0.5235987755982989,0.0414225015674778
2.1153390534171272,0.5235987755982989,0.0281503724375897
2.1572269554649912,0.5235987755982989,0.0211356378343601
2.1991148575128552,0.5235987755982989,0.0173809848360267
2.2410027595607191,0.5235987755982989,0.0109922084130149
2.2828906616085827,0.5235987755982989,0.0034959830680100
2.3247785636564471,0.5235987755982989,0.0106709799017915
2.3666664657043106,0.5235987755982989,0.0183480142090943
2.4085543677521750,0.5235987755982989,0.0213036448505907
2.4504422698000385,0.5235987755982989,0.0188299417972218
2.4923301718479025,0.5235987755982989,0.0121289680548598
2.5342180738957665,0.5235987755982989,0.0053335865094278
2.5761059759436304,0.5235987755982989,0.0096022289899105
2.6179938779914940,0.5235987755982989,0.0158035912925904
2.6598817800393584,0.5235987755982989,0.0180253221810852
2.7017696820872219,0.5235987755982989,0.0170797395111087
2.7436575841350863,0.5235987755982989,0.0190840302418890
2.7855454861829498,0.5235987755982989,0.0251353890283011
2.8274333882308138,0.5235987755982989,0.0281361602366626
2.8693212902786778,0.5235987755982989,0.0267736011654215
2.9112091923265417,0.5235987755982989,0.0295503454628166
2.9530970943744053,0.5235987755982989,0.0368802879704355
2.9949849964222697,0.5235987755982989,0.0362036436635770
3.0368728984701332,0.5235987755982989,0.0227200730511640
3.0787608005179976,0.5235987755982989,0.0204866726041690
3.1206487025658611,0.5235987755982989,0.0407474766865848
0.0209439510239320,0.5654866776461627,0.0329954012847221
0.0628318530717960,0.5654866776461627,0.0076892298991866
0.1047197551196597,0.5654866776461627,0.0241734043788003
0.1466076571675237,0.5654866776461627,0.0281364141479357
0.1884955592153876,0.5654866776461627,0.0267637798858490
0.2303834612632514,0.5654866776461627,0.0286242986908655
0.2722713633111153,0.5654866776461627,0.0293267775873318
0.3141592653589793,0.5654866776461627,0.0244524000730079
0.3560471674068433,0.5654866776461627,0.0197128488272335
0.3979350694547070,0.5654866776461627,0.0254078519377981
0.4398229715025710,0.5654866776461627,0.0350666962052831
0.4817108735504350,0.5654866776461627,0.0402173690849676
0.5235987755982989,0.5654866776461627,0.0380553170209872
0.5654866776461627,0.5654866776461627,0.0285244006354677
0.6073745796940266,0.5654866776461627,0.0131884446725214
0.6492624817418906,0.5654866776461627,0.0049619359757924
0.6911503837897545,0.5654866776461627,0.0218326478570156
0.7330382858376183,0.5654866776461627,0.0332948977953624
0.7749261878854823,0.5654866776461627,0.0367051138691906
0.8168140899333461,0.5654866776461627,0.0323020506099255
0.8587019919812100,0.5654866776461627,0.0244033576820357
0.9005898940290740,0.5654866776461627,0.0223115072404041
0.9424777960769379,0.5654866776461627,0.0308086795060671
0.9843656981248019,0.5654866776461627,0.0443306026073946
1.0262536001726656,0.5654866776461627,0.0569482831425359
1.0681415022205296,0.5654866776461627,0.0591995465660009
1.1100294042683936,0.5654866776461627,0.0437750574721465
1.1519173063162575,0.5654866776461627,0.0261517526609802
1.1938052083641213,0.5654866776461627,0.0192140503815387
1.2356931104119853,0.5654866776461627,0.0534463670178955
1.2775810124598492,0.5654866776461627,0.1011851070745884
1.3194689145077132,0.5654866776461627,0.0085175892628538
1.3613568165555769,0.5654866776461627,0.1145196251978608
1.4032447186034409,0.5654866776461627,0.1558638435967273
1.4451326206513049,0.5654866776461627,0.0720278081664948
1.4870205226991688,0.5654866776461627,0.7445199931866573
1.5289084247470326,0.5654866776461627,0.4956307131232719
1.5707963267948966,0.5654866776461627,0.1607150421090441
1.6126842288427605,0.5654866776461627,0.5142036259182398
1.6545721308906245,0.5654866776461627,0.7080837959811902
1.6964600329384882,0.5654866776461627,0.1510382629463303
1.7383479349863524,0.5654866776461627,0.1537233995373344
1.7802358370342162,0.5654866776461627,0.1221127157545326
1.8221237390820799,0.5654866776461627,0.0032960339532961
1.8640116411299441,0.5654866776461627,0.0748763973728622
1.9058995431778079,0.5654866776461627,0.0160117308971607
1.9477874452256716,0.5654866776461627,0.0568732778360022
1.9896753472735358,0.5654866776461627,0.0391851879258624
2.0315632493213993,0.5654866776461627,0.0418232098362013
2.0734511513692637,0.5654866776461627,0.0677805446725009
2.1153390534171272,0.5654866776461627,0.0695792163564129
2.1572269554649912,0.5654866776461627,0.0521223156267835
2.1991148575128552,0.5654866776461627,0.0281389750804228
2.2410027595607191,0.5654866776461627,0.0070141173868985
2.2828906616085827,0.5654866776461627,0.0070860810408584
2.3247785636564471,0.5654866776461627,0.0138253063522577
2.3666664657043106,0.5654866776461627,0.0151638441598216
2.4085543677521750,0.5654866776461627,0.0138142414059664
2.4504422698000385,0.5654866776461627,0.0115834661228406
2.4923301718479025,0.5654866776461627,0.0083677876410896
2.5342180738957665,0.5654866776461627,0.0059724086897622
2.5761059759436304,0.5654866776461627,0.0118951382412930
2.6179938779914940,0.5654866776461627,0.0204271753926733
2.6598817800393584,0.5654866776461627,0.0254450846754051
2.7017696820872219,0.5654866776461627,0.0237468280848253
2.7436575841350863,0.5654866776461627,0.0160028739453476
2.7855454861829498,0.5654866776461627,0.0108720369059424
2.8274333882308138,0.5654866776461627,0.0168123117512258
2.8693212902786778,0.5654866776461627,0.0227932716795204
2.9112091923265417,0.5654866776461627,0.0276808046169740
2.9530970943744053,0.5654866776461627,0.0321582610727782
2.9949849964222697,0.5654866776461627,0.0295160041059853
3.0368728984701332,0.5654866776461627,0.0158720594612496
3.0787608005179976,0.5654866776461627,0.0243602290309898
3.1206487025658611,0.5654866776461627,0.0489783836147308
0.0209439510239320,0.6073745796940266,0.0375579458479847
0.0628318530717960,0.6073745796940266,0.0073566198499924
0.1047197551196597,0.6073745796940266,0.0195894881972201
0.1466076571675237,0.6073745796940266,0.0261652797123504
0.1884955592153876,0.6073745796940266,0.0286519009665170
0.2303834612632514,0.6073745796940266,0.0272494572429716
0.2722713633111153,0.6073745796940266,0.0186685492704647
0.3141592653589793,0.6073745796940266,0.0056541564770728
0.3560471674068433,0.6073745796940266,0.0171744915540993
0.3979350694547070,0.6073745796940266,0.0316871511116478
0.4398229715025710,0.6073745796940266,0.0384989677630606
0.4817108735504350,0.6073745796940266,0.0357014109410238
0.5235987755982989,0.6073745796940266,0.0245420465464531
0.5654866776461627,0.6073745796940266,0.0085429191580312
0.6073745796940266,0.6073745796940266,0.0091536194102267
0.6492624817418906,0.6073745796940266,0.0230891301677049
0.6911503837897545,0.6073745796940266,0.0318966600066453
0.7330382858376183,0.6073745796940266,0.0349331314084639
0.7749261878854823,0.6073745796940266,0.0332576630125036
0.8168140899333461,0.6073745796940266,0.0293682872439544
0.8587019919812100,0.6073745796940266,0.0283264076511567
0.9005898940290740,0.6073745796940266,0.0355484846954033
0.9424777960769379,0.6073745796940266,0.0468887874255788
0.9843656981248019,0.6073745796940266,0.0490718155096859
1.0262536001726656,0.6073745796940266,0.0346749824142346
1.0681415022205296,0.6073745796940266,0.0395256102782164
1.1100294042683936,0.6073745796940266,0.0273229280412934
1.1519173063162575,0.6073745796940266,0.0881533803605060
1.1938052083641213,0.6073745796940266,0.0893763915581064
1.2356931104119853,0.6073745796940266,0.1245656743966535
1.2775810124598492,0.6073745796940266,0.5061039924898439
1.3194689145077132,0.6073745796940266,0.1338294805587273
1.3613568165555769,0.6073745796940266,0.0762218833053753
1.4032447186034409,0.6073745796940266,0.0358927181856697
1.4451326206513049,0.6073745796940266,0.0566972467414302
1.4870205226991688,0.6073745796940266,0.0325023372436960
1.5289084247470326,0.6073745796940266,0.0115363275356910
1.5707963267948966,0.6073745796940266,0.0055655856668577
1.6126842288427605,0.6073745796940266,0.0137167876572663
1.6545721308906245,0.6073745796940266,0.0339167965181784
1.6964600329384882,0.6073745796940266,0.0524615079162166
1.7383479349863524,0.6073745796940266,0.0156038370550773
1.7802358370342162,0.6073745796940266,0.1343908662272354
1.8221237390820799,0.6073745796940266,0.0413764584896649
1.8640116411299441,0.6073745796940266,0.5759043066052597
1.9058995431778079,0.6073745796940266,0.1473551899664872
1.9477874452256716,0.6073745796940266,0.0574339126695206
1.9896753472735358,0.6073745796940266,0.0811803526991161
2.0315632493213993,0.6073745796940266,0.0495515090921401
2.0734511513692637,0.6073745796940266,0.0517912572636105
2.1153390534171272,0.6073745796940266,0.0406150541561524
2.1572269554649912,0.6073745796940266,0.0692167641170168
2.1991148575128552,0.6073745796940266,0.0686643843781467
2.2410027595607191,0.6073745796940266,0.0470470027454379
2.2828906616085827,0.6073745796940266,0.0238684183792789
2.3247785636564471,0.6073745796940266,0.0190040219265982
2.3666664657043106,0.6073745796940266,0.0240925173609614
2.4085543677521750,0.6073745796940266,0.0230888082225410
2.4504422698000385,0.6073745796940266,0.0172369557828828
2.4923301718479025,0.6073745796940266,0.0122978861715811
2.5342180738957665,0.6073745796940266,0.0119425140218053
2.5761059759436304,0.6073745796940266,0.0148448144824832
2.6179938779914940,0.6073745796940266,0.0197076538507452
2.6598817800393584,0.6073745796940266,0.0242390306952811
2.7017696820872219,0.6073745796940266,0.0248874151522425
2.7436575841350863,0.6073745796940266,0.0192504392318384
2.7855454861829498,0.6073745796940266,0.0081533287673742
2.8274333882308138,0.6073745796940266,0.0051657202295936
2.8693212902786778,0.6073745796940266,0.0149717188954405
2.9112091923265417,0.6073745796940266,0.0208446328612022
2.9530970943744053,0.6073745796940266,0.0238065582565270
2.9949849964222697,0.6073745796940266,0.0209514384798141
3.0368728984701332,0.6073745796940266,0.0082445703045180
3.0787608005179976,0.6073745796940266,0.0264011189903315
3.1206487025658611,0.6073745796940266,0.0546914594873135
0.0209439510239320,0.6492624817418906,0.0410452768147222
0.0628318530717960,0.6492624817418906,0.0104808026819735
0.1047197551196597,0.6492624817418906,0.0144390150768988
0.1466076571675237,0.6492624817418906,0.0224140503134249
0.1884955592153876,0.6492624817418906,0.0254507728971771
0.2303834612632514,0.6492624817418906,0.0215052849952014
0.2722713633111153,0.6492624817418906,0.0119400945008383
0.3141592653589793,0.6492624817418906,0.0128072711718883
0.3560471674068433,0.6492624817418906,0.0243178803895193
0.3979350694547070,0.6492624817418906,0.0306872088613219
0.4398229715025710,0.6492624817418906,0.0285236668166442
0.4817108735504350,0.6492624817418906,0.0191754408008292
0.5235987755982989,0.6492624817418906,0.0106850909841789
0.5654866776461627,0.6492624817418906,0.0180357522813197
0.6073745796940266,0.6492624817418906,0.0269823197635515
0.6492624817418906,0.6492624817418906,0.0294974702341193
0.6911503837897545,0.6492624817418906,0.0268840198136535
0.7330382858376183,0.6492624817418906,0.0249546000291505
0.7749261878854823,0.6492624817418906,0.0268191993482438
0.8168140899333461,0.6492624817418906,0.0310361439379354
0.8587019919812100,0.6492624817418906,0.0370718013004660
0.9005898940290740,0.6492624817418906,0.0372458232353314
0.9424777960769379,0.6492624817418906,0.0160895508311212
0.9843656981248019,0.6492624817418906,0.0446021997692142
1.0262536001726656,0.6492624817418906,0.0418781522105219
1.0681415022205296,0.6492624817418906,0.0740898031107220
1.1100294042683936,0.6492624817418906,0.1830897037369026
1.1519173063162575,0.6492624817418906,0.2091228946026180
1.1938052083641213,0.6492624817418906,0.1695762390485439
1.2356931104119853,0.6492624817418906,0.0288199766145418
1.2775810124598492,0.6492624817418906,0.0444777495447268
1.3194689145077132,0.6492624817418906,0.0422319162199347
1.3613568165555769,0.6492624817418906,0.0520622862699002
1.4032447186034409,0.6492624817418906,0.0319152888502709
1.4451326206513049,0.6492624817418906,0.0134141584202015
1.4870205226991688,0.6492624817418906,0.0010078101607224
1.5289084247470326,0.6492624817418906,0.0076918265483251
1.5707963267948966,0.6492624817418906,0.0142147435914670
1.6126842288427605,0.6492624817418906,0.0189471774963166
1.6545721308906245,0.6492624817418906,0.0208667665544628
1.6964600329384882,0.6492624817418906,0.0174988957529186
1.7383479349863524,0.6492624817418906,0.0059335802734063
1.7802358370342162,0.6492624817418906,0.0145631919911237
1.8221237390820799,0.6492624817418906,0.0137077671984338
1.8640116411299441,0.6492624817418906,0.0557677652388793
1.9058995431778079,0.6492624817418906,0.0161983400696473
1.9477874452256716,0.6492624817418906,0.1047007443166242
1.9896753472735358,0.6492624817418906,0.0603250128929993
2.0315632493213993,0.6492624817418906,0.1268940018322443
2.0734511513692637,0.6492624817418906,0.0842397271777258
2.1153390534171272,0.6492624817418906,0.0566243886955669
2.1572269554649912,0.6492624817418906,0.0409127029939475
2.1991148575128552,0.6492624817418906,0.0375932378040066
2.2410027595607191,0.6492624817418906,0.0708696165235949
2.2828906616085827,0.6492624817418906,0.0636772474682423
2.3247785636564471,0.6492624817418906,0.0413206700220608
2.3666664657043106,0.6492624817418906,0.0293173200442722
2.4085543677521750,0.6492624817418906,0.0306237979020355
2.4504422698000385,0.6492624817418906,0.0275734515372153
2.4923301718479025,0.6492624817418906,0.0176185144488224
2.5342180738957665,0.6492624817418906,0.0102871400874204
2.5761059759436304,0.6492624817418906,0.0126383036386434
2.6179938779914940,0.6492624817418906,0.0136363303655939
2.6598817800393584,0.6492624817418906,0.0132825465326549
2.7017696820872219,0.6492624817418906,0.0164593078264214
2.7436575841350863,0.6492624817418906,0.0190827954358112
2.7855454861829498,0.6492624817418906,0.0169119438572612
2.8274333882308138,0.6492624817418906,0.0118512232783688
2.8693212902786778,0.6492624817418906,0.0103918286064693
2.9112091923265417,0.6492624817418906,0.0129892660798898
2.9530970943744053,0.6492624817418906,0.0154688159488169
2.9949849964222697,0.6492624817418906,0.0140995036804461
3.0368728984701332,0.6492624817418906,0.0017216151249522
3.0787608005179976,0.6492624817418906,0.0270451252388078
3.1206487025658611,0.6492624817418906,0.0570169902900182
0.0209439510239320,0.6911503837897545,0.0430504307336646
0.0628318530717960,0.6911503837897545,0.0153406372859441
0.1047197551196597,0.6911503837897545,0.0107495724222818
0.1466076571675237,0.6911503837897545,0.0162637679024636
0.1884955592153876,0.6911503837897545,0.0181751411978683
0.2303834612632514,0.6911503837897545,0.0169433574780652
0.2722713633111153,0.6911503837897545,0.0195391675503230
0.3141592653589793,0.6911503837897545,0.0254283399190612
0.3560471674068433,0.6911503837897545,0.0266391982488772
0.3979350694547070,0.6911503837897545,0.0196210586141277
0.4398229715025710,0.6911503837897545,0.0087126915856312
0.4817108735504350,0.6911503837897545,0.0163956400770178
0.5235987755982989,0.6911503837897545,0.0291111423624303
0.5654866776461627,0.6911503837897545,0.0343371716943400
0.6073745796940266,0.6911503837897545,0.0295039423939845
0.6492624817418906,0.6911503837897545,0.0172852771703715
0.6911503837897545,0.6911503837897545,0.0097414366231589
0.7330382858376183,0.6911503837897545,0.0188131519212471
0.7749261878854823,0.6911503837897545,0.0305281724588542
0.8168140899333461,0.6911503837897545,0.0392448911689516
0.8587019919812100,0.6911503837897545,0.0294960857666354
0.9005898940290740,0.6911503837897545,0.0295821175883471
0.9424777960769379,0.6911503837897545,0.0798258643777411
0.9843656981248019,0.6911503837897545,0.0271029052952345
1.0262536001726656,0.6911503837897545,0.1121063365684448
1.0681415022205296,0.6911503837897545,0.0829132405135193
1.1100294042683936,0.6911503837897545,0.0236085155893271
1.1519173063162575,0.6911503837897545,0.0733805176887445
1.1938052083641213,0.6911503837897545,0.0240889473001255
1.2356931104119853,0.6911503837897545,0.0329634876292169
1.2775810124598492,0.6911503837897545,0.0024847559561592
1.3194689145077132,0.6911503837897545,0.0097503327627277
1.3613568165555769,0.6911503837897545,0.0072849913081517
1.4032447186034409,0.6911503837897545,0.0047737962491306
1.4451326206513049,0.6911503837897545,0.0063073600952070
1.4870205226991688,0.6911503837897545,0.0086199075752058
1.5289084247470326,0.6911503837897545,0.0107677077040294
1.5707963267948966,0.6911503837897545,0.0125551244276252
1.6126842288427605,0.6911503837897545,0.0136688989962947
1.6545721308906245,0.6911503837897545,0.0145084320599133
1.6964600329384882,0.6911503837897545,0.0174439494037037
1.7383479349863524,0.6911503837897545,0.0255085467034293
1.7802358370342162,0.6911503837897545,0.0380620476567428
1.8221237390820799,0.6911503837897545,0.0490263439114596
1.8640116411299441,0.6911503837897545,0.0443897800602490
1.9058995431778079,0.6911503837897545,0.0160081592184824
1.9477874452256716,0.6911503837897545,0.0165074576229363
1.9896753472735358,0.6911503837897545,0.0697546154423258
2.0315632493213993,0.6911503837897545,0.0121786284372099
2.0734511513692637,0.6911503837897545,0.1770442485815316
2.1153390534171272,0.6911503837897545,0.0549628126180471
2.1572269554649912,0.6911503837897545,0.0247254341082261
2.1991148575128552,0.6911503837897545,0.0817547338250298
2.2410027595607191,0.6911503837897545,0.0181855961677668
2.2828906616085827,0.6911503837897545,0.0669978795219820
2.3247785636564471,0.6911503837897545,0.0750126995218721
2.3666664657043106,0.6911503837897545,0.0496651570164102
2.4085543677521750,0.6911503837897545,0.0303412504176908
2.4504422698000385,0.6911503837897545,0.0326319274924358
2.4923301718479025,0.6911503837897545,0.0264935239172669
2.5342180738957665,0.6911503837897545,0.0081953907259236
2.5761059759436304,0.6911503837897545,0.0097612697687124
2.6179938779914940,0.6911503837897545,0.0173749374513859
2.6598817800393584,0.6911503837897545,0.0129269389589194
2.7017696820872219,0.6911503837897545,0.0014263367553209
2.7436575841350863,0.6911503837897545,0.0109268205123530
2.7855454861829498,0.6911503837897545,0.0179566118042729
2.8274333882308138,0.6911503837897545,0.0185689258322266
2.8693212902786778,0.6911503837897545,0.0153480233474212
2.9112091923265417,0.6911503837897545,0.0128804704989072
2.9530970943744053,0.6911503837897545,0.0133807764727154
2.9949849964222697,0.6911503837897545,0.0121492332901410
3.0368728984701332,0.6911503837897545,0.0037416869834001
3.0787608005179976,0.6911503837897545,0.0273864242811111
3.1206487025658611,0.6911503837897545,0.0552167027303627
0.0209439510239320,0.7330382858376183,0.0432347990311267
0.0628318530717960,0.7330382858376183,0.0195781679139293
0.1047197551196597,0.7330382858376183,0.0103795079224367
0.1466076571675237,0.7330382858376183,0.0086767556272414
0.1884955592153876,0.7330382858376183,0.0098232860806687
0.2303834612632514,0.7330382858376183,0.0173669941910830
0.2722713633111153,0.7330382858376183,0.0267241164753365
0.3141592653589793,0.7330382858376183,0.0301701906580210
0.3560471674068433,0.7330382858376183,0.0232640757989775
0.3979350694547070,0.7330382858376183,0.0084694518300273
0.4398229715025710,0.7330382858376183,0.0187322626278492
0.4817108735504350,0.7330382858376183,0.0363750269897018
0.5235987755982989,0.7330382858376183,0.0426197954705949
0.5654866776461627,0.7330382858376183,0.0332058635386573
0.6073745796940266,0.7330382858376183,0.0119103155275849
0.6492624817418906,0.7330382858376183,0.0102340254468997
0.6911503837897545,0.7330382858376183,0.0204938776457544
0.7330382858376183,0.7330382858376183,0.0280370264884272
0.7749261878854823,0.7330382858376183,0.0410882510784948
0.8168140899333461,0.7330382858376183,0.0355805631350252
0.8587019919812100,0.7330382858376183,0.0670000672512148
0.9005898940290740,0.7330382858376183,0.0834356086795777
0.9424777960769379,0.7330382858376183,0.0773292784968384
0.9843656981248019,0.7330382858376183,0.0217362772947819
1.0262536001726656,0.7330382858376183,1.0788430716383859
1.0681415022205296,0.7330382858376183,0.0391575943376643
1.1100294042683936,0.7330382858376183,0.0252214743200984
1.1519173063162575,0.7330382858376183,0.0121964509597505
1.1938052083641213,0.7330382858376183,0.0203974892284433
1.2356931104119853,0.7330382858376183,0.0126663776955535
1.2775810124598492,0.7330382858376183,0.0060516002007748
1.3194689145077132,0.7330382858376183,0.0155872092664419
1.3613568165555769,0.7330382858376183,0.0207761653660731
1.4032447186034409,0.7330382858376183,0.0224024916594209
1.4451326206513049,0.7330382858376183,0.0224053559129731
1.4870205226991688,0.7330382858376183,0.0224497362387039
1.5289084247470326,0.7330382858376183,0.0234432187684507
1.5707963267948966,0.7330382858376183,0.0251594153430642
1.6126842288427605,0.7330382858376183,0.0265750258010883
1.6545721308906245,0.7330382858376183,0.0265210021720865
1.6964600329384882,0.7330382858376183,0.0240137291545666
1.7383479349863524,0.7330382858376183,0.0182785367248869
1.7802358370342162,0.7330382858376183,0.0086511846414475
1.8221237390820799,0.7330382858376183,0.0061701760571920
1.8640116411299441,0.7330382858376183,0.0257030283014302
1.9058995431778079,0.7330382858376183,0.0478170375052719
1.9477874452256716,0.7330382858376183,0.0567926647412456
1.9896753472735358,0.7330382858376183,0.0226807222800257
2.0315632493213993,0.7330382858376183,0.0081613753029633
2.0734511513692637,0.7330382858376183,0.0333887083942712
2.1153390534171272,0.7330382858376183,1.1767730971521240
2.1572269554649912,0.7330382858376183,0.0515459985226903
2.1991148575128552,0.7330382858376183,0.0839045213135803
2.2410027595607191,0.7330382858376183,0.0932141435447877
2.2828906616085827,0.7330382858376183,0.0599153013108327
2.3247785636564471,0.7330382858376183,0.0645695318585836
2.3666664657043106,0.7330382858376183,0.0776367558689978
2.4085543677521750,0.7330382858376183,0.0424604311099447
2.4504422698000385,0.7330382858376183,0.0254296274376117
2.4923301718479025,0.7330382858376183,0.0372116750959639
2.5342180738957665,0.7330382858376183,0.0255754348455758
2.5761059759436304,0.7330382858376183,0.0171995790260430
2.6179938779914940,0.7330382858376183,0.0305131076977500
2.6598817800393584,0.7330382858376183,0.0335749018649726
2.7017696820872219,0.7330382858376183,0.0242003929604342
2.7436575841350863,0.7330382858376183,0.0097700325872973
2.7855454861829498,0.7330382858376183,0.0097765447928754
2.8274333882308138,0.7330382858376183,0.0175538328562257
2.8693212902786778,0.7330382858376183,0.0196679946203283
2.9112091923265417,0.7330382858376183,0.0183252006910867
2.9530970943744053,0.7330382858376183,0.0167276337185449
2.9949849964222697,0.7330382858376183,0.0121427463003424
3.0368728984701332,0.7330382858376183,0.0101855291749933
3.0787608005179976,0.7330382858376183,0.0271027125830614
3.1206487025658611,0.7330382858376183,0.0491979084984523
0.0209439510239320,0.7749261878854823,0.0414414745738290
0.0628318530717960,0.7749261878854823,0.0222213850959813
0.1047197551196597,0.7749261878854823,0.0121660474744224
0.1466076571675237,0.7749261878854823,0.0040017158784224
0.1884955592153876,0.7749261878854823,0.0065426106845482
0.2303834612632514,0.7749261878854823,0.0185248261160372
0.2722713633111153,0.7749261878854823,0.0271903816454059
0.3141592653589793,0.7749261878854823,0.0279159398309981
0.3560471674068433,0.7749261878854823,0.0216432181538430
0.3979350694547070,0.7749261878854823,0.0232674109816602
0.4398229715025710,0.7749261878854823,0.0376749373507670
0.4817108735504350,0.7749261878854823,0.0463372895615617
0.5235987755982989,0.7749261878854823,0.0379390118691580
0.5654866776461627,0.7749261878854823,0.0117306520270901
0.6073745796940266,0.7749261878854823,0.0218999488083052
0.6492624817418906,0.7749261878854823,0.0373927879522536
0.6911503837897545,0.7749261878854823,0.0300650060042961
0.7330382858376183,0.7749261878854823,0.0374024787345181
0.7749261878854823,0.7749261878854823,0.0395485634929731
0.8168140899333461,0.7749261878854823,0.0846293731215951
0.8587019919812100,0.7749261878854823,0.0645101138105559
0.9005898940290740,0.7749261878854823,0.0506532486771474
0.9424777960769379,0.7749261878854823,0.3489061101336797
0.9843656981248019,0.7749261878854823,0.0907484206252017
1.0262536001726656,0.7749261878854823,0.0141309335762268
1.0681415022205296,0.7749261878854823,0.0229163330614647
1.1100294042683936,0.7749261878854823,0.0291209590534352
1.1519173063162575,0.7749261878854823,0.0198521191000732
1.1938052083641213,0.7749261878854823,0.0005578750806563
1.2356931104119853,0.7749261878854823,0.0124783948469099
1.2775810124598492,0.7749261878854823,0.0173155204818654
1.3194689145077132,0.7749261878854823,0.0183304333272452
1.3613568165555769,0.7749261878854823,0.0172905886901758
1.4032447186034409,0.7749261878854823,0.0150309662607924
1.4451326206513049,0.7749261878854823,0.0126115324068335
1.4870205226991688,0.7749261878854823,0.0119811381875976
1.5289084247470326,0.7749261878854823,0.0143739040284556
1.5707963267948966,0.7749261878854823,0.0183601060915435
1.6126842288427605,0.7749261878854823,0.0219965506175100
1.6545721308906245,0.7749261878854823,0.0240368082963440
1.6964600329384882,0.7749261878854823,0.0238462519291791
1.7383479349863524,0.7749261878854823,0.0213833183756936
1.7802358370342162,0.7749261878854823,0.0173434501363474
1.8221237390820799,0.7749261878854823,0.0134643954683217
1.8640116411299441,0.7749261878854823,0.0125206017784248
1.9058995431778079,0.7749261878854823,0.0164627060724667
1.9477874452256716,0.7749261878854823,0.0272177173794032
1.9896753472735358,0.7749261878854823,0.0443141132056964
2.0315632493213993,0.7749261878854823,0.0435511962479902
2.0734511513692637,0.7749261878854823,0.0184027288568374
2.1153390534171272,0.7749261878854823,0.0310593657740002
2.1572269554649912,0.7749261878854823,0.0636722088690062
2.1991148575128552,0.7749261878854823,0.3450339830337885
2.2410027595607191,0.7749261878854823,0.0636791696263377
2.2828906616085827,0.7749261878854823,0.0833063451530621
2.3247785636564471,0.7749261878854823,0.0822488784694169
2.3666664657043106,0.7749261878854823,0.0600317059867277
2.4085543677521750,0.7749261878854823,0.0683202433813002
2.4504422698000385,0.7749261878854823,0.0169222694539017
2.4923301718479025,0.7749261878854823,0.0398873350013275
2.5342180738957665,0.7749261878854823,0.0489257563622342
2.5761059759436304,0.7749261878854823,0.0334908063879501
2.6179938779914940,0.7749261878854823,0.0384788588076622
2.6598817800393584,0.7749261878854823,0.0483343442136000
2.7017696820872219,0.7749261878854823,0.0440724062596378
2.7436575841350863,0.7749261878854823,0.0278728559973520
2.7855454861829498,0.7749261878854823,0.0075280988474244
2.8274333882308138,0.7749261878854823,0.0094975560941770
2.8693212902786778,0.7749261878854823,0.0188464560028994
2.9112091923265417,0.7749261878854823,0.0217538630703672
2.9530970943744053,0.7749261878854823,0.0184373868935385
2.9949849964222697,0.7749261878854823,0.0118711732483240
3.0368728984701332,0.7749261878854823,0.0170104654409709
3.0787608005179976,0.7749261878854823,0.0244166527757838
3.1206487025658611,0.7749261878854823,0.0402472497962691
0.0209439510239320,0.8168140899333461,0.0371888200458512
0.0628318530717960,0.8168140899333461,0.0239077276338702
0.1047197551196597,0.8168140899333461,0.0143657249487580
0.1466076571675237,0.8168140899333461,0.0064302376672969
0.1884955592153876,0.8168140899333461,0.0090319119342132
0.2303834612632514,0.8168140899333461,0.0163890642158495
0.2722713633111153,0.8168140899333461,0.0209908676907622
0.3141592653589793,0.8168140899333461,0.0224090486721202
0.3560471674068433,0.8168140899333461,0.0259293163539601
0.3979350694547070,0.8168140899333461,0.0354492027501900
0.4398229715025710,0.8168140899333461,0.0433197917568212
0.4817108735504350,0.8168140899333461,0.0383598104714727
0.5235987755982989,0.8168140899333461,0.0141130474374950
0.5654866776461627,0.8168140899333461,0.0246474444599497
0.6073745796940266,0.8168140899333461,0.0521225613859518
0.6492624817418906,0.8168140899333461,0.0425354233485905
0.6911503837897545,0.8168140899333461,0.0272492491282826
0.7330382858376183,0.8168140899333461,0.0336875161711655
0.7749261878854823,0.8168140899333461,0.0786731038742534
0.8168140899333461,0.8168140899333461,0.0442636549742637
0.8587019919812100,0.8168140899333461,0.0318381685313637
0.9005898940290740,0.8168140899333461,0.4974563339079307
0.9424777960769379,0.8168140899333461,0.0682632574540115
0.9843656981248019,0.8168140899333461,0.0411920516642468
1.0262536001726656,0.8168140899333461,0.0100176375992589
1.0681415022205296,0.8168140899333461,0.0299371369840989
1.1100294042683936,0.8168140899333461,0.0084142249535648
1.1519173063162575,0.8168140899333461,0.0056931455209481
1.1938052083641213,0.8168140899333461,0.0074877580501416
1.2356931104119853,0.8168140899333461,0.0082325508343304
1.2775810124598492,0.8168140899333461,0.0110005237974140
1.3194689145077132,0.8168140899333461,0.0132563592344768
1.3613568165555769,0.8168140899333461,0.0133964623898365
1.4032447186034409,0.8168140899333461,0.0110874991613772
1.4451326206513049,0.8168140899333461,0.0066876180280837
1.4870205226991688,0.8168140899333461,0.0022154355862012
1.5289084247470326,0.8168140899333461,0.0068613973664108
1.5707963267948966,0.8168140899333461,0.0130078412660914
1.6126842288427605,0.8168140899333461,0.0178622464194918
1.6545721308906245,0.8168140899333461,0.0204609687032579
1.6964600329384882,0.8168140899333461,0.0201981538967125
1.7383479349863524,0.8168140899333461,0.0169284254046551
1.7802358370342162,0.8168140899333461,0.0112687124183377
1.8221237390820799,0.8168140899333461,0.0064814876917494
1.8640116411299441,0.8168140899333461,0.0106191059149935
1.9058995431778079,0.8168140899333461,0.0177795054129983
1.9477874452256716,0.8168140899333461,0.0224928009841806
1.9896753472735358,0.8168140899333461,0.0226304026052073
2.0315632493213993,0.8168140899333461,0.0224443893715087
2.0734511513692637,0.8168140899333461,0.0295953447654805
2.1153390534171272,0.8168140899333461,0.0121044656636662
2.1572269554649912,0.8168140899333461,0.0482058858415644
2.1991148575128552,0.8168140899333461,0.0592254598973308
2.2410027595607191,0.8168140899333461,0.5210805206308846
2.2828906616085827,0.8168140899333461,0.0503275944927857
2.3247785636564471,0.8168140899333461,0.0675142061992169
2.3666664657043106,0.8168140899333461,0.0770394084278182
2.4085543677521750,0.8168140899333461,0.0544196463677870
2.4504422698000385,0.8168140899333461,0.0475923024911041
2.4923301718479025,0.8168140899333461,0.0246583755657906
2.5342180738957665,0.8168140899333461,0.0662293662492842
2.5761059759436304,0.8168140899333461,0.0549965487786959
2.6179938779914940,0.8168140899333461,0.0382779281708899
2.6598817800393584,0.8168140899333461,0.0482864967542791
2.7017696820872219,0.8168140899333461,0.0532988928988951
2.7436575841350863,0.8168140899333461,0.0431753497357764
2.7855454861829498,0.8168140899333461,0.0233673642567095
2.8274333882308138,0.8168140899333461,0.0030801853339999
2.8693212902786778,0.8168140899333461,0.0160089245762843
2.9112091923265417,0.8168140899333461,0.0240147914077701
2.9530970943744053,0.8168140899333461,0.0130659674135488
2.9949849964222697,0.8168140899333461,0.0166131488120733
3.0368728984701332,0.8168140899333461,0.0201759323008253
3.0787608005179976,0.8168140899333461,0.0193088795389441
3.1206487025658611,0.8168140899333461,0.0302972301424052
0.0209439510239320,0.8587019919812100,0.0293229945286413
0.0628318530717960,0.8587019919812100,0.0256361139655947
0.1047197551196597,0.8587019919812100,0.0193147838071400
0.1466076571675237,0.8587019919812100,0.0090702013094600
0.1884955592153876,0.8587019919812100,0.0086100112327629
0.2303834612632514,0.8587019919812100,0.0113778011433254
0.2722713633111153,0.8587019919812100,0.0114452586406355
0.3141592653589793,0.8587019919812100,0.0174406305362000
0.3560471674068433,0.8587019919812100,0.0277730706469739
0.3979350694547070,0.8587019919812100,0.0350081646157771
0.4398229715025710,0.8587019919812100,0.0324312712436869
0.4817108735504350,0.8587019919812100,0.0141022741864890
0.5235987755982989,0.8587019919812100,0.0211900588469600
0.5654866776461627,0.8587019919812100,0.0564499045608912
0.6073745796940266,0.8587019919812100,0.0574470642674548
0.6492624817418906,0.8587019919812100,0.0178145569920298
0.6911503837897545,0.8587019919812100,0.0295027077310700
0.7330382858376183,0.8587019919812100,0.0512670910230760
0.7749261878854823,0.8587019919812100,0.0279728240719715
0.8168140899333461,0.8587019919812100,0.0230438837835645
0.8587019919812100,0.8587019919812100,0.6359152858039231
0.9005898940290740,0.8587019919812100,0.0397204527865051
0.9424777960769379,0.8587019919812100,0.0543591804736026
0.9843656981248019,0.8587019919812100,0.0220886057795561
1.0262536001726656,0.8587019919812100,0.0178652090835145
1.0681415022205296,0.8587019919812100,0.0040712762944972
1.1100294042683936,0.8587019919812100,0.0057416473586838
1.1519173063162575,0.8587019919812100,0.0028587697390749
1.1938052083641213,0.8587019919812100,0.0088309520628357
1.2356931104119853,0.8587019919812100,0.0137564964184588
1.2775810124598492,0.8587019919812100,0.0168343464712533
1.3194689145077132,0.8587019919812100,0.0181814231320752
1.3613568165555769,0.8587019919812100,0.0175080948856757
1.4032447186034409,0.8587019919812100,0.0145569962632924
1.4451326206513049,0.8587019919812100,0.0094995894356437
1.4870205226991688,0.8587019919812100,0.0032918781951271
1.5289084247470326,0.8587019919812100,0.0052818804727724
1.5707963267948966,0.8587019919812100,0.0120495840179454
1.6126842288427605,0.8587019919812100,0.0175427279721673
1.6545721308906245,0.8587019919812100,0.0206527544121274
1.6964600329384882,0.8587019919812100,0.0206547580161665
1.7383479349863524,0.8587019919812100,0.0172332697437799
1.7802358370342162,0.8587019919812100,0.0106482873472964
1.8221237390820799,0.8587019919812100,0.0028602004112812
1.8640116411299441,0.8587019919812100,0.0091066478711962
1.9058995431778079,0.8587019919812100,0.0175849269374394
1.9477874452256716,0.8587019919812100,0.0228037901983119
1.9896753472735358,0.8587019919812100,0.0236186378358156
2.0315632493213993,0.8587019919812100,0.0203787832671321
2.0734511513692637,0.8587019919812100,0.0112914695382564
2.1153390534171272,0.8587019919812100,0.0072147037368208
2.1572269554649912,0.8587019919812100,0.0233178594194518
2.1991148575128552,0.8587019919812100,0.0778325085603769
2.2410027595607191,0.8587019919812100,0.0370161809836025
2.2828906616085827,0.8587019919812100,0.5736043693316142
2.3247785636564471,0.8587019919812100,0.0375119092273858
2.3666664657043106,0.8587019919812100,0.0593106669650129
2.4085543677521750,0.8587019919812100,0.0483954941931660
2.4504422698000385,0.8587019919812100,0.0574680504427302
2.4923301718479025,0.8587019919812100,0.0255922908727499
2.5342180738957665,0.8587019919812100,0.0645686239229009
2.5761059759436304,0.8587019919812100,0.0741584059109089
2.6179938779914940,0.8587019919812100,0.0390098324066653
2.6598817800393584,0.8587019919812100,0.0311527782580545
2.7017696820872219,0.8587019919812100,0.0495329959033545
2.7436575841350863,0.8587019919812100,0.0509471620055100
2.7855454861829498,0.8587019919812100,0.0349588659927901
2.8274333882308138,0.8587019919812100,0.0079922770262035
2.8693212902786778,0.8587019919812100,0.0231666107743170
2.9112091923265417,0.8587019919812100,0.0176951212422419
2.9530970943744053,0.8587019919812100,0.0114954973697560
2.9949849964222697,0.8587019919812100,0.0206625481026697
3.0368728984701332,0.8587019919812100,0.0191792580000239
3.0787608005179976,0.8587019919812100,0.0138522303663486
3.1206487025658611,0.8587019919812100,0.0209072306531278
0.0209439510239320,0.9005898940290740,0.0178710862581229
0.0628318530717960,0.9005898940290740,0.0260480225530926
0.1047197551196597,0.9005898940290740,0.0278917619321961
0.1466076571675237,0.9005898940290740,0.0175912136509885
0.1884955592153876,0.9005898940290740,0.0041149936267786
0.2303834612632514,0.9005898940290740,0.0071890925525351
0.2722713633111153,0.9005898940290740,0.0054647603022218
0.3141592653589793,0.9005898940290740,0.0134362887435863
0.3560471674068433,0.9005898940290740,0.0212867255998053
0.3979350694547070,0.9005898940290740,0.0213240420517190
0.4398229715025710,0.9005898940290740,0.0091986869634466
0.4817108735504350,0.9005898940290740,0.0176175387916916
0.5235987755982989,0.9005898940290740,0.0510900990121809
0.5654866776461627,0.9005898940290740,0.0645500080908192
0.6073745796940266,0.9005898940290740,0.0242623019672046
0.6492624817418906,0.9005898940290740,0.0351946101346434
0.6911503837897545,0.9005898940290740,0.0077593452101414
0.7330382858376183,0.9005898940290740,0.0328578236909611
0.7749261878854823,0.9005898940290740,0.0560959156639032
0.8168140899333461,0.9005898940290740,0.5926069280545705
0.8587019919812100,0.9005898940290740,0.0388666739241853
0.9005898940290740,0.9005898940290740,0.0546154011398855
0.9424777960769379,0.9005898940290740,0.0224145805598489
0.9843656981248019,0.9005898940290740,0.0063117717002685
1.0262536001726656,0.9005898940290740,0.0105626471596607
1.0681415022205296,0.9005898940290740,0.0057626116606572
1.1100294042683936,0.9005898940290740,0.0123717958836573
1.1519173063162575,0.9005898940290740,0.0187907801817400
1.1938052083641213,0.9005898940290740,0.0194601711882995
1.2356931104119853,0.9005898940290740,0.0181180734608077
1.2775810124598492,0.9005898940290740,0.0184170082940405
1.3194689145077132,0.9005898940290740,0.0198087405527988
1.3613568165555769,0.9005898940290740,0.0198721239395026
1.4032447186034409,0.9005898940290740,0.0174218454988237
1.4451326206513049,0.9005898940290740,0.0126434104872228
1.4870205226991688,0.9005898940290740,0.0071226909504230
1.5289084247470326,0.9005898940290740,0.0068963668725664
1.5707963267948966,0.9005898940290740,0.0127743537081608
1.6126842288427605,0.9005898940290740,0.0185145847352785
1.6545721308906245,0.9005898940290740,0.0221228898986445
1.6964600329384882,0.9005898940290740,0.0226560909399546
1.7383479349863524,0.9005898940290740,0.0196415090991947
1.7802358370342162,0.9005898940290740,0.0131901237351276
1.8221237390820799,0.9005898940290740,0.0054718092001956
1.8640116411299441,0.9005898940290740,0.0106232465027458
1.9058995431778079,0.9005898940290740,0.0211775730052668
1.9477874452256716,0.9005898940290740,0.0284757699115243
1.9896753472735358,0.9005898940290740,0.0287472546757046
2.0315632493213993,0.9005898940290740,0.0207965271500582
2.0734511513692637,0.9005898940290740,0.0147117211485036
2.1153390534171272,0.9005898940290740,0.0231167731072645
2.1572269554649912,0.9005898940290740,0.0245870843647343
2.1991148575128552,0.9005898940290740,0.0344958872324938
2.2410027595607191,0.9005898940290740,0.0818814057717819
2.2828906616085827,0.9005898940290740,0.0194127350164299
2.3247785636564471,0.9005898940290740,0.6151519728810878
2.3666664657043106,0.9005898940290740,0.0073964762462941
2.4085543677521750,0.9005898940290740,0.0751251515390029
2.4504422698000385,0.9005898940290740,0.0185114225826081
2.4923301718479025,0.9005898940290740,0.0575648114005333
2.5342180738957665,0.9005898940290740,0.0421794457931873
2.5761059759436304,0.9005898940290740,0.0776091815159989
2.6179938779914940,0.9005898940290740,0.0476736462037551
2.6598817800393584,0.9005898940290740,0.0053856653716808
2.7017696820872219,0.9005898940290740,0.0437128537482793
2.7436575841350863,0.9005898940290740,0.0546804905619786
2.7855454861829498,0.9005898940290740,0.0367909136198283
2.8274333882308138,0.9005898940290740,0.0117365883680859
2.8693212902786778,0.9005898940290740,0.0270358347069721
2.9112091923265417,0.9005898940290740,0.0027029583633335
2.9530970943744053,0.9005898940290740,0.0194708446136486
2.9949849964222697,0.9005898940290740,0.0201623797093299
3.0368728984701332,0.9005898940290740,0.0163028930309407
3.0787608005179976,0.9005898940290740,0.0110160064013345
3.1206487025658611,0.9005898940290740,0.0128697825584513
0.0209439510239320,0.9424777960769379,0.0086320376104871
0.0628318530717960,0.9424777960769379,0.0238077836990110
0.1047197551196597,0.9424777960769379,0.0339040320404959
0.1466076571675237,0.9424777960769379,0.0324274472339299
0.1884955592153876,0.9424777960769379,0.0151257623997189
0.2303834612632514,0.9424777960769379,0.0068532825905643
0.2722713633111153,0.9424777960769379,0.0074607981054977
0.3141592653589793,0.9424777960769379,0.0092075836480637
0.3560471674068433,0.9424777960769379,0.0111377344312666
0.3979350694547070,0.9424777960769379,0.0049517411503375
0.4398229715025710,0.9424777960769379,0.0163702972401303
0.4817108735504350,0.9424777960769379,0.0414829574614583
0.5235987755982989,0.9424777960769379,0.0598649504193957
0.5654866776461627,0.9424777960769379,0.0368134985438815
0.6073745796940266,0.9424777960769379,0.0336834461109757
0.6492624817418906,0.9424777960769379,0.0403330544421388
0.6911503837897545,0.9424777960769379,0.0418926523466860
0.7330382858376183,0.9424777960769379,0.1279096564985996
0.7749261878854823,0.9424777960769379,0.2305758474372779
0.8168140899333461,0.9424777960769379,0.0664330011428791
0.8587019919812100,0.9424777960769379,0.0486445933173432
0.9005898940290740,0.9424777960769379,0.0202288640355457
0.9424777960769379,0.9424777960769379,0.0115377093538613
0.9843656981248019,0.9424777960769379,0.0206358360095459
1.0262536001726656,0.9424777960769379,0.0060417886075316
1.0681415022205296,0.9424777960769379,0.0179039919397707
1.1100294042683936,0.9424777960769379,0.0265003597014556
1.1519173063162575,0.9424777960769379,0.0239405794014491
1.1938052083641213,0.9424777960769379,0.0164242425483633
1.2356931104119853,0.9424777960769379,0.0139817462659726
1.2775810124598492,0.9424777960769379,0.0187616055241517
1.3194689145077132,0.9424777960769379,0.0229194435037536
1.3613568165555769,0.9424777960769379,0.0235653980639205
1.4032447186034409,0.9424777960769379,0.0206682999461789
1.4451326206513049,0.9424777960769379,0.0151531436567641
1.4870205226991688,0.9424777960769379,0.0088268957272013
1.5289084247470326,0.9424777960769379,0.0071869176039275
1.5707963267948966,0.9424777960769379,0.0127409403715895
1.6126842288427605,0.9424777960769379,0.0187806406368772
1.6545721308906245,0.9424777960769379,0.0228955785500133
1.6964600329384882,0.9424777960769379,0.0241259485963797
1.7383479349863524,0.9424777960769379,0.0219624698961182
1.7802358370342162,0.9424777960769379,0.0162578063501876
1.8221237390820799,0.9424777960769379,0.0074426346515751
1.8640116411299441,0.9424777960769379,0.0060079298315712
1.9058995431778079,0.9424777960769379,0.0185253788641638
1.9477874452256716,0.9424777960769379,0.0300458208133493
1.9896753472735358,0.9424777960769379,0.0360538001687417
2.0315632493213993,0.9424777960769379,0.0317490993392709
2.0734511513692637,0.9424777960769379,0.0143594216397458
2.1153390534171272,0.9424777960769379,0.0163822908516662
2.1572269554649912,0.9424777960769379,0.0412087200929778
2.1991148575128552,0.9424777960769379,0.0417837874605095
2.2410027595607191,0.9424777960769379,0.0350620117527593
2.2828906616085827,0.9424777960769379,0.0623280311346208
2.3247785636564471,0.9424777960769379,0.0347466446899115
2.3666664657043106,0.9424777960769379,0.1400415164128847
2.4085543677521750,0.9424777960769379,0.0722586306416267
2.4504422698000385,0.9424777960769379,0.0801137154492414
2.4923301718479025,0.9424777960769379,0.0437495305603989
2.5342180738957665,0.9424777960769379,0.0425627618057064
2.5761059759436304,0.9424777960769379,0.0553047861487220
2.6179938779914940,0.9424777960769379,0.0498331855141495
2.6598817800393584,0.9424777960769379,0.0281761124177558
2.7017696820872219,0.9424777960769379,0.0551708957259735
2.7436575841350863,0.9424777960769379,0.0608655430744811
2.7855454861829498,0.9424777960769379,0.0231328176927593
2.8274333882308138,0.9424777960769379,0.0281748886158022
2.8693212902786778,0.9424777960769379,0.0073780739750742
2.9112091923265417,0.9424777960769379,0.0194602108377404
2.9530970943744053,0.9424777960769379,0.0223552987925754
2.9949849964222697,0.9424777960769379,0.0167659277677700
3.0368728984701332,0.9424777960769379,0.0133238681422266
3.0787608005179976,0.9424777960769379,0.0119246406233838
3.1206487025658611,0.9424777960769379,0.0064058509844403
0.0209439510239320,0.9843656981248019,0.0168217840577635
0.0628318530717960,0.9843656981248019,0.0205303503509162
0.1047197551196597,0.9843656981248019,0.0330289682591116
0.1466076571675237,0.9843656981248019,0.0417449012725871
0.1884955592153876,0.9843656981248019,0.0375905880160712
0.2303834612632514,0.9843656981248019,0.0145404579743495
0.2722713633111153,0.9843656981248019,0.0129119210335701
0.3141592653589793,0.9843656981248019,0.0018448256376306
0.3560471674068433,0.9843656981248019,0.0160150602033676
0.3979350694547070,0.9843656981248019,0.0211696332741869
0.4398229715025710,0.9843656981248019,0.0319032060443121
0.4817108735504350,0.9843656981248019,0.0459071120438404
0.5235987755982989,0.9843656981248019,0.0395423480454191
0.5654866776461627,0.9843656981248019,0.0229591538531865
0.6073745796940266,0.9843656981248019,0.0694090101814335
0.6492624817418906,0.9843656981248019,0.0259097779746909
0.6911503837897545,0.9843656981248019,0.1269660956928969
0.7330382858376183,0.9843656981248019,0.1356900132532914
0.7749261878854823,0.9843656981248019,0.0869827880434934
0.8168140899333461,0.9843656981248019,0.0261483412976632
0.8587019919812100,0.9843656981248019,0.0179867136537366
0.9005898940290740,0.9843656981248019,0.0153894728143733
0.9424777960769379,0.9843656981248019,0.0328943616485793
0.9843656981248019,0.9843656981248019,0.0116167574449254
1.0262536001726656,0.9843656981248019,0.0176168527768407
1.0681415022205296,0.9843656981248019,0.0307091796882173
1.1100294042683936,0.9843656981248019,0.0277242411357111
1.1519173063162575,0.9843656981248019,0.0152861038304300
1.1938052083641213,0.9843656981248019,0.0069701911559378
1.2356931104119853,0.9843656981248019,0.0164196267370345
1.2775810124598492,0.9843656981248019,0.0240457963576963
1.3194689145077132,0.9843656981248019,0.0268644477673612
1.3613568165555769,0.9843656981248019,0.0254077190458173
1.4032447186034409,0.9843656981248019,0.0206947017547749
1.4451326206513049,0.9843656981248019,0.0137951094386404
1.4870205226991688,0.9843656981248019,0.0059328676253649
1.5289084247470326,0.9843656981248019,0.0042744635514345
1.5707963267948966,0.9843656981248019,0.0115618316708944
1.6126842288427605,0.9843656981248019,0.0179002447556052
1.6545721308906245,0.9843656981248019,0.0221019991072402
1.6964600329384882,0.9843656981248019,0.0236132535739494
1.7383479349863524,0.9843656981248019,0.0221814851941673
1.7802358370342162,0.9843656981248019,0.0178013628692933
1.8221237390820799,0.9843656981248019,0.0106239206316883
1.8640116411299441,0.9843656981248019,0.0010087859415506
1.9058995431778079,0.9843656981248019,0.0109550232083918
1.9477874452256716,0.9843656981248019,0.0235891477816255
1.9896753472735358,0.9843656981248019,0.0342817450015859
2.0315632493213993,0.9843656981248019,0.0383172308393196
2.0734511513692637,0.9843656981248019,0.0300006825186850
2.1153390534171272,0.9843656981248019,0.0068075308230500
2.1572269554649912,0.9843656981248019,0.0301481326598119
2.1991148575128552,0.9843656981248019,0.0559921022884976
2.2410027595607191,0.9843656981248019,0.0425634671196684
2.2828906616085827,0.9843656981248019,0.0179000903287942
2.3247785636564471,0.9843656981248019,0.0233139620321378
2.3666664657043106,0.9843656981248019,0.0648575715065831
2.4085543677521750,0.9843656981248019,0.1849308184164407
2.4504422698000385,0.9843656981248019,0.0803812954442552
2.4923301718479025,0.9843656981248019,0.0498826927079482
2.5342180738957665,0.9843656981248019,0.0519134998102923
2.5761059759436304,0.9843656981248019,0.0240172372413353
2.6179938779914940,0.9843656981248019,0.0308751874417323
2.6598817800393584,0.9843656981248019,0.0472032659515431
2.7017696820872219,0.9843656981248019,0.0741660872581454
2.7436575841350863,0.9843656981248019,0.0625317416988295
2.7855454861829498,0.9843656981248019,0.0224279252090575
2.8274333882308138,0.9843656981248019,0.0213237698651185
2.8693212902786778,0.9843656981248019,0.0155075945073646
2.9112091923265417,0.9843656981248019,0.0230809485805827
2.9530970943744053,0.9843656981248019,0.0205158262439431
2.9949849964222697,0.9843656981248019,0.0119963466943421
3.0368728984701332,0.9843656981248019,0.0100836491863833
3.0787608005179976,0.9843656981248019,0.0137335107049964
3.1206487025658611,0.9843656981248019,0.0026268744948527
0.0209439510239320,1.0262536001726656,0.0279752083205479
0.0628318530717960,1.0262536001726656,0.0188783206451009
0.1047197551196597,1.0262536001726656,0.0251477325269593
0.1466076571675237,1.0262536001726656,0.0399469814325465
0.1884955592153876,1.0262536001726656,0.0490361339434728
0.2303834612632514,1.0262536001726656,0.0414644000595554
0.2722713633111153,1.0262536001726656,0.0055268122215397
0.3141592653589793,1.0262536001726656,0.0230191432443301
0.3560471674068433,1.0262536001726656,0.0207391022308828
0.3979350694547070,1.0262536001726656,0.0296516392397827
0.4398229715025710,1.0262536001726656,0.0294929683718081
0.4817108735504350,1.0262536001726656,0.0268634011934954
0.5235987755982989,1.0262536001726656,0.0203384661634495
0.5654866776461627,1.0262536001726656,0.0688451513669194
0.6073745796940266,1.0262536001726656,0.0431409030868986
0.6492624817418906,1.0262536001726656,0.0521237634587955
0.6911503837897545,1.0262536001726656,0.1538949451851147
0.7330382858376183,1.0262536001726656,0.9486400175117518
0.7749261878854823,1.0262536001726656,0.0340211635057216
0.8168140899333461,1.0262536001726656,0.0151528636154163
0.8587019919812100,1.0262536001726656,0.0060498974301200
0.9005898940290740,1.0262536001726656,0.0424803735640667
0.9424777960769379,1.0262536001726656,0.0246701356167201
0.9843656981248019,1.0262536001726656,0.0107854645526250
1.0262536001726656,1.0262536001726656,0.0306198283170755
1.0681415022205296,1.0262536001726656,0.0306134783908347
1.1100294042683936,1.0262536001726656,0.0171583193546309
1.1519173063162575,1.0262536001726656,0.0006735080283978
1.1938052083641213,1.0262536001726656,0.0149820534294179
1.2356931104119853,1.0262536001726656,0.0240035122460191
1.2775810124598492,1.0262536001726656,0.0273963403939149
1.3194689145077132,1.0262536001726656,0.0264428391041398
1.3613568165555769,1.0262536001726656,0.0225620049048114
1.4032447186034409,1.0262536001726656,0.0168422450952834
1.4451326206513049,1.0262536001726656,0.0101288876189139
1.4870205226991688,1.0262536001726656,0.0041633908495900
1.5289084247470326,1.0262536001726656,0.0068752436415191
1.5707963267948966,1.0262536001726656,0.0131076302706834
1.6126842288427605,1.0262536001726656,0.0182341040629087
1.6545721308906245,1.0262536001726656,0.0213200201824779
1.6964600329384882,1.0262536001726656,0.0219534974516460
1.7383479349863524,1.0262536001726656,0.0201459041092566
1.7802358370342162,1.0262536001726656,0.0163219948800659
1.8221237390820799,1.0262536001726656,0.0112099384970841
1.8640116411299441,1.0262536001726656,0.0060091956917610
1.9058995431778079,1.0262536001726656,0.0064065705376773
1.9477874452256716,1.0262536001726656,0.0143978228183263
1.9896753472735358,1.0262536001726656,0.0245995378801777
2.0315632493213993,1.0262536001726656,0.0334808708282204
2.0734511513692637,1.0262536001726656,0.0354820987169836
2.1153390534171272,1.0262536001726656,0.0246378826715755
2.1572269554649912,1.0262536001726656,0.0133708565661558
2.1991148575128552,1.0262536001726656,0.0444806031445868
2.2410027595607191,1.0262536001726656,0.0589536121384120
2.2828906616085827,1.0262536001726656,0.0186823477907913
2.3247785636564471,1.0262536001726656,0.0167522687650717
2.3666664657043106,1.0262536001726656,0.0782592493437279
2.4085543677521750,1.0262536001726656,0.9042494657990348
2.4504422698000385,1.0262536001726656,0.1619875734387428
2.4923301718479025,1.0262536001726656,0.0275819285404018
2.5342180738957665,1.0262536001726656,0.0185347445029893
2.5761059759436304,1.0262536001726656,0.0385872344437002
2.6179938779914940,1.0262536001726656,0.0162840257157564
2.6598817800393584,1.0262536001726656,0.0578283995385300
2.7017696820872219,1.0262536001726656,0.0818096350008705
2.7436575841350863,1.0262536001726656,0.0423665934328591
2.7855454861829498,1.0262536001726656,0.0501435778828608
2.8274333882308138,1.0262536001726656,0.0167427680612438
2.8693212902786778,1.0262536001726656,0.0159958980336111
2.9112091923265417,1.0262536001726656,0.0167916140602175
2.9530970943744053,1.0262536001726656,0.0177601207902611
2.9949849964222697,1.0262536001726656,0.0092278700376594
3.0368728984701332,1.0262536001726656,0.0056224427186342
3.0787608005179976,1.0262536001726656,0.0138751121833036
3.1206487025658611,1.0262536001726656,0.0040872986288167
0.0209439510239320,1.0681415022205296,0.0339945490282196
0.0628318530717960,1.0681415022205296,0.0199500039741451
0.1047197551196597,1.0681415022205296,0.0109021872095407
0.1466076571675237,1.0681415022205296,0.0278873047566278
0.1884955592153876,1.0681415022205296,0.0442152071234138
0.2303834612632514,1.0681415022205296,0.0516805306984633
0.2722713633111153,1.0681415022205296,0.0365575377780096
0.3141592653589793,1.0681415022205296,0.0203697687527133
0.3560471674068433,1.0681415022205296,0.0369911145015290
0.3979350694547070,1.0681415022205296,0.0218365861047424
0.4398229715025710,1.0681415022205296,0.0105396946949055
0.4817108735504350,1.0681415022205296,0.0173539248547559
0.5235987755982989,1.0681415022205296,0.0569305554047083
0.5654866776461627,1.0681415022205296,0.0629886814274142
0.6073745796940266,1.0681415022205296,0.0174591183214463
0.6492624817418906,1.0681415022205296,0.1224441634317670
0.6911503837897545,1.0681415022205296,0.2212099442742436
0.7330382858376183,1.0681415022205296,0.0201410717685521
0.7749261878854823,1.0681415022205296,0.0122236928158461
0.8168140899333461,1.0681415022205296,0.0246227590477546
0.8587019919812100,1.0681415022205296,0.0400750258340845
0.9005898940290740,1.0681415022205296,0.0401957691763457
0.9424777960769379,1.0681415022205296,0.0049844557978141
0.9843656981248019,1.0681415022205296,0.0254763404488186
1.0262536001726656,1.0681415022205296,0.0315971143666670
1.0681415022205296,1.0681415022205296,0.0205336211982608
1.1100294042683936,1.0681415022205296,0.0067143357546613
1.1519173063162575,1.0681415022205296,0.0154971337521860
1.1938052083641213,1.0681415022205296,0.0240237474394507
1.2356931104119853,1.0681415022205296,0.0265552916637876
1.2775810124598492,1.0681415022205296,0.0247977593454728
1.3194689145077132,1.0681415022205296,0.0209574792492707
1.3613568165555769,1.0681415022205296,0.0166164718334478
1.4032447186034409,1.0681415022205296,0.0126362102753237
1.4451326206513049,1.0681415022205296,0.0098855136746494
1.4870205226991688,1.0681415022205296,0.0099361845006028
1.5289084247470326,1.0681415022205296,0.0129344210042500
1.5707963267948966,1.0681415022205296,0.0168894814676033
1.6126842288427605,1.0681415022205296,0.0201029341795404
1.6545721308906245,1.0681415022205296,0.0215166108074551
1.6964600329384882,1.0681415022205296,0.0205918625915903
1.7383479349863524,1.0681415022205296,0.0173736134037214
1.7802358370342162,1.0681415022205296,0.0126479126106785
1.8221237390820799,1.0681415022205296,0.0083535096558525
1.8640116411299441,1.0681415022205296,0.0076053010506681
1.9058995431778079,1.0681415022205296,0.0094605959759033
1.9477874452256716,1.0681415022205296,0.0110613941543695
1.9896753472735358,1.0681415022205296,0.0141189326602731
2.0315632493213993,1.0681415022205296,0.0211197554388875
2.0734511513692637,1.0681415022205296,0.0286630104910986
2.1153390534171272,1.0681415022205296,0.0295554672316113
2.1572269554649912,1.0681415022205296,0.0191214852214789
2.1991148575128552,1.0681415022205296,0.0245349371540697
2.2410027595607191,1.0681415022205296,0.0510502635823101
2.2828906616085827,1.0681415022205296,0.0413035666905659
2.3247785636564471,1.0681415022205296,0.0283126157497910
2.3666664657043106,1.0681415022205296,0.0387378938696614
2.4085543677521750,1.0681415022205296,0.0483305628077514
2.4504422698000385,1.0681415022205296,0.1616096655764961
2.4923301718479025,1.0681415022205296,0.0938228290995797
2.5342180738957665,1.0681415022205296,0.0445782393189964
2.5761059759436304,1.0681415022205296,0.0240265177602025
2.6179938779914940,1.0681415022205296,0.0535639467746617
2.6598817800393584,1.0681415022205296,0.0755674363897385
2.7017696820872219,1.0681415022205296,0.0690614354767686
2.7436575841350863,1.0681415022205296,0.0471736878704308
2.7855454861829498,1.0681415022205296,0.0325730786759342
2.8274333882308138,1.0681415022205296,0.0209287808061561
2.8693212902786778,1.0681415022205296,0.0048881647810081
2.9112091923265417,1.0681415022205296,0.0127060050179455
2.9530970943744053,1.0681415022205296,0.0215242776863081
2.9949849964222697,1.0681415022205296,0.0165880685107594
3.0368728984701332,1.0681415022205296,0.0076340836651909
3.0787608005179976,1.0681415022205296,0.0120064094513561
3.1206487025658611,1.0681415022205296,0.0044942073310073
0.0209439510239320,1.1100294042683936,0.0317918706779307
0.0628318530717960,1.1100294042683936,0.0234786702939869
0.1047197551196597,1.1100294042683936,0.0093778270961733
0.1466076571675237,1.1100294042683936,0.0137777060111448
0.1884955592153876,1.1100294042683936,0.0282532055343195
0.2303834612632514,1.1100294042683936,0.0411873542004858
0.2722713633111153,1.1100294042683936,0.0472646923163126
0.3141592653589793,1.1100294042683936,0.0223292836176416
0.3560471674068433,1.1100294042683936,0.0534381861678596
0.3979350694547070,1.1100294042683936,0.0226675198693785
0.4398229715025710,1.1100294042683936,0.0248999952608889
0.4817108735504350,1.1100294042683936,0.0514976574480892
0.5235987755982989,1.1100294042683936,0.0631897420884586
0.5654866776461627,1.1100294042683936,0.0149858716456048
0.6073745796940266,1.1100294042683936,0.0765152224473750
0.6492624817418906,1.1100294042683936,0.2072042915843786
0.6911503837897545,1.1100294042683936,0.0342128450941049
0.7330382858376183,1.1100294042683936,0.0155105421912885
0.7749261878854823,1.1100294042683936,0.0450482912003188
0.8168140899333461,1.1100294042683936,0.0159035921713139
0.8587019919812100,1.1100294042683936,0.0499033426274170
0.9005898940290740,1.1100294042683936,0.0217267464153923
0.9424777960769379,1.1100294042683936,0.0150035525111159
0.9843656981248019,1.1100294042683936,0.0296509101638794
1.0262536001726656,1.1100294042683936,0.0233822041165646
1.0681415022205296,1.1100294042683936,0.0108178582123785
1.1100294042683936,1.1100294042683936,0.0164120068228267
1.1519173063162575,1.1100294042683936,0.0245140937905595
1.1938052083641213,1.1100294042683936,0.0260024266073364
1.2356931104119853,1.1100294042683936,0.0225232719723043
1.2775810124598492,1.1100294042683936,0.0172576284301617
1.3194689145077132,1.1100294042683936,0.0131369658741416
1.3613568165555769,1.1100294042683936,0.0116712641025121
1.4032447186034409,1.1100294042683936,0.0119770232043456
1.4451326206513049,1.1100294042683936,0.0127842027390297
1.4870205226991688,1.1100294042683936,0.0140846231572034
1.5289084247470326,1.1100294042683936,0.0162262345802818
1.5707963267948966,1.1100294042683936,0.0188209951122630
1.6126842288427605,1.1100294042683936,0.0208289009329081
1.6545721308906245,1.1100294042683936,0.0211797393853568
1.6964600329384882,1.1100294042683936,0.0191842463908543
1.7383479349863524,1.1100294042683936,0.0147414707287326
1.7802358370342162,1.1100294042683936,0.0085070971844488
1.8221237390820799,1.1100294042683936,0.0035308759515840
1.8640116411299441,1.1100294042683936,0.0077764599784815
1.9058995431778079,1.1100294042683936,0.0126151982121734
1.9477874452256716,1.1100294042683936,0.0144542620468482
1.9896753472735358,1.1100294042683936,0.0125084625436768
2.0315632493213993,1.1100294042683936,0.0094959469047411
2.0734511513692637,1.1100294042683936,0.0144772683398265
2.1153390534171272,1.1100294042683936,0.0225312761092928
2.1572269554649912,1.1100294042683936,0.0232075266307548
2.1991148575128552,1.1100294042683936,0.0159357539053229
2.2410027595607191,1.1100294042683936,0.0307417660755781
2.2828906616085827,1.1100294042683936,0.0433052893024618
2.3247785636564471,1.1100294042683936,0.0133083836598058
2.3666664657043106,1.1100294042683936,0.0647265527667141
2.4085543677521750,1.1100294042683936,0.0556364369137677
2.4504422698000385,1.1100294042683936,0.0146475752250389
2.4923301718479025,1.1100294042683936,0.1775104221650569
2.5342180738957665,1.1100294042683936,0.0484311076576136
2.5761059759436304,1.1100294042683936,0.0328064586965446
2.6179938779914940,1.1100294042683936,0.0644410142548544
2.6598817800393584,1.1100294042683936,0.0969058319162260
2.7017696820872219,1.1100294042683936,0.0311962656980279
2.7436575841350863,1.1100294042683936,0.0566637349544573
2.7855454861829498,1.1100294042683936,0.0158447791542937
2.8274333882308138,1.1100294042683936,0.0245869734123880
2.8693212902786778,1.1100294042683936,0.0228283251936976
2.9112091923265417,1.1100294042683936,0.0223933836717771
2.9530970943744053,1.1100294042683936,0.0306961433168064
2.9949849964222697,1.1100294042683936,0.0284147855212633
3.0368728984701332,1.1100294042683936,0.0184439240052265
3.0787608005179976,1.1100294042683936,0.0122061157127282
3.1206487025658611,1.1100294042683936,0.0031390019156630
0.0209439510239320,1.1519173063162575,0.0209295379697388
0.0628318530717960,1.1519173063162575,0.0298920638305691
0.1047197551196597,1.1519173063162575,0.0312341446078905
0.1466076571675237,1.1519173063162575,0.0280008976818838
0.1884955592153876,1.1519173063162575,0.0203447413299345
0.2303834612632514,1.1519173063162575,0.0194391415749952
0.2722713633111153,1.1519173063162575,0.0351844383072726
0.3141592653589793,1.1519173063162575,0.0454257896770194
0.3560471674068433,1.1519173063162575,0.0105639986660944
0.3979350694547070,1.1519173063162575,0.0744309308569272
0.4398229715025710,1.1519173063162575,0.0463083888385252
0.4817108735504350,1.1519173063162575,0.0632064968802705
0.5235987755982989,1.1519173063162575,0.0173684937141322
0.5654866776461627,1.1519173063162575,0.0394579569372877
0.6073745796940266,1.1519173063162575,0.1128775062268079
0.6492624817418906,1.1519173063162575,0.4343583734589698
0.6911503837897545,1.1519173063162575,0.0147498467750843
0.7330382858376183,1.1519173063162575,0.0088253491932534
0.7749261878854823,1.1519173063162575,0.0322302081180061
0.8168140899333461,1.1519173063162575,0.0415848757526561
0.8587019919812100,1.1519173063162575,0.0388054493940996
0.9005898940290740,1.1519173063162575,0.0045871896361874
0.9424777960769379,1.1519173063162575,0.0239001815478828
0.9843656981248019,1.1519173063162575,0.0249085504869269
1.0262536001726656,1.1519173063162575,0.0134392168282899
1.0681415022205296,1.1519173063162575,0.0156605557911561
1.1100294042683936,1.1519173063162575,0.0244835884833193
1.1519173063162575,1.1519173063162575,0.0261517914767431
1.1938052083641213,1.1519173063162575,0.0214957149287148
1.2356931104119853,1.1519173063162575,0.0140222733614357
1.2775810124598492,1.1519173063162575,0.0077003784325696
1.3194689145077132,1.1519173063162575,0.0075179722399082
1.3613568165555769,1.1519173063162575,0.0108041984032204
1.4032447186034409,1.1519173063162575,0.0131041995966460
1.4451326206513049,1.1519173063162575,0.0140011145072597
1.4870205226991688,1.1519173063162575,0.0144104589482140
1.5289084247470326,1.1519173063162575,0.0154555108194262
1.5707963267948966,1.1519173063162575,0.0172864040159158
1.6126842288427605,1.1519173063162575,0.0188770442064257
1.6545721308906245,1.1519173063162575,0.0189405123871873
1.6964600329384882,1.1519173063162575,0.0166173681557759
1.7383479349863524,1.1519173063162575,0.0117306610472338
1.7802358370342162,1.1519173063162575,0.0048509055798478
1.8221237390820799,1.1519173063162575,0.0029828337580295
1.8640116411299441,1.1519173063162575,0.0100467643718954
1.9058995431778079,1.1519173063162575,0.0152363391867075
1.9477874452256716,1.1519173063162575,0.0177403500697808
1.9896753472735358,1.1519173063162575,0.0170376008074815
2.0315632493213993,1.1519173063162575,0.0123663358303432
2.0734511513692637,1.1519173063162575,0.0034176213376216
2.1153390534171272,1.1519173063162575,0.0088241963970623
2.1572269554649912,1.1519173063162575,0.0177794633401174
2.1991148575128552,1.1519173063162575,0.0169376399488467
2.2410027595607191,1.1519173063162575,0.0128999984978169
2.2828906616085827,1.1519173063162575,0.0290051369374840
2.3247785636564471,1.1519173063162575,0.0209292683912668
2.3666664657043106,1.1519173063162575,0.0590550739074955
2.4085543677521750,1.1519173063162575,0.0255699947547434
2.4504422698000385,1.1519173063162575,0.0146204238927478
2.4923301718479025,1.1519173063162575,0.2819738914102982
2.5342180738957665,1.1519173063162575,0.1073262244678300
2.5761059759436304,1.1519173063162575,0.0505144411906308
2.6179938779914940,1.1519173063162575,0.0474562225796445
2.6598817800393584,1.1519173063162575,0.0917763542113328
2.7017696820872219,1.1519173063162575,0.0715598738258129
2.7436575841350863,1.1519173063162575,0.0304817783031265
2.7855454861829498,1.1519173063162575,0.0027087086583424
2.8274333882308138,1.1519173063162575,0.0400002062007135
2.8693212902786778,1.1519173063162575,0.0387985809434599
2.9112091923265417,1.1519173063162575,0.0280653238551531
2.9530970943744053,1.1519173063162575,0.0347213706497188
2.9949849964222697,1.1519173063162575,0.0359938634161987
3.0368728984701332,1.1519173063162575,0.0282704784957853
3.0787608005179976,1.1519173063162575,0.0183788621296661
3.1206487025658611,1.1519173063162575,0.0113726874085925
0.0209439510239320,1.1938052083641213,0.0173641618367776
0.0628318530717960,1.1938052083641213,0.0385566366916012
0.1047197551196597,1.1938052083641213,0.0489731344125383
0.1466076571675237,1.1938052083641213,0.0477079273562085
0.1884955592153876,1.1938052083641213,0.0350959580387893
0.2303834612632514,1.1938052083641213,0.0133251203108003
0.2722713633111153,1.1938052083641213,0.0142544862218531
0.3141592653589793,1.1938052083641213,0.0448463701934659
0.3560471674068433,1.1938052083641213,0.0630355545366168
0.3979350694547070,1.1938052083641213,0.0575088310532241
0.4398229715025710,1.1938052083641213,0.0591398067052092
0.4817108735504350,1.1938052083641213,0.0357356619609949
0.5235987755982989,1.1938052083641213,0.0541402273308692
0.5654866776461627,1.1938052083641213,0.0467934078635381
0.6073745796940266,1.1938052083641213,0.2138598306861251
0.6492624817418906,1.1938052083641213,0.3022057819544378
0.6911503837897545,1.1938052083641213,0.0084961327178140
0.7330382858376183,1.1938052083641213,0.0353383704804327
0.7749261878854823,1.1938052083641213,0.0130693865371174
0.8168140899333461,1.1938052083641213,0.0451373142553795
0.8587019919812100,1.1938052083641213,0.0206114335220425
0.9005898940290740,1.1938052083641213,0.0136724944015236
0.9424777960769379,1.1938052083641213,0.0243712976977481
0.9843656981248019,1.1938052083641213,0.0161953847527025
1.0262536001726656,1.1938052083641213,0.0127168483757397
1.0681415022205296,1.1938052083641213,0.0226136529277329
1.1100294042683936,1.1938052083641213,0.0260331602662886
1.1519173063162575,1.1938052083641213,0.0217186330559005
1.1938052083641213,1.1938052083641213,0.0134251608377234
1.2356931104119853,1.1938052083641213,0.0046785453128734
1.2775810124598492,1.1938052083641213,0.0027122914761065
1.3194689145077132,1.1938052083641213,0.0081759199535143
1.3613568165555769,1.1938052083641213,0.0115681110314015
1.4032447186034409,1.1938052083641213,0.0128489340453540
1.4451326206513049,1.1938052083641213,0.0123610437167317
1.4870205226991688,1.1938052083641213,0.0112334271876775
1.5289084247470326,1.1938052083641213,0.0112677572365611
1.5707963267948966,1.1938052083641213,0.0130673715622694
1.6126842288427605,1.1938052083641213,0.0150713943413127
1.6545721308906245,1.1938052083641213,0.0154722915626988
1.6964600329384882,1.1938052083641213,0.0132164570364592
1.7383479349863524,1.1938052083641213,0.0081314852571448
1.7802358370342162,1.1938052083641213,0.0015183769072111
1.8221237390820799,1.1938052083641213,0.0074232446940582
1.8640116411299441,1.1938052083641213,0.0142388332242240
1.9058995431778079,1.1938052083641213,0.0184571519591179
1.9477874452256716,1.1938052083641213,0.0198662105758611
1.9896753472735358,1.1938052083641213,0.0198039432423182
2.0315632493213993,1.1938052083641213,0.0189983105573253
2.0734511513692637,1.1938052083641213,0.0154755081687359
2.1153390534171272,1.1938052083641213,0.0079322245787108
2.1572269554649912,1.1938052083641213,0.0077197342145708
2.1991148575128552,1.1938052083641213,0.0137717188715301
2.2410027595607191,1.1938052083641213,0.0088758860389884
2.2828906616085827,1.1938052083641213,0.0106315558267533
2.3247785636564471,1.1938052083641213,0.0204459716870825
2.3666664657043106,1.1938052083641213,0.0360587181342309
2.4085543677521750,1.1938052083641213,0.0463097917562623
2.4504422698000385,1.1938052083641213,0.0255397546718607
2.4923301718479025,1.1938052083641213,0.2811173508819560
2.5342180738957665,1.1938052083641213,0.1965580265738620
2.5761059759436304,1.1938052083641213,0.0667202713375432
2.6179938779914940,1.1938052083641213,0.0560305175768466
2.6598817800393584,1.1938052083641213,0.0289116740451723
2.7017696820872219,1.1938052083641213,0.0846679127741054
2.7436575841350863,1.1938052083641213,0.0633549067859821
2.7855454861829498,1.1938052083641213,0.0126083033920701
2.8274333882308138,1.1938052083641213,0.0485760380857961
2.8693212902786778,1.1938052083641213,0.0427561186356405
2.9112091923265417,1.1938052083641213,0.0206867013868036
2.9530970943744053,1.1938052083641213,0.0260325547399482
2.9949849964222697,1.1938052083641213,0.0327673413284958
3.0368728984701332,1.1938052083641213,0.0310583140364268
3.0787608005179976,1.1938052083641213,0.0253213390277755
3.1206487025658611,1.1938052083641213,0.0251853196572764
0.0209439510239320,1.2356931104119853,0.0419618596702569
0.0628318530717960,1.2356931104119853,0.0456846451192260
0.1047197551196597,1.2356931104119853,0.0541655878574549
0.1466076571675237,1.2356931104119853,0.0532875674669923
0.1884955592153876,1.2356931104119853,0.0452508424945753
0.2303834612632514,1.2356931104119853,0.0336990925311907
0.2722713633111153,1.2356931104119853,0.0171263456522408
0.3141592653589793,1.2356931104119853,0.0364239429370083
0.3560471674068433,1.2356931104119853,0.0868697505348573
0.3979350694547070,1.2356931104119853,0.0878710379899665
0.4398229715025710,1.2356931104119853,0.1061332279562811
0.4817108735504350,1.2356931104119853,0.0392146620723809
0.5235987755982989,1.2356931104119853,0.0810100178576603
0.5654866776461627,1.2356931104119853,0.1526398692311363
0.6073745796940266,1.2356931104119853,0.3045334730591408
0.6492624817418906,1.2356931104119853,0.1146260272992978
0.6911503837897545,1.2356931104119853,0.0568405041227151
0.7330382858376183,1.2356931104119853,0.0360573420784213
0.7749261878854823,1.2356931104119853,0.0269770360880734
0.8168140899333461,1.2356931104119853,0.0351975975589412
0.8587019919812100,1.2356931104119853,0.0056764948638940
0.9005898940290740,1.2356931104119853,0.0200085797418275
0.9424777960769379,1.2356931104119853,0.0194007512084465
0.9843656981248019,1.2356931104119853,0.0099823158524468
1.0262536001726656,1.2356931104119853,0.0181447533399521
1.0681415022205296,1.2356931104119853,0.0245868479079797
1.1100294042683936,1.2356931104119853,0.0219566379185841
1.1519173063162575,1.2356931104119853,0.0141893792402338
1.1938052083641213,1.2356931104119853,0.0076050016672090
1.2356931104119853,1.2356931104119853,0.0070794523616827
1.2775810124598492,1.2356931104119853,0.0088634329456609
1.3194689145077132,1.2356931104119853,0.0102638881496498
1.3613568165555769,1.2356931104119853,0.0111590422547513
1.4032447186034409,1.2356931104119853,0.0109385938740670
1.4451326206513049,1.2356931104119853,0.0090770552596181
1.4870205226991688,1.2356931104119853,0.0061382526251132
1.5289084247470326,1.2356931104119853,0.0053773958093326
1.5707963267948966,1.2356931104119853,0.0087049045340042
1.6126842288427605,1.2356931104119853,0.0121298934016744
1.6545721308906245,1.2356931104119853,0.0133823069491670
1.6964600329384882,1.2356931104119853,0.0114622145832734
1.7383479349863524,1.2356931104119853,0.0062752588830261
1.7802358370342162,1.2356931104119853,0.0025543914259525
1.8221237390820799,1.2356931104119853,0.0108190052123458
1.8640116411299441,1.2356931104119853,0.0181656311147746
1.9058995431778079,1.2356931104119853,0.0219843085486175
1.9477874452256716,1.2356931104119853,0.0216498878104913
1.9896753472735358,1.2356931104119853,0.0199509966738252
2.0315632493213993,1.2356931104119853,0.0214334261218186
2.0734511513692637,1.2356931104119853,0.0237944986788284
2.1153390534171272,1.2356931104119853,0.0206972156478855
2.1572269554649912,1.2356931104119853,0.0107409567155711
2.1991148575128552,1.2356931104119853,0.0060151728689296
2.2410027595607191,1.2356931104119853,0.0109504769548570
2.2828906616085827,1.2356931104119853,0.0054462328811560
2.3247785636564471,1.2356931104119853,0.0134359316659171
2.3666664657043106,1.2356931104119853,0.0211277632304293
2.4085543677521750,1.2356931104119853,0.0465118518718546
2.4504422698000385,1.2356931104119853,0.0689092395002212
2.4923301718479025,1.2356931104119853,0.1606805628381990
2.5342180738957665,1.2356931104119853,0.3302404401294365
2.5761059759436304,1.2356931104119853,0.1697650570261633
2.6179938779914940,1.2356931104119853,0.0620574549763437
2.6598817800393584,1.2356931104119853,0.1086595001055431
2.7017696820872219,1.2356931104119853,0.0327937609587923
2.7436575841350863,1.2356931104119853,0.0673615905782400
2.7855454861829498,1.2356931104119853,0.0137616175698180
2.8274333882308138,1.2356931104119853,0.0433813426166945
2.8693212902786778,1.2356931104119853,0.0377757087159264
2.9112091923265417,1.2356931104119853,0.0134010813765779
2.9530970943744053,1.2356931104119853,0.0064185783929609
2.9949849964222697,1.2356931104119853,0.0171124517906641
3.0368728984701332,1.2356931104119853,0.0235914874410497
3.0787608005179976,1.2356931104119853,0.0283197560542399
3.1206487025658611,1.2356931104119853,0.0393031975685001
0.0209439510239320,1.2775810124598492,0.0704193188393846
0.0628318530717960,1.2775810124598492,0.0465099269684266
0.1047197551196597,1.2775810124598492,0.0410844813314465
0.1466076571675237,1.2775810124598492,0.0399479009418473
0.1884955592153876,1.2775810124598492,0.0460511423491887
0.2303834612632514,1.2775810124598492,0.0514962343718558
0.2722713633111153,1.2775810124598492,0.0369535774106359
0.3141592653589793,1.2775810124598492,0.0288010305169359
0.3560471674068433,1.2775810124598492,0.0917249653581021
0.3979350694547070,1.2775810124598492,0.1220813456978854
0.4398229715025710,1.2775810124598492,0.0302541332839407
0.4817108735504350,1.2775810124598492,0.1456124890223300
0.5235987755982989,1.2775810124598492,0.0567745518823844
0.5654866776461627,1.2775810124598492,0.0315504747435539
0.6073745796940266,1.2775810124598492,0.6015425709677539
0.6492624817418906,1.2775810124598492,0.0243525277129054
0.6911503837897545,1.2775810124598492,0.0399699083501289
0.7330382858376183,1.2775810124598492,0.0211542654237303
0.7749261878854823,1.2775810124598492,0.0319242765567870
0.8168140899333461,1.2775810124598492,0.0207938200617390
0.8587019919812100,1.2775810124598492,0.0096575884675359
0.9005898940290740,1.2775810124598492,0.0203308749171042
0.9424777960769379,1.2775810124598492,0.0125550308331549
0.9843656981248019,1.2775810124598492,0.0113020385087114
1.0262536001726656,1.2775810124598492,0.0209751524985400
1.0681415022205296,1.2775810124598492,0.0216275412882329
1.1100294042683936,1.2775810124598492,0.0145298384416433
1.1519173063162575,1.2775810124598492,0.0089628442675387
1.1938052083641213,1.2775810124598492,0.0118266148020784
1.2356931104119853,1.2775810124598492,0.0139011467051622
1.2775810124598492,1.2775810124598492,0.0127054951386591
1.3194689145077132,1.2775810124598492,0.0105118440579092
1.3613568165555769,1.2775810124598492,0.0095536804370110
1.4032447186034409,1.2775810124598492,0.0091100906186608
1.4451326206513049,1.2775810124598492,0.0072666413095860
1.4870205226991688,1.2775810124598492,0.0034571166534426
1.5289084247470326,1.2775810124598492,0.0025033303906570
1.5707963267948966,1.2775810124598492,0.0079994868337310
1.6126842288427605,1.2775810124598492,0.0125264614541983
1.6545721308906245,1.2775810124598492,0.0146005967195829
1.6964600329384882,1.2775810124598492,0.0133683679128159
1.7383479349863524,1.2775810124598492,0.0090766719762576
1.7802358370342162,1.2775810124598492,0.0063681158313992
1.8221237390820799,1.2775810124598492,0.0128329323430957
1.8640116411299441,1.2775810124598492,0.0205782944847507
1.9058995431778079,1.2775810124598492,0.0247151194565657
1.9477874452256716,1.2775810124598492,0.0233301118335311
1.9896753472735358,1.2775810124598492,0.0186328215760642
2.0315632493213993,1.2775810124598492,0.0195498380325166
2.0734511513692637,1.2775810124598492,0.0266920323395803
2.1153390534171272,1.2775810124598492,0.0291171560398104
2.1572269554649912,1.2775810124598492,0.0213762105941325
2.1991148575128552,1.2775810124598492,0.0056394409257655
2.2410027595607191,1.2775810124598492,0.0096198287022096
2.2828906616085827,1.2775810124598492,0.0144867186611466
2.3247785636564471,1.2775810124598492,0.0112168471282331
2.3666664657043106,1.2775810124598492,0.0144117035981657
2.4085543677521750,1.2775810124598492,0.0315201819377284
2.4504422698000385,1.2775810124598492,0.0708561423230600
2.4923301718479025,1.2775810124598492,0.0339450184405647
2.5342180738957665,1.2775810124598492,0.6313898989778800
2.5761059759436304,1.2775810124598492,0.0263760823508191
2.6179938779914940,1.2775810124598492,0.0984466649644331
2.6598817800393584,1.2775810124598492,0.2123279568304313
2.7017696820872219,1.2775810124598492,0.0468409747530854
2.7436575841350863,1.2775810124598492,0.0530754011663495
2.7855454861829498,1.2775810124598492,0.0063139005449322
2.8274333882308138,1.2775810124598492,0.0303493913784949
2.8693212902786778,1.2775810124598492,0.0367736370224295
2.9112091923265417,1.2775810124598492,0.0335289144310510
2.9530970943744053,1.2775810124598492,0.0238804099382929
2.9949849964222697,1.2775810124598492,0.0092268541460227
3.0368728984701332,1.2775810124598492,0.0088694757306856
3.0787608005179976,1.2775810124598492,0.0269963731409850
3.1206487025658611,1.2775810124598492,0.0486454214879880
0.0209439510239320,1.3194689145077132,0.0905780461324606
0.0628318530717960,1.3194689145077132,0.0395426730380099
0.1047197551196597,1.3194689145077132,0.0115465731835219
0.1466076571675237,1.3194689145077132,0.0269253830948708
0.1884955592153876,1.3194689145077132,0.0516925049651116
0.2303834612632514,1.3194689145077132,0.0643390418861277
0.2722713633111153,1.3194689145077132,0.0483596296618006
0.3141592653589793,1.3194689145077132,0.0228889890524406
0.3560471674068433,1.3194689145077132,0.0852685704959665
0.3979350694547070,1.3194689145077132,0.1133919066501873
0.4398229715025710,1.3194689145077132,0.0701113392208105
0.4817108735504350,1.3194689145077132,0.2694973222434151
0.5235987755982989,1.3194689145077132,0.1433002789184082
0.5654866776461627,1.3194689145077132,0.1777260775992330
0.6073745796940266,1.3194689145077132,0.3656158756242338
0.6492624817418906,1.3194689145077132,0.0064796447899777
0.6911503837897545,1.3194689145077132,0.0140898779671184
0.7330382858376183,1.3194689145077132,0.0101841708879529
0.7749261878854823,1.3194689145077132,0.0275290939061396
0.8168140899333461,1.3194689145077132,0.0075811422823495
0.8587019919812100,1.3194689145077132,0.0147418913927313
0.9005898940290740,1.3194689145077132,0.0168070142235916
0.9424777960769379,1.3194689145077132,0.0071527172613632
0.9843656981248019,1.3194689145077132,0.0142805971315936
1.0262536001726656,1.3194689145077132,0.0199796496735200
1.0681415022205296,1.3194689145077132,0.0153298738939632
1.1100294042683936,1.3194689145077132,0.0071230927781012
1.1519173063162575,1.3194689145077132,0.0122828407101015
1.1938052083641213,1.3194689145077132,0.0181372157694555
1.2356931104119853,1.3194689145077132,0.0181413299062333
1.2775810124598492,1.3194689145077132,0.0137788298860964
1.3194689145077132,1.3194689145077132,0.0089929711069095
1.3613568165555769,1.3194689145077132,0.0082530134801833
1.4032447186034409,1.3194689145077132,0.0097019639146400
1.4451326206513049,1.3194689145077132,0.0094952467471206
1.4870205226991688,1.3194689145077132,0.0074570507927002
1.5289084247470326,1.3194689145077132,0.0067475747221465
1.5707963267948966,1.3194689145077132,0.0102275062563136
1.6126842288427605,1.3194689145077132,0.0146391699673652
1.6545721308906245,1.3194689145077132,0.0172499959843506
1.6964600329384882,1.3194689145077132,0.0167807317267629
1.7383479349863524,1.3194689145077132,0.0132618611945034
1.7802358370342162,1.3194689145077132,0.0098045697958325
1.8221237390820799,1.3194689145077132,0.0135047772435885
1.8640116411299441,1.3194689145077132,0.0210108549897768
1.9058995431778079,1.3194689145077132,0.0257788645272698
1.9477874452256716,1.3194689145077132,0.0244347352106102
1.9896753472735358,1.3194689145077132,0.0172012326418764
2.0315632493213993,1.3194689145077132,0.0144621653864373
2.0734511513692637,1.3194689145077132,0.0247919569104166
2.1153390534171272,1.3194689145077132,0.0323243777135978
2.1572269554649912,1.3194689145077132,0.0287007281560695
2.1991148575128552,1.3194689145077132,0.0141168865068745
2.2410027595607191,1.3194689145077132,0.0072748129411108
2.2828906616085827,1.3194689145077132,0.0180396086454021
2.3247785636564471,1.3194689145077132,0.0151252942564780
2.3666664657043106,1.3194689145077132,0.0100210205331540
2.4085543677521750,1.3194689145077132,0.0166119743598711
2.4504422698000385,1.3194689145077132,0.0524115460112818
2.4923301718479025,1.3194689145077132,0.0144251317719610
2.5342180738957665,1.3194689145077132,0.4083888252934633
2.5761059759436304,1.3194689145077132,0.1782162527656726
2.6179938779914940,1.3194689145077132,0.1631550247037986
2.6598817800393584,1.3194689145077132,0.1083802205915444
2.7017696820872219,1.3194689145077132,0.0457663791594116
2.7436575841350863,1.3194689145077132,0.0358831018724997
2.7855454861829498,1.3194689145077132,0.0104973661755110
2.8274333882308138,1.3194689145077132,0.0213553822034429
2.8693212902786778,1.3194689145077132,0.0403051919403648
2.9112091923265417,1.3194689145077132,0.0486185790292294
2.9530970943744053,1.3194689145077132,0.0437516075934936
2.9949849964222697,1.3194689145077132,0.0304020563747255
3.0368728984701332,1.3194689145077132,0.0137764934270671
3.0787608005179976,1.3194689145077132,0.0249523564906398
3.1206487025658611,1.3194689145077132,0.0494785746893712
0.0209439510239320,1.3613568165555769,0.0958669975205907
0.0628318530717960,1.3613568165555769,0.0304149947397141
0.1047197551196597,1.3613568165555769,0.0243232260280038
0.1466076571675237,1.3613568165555769,0.0490118758564443
0.1884955592153876,1.3613568165555769,0.0653648929871975
0.2303834612632514,1.3613568165555769,0.0674054100777634
0.2722713633111153,1.3613568165555769,0.0452611538125779
0.3141592653589793,1.3613568165555769,0.0148562241925791
0.3560471674068433,1.3613568165555769,0.0707619145462312
0.3979350694547070,1.3613568165555769,0.0823602705757400
0.4398229715025710,1.3613568165555769,0.0826706834772927
0.4817108735504350,1.3613568165555769,0.1568498129655861
0.5235987755982989,1.3613568165555769,0.1873119800842216
0.5654866776461627,1.3613568165555769,0.2144282472585338
0.6073745796940266,1.3613568165555769,0.1418471240260483
0.6492624817418906,1.3613568165555769,0.0462981890102155
0.6911503837897545,1.3613568165555769,0.0086074468608882
0.7330382858376183,1.3613568165555769,0.0078660122354310
0.7749261878854823,1.3613568165555769,0.0191342612261963
0.8168140899333461,1.3613568165555769,0.0020394730346519
0.8587019919812100,1.3613568165555769,0.0152032357178227
0.9005898940290740,1.3613568165555769,0.0116219885980012
0.9424777960769379,1.3613568165555769,0.0059058561556907
0.9843656981248019,1.3613568165555769,0.0150070648097299
1.0262536001726656,1.3613568165555769,0.0161722216323171
1.0681415022205296,1.3613568165555769,0.0076263587085712
1.1100294042683936,1.3613568165555769,0.0073306214029329
1.1519173063162575,1.3613568165555769,0.0179760995717485
1.1938052083641213,1.3613568165555769,0.0222857427633446
1.2356931104119853,1.3613568165555769,0.0196118194011276
1.2775810124598492,1.3613568165555769,0.0126132154675408
1.3194689145077132,1.3613568165555769,0.0066268834655698
1.3613568165555769,1.3613568165555769,0.0088358634877357
1.4032447186034409,1.3613568165555769,0.0124450391473705
1.4451326206513049,1.3613568165555769,0.0132081051627621
1.4870205226991688,1.3613568165555769,0.0114853915708529
1.5289084247470326,1.3613568165555769,0.0098518308311981
1.5707963267948966,1.3613568165555769,0.0116731964457770
1.6126842288427605,1.3613568165555769,0.0157364360077738
1.6545721308906245,1.3613568165555769,0.0188559358040118
1.6964600329384882,1.3613568165555769,0.0192189142547112
1.7383479349863524,1.3613568165555769,0.0164027091386812
1.7802358370342162,1.3613568165555769,0.0122627946439478
1.8221237390820799,1.3613568165555769,0.0129455466382403
1.8640116411299441,1.3613568165555769,0.0194425817635475
1.9058995431778079,1.3613568165555769,0.0248205115491609
1.9477874452256716,1.3613568165555769,0.0244219973088097
1.9896753472735358,1.3613568165555769,0.0165480285241483
2.0315632493213993,1.3613568165555769,0.0076793845496628
2.0734511513692637,1.3613568165555769,0.0195101526941612
2.1153390534171272,1.3613568165555769,0.0308436232845654
2.1572269554649912,1.3613568165555769,0.0313505173145911
2.1991148575128552,1.3613568165555769,0.0200079135514203
2.2410027595607191,1.3613568165555769,0.0082155757115180
2.2828906616085827,1.3613568165555769,0.0173208779097368
2.3247785636564471,1.3613568165555769,0.0171749661481671
2.3666664657043106,1.3613568165555769,0.0070690814199530
2.4085543677521750,1.3613568165555769,0.0072000774281630
2.4504422698000385,1.3613568165555769,0.0363799107436865
2.4923301718479025,1.3613568165555769,0.0447726513752072
2.5342180738957665,1.3613568165555769,0.1157691363161406
2.5761059759436304,1.3613568165555769,0.2399605696587154
2.6179938779914940,1.3613568165555769,0.0869530715179802
2.6598817800393584,1.3613568165555769,0.0556282212414025
2.7017696820872219,1.3613568165555769,0.0534493693962588
2.7436575841350863,1.3613568165555769,0.0194556656396232
2.7855454861829498,1.3613568165555769,0.0129800613796584
2.8274333882308138,1.3613568165555769,0.0186795891557232
2.8693212902786778,1.3613568165555769,0.0348479044346989
2.9112091923265417,1.3613568165555769,0.0456099030661844
2.9530970943744053,1.3613568165555769,0.0488476456982809
2.9949849964222697,1.3613568165555769,0.0423733331577516
3.0368728984701332,1.3613568165555769,0.0262622517819227
3.0787608005179976,1.3613568165555769,0.0249141180158525
3.1206487025658611,1.3613568165555769,0.0412639803491267
0.0209439510239320,1.4032447186034409,0.0855667110008397
0.0628318530717960,1.4032447186034409,0.0297350299962638
0.1047197551196597,1.4032447186034409,0.0518469428090713
0.1466076571675237,1.4032447186034409,0.0686113870936566
0.1884955592153876,1.4032447186034409,0.0689118566458049
0.2303834612632514,1.4032447186034409,0.0541484522543950
0.2722713633111153,1.4032447186034409,0.0255441753996300
0.3141592653589793,1.4032447186034409,0.0168084811014783
0.3560471674068433,1.4032447186034409,0.0548329366745102
0.3979350694547070,1.4032447186034409,0.0420653398890483
0.4398229715025710,1.4032447186034409,0.0686718711829604
0.4817108735504350,1.4032447186034409,0.0634717240282366
0.5235987755982989,1.4032447186034409,0.0257787608962342
0.5654866776461627,1.4032447186034409,0.4744163040519758
0.6073745796940266,1.4032447186034409,0.0724845926972441
0.6492624817418906,1.4032447186034409,0.0519016545153251
0.6911503837897545,1.4032447186034409,0.0171988264748745
0.7330382858376183,1.4032447186034409,0.0052275909636521
0.7749261878854823,1.4032447186034409,0.0112510406201335
0.8168140899333461,1.4032447186034409,0.0071264494992701
0.8587019919812100,1.4032447186034409,0.0123367320389184
0.9005898940290740,1.4032447186034409,0.0064164316277726
0.9424777960769379,1.4032447186034409,0.0067154718713837
0.9843656981248019,1.4032447186034409,0.0133970846080509
1.0262536001726656,1.4032447186034409,0.0112410293337879
1.0681415022205296,1.4032447186034409,0.0010489749466317
1.1100294042683936,1.4032447186034409,0.0125037194412528
1.1519173063162575,1.4032447186034409,0.0217529370959283
1.1938052083641213,1.4032447186034409,0.0237140151827827
1.2356931104119853,1.4032447186034409,0.0187611122957309
1.2775810124598492,1.4032447186034409,0.0099321502220945
1.3194689145077132,1.4032447186034409,0.0047425585036516
1.3613568165555769,1.4032447186034409,0.0108226280035317
1.4032447186034409,1.4032447186034409,0.0154093377572388
1.4451326206513049,1.4032447186034409,0.0163416572008086
1.4870205226991688,1.4032447186034409,0.0142245401345509
1.5289084247470326,1.4032447186034409,0.0112271485035596
1.5707963267948966,1.4032447186034409,0.0111645783761999
1.6126842288427605,1.4032447186034409,0.0147301123782408
1.6545721308906245,1.4032447186034409,0.0183920767084779
1.6964600329384882,1.4032447186034409,0.0197071754353601
1.7383479349863524,1.4032447186034409,0.0177794560047029
1.7802358370342162,1.4032447186034409,0.0134613946641224
1.8221237390820799,1.4032447186034409,0.0113620596251219
1.8640116411299441,1.4032447186034409,0.0161215230196731
1.9058995431778079,1.4032447186034409,0.0219397152786271
1.9477874452256716,1.4032447186034409,0.0231021646915498
1.9896753472735358,1.4032447186034409,0.0168532737457126
2.0315632493213993,1.4032447186034409,0.0035763147561238
2.0734511513692637,1.4032447186034409,0.0129596064482674
2.1153390534171272,1.4032447186034409,0.0259482358537756
2.1572269554649912,1.4032447186034409,0.0294735325561062
2.1991148575128552,1.4032447186034409,0.0221095019811184
2.2410027595607191,1.4032447186034409,0.0112581078225220
2.2828906616085827,1.4032447186034409,0.0142213311731612
2.3247785636564471,1.4032447186034409,0.0152865483464413
2.3666664657043106,1.4032447186034409,0.0060956646037460
2.4085543677521750,1.4032447186034409,0.0036881300605520
2.4504422698000385,1.4032447186034409,0.0236249093653046
2.4923301718479025,1.4032447186034409,0.0609386965093716
2.5342180738957665,1.4032447186034409,0.0581205069870730
2.5761059759436304,1.4032447186034409,0.3918993387230196
2.6179938779914940,1.4032447186034409,0.2074616469888692
2.6598817800393584,1.4032447186034409,0.0905050623824599
2.7017696820872219,1.4032447186034409,0.0683030862321937
2.7436575841350863,1.4032447186034409,0.0132306541559998
2.7855454861829498,1.4032447186034409,0.0157387959739083
2.8274333882308138,1.4032447186034409,0.0269760699235524
2.8693212902786778,1.4032447186034409,0.0223605491566735
2.9112091923265417,1.4032447186034409,0.0251858339120372
2.9530970943744053,1.4032447186034409,0.0395208266310768
2.9949849964222697,1.4032447186034409,0.0411052519523556
3.0368728984701332,1.4032447186034409,0.0288686661179455
3.0787608005179976,1.4032447186034409,0.0239873777733209
3.1206487025658611,1.4032447186034409,0.0270850187480865
0.0209439510239320,1.4451326206513049,0.0649735031701672
0.0628318530717960,1.4451326206513049,0.0349576382595464
0.1047197551196597,1.4451326206513049,0.0614473702018407
0.1466076571675237,1.4451326206513049,0.0657865381290225
0.1884955592153876,1.4451326206513049,0.0511126027624590
0.2303834612632514,1.4451326206513049,0.0231405014949466
0.2722713633111153,1.4451326206513049,0.0140112744587952
0.3141592653589793,1.4451326206513049,0.0419923150253266
0.3560471674068433,1.4451326206513049,0.0498664541718299
0.3979350694547070,1.4451326206513049,0.0082925040547789
0.4398229715025710,1.4451326206513049,0.0775291601194854
0.4817108735504350,1.4451326206513049,0.1241205878351403
0.5235987755982989,1.4451326206513049,0.3819441416636523
0.5654866776461627,1.4451326206513049,0.4742155211391765
0.6073745796940266,1.4451326206513049,0.0511809395493615
0.6492624817418906,1.4451326206513049,0.0364906943714079
0.6911503837897545,1.4451326206513049,0.0245547581958546
0.7330382858376183,1.4451326206513049,0.0017005477231954
0.7749261878854823,1.4451326206513049,0.0077647322619462
0.8168140899333461,1.4451326206513049,0.0088006062133366
0.8587019919812100,1.4451326206513049,0.0077786981987596
0.9005898940290740,1.4451326206513049,0.0022366398950669
0.9424777960769379,1.4451326206513049,0.0065375278978748
0.9843656981248019,1.4451326206513049,0.0103874167126177
1.0262536001726656,1.4451326206513049,0.0073586697932214
1.0681415022205296,1.4451326206513049,0.0059952592254823
1.1100294042683936,1.4451326206513049,0.0160292221360355
1.1519173063162575,1.4451326206513049,0.0227907485572960
1.1938052083641213,1.4451326206513049,0.0226798460860476
1.2356931104119853,1.4451326206513049,0.0163115713032643
1.2775810124598492,1.4451326206513049,0.0065309656655204
1.3194689145077132,1.4451326206513049,0.0047067938523432
1.3613568165555769,1.4451326206513049,0.0127261065490377
1.4032447186034409,1.4451326206513049,0.0174600974689995
1.4451326206513049,1.4451326206513049,0.0182908947713244
1.4870205226991688,1.4451326206513049,0.0157593282266610
1.5289084247470326,1.4451326206513049,0.0114665694434869
1.5707963267948966,1.4451326206513049,0.0089981391709220
1.6126842288427605,1.4451326206513049,0.0116457165399611
1.6545721308906245,1.4451326206513049,0.0158394895174182
1.6964600329384882,1.4451326206513049,0.0181947978964627
1.7383479349863524,1.4451326206513049,0.0173861079637808
1.7802358370342162,1.4451326206513049,0.0134850932521342
1.8221237390820799,1.4451326206513049,0.0091942367896384
1.8640116411299441,1.4451326206513049,0.0114661737117110
1.9058995431778079,1.4451326206513049,0.0175873531447609
1.9477874452256716,1.4451326206513049,0.0207219486154696
1.9896753472735358,1.4451326206513049,0.0178009888760727
2.0315632493213993,1.4451326206513049,0.0093664646984384
2.0734511513692637,1.4451326206513049,0.0091818484872647
2.1153390534171272,1.4451326206513049,0.0193946581239893
2.1572269554649912,1.4451326206513049,0.0239070936934643
2.1991148575128552,1.4451326206513049,0.0204102880584184
2.2410027595607191,1.4451326206513049,0.0134160314285180
2.2828906616085827,1.4451326206513049,0.0108412500288555
2.3247785636564471,1.4451326206513049,0.0099786954097231
2.3666664657043106,1.4451326206513049,0.0057992984053810
2.4085543677521750,1.4451326206513049,0.0051335594062816
2.4504422698000385,1.4451326206513049,0.0121281393174807
2.4923301718479025,1.4451326206513049,0.0513596395401967
2.5342180738957665,1.4451326206513049,0.0647570963284334
2.5761059759436304,1.4451326206513049,0.4384014194714771
2.6179938779914940,1.4451326206513049,0.3002281574351721
2.6598817800393584,1.4451326206513049,0.0871447588049898
2.7017696820872219,1.4451326206513049,0.0785863177750276
2.7436575841350863,1.4451326206513049,0.0446032675548243
2.7855454861829498,1.4451326206513049,0.0258900651247677
2.8274333882308138,1.4451326206513049,0.0451013147285178
2.8693212902786778,1.4451326206513049,0.0306320705159836
2.9112091923265417,1.4451326206513049,0.0039313851057615
2.9530970943744053,1.4451326206513049,0.0264308460771309
2.9949849964222697,1.4451326206513049,0.0305539122808305
3.0368728984701332,1.4451326206513049,0.0209462310325431
3.0787608005179976,1.4451326206513049,0.0185231488225264
3.1206487025658611,1.4451326206513049,0.0126159950450105
0.0209439510239320,1.4870205226991688,0.0425351406008934
0.0628318530717960,1.4870205226991688,0.0362482657615664
0.1047197551196597,1.4870205226991688,0.0536378639700261
0.1466076571675237,1.4870205226991688,0.0432491156219835
0.1884955592153876,1.4870205226991688,0.0165876692358270
0.2303834612632514,1.4870205226991688,0.0171364197344046
0.2722713633111153,1.4870205226991688,0.0491113104015023
0.3141592653589793,1.4870205226991688,0.0668792307616020
0.3560471674068433,1.4870205226991688,0.0543018470713254
0.3979350694547070,1.4870205226991688,0.0316543551122585
0.4398229715025710,1.4870205226991688,0.0928199798556155
0.4817108735504350,1.4870205226991688,0.1235264383450706
0.5235987755982989,1.4870205226991688,0.3441267880076416
0.5654866776461627,1.4870205226991688,0.3835406333517485
0.6073745796940266,1.4870205226991688,0.0753811085952741
0.6492624817418906,1.4870205226991688,0.0198502537841129
0.6911503837897545,1.4870205226991688,0.0311267327084979
0.7330382858376183,1.4870205226991688,0.0088204351469818
0.7749261878854823,1.4870205226991688,0.0085687728496954
0.8168140899333461,1.4870205226991688,0.0085466365880826
0.8587019919812100,1.4870205226991688,0.0036784885267573
0.9005898940290740,1.4870205226991688,0.0012011456848506
0.9424777960769379,1.4870205226991688,0.0050105010473847
0.9843656981248019,1.4870205226991688,0.0072876152679518
1.0262536001726656,1.4870205226991688,0.0068203036121237
1.0681415022205296,1.4870205226991688,0.0097664210659809
1.1100294042683936,1.4870205226991688,0.0168865341258524
1.1519173063162575,1.4870205226991688,0.0211932276449723
1.1938052083641213,1.4870205226991688,0.0197958975959388
1.2356931104119853,1.4870205226991688,0.0132149892149393
1.2775810124598492,1.4870205226991688,0.0038492774348371
1.3194689145077132,1.4870205226991688,0.0060334501915415
1.3613568165555769,1.4870205226991688,0.0136716309036269
1.4032447186034409,1.4870205226991688,0.0181067904495272
1.4451326206513049,1.4870205226991688,0.0188974876117588
1.4870205226991688,1.4870205226991688,0.0163645213358574
1.5289084247470326,1.4870205226991688,0.0114843374021584
1.5707963267948966,1.4870205226991688,0.0064613322083808
1.6126842288427605,1.4870205226991688,0.0070629525204135
1.6545721308906245,1.4870205226991688,0.0117420329387654
1.6964600329384882,1.4870205226991688,0.0151530354875118
1.7383479349863524,1.4870205226991688,0.0156340062550124
1.7802358370342162,1.4870205226991688,0.0127368900900424
1.8221237390820799,1.4870205226991688,0.0073510616706433
1.8640116411299441,1.4870205226991688,0.0059984302963688
1.9058995431778079,1.4870205226991688,0.0125442012213097
1.9477874452256716,1.4870205226991688,0.0179024767951198
1.9896753472735358,1.4870205226991688,0.0189494450123718
2.0315632493213993,1.4870205226991688,0.0156513267232431
2.0734511513692637,1.4870205226991688,0.0121464069544385
2.1153390534171272,1.4870205226991688,0.0135962736070406
2.1572269554649912,1.4870205226991688,0.0158275945157049
2.1991148575128552,1.4870205226991688,0.0155762739112995
2.2410027595607191,1.4870205226991688,0.0137993771442763
2.2828906616085827,1.4870205226991688,0.0094981823802876
2.3247785636564471,1.4870205226991688,0.0028300772096644
2.3666664657043106,1.4870205226991688,0.0050905188115536
2.4085543677521750,1.4870205226991688,0.0092778468328363
2.4504422698000385,1.4870205226991688,0.0054356738797201
2.4923301718479025,1.4870205226991688,0.0335715407431567
2.5342180738957665,1.4870205226991688,0.0880897273814441
2.5761059759436304,1.4870205226991688,0.6216332886802861
2.6179938779914940,1.4870205226991688,0.1662346349216416
2.6598817800393584,1.4870205226991688,0.0810165906568162
2.7017696820872219,1.4870205226991688,0.0828631621559149
2.7436575841350863,1.4870205226991688,0.0847951120477629
2.7855454861829498,1.4870205226991688,0.0259594163575905
2.8274333882308138,1.4870205226991688,0.0539658708655189
2.8693212902786778,1.4870205226991688,0.0431556327687639
2.9112091923265417,1.4870205226991688,0.0206676664362181
2.9530970943744053,1.4870205226991688,0.0237541168602349
2.9949849964222697,1.4870205226991688,0.0212452060919173
3.0368728984701332,1.4870205226991688,0.0074232739870384
3.0787608005179976,1.4870205226991688,0.0092372170700477
3.1206487025658611,1.4870205226991688,0.0053150551570338
0.0209439510239320,1.5289084247470326,0.0256499356153485
0.0628318530717960,1.5289084247470326,0.0315188531419667
0.1047197551196597,1.5289084247470326,0.0389953804740486
0.1466076571675237,1.5289084247470326,0.0213050747597206
0.1884955592153876,1.5289084247470326,0.0192092527882706
0.2303834612632514,1.5289084247470326,0.0495845266890389
0.2722713633111153,1.5289084247470326,0.0722713141263428
0.3141592653589793,1.5289084247470326,0.0732026629641098
0.3560471674068433,1.5289084247470326,0.0505163457898929
0.3979350694547070,1.5289084247470326,0.0706561602906069
0.4398229715025710,1.5289084247470326,0.0850316966925777
0.4817108735504350,1.5289084247470326,0.1043562364565986
0.5235987755982989,1.5289084247470326,0.1240983995707259
0.5654866776461627,1.5289084247470326,1.6003857676394757
0.6073745796940266,1.5289084247470326,0.0698832043454519
0.6492624817418906,1.5289084247470326,0.0205089992869221
0.6911503837897545,1.5289084247470326,0.0363061181824142
0.7330382858376183,1.5289084247470326,0.0165539850224010
0.7749261878854823,1.5289084247470326,0.0091744680558904
0.8168140899333461,1.5289084247470326,0.0081665273082603
0.8587019919812100,1.5289084247470326,0.0047118946569374
0.9005898940290740,1.5289084247470326,0.0025415596026266
0.9424777960769379,1.5289084247470326,0.0029034174094200
0.9843656981248019,1.5289084247470326,0.0057820073014642
1.0262536001726656,1.5289084247470326,0.0083859226731717
1.0681415022205296,1.5289084247470326,0.0112213443148149
1.1100294042683936,1.5289084247470326,0.0151629016829098
1.1519173063162575,1.5289084247470326,0.0174604188667822
1.1938052083641213,1.5289084247470326,0.0159119833419390
1.2356931104119853,1.5289084247470326,0.0107801107173712
1.2775810124598492,1.5289084247470326,0.0050648242912447
1.3194689145077132,1.5289084247470326,0.0076119190068371
1.3613568165555769,1.5289084247470326,0.0133814243595398
1.4032447186034409,1.5289084247470326,0.0171729222846028
1.4451326206513049,1.5289084247470326,0.0181135755771730
1.4870205226991688,1.5289084247470326,0.0161979936850237
1.5289084247470326,1.5289084247470326,0.0118969867687754
1.5707963267948966,1.5289084247470326,0.0060576269796811
1.6126842288427605,1.5289084247470326,0.0018230518269736
1.6545721308906245,1.5289084247470326,0.0070119059987436
1.6964600329384882,1.5289084247470326,0.0113640341900546
1.7383479349863524,1.5289084247470326,0.0131739374622084
1.7802358370342162,1.5289084247470326,0.0117909409447211
1.8221237390820799,1.5289084247470326,0.0071667902987380
1.8640116411299441,1.5289084247470326,0.0003109334928246
1.9058995431778079,1.5289084247470326,0.0082352149081852
1.9477874452256716,1.5289084247470326,0.0154943171309936
1.9896753472735358,1.5289084247470326,0.0198666084612538
2.0315632493213993,1.5289084247470326,0.0203399109166654
2.0734511513692637,1.5289084247470326,0.0172763806691712
2.1153390534171272,1.5289084247470326,0.0119325675581811
2.1572269554649912,1.5289084247470326,0.0068636065667933
2.1991148575128552,1.5289084247470326,0.0089219762248322
2.2410027595607191,1.5289084247470326,0.0125527508348386
2.2828906616085827,1.5289084247470326,0.0110519135615784
2.3247785636564471,1.5289084247470326,0.0063254825462123
2.3666664657043106,1.5289084247470326,0.0039206028387969
2.4085543677521750,1.5289084247470326,0.0150785126745675
2.4504422698000385,1.5289084247470326,0.0125503865568419
2.4923301718479025,1.5289084247470326,0.0214983141750209
2.5342180738957665,1.5289084247470326,0.0745879062467635
2.5761059759436304,1.5289084247470326,1.6984308328516113
2.6179938779914940,1.5289084247470326,0.0949209716724476
2.6598817800393584,1.5289084247470326,0.1053514326439093
2.7017696820872219,1.5289084247470326,0.0808750130933868
2.7436575841350863,1.5289084247470326,0.1185730189013845
2.7855454861829498,1.5289084247470326,0.0132945342308429
2.8274333882308138,1.5289084247470326,0.0470458851642250
2.8693212902786778,1.5289084247470326,0.0387704804130495
2.9112091923265417,1.5289084247470326,0.0202636259676355
2.9530970943744053,1.5289084247470326,0.0253596472811840
2.9949849964222697,1.5289084247470326,0.0222382872091373
3.0368728984701332,1.5289084247470326,0.0120872777879863
3.0787608005179976,1.5289084247470326,0.0110589563200028
3.1206487025658611,1.5289084247470326,0.0046296392380781
0.0209439510239320,1.5707963267948966,0.0184183272896002
0.0628318530717960,1.5707963267948966,0.0237912719116279
0.1047197551196597,1.5707963267948966,0.0304963891907079
0.1466076571675237,1.5707963267948966,0.0250359787475473
0.1884955592153876,1.5707963267948966,0.0360988778307740
0.2303834612632514,1.5707963267948966,0.0579402622360510
0.2722713633111153,1.5707963267948966,0.0696369975743453
0.3141592653589793,1.5707963267948966,0.0523936873304738
0.3560471674068433,1.5707963267948966,0.0410055631981250
0.3979350694547070,1.5707963267948966,0.1158871542988584
0.4398229715025710,1.5707963267948966,0.0697676148186025
0.4817108735504350,1.5707963267948966,0.1123418277216052
0.5235987755982989,1.5707963267948966,0.0738436848024294
0.5654866776461627,1.5707963267948966,2.0124130579934563
0.6073745796940266,1.5707963267948966,0.0435143681529102
0.6492624817418906,1.5707963267948966,0.0300788866963574
0.6911503837897545,1.5707963267948966,0.0385334117635268
0.7330382858376183,1.5707963267948966,0.0226955241285947
0.7749261878854823,1.5707963267948966,0.0083144996782006
0.8168140899333461,1.5707963267948966,0.0084760787549470
0.8587019919812100,1.5707963267948966,0.0078639843720358
0.9005898940290740,1.5707963267948966,0.0028830268410664
0.9424777960769379,1.5707963267948966,0.0028695750280963
0.9843656981248019,1.5707963267948966,0.0066363255069038
1.0262536001726656,1.5707963267948966,0.0095295745916098
1.0681415022205296,1.5707963267948966,0.0106077098849732
1.1100294042683936,1.5707963267948966,0.0113553291338928
1.1519173063162575,1.5707963267948966,0.0123236481617999
1.1938052083641213,1.5707963267948966,0.0121480947757357
1.2356931104119853,1.5707963267948966,0.0103896781127275
1.2775810124598492,1.5707963267948966,0.0085733893064156
1.3194689145077132,1.5707963267948966,0.0092339053028785
1.3613568165555769,1.5707963267948966,0.0120305453806615
1.4032447186034409,1.5707963267948966,0.0147001443890857
1.4451326206513049,1.5707963267948966,0.0159375706126127
1.4870205226991688,1.5707963267948966,0.0152405853592573
1.5289084247470326,1.5707963267948966,0.0125909495415575
1.5707963267948966,1.5707963267948966,0.0083586916050636
1.6126842288427605,1.5707963267948966,0.0034868795651369
1.6545721308906245,1.5707963267948966,0.0035833508014288
1.6964600329384882,1.5707963267948966,0.0078666901842842
1.7383479349863524,1.5707963267948966,0.0107250770434833
1.7802358370342162,1.5707963267948966,0.0111184081248365
1.8221237390820799,1.5707963267948966,0.0087835957794712
1.8640116411299441,1.5707963267948966,0.0051255379798051
1.9058995431778079,1.5707963267948966,0.0073768033863016
1.9477874452256716,1.5707963267948966,0.0142151905976161
1.9896753472735358,1.5707963267948966,0.0201169430770350
2.0315632493213993,1.5707963267948966,0.0228076455584106
2.0734511513692637,1.5707963267948966,0.0210941766946234
2.1153390534171272,1.5707963267948966,0.0149196027221785
2.1572269554649912,1.5707963267948966,0.0061065740209282
2.1991148575128552,1.5707963267948966,0.0050891946733732
2.2410027595607191,1.5707963267948966,0.0102736289050661
2.2828906616085827,1.5707963267948966,0.0138569442009491
2.3247785636564471,1.5707963267948966,0.0138159709723176
2.3666664657043106,1.5707963267948966,0.0021569525011269
2.4085543677521750,1.5707963267948966,0.0214496914789986
2.4504422698000385,1.5707963267948966,0.0184769599110378
2.4923301718479025,1.5707963267948966,0.0215511846717599
2.5342180738957665,1.5707963267948966,0.0354174014232757
2.5761059759436304,1.5707963267948966,2.0127512627113111
2.6179938779914940,1.5707963267948966,0.1005208840028715
2.6598817800393584,1.5707963267948966,0.1494675860943210
2.7017696820872219,1.5707963267948966,0.0705324036483197
2.7436575841350863,1.5707963267948966,0.1289257548653836
2.7855454861829498,1.5707963267948966,0.0276204785024476
2.8274333882308138,1.5707963267948966,0.0450333462197508
2.8693212902786778,1.5707963267948966,0.0281820521356096
2.9112091923265417,1.5707963267948966,0.0061237805313086
2.9530970943744053,1.5707963267948966,0.0253724890152691
2.9949849964222697,1.5707963267948966,0.0266188681230221
3.0368728984701332,1.5707963267948966,0.0238839951408784
3.0787608005179976,1.5707963267948966,0.0237873913382797
3.1206487025658611,1.5707963267948966,0.0063769156121002
0.0209439510239320,1.6126842288427605,0.0213856927826289
0.0628318530717960,1.6126842288427605,0.0175287060683666
0.1047197551196597,1.6126842288427605,0.0285009804935827
0.1466076571675237,1.6126842288427605,0.0265897523946429
0.1884955592153876,1.6126842288427605,0.0270980828597099
0.2303834612632514,1.6126842288427605,0.0421155294029111
0.2722713633111153,1.6126842288427605,0.0539404669163816
0.3141592653589793,1.6126842288427605,0.0333029349818606
0.3560471674068433,1.6126842288427605,0.0520178691488272
0.3979350694547070,1.6126842288427605,0.1461172833995699
0.4398229715025710,1.6126842288427605,0.0598676043210766
0.4817108735504350,1.6126842288427605,0.1597309675040940
0.5235987755982989,1.6126842288427605,0.1216605475334450
0.5654866776461627,1.6126842288427605,1.6886826113840350
0.6073745796940266,1.6126842288427605,0.0239524779694714
0.6492624817418906,1.6126842288427605,0.0359657450058281
0.6911503837897545,1.6126842288427605,0.0365089437687892
0.7330382858376183,1.6126842288427605,0.0255612891068465
0.7749261878854823,1.6126842288427605,0.0073001982610052
0.8168140899333461,1.6126842288427605,0.0086811175145118
0.8587019919812100,1.6126842288427605,0.0096796933106304
0.9005898940290740,1.6126842288427605,0.0024069708307303
0.9424777960769379,1.6126842288427605,0.0054273099572802
0.9843656981248019,1.6126842288427605,0.0083455525350340
1.0262536001726656,1.6126842288427605,0.0095339061295330
1.0681415022205296,1.6126842288427605,0.0085635020003755
1.1100294042683936,1.6126842288427605,0.0062064237154101
1.1519173063162575,1.6126842288427605,0.0068462416266336
1.1938052083641213,1.6126842288427605,0.0099376942917011
1.2356931104119853,1.6126842288427605,0.0119225734885664
1.2775810124598492,1.6126842288427605,0.0120229502665598
1.3194689145077132,1.6126842288427605,0.0109694484917830
1.3613568165555769,1.6126842288427605,0.0102578689386282
1.4032447186034409,1.6126842288427605,0.0109599376593680
1.4451326206513049,1.6126842288427605,0.0124590282667232
1.4870205226991688,1.6126842288427605,0.0134359521406088
1.5289084247470326,1.6126842288427605,0.0130441862860465
1.5707963267948966,1.6126842288427605,0.0110693809378212
1.6126842288427605,1.6126842288427605,0.0079400608397892
1.6545721308906245,1.6126842288427605,0.0052385427551821
1.6964600329384882,1.6126842288427605,0.0060286246307149
1.7383479349863524,1.6126842288427605,0.0088462849237449
1.7802358370342162,1.6126842288427605,0.0107751529767289
1.8221237390820799,1.6126842288427605,0.0108791051713948
1.8640116411299441,1.6126842288427605,0.0097329684153828
1.9058995431778079,1.6126842288427605,0.0101038456893765
1.9477874452256716,1.6126842288427605,0.0140947172052703
1.9896753472735358,1.6126842288427605,0.0192888210825022
2.0315632493213993,1.6126842288427605,0.0227093674275885
2.0734511513692637,1.6126842288427605,0.0226413610178419
2.1153390534171272,1.6126842288427605,0.0192512957272195
2.1572269554649912,1.6126842288427605,0.0148871415333631
2.1991148575128552,1.6126842288427605,0.0108056289974512
2.2410027595607191,1.6126842288427605,0.0076673103033710
2.2828906616085827,1.6126842288427605,0.0164782793782433
2.3247785636564471,1.6126842288427605,0.0192942835435078
2.3666664657043106,1.6126842288427605,0.0011422859715010
2.4085543677521750,1.6126842288427605,0.0265900268009566
2.4504422698000385,1.6126842288427605,0.0182687011934315
2.4923301718479025,1.6126842288427605,0.0241551071272852
2.5342180738957665,1.6126842288427605,0.0277658154712063
2.5761059759436304,1.6126842288427605,1.6345477396949428
2.6179938779914940,1.6126842288427605,0.2115436993462891
2.6598817800393584,1.6126842288427605,0.1686075559564337
2.7017696820872219,1.6126842288427605,0.0583643941479538
2.7436575841350863,1.6126842288427605,0.1074720144979263
2.7855454861829498,1.6126842288427605,0.0449190148395045
2.8274333882308138,1.6126842288427605,0.0575331075751274
2.8693212902786778,1.6126842288427605,0.0343556465941319
2.9112091923265417,1.6126842288427605,0.0257603395846652
2.9530970943744053,1.6126842288427605,0.0351483408294333
2.9949849964222697,1.6126842288427605,0.0305722908107095
3.0368728984701332,1.6126842288427605,0.0291760447780763
3.0787608005179976,1.6126842288427605,0.0346640402167184
3.1206487025658611,1.6126842288427605,0.0183461175803602
0.0209439510239320,1.6545721308906245,0.0302568257003991
0.0628318530717960,1.6545721308906245,0.0155631609883233
0.1047197551196597,1.6545721308906245,0.0262601411555070
0.1466076571675237,1.6545721308906245,0.0215165526907094
0.1884955592153876,1.6545721308906245,0.0003975934658634
0.2303834612632514,1.6545721308906245,0.0334733187840906
0.2722713633111153,1.6545721308906245,0.0633480108663050
0.3141592653589793,1.6545721308906245,0.0657169857700442
0.3560471674068433,1.6545721308906245,0.0658736839008598
0.3979350694547070,1.6545721308906245,0.1419799474287604
0.4398229715025710,1.6545721308906245,0.0524858482440260
0.4817108735504350,1.6545721308906245,0.1988219457610663
0.5235987755982989,1.6545721308906245,0.2216202714656567
0.5654866776461627,1.6545721308906245,0.5097037708908595
0.6073745796940266,1.6545721308906245,0.0646301359061650
0.6492624817418906,1.6545721308906245,0.0363306688633886
0.6911503837897545,1.6545721308906245,0.0305791049960998
0.7330382858376183,1.6545721308906245,0.0234146880706026
0.7749261878854823,1.6545721308906245,0.0083287354857980
0.8168140899333461,1.6545721308906245,0.0081122966494593
0.8587019919812100,1.6545721308906245,0.0093557431969224
0.9005898940290740,1.6545721308906245,0.0018095888690243
0.9424777960769379,1.6545721308906245,0.0081663744643257
0.9843656981248019,1.6545721308906245,0.0097664265668990
1.0262536001726656,1.6545721308906245,0.0085091003257336
1.0681415022205296,1.6545721308906245,0.0062285325325391
1.1100294042683936,1.6545721308906245,0.0018242455083406
1.1519173063162575,1.6545721308906245,0.0043588448230994
1.1938052083641213,1.6545721308906245,0.0101438128313775
1.2356931104119853,1.6545721308906245,0.0138443920765277
1.2775810124598492,1.6545721308906245,0.0146263487355467
1.3194689145077132,1.6545721308906245,0.0126887812142567
1.3613568165555769,1.6545721308906245,0.0091733739343481
1.4032447186034409,1.6545721308906245,0.0066008089556642
1.4451326206513049,1.6545721308906245,0.0079283347180968
1.4870205226991688,1.6545721308906245,0.0109152729009653
1.5289084247470326,1.6545721308906245,0.0128963689500073
1.5707963267948966,1.6545721308906245,0.0130202517340034
1.6126842288427605,1.6545721308906245,0.0113009690129005
1.6545721308906245,1.6545721308906245,0.0084761844549721
1.6964600329384882,1.6545721308906245,0.0064760275270418
1.7383479349863524,1.6545721308906245,0.0076425021567677
1.7802358370342162,1.6545721308906245,0.0103763618534204
1.8221237390820799,1.6545721308906245,0.0124206927606138
1.8640116411299441,1.6545721308906245,0.0131733785472851
1.9058995431778079,1.6545721308906245,0.0133568278172193
1.9477874452256716,1.6545721308906245,0.0145025789896605
1.9896753472735358,1.6545721308906245,0.0171175480279168
2.0315632493213993,1.6545721308906245,0.0199543102821996
2.0734511513692637,1.6545721308906245,0.0219264967746814
2.1153390534171272,1.6545721308906245,0.0232047681758437
2.1572269554649912,1.6545721308906245,0.0231495623849630
2.1991148575128552,1.6545721308906245,0.0175812274688004
2.2410027595607191,1.6545721308906245,0.0052385594988518
2.2828906616085827,1.6545721308906245,0.0181801540911350
2.3247785636564471,1.6545721308906245,0.0214938650936661
2.3666664657043106,1.6545721308906245,0.0056522052500564
2.4085543677521750,1.6545721308906245,0.0278751812979674
2.4504422698000385,1.6545721308906245,0.0110279747707123
2.4923301718479025,1.6545721308906245,0.0238063254128879
2.5342180738957665,1.6545721308906245,0.0874490141567115
2.5761059759436304,1.6545721308906245,0.4864682098330797
2.6179938779914940,1.6545721308906245,0.2635447530427010
2.6598817800393584,1.6545721308906245,0.1378743098104477
2.7017696820872219,1.6545721308906245,0.0539096090167912
2.7436575841350863,1.6545721308906245,0.0642933966064797
2.7855454861829498,1.6545721308906245,0.0415203999240319
2.8274333882308138,1.6545721308906245,0.0541854253158551
2.8693212902786778,1.6545721308906245,0.0362369886714321
2.9112091923265417,1.6545721308906245,0.0490195531897401
2.9530970943744053,1.6545721308906245,0.0532522885814823
2.9949849964222697,1.6545721308906245,0.0344951689435942
3.0368728984701332,1.6545721308906245,0.0261253966226907
3.0787608005179976,1.6545721308906245,0.0417094674652473
3.1206487025658611,1.6545721308906245,0.0315197557799480
0.0209439510239320,1.6964600329384882,0.0399314024214600
0.0628318530717960,1.6964600329384882,0.0171301126166933
0.1047197551196597,1.6964600329384882,0.0236170091931967
0.1466076571675237,1.6964600329384882,0.0291835491176948
0.1884955592153876,1.6964600329384882,0.0293952369991081
0.2303834612632514,1.6964600329384882,0.0443258306740754
0.2722713633111153,1.6964600329384882,0.0736998587582799
0.3141592653589793,1.6964600329384882,0.0849968848720884
0.3560471674068433,1.6964600329384882,0.0572679471564676
0.3979350694547070,1.6964600329384882,0.1043014459455320
0.4398229715025710,1.6964600329384882,0.0638260045275956
0.4817108735504350,1.6964600329384882,0.1716995314290301
0.5235987755982989,1.6964600329384882,0.2074189280697956
0.5654866776461627,1.6964600329384882,0.0395670516757079
0.6073745796940266,1.6964600329384882,0.1110539755892556
0.6492624817418906,1.6964600329384882,0.0307601371795397
0.6911503837897545,1.6964600329384882,0.0238398263437436
0.7330382858376183,1.6964600329384882,0.0149518261517696
0.7749261878854823,1.6964600329384882,0.0103060818521751
0.8168140899333461,1.6964600329384882,0.0081962840020703
0.8587019919812100,1.6964600329384882,0.0067443393581503
0.9005898940290740,1.6964600329384882,0.0030305006413532
0.9424777960769379,1.6964600329384882,0.0105146859856068
0.9843656981248019,1.6964600329384882,0.0105657510591665
1.0262536001726656,1.6964600329384882,0.0068494484374893
1.0681415022205296,1.6964600329384882,0.0056499604006539
1.1100294042683936,1.6964600329384882,0.0062905601244852
1.1519173063162575,1.6964600329384882,0.0081600889986207
1.1938052083641213,1.6964600329384882,0.0117770832693648
1.2356931104119853,1.6964600329384882,0.0149620181441013
1.2775810124598492,1.6964600329384882,0.0159085502281863
1.3194689145077132,1.6964600329384882,0.0140401714113112
1.3613568165555769,1.6964600329384882,0.0097286479906180
1.4032447186034409,1.6964600329384882,0.0040056864496328
1.4451326206513049,1.6964600329384882,0.0029674695684355
1.4870205226991688,1.6964600329384882,0.0082734501079929
1.5289084247470326,1.6964600329384882,0.0121833994140376
1.5707963267948966,1.6964600329384882,0.0139584758003367
1.6126842288427605,1.6964600329384882,0.0134509661251176
1.6545721308906245,1.6964600329384882,0.0110284713552425
1.6964600329384882,1.6964600329384882,0.0078473425525960
1.7383479349863524,1.6964600329384882,0.0067373683453666
1.7802358370342162,1.6964600329384882,0.0094006902811639
1.8221237390820799,1.6964600329384882,0.0129000228880332
1.8640116411299441,1.6964600329384882,0.0152548219663563
1.9058995431778079,1.6964600329384882,0.0158481439057273
1.9477874452256716,1.6964600329384882,0.0149281755075445
1.9896753472735358,1.6964600329384882,0.0137448289615680
2.0315632493213993,1.6964600329384882,0.0147696161237694
2.0734511513692637,1.6964600329384882,0.0196753616003018
2.1153390534171272,1.6964600329384882,0.0263424571221591
2.1572269554649912,1.6964600329384882,0.0294656636028896
2.1991148575128552,1.6964600329384882,0.0224544884103205
2.2410027595607191,1.6964600329384882,0.0034290008969875
2.2828906616085827,1.6964600329384882,0.0183229788437610
2.3247785636564471,1.6964600329384882,0.0196954752738084
2.3666664657043106,1.6964600329384882,0.0109058390850340
2.4085543677521750,1.6964600329384882,0.0223601895477513
2.4504422698000385,1.6964600329384882,0.0071808197909579
2.4923301718479025,1.6964600329384882,0.0211205699397966
2.5342180738957665,1.6964600329384882,0.1375605810565511
2.5761059759436304,1.6964600329384882,0.0679818218550445
2.6179938779914940,1.6964600329384882,0.1492016349976170
2.6598817800393584,1.6964600329384882,0.0783960611258663
2.7017696820872219,1.6964600329384882,0.0559185228140986
2.7436575841350863,1.6964600329384882,0.0304152802717510
2.7855454861829498,1.6964600329384882,0.0323721423551453
2.8274333882308138,1.6964600329384882,0.0286093859932530
2.8693212902786778,1.6964600329384882,0.0274004875673816
2.9112091923265417,1.6964600329384882,0.0645854763668425
2.9530970943744053,1.6964600329384882,0.0661345044696889
2.9949849964222697,1.6964600329384882,0.0342377445044914
3.0368728984701332,1.6964600329384882,0.0172330658170756
3.0787608005179976,1.6964600329384882,0.0458002483506707
3.1206487025658611,1.6964600329384882,0.0390782462341970
0.0209439510239320,1.7383479349863524,0.0458039741989893
0.0628318530717960,1.7383479349863524,0.0222567617557596
0.1047197551196597,1.7383479349863524,0.0188110979067802
0.1466076571675237,1.7383479349863524,0.0422631162090163
0.1884955592153876,1.7383479349863524,0.0545642743919223
0.2303834612632514,1.7383479349863524,0.0484932120230714
0.2722713633111153,1.7383479349863524,0.0495477599205413
0.3141592653589793,1.7383479349863524,0.0688722191426925
0.3560471674068433,1.7383479349863524,0.0417939015707725
0.3979350694547070,1.7383479349863524,0.0570473168009854
0.4398229715025710,1.7383479349863524,0.0896813933141719
0.4817108735504350,1.7383479349863524,0.0883376158102194
0.5235987755982989,1.7383479349863524,0.0640732437155310
0.5654866776461627,1.7383479349863524,0.0372395956389101
0.6073745796940266,1.7383479349863524,0.1205043131779732
0.6492624817418906,1.7383479349863524,0.0205455181761527
0.6911503837897545,1.7383479349863524,0.0202973890078852
0.7330382858376183,1.7383479349863524,0.0031093479329049
0.7749261878854823,1.7383479349863524,0.0103917994113248
0.8168140899333461,1.7383479349863524,0.0111467396492036
0.8587019919812100,1.7383479349863524,0.0047907468764921
0.9005898940290740,1.7383479349863524,0.0064218290971513
0.9424777960769379,1.7383479349863524,0.0124830030453660
0.9843656981248019,1.7383479349863524,0.0107280595984176
1.0262536001726656,1.7383479349863524,0.0050966334335407
1.0681415022205296,1.7383479349863524,0.0077191535401027
1.1100294042683936,1.7383479349863524,0.0116188379462931
1.1519173063162575,1.7383479349863524,0.0128826735878783
1.1938052083641213,1.7383479349863524,0.0135082727761320
1.2356931104119853,1.7383479349863524,0.0147633486150684
1.2775810124598492,1.7383479349863524,0.0156164385825571
1.3194689145077132,1.7383479349863524,0.0147104895867836
1.3613568165555769,1.7383479349863524,0.0116438662638187
1.4032447186034409,1.7383479349863524,0.0070324132792850
1.4451326206513049,1.7383479349863524,0.0036716338835754
1.4870205226991688,1.7383479349863524,0.0069565171105176
1.5289084247470326,1.7383479349863524,0.0112907154629072
1.5707963267948966,1.7383479349863524,0.0140257592682190
1.6126842288427605,1.7383479349863524,0.0145148572773350
1.6545721308906245,1.7383479349863524,0.0126984811700874
1.6964600329384882,1.7383479349863524,0.0091190002611643
1.7383479349863524,1.7383479349863524,0.0057796388382747
1.7802358370342162,1.7383479349863524,0.0074502702190258
1.8221237390820799,1.7383479349863524,0.0121670763680207
1.8640116411299441,1.7383479349863524,0.0160428923717716
1.9058995431778079,1.7383479349863524,0.0174577953472754
1.9477874452256716,1.7383479349863524,0.0155363804428748
1.9896753472735358,1.7383479349863524,0.0103914624251330
2.0315632493213993,1.7383479349863524,0.0077905674266736
2.0734511513692637,1.7383479349863524,0.0172155282330367
2.1153390534171272,1.7383479349863524,0.0283326479518193
2.1572269554649912,1.7383479349863524,0.0329516978761211
2.1991148575128552,1.7383479349863524,0.0245807203136014
2.2410027595607191,1.7383479349863524,0.0039852286859064
2.2828906616085827,1.7383479349863524,0.0160985838349734
2.3247785636564471,1.7383479349863524,0.0143016703746985
2.3666664657043106,1.7383479349863524,0.0141962262713272
2.4085543677521750,1.7383479349863524,0.0082624137517453
2.4504422698000385,1.7383479349863524,0.0181325664529032
2.4923301718479025,1.7383479349863524,0.0168119491547252
2.5342180738957665,1.7383479349863524,0.1416258100824435
2.5761059759436304,1.7383479349863524,0.0852422560148308
2.6179938779914940,1.7383479349863524,0.0102258783255465
2.6598817800393584,1.7383479349863524,0.0249641478762261
2.7017696820872219,1.7383479349863524,0.0640170229349125
2.7436575841350863,1.7383479349863524,0.0393927512837245
2.7855454861829498,1.7383479349863524,0.0546379937237449
2.8274333882308138,1.7383479349863524,0.0406663230912574
2.8693212902786778,1.7383479349863524,0.0358354512763174
2.9112091923265417,1.7383479349863524,0.0668176100682156
2.9530970943744053,1.7383479349863524,0.0639833831818860
2.9949849964222697,1.7383479349863524,0.0285000631454738
3.0368728984701332,1.7383479349863524,0.0205612072646616
3.0787608005179976,1.7383479349863524,0.0480272353024599
3.1206487025658611,1.7383479349863524,0.0366460624713948
0.0209439510239320,1.7802358370342162,0.0434216043001904
0.0628318530717960,1.7802358370342162,0.0328961307926739
0.1047197551196597,1.7802358370342162,0.0070598377140437
0.1466076571675237,1.7802358370342162,0.0436805749745788
0.1884955592153876,1.7802358370342162,0.0712896138258047
0.2303834612632514,1.7802358370342162,0.0635613745620070
0.2722713633111153,1.7802358370342162,0.0155004744705433
0.3141592653589793,1.7802358370342162,0.0446054569850768
0.3560471674068433,1.7802358370342162,0.0584481049306950
0.3979350694547070,1.7802358370342162,0.0354751809122439
0.4398229715025710,1.7802358370342162,0.1041549771121970
0.4817108735504350,1.7802358370342162,0.0246128886778984
0.5235987755982989,1.7802358370342162,0.0385223809952077
0.5654866776461627,1.7802358370342162,0.0983815182747514
0.6073745796940266,1.7802358370342162,0.0248001879800597
0.6492624817418906,1.7802358370342162,0.0335276185449548
0.6911503837897545,1.7802358370342162,0.0207772072890761
0.7330382858376183,1.7802358370342162,0.0173371743873690
0.7749261878854823,1.7802358370342162,0.0119185771494530
0.8168140899333461,1.7802358370342162,0.0145764093208324
0.8587019919812100,1.7802358370342162,0.0108585462183751
0.9005898940290740,1.7802358370342162,0.0117678629965349
0.9424777960769379,1.7802358370342162,0.0144230844305529
0.9843656981248019,1.7802358370342162,0.0104271514878205
1.0262536001726656,1.7802358370342162,0.0040477868799765
1.0681415022205296,1.7802358370342162,0.0107421069074672
1.1100294042683936,1.7802358370342162,0.0161709855243632
1.1519173063162575,1.7802358370342162,0.0168955447719275
1.1938052083641213,1.7802358370342162,0.0148053480094646
1.2356931104119853,1.7802358370342162,0.0132538784904737
1.2775810124598492,1.7802358370342162,0.0138213614267074
1.3194689145077132,1.7802358370342162,0.0147143617743577
1.3613568165555769,1.7802358370342162,0.0141025267070159
1.4032447186034409,1.7802358370342162,0.0117375856260482
1.4451326206513049,1.7802358370342162,0.0088750643088481
1.4870205226991688,1.7802358370342162,0.0082638356268785
1.5289084247470326,1.7802358370342162,0.0107112330729301
1.5707963267948966,1.7802358370342162,0.0135074109168532
1.6126842288427605,1.7802358370342162,0.0147600931303768
1.6545721308906245,1.7802358370342162,0.0137006038746624
1.6964600329384882,1.7802358370342162,0.0102525140016043
1.7383479349863524,1.7802358370342162,0.0051628700558275
1.7802358370342162,1.7802358370342162,0.0043443159250215
1.8221237390820799,1.7802358370342162,0.0104826027850090
1.8640116411299441,1.7802358370342162,0.0159683170508644
1.9058995431778079,1.7802358370342162,0.0186428550249226
1.9477874452256716,1.7802358370342162,0.0170515254957673
1.9896753472735358,1.7802358370342162,0.0103393602794708
2.0315632493213993,1.7802358370342162,0.0013593590487106
2.0734511513692637,1.7802358370342162,0.0157264471494602
2.1153390534171272,1.7802358370342162,0.0284760719754556
2.1572269554649912,1.7802358370342162,0.0329510327938908
2.1991148575128552,1.7802358370342162,0.0240589937630571
2.2410027595607191,1.7802358370342162,0.0070488845589507
2.2828906616085827,1.7802358370342162,0.0107054224688586
2.3247785636564471,1.7802358370342162,0.0084884567811069
2.3666664657043106,1.7802358370342162,0.0118623784571585
2.4085543677521750,1.7802358370342162,0.0125410773652595
2.4504422698000385,1.7802358370342162,0.0200904362339929
2.4923301718479025,1.7802358370342162,0.0229701100623150
2.5342180738957665,1.7802358370342162,0.0105960680543098
2.5761059759436304,1.7802358370342162,0.1939166316915733
2.6179938779914940,1.7802358370342162,0.0502574801187704
2.6598817800393584,1.7802358370342162,0.0184532057364335
2.7017696820872219,1.7802358370342162,0.0774838911911420
2.7436575841350863,1.7802358370342162,0.0512451027323598
2.7855454861829498,1.7802358370342162,0.0733816166819046
2.8274333882308138,1.7802358370342162,0.0704485657649671
2.8693212902786778,1.7802358370342162,0.0467806622844353
2.9112091923265417,1.7802358370342162,0.0501362707444656
2.9530970943744053,1.7802358370342162,0.0467825680968492
2.9949849964222697,1.7802358370342162,0.0289630324459213
3.0368728984701332,1.7802358370342162,0.0359887673178031
3.0787608005179976,1.7802358370342162,0.0468164013026680
3.1206487025658611,1.7802358370342162,0.0243848876820845
0.0209439510239320,1.8221237390820799,0.0308829514436713
0.0628318530717960,1.8221237390820799,0.0461460635834575
0.1047197551196597,1.8221237390820799,0.0219351618210096
0.1466076571675237,1.8221237390820799,0.0250992942583331
0.1884955592153876,1.8221237390820799,0.0681772632410043
0.2303834612632514,1.8221237390820799,0.0801084274179875
0.2722713633111153,1.8221237390820799,0.0556712722060088
0.3141592653589793,1.8221237390820799,0.0549981617171609
0.3560471674068433,1.8221237390820799,0.0698881737049057
0.3979350694547070,1.8221237390820799,0.0298376661721843
0.4398229715025710,1.8221237390820799,0.0890760092769152
0.4817108735504350,1.8221237390820799,0.0819962128660204
0.5235987755982989,1.8221237390820799,0.0302803681156517
0.5654866776461627,1.8221237390820799,0.0544739268178353
0.6073745796940266,1.8221237390820799,0.6367659087331409
0.6492624817418906,1.8221237390820799,0.0829693178344666
0.6911503837897545,1.8221237390820799,0.0295714386103463
0.7330382858376183,1.8221237390820799,0.0273175194050526
0.7749261878854823,1.8221237390820799,0.0259438769624152
0.8168140899333461,1.8221237390820799,0.0138668247624297
0.8587019919812100,1.8221237390820799,0.0193354996855958
0.9005898940290740,1.8221237390820799,0.0191851884605451
0.9424777960769379,1.8221237390820799,0.0169960352090379
0.9843656981248019,1.8221237390820799,0.0100269239455470
1.0262536001726656,1.8221237390820799,0.0044574899131450
1.0681415022205296,1.8221237390820799,0.0137103427050964
1.1100294042683936,1.8221237390820799,0.0197860223563586
1.1519173063162575,1.8221237390820799,0.0199610325798426
1.1938052083641213,1.8221237390820799,0.0156493119820538
1.2356931104119853,1.8221237390820799,0.0108350966966523
1.2775810124598492,1.8221237390820799,0.0110069105468450
1.3194689145077132,1.8221237390820799,0.0145247918731922
1.3613568165555769,1.8221237390820799,0.0167097981429223
1.4032447186034409,1.8221237390820799,0.0162690680958759
1.4451326206513049,1.8221237390820799,0.0137685425203726
1.4870205226991688,1.8221237390820799,0.0110439327728020
1.5289084247470326,1.8221237390820799,0.0106379459508505
1.5707963267948966,1.8221237390820799,0.0126335503396127
1.6126842288427605,1.8221237390820799,0.0144974221693562
1.6545721308906245,1.8221237390820799,0.0144200374318752
1.6964600329384882,1.8221237390820799,0.0116864684194908
1.7383479349863524,1.8221237390820799,0.0063578820174427
1.7802358370342162,1.8221237390820799,0.0011036258660918
1.8221237390820799,1.8221237390820799,0.0088928726280701
1.8640116411299441,1.8221237390820799,0.0158724439693274
1.9058995431778079,1.8221237390820799,0.0200805360759588
1.9477874452256716,1.8221237390820799,0.0198933322657900
1.9896753472735358,1.8221237390820799,0.0146065595761522
2.0315632493213993,1.8221237390820799,0.0075947743097264
2.0734511513692637,1.8221237390820799,0.0147440138779060
2.1153390534171272,1.8221237390820799,0.0258138853053372
2.1572269554649912,1.8221237390820799,0.0294232670534242
2.1991148575128552,1.8221237390820799,0.0221694400075095
2.2410027595607191,1.8221237390820799,0.0107084410081581
2.2828906616085827,1.8221237390820799,0.0027048206745981
2.3247785636564471,1.8221237390820799,0.0085693165673221
2.3666664657043106,1.8221237390820799,0.0059833479877543
2.4085543677521750,1.8221237390820799,0.0317997371637009
2.4504422698000385,1.8221237390820799,0.0058778017220790
2.4923301718479025,1.8221237390820799,0.0587350215475103
2.5342180738957665,1.8221237390820799,0.6251202787780955
2.5761059759436304,1.8221237390820799,0.0664743391428669
2.6179938779914940,1.8221237390820799,0.0328852225819784
2.6598817800393584,1.8221237390820799,0.0438580252412838
2.7017696820872219,1.8221237390820799,0.0807970257220809
2.7436575841350863,1.8221237390820799,0.0524813534653489
2.7855454861829498,1.8221237390820799,0.0583016754760142
2.8274333882308138,1.8221237390820799,0.0698098738366845
2.8693212902786778,1.8221237390820799,0.0410195115354981
2.9112091923265417,1.8221237390820799,0.0185629942137214
2.9530970943744053,1.8221237390820799,0.0286700591029405
2.9949849964222697,1.8221237390820799,0.0358717408213868
3.0368728984701332,1.8221237390820799,0.0424617103209386
3.0787608005179976,1.8221237390820799,0.0388946444384116
3.1206487025658611,1.8221237390820799,0.0106080318083330
0.0209439510239320,1.8640116411299441,0.0190257675751082
0.0628318530717960,1.8640116411299441,0.0534980827588253
0.1047197551196597,1.8640116411299441,0.0474137831523899
0.1466076571675237,1.8640116411299441,0.0078242153366838
0.1884955592153876,1.8640116411299441,0.0408317764540117
0.2303834612632514,1.8640116411299441,0.0704045493390330
0.2722713633111153,1.8640116411299441,0.0669435962285484
0.3141592653589793,1.8640116411299441,0.0512597778740910
0.3560471674068433,1.8640116411299441,0.0467933319395814
0.3979350694547070,1.8640116411299441,0.0160213579028606
0.4398229715025710,1.8640116411299441,0.0423542718191098
0.4817108735504350,1.8640116411299441,0.1077478075023414
0.5235987755982989,1.8640116411299441,0.1212691539157198
0.5654866776461627,1.8640116411299441,0.1907229702343763
0.6073745796940266,1.8640116411299441,0.3030483686167495
0.6492624817418906,1.8640116411299441,0.1302122689920920
0.6911503837897545,1.8640116411299441,0.0394299032879971
0.7330382858376183,1.8640116411299441,0.0179592698031744
0.7749261878854823,1.8640116411299441,0.0470659756136360
0.8168140899333461,1.8640116411299441,0.0109591403614521
0.8587019919812100,1.8640116411299441,0.0245635688721050
0.9005898940290740,1.8640116411299441,0.0279589603935249
0.9424777960769379,1.8640116411299441,0.0210483778259380
0.9843656981248019,1.8640116411299441,0.0100684272863808
1.0262536001726656,1.8640116411299441,0.0056799073419950
1.0681415022205296,1.8640116411299441,0.0163220942209981
1.1100294042683936,1.8640116411299441,0.0225586787173848
1.1519173063162575,1.8640116411299441,0.0221708582992248
1.1938052083641213,1.8640116411299441,0.0162151307977122
1.2356931104119853,1.8640116411299441,0.0081979881797424
1.2775810124598492,1.8640116411299441,0.0081147650176729
1.3194689145077132,1.8640116411299441,0.0148203961734931
1.3613568165555769,1.8640116411299441,0.0193485303533525
1.4032447186034409,1.8640116411299441,0.0202436813187926
1.4451326206513049,1.8640116411299441,0.0178876930241453
1.4870205226991688,1.8640116411299441,0.0137813904678198
1.5289084247470326,1.8640116411299441,0.0107303097877794
1.5707963267948966,1.8640116411299441,0.0114517240342733
1.6126842288427605,1.8640116411299441,0.0140371921850493
1.6545721308906245,1.8640116411299441,0.0153300953795546
1.6964600329384882,1.8640116411299441,0.0139487182665179
1.7383479349863524,1.8640116411299441,0.0098891068555149
1.7802358370342162,1.8640116411299441,0.0056828365846109
1.8221237390820799,1.8640116411299441,0.0094050729542324
1.8640116411299441,1.8640116411299441,0.0166198571577225
1.9058995431778079,1.8640116411299441,0.0220326715185438
1.9477874452256716,1.8640116411299441,0.0233987082573778
1.9896753472735358,1.8640116411299441,0.0197686995062289
2.0315632493213993,1.8640116411299441,0.0129170272188522
2.0734511513692637,1.8640116411299441,0.0122657723909141
2.1153390534171272,1.8640116411299441,0.0197517568532748
2.1572269554649912,1.8640116411299441,0.0236389912888860
2.1991148575128552,1.8640116411299441,0.0209753468576544
2.2410027595607191,1.8640116411299441,0.0145803594352651
2.2828906616085827,1.8640116411299441,0.0096678711622652
2.3247785636564471,1.8640116411299441,0.0079524830276256
2.3666664657043106,1.8640116411299441,0.0230973035534050
2.4085543677521750,1.8640116411299441,0.0344537236924801
2.4504422698000385,1.8640116411299441,0.0325269539350049
2.4923301718479025,1.8640116411299441,0.1084629620350222
2.5342180738957665,1.8640116411299441,0.1117675691681927
2.5761059759436304,1.8640116411299441,0.2541843667982381
2.6179938779914940,1.8640116411299441,0.0783228893451605
2.6598817800393584,1.8640116411299441,0.0689847342494688
2.7017696820872219,1.8640116411299441,0.0545523035029261
2.7436575841350863,1.8640116411299441,0.0496235421368322
2.7855454861829498,1.8640116411299441,0.0137081087216236
2.8274333882308138,1.8640116411299441,0.0469651474754824
2.8693212902786778,1.8640116411299441,0.0348811688419660
2.9112091923265417,1.8640116411299441,0.0105648711013403
2.9530970943744053,1.8640116411299441,0.0214249290336422
2.9949849964222697,1.8640116411299441,0.0301162645471638
3.0368728984701332,1.8640116411299441,0.0316906391150912
3.0787608005179976,1.8640116411299441,0.0234351248353723
3.1206487025658611,1.8640116411299441,0.0166013253792515
0.0209439510239320,1.9058995431778079,0.0344821653673169
0.0628318530717960,1.9058995431778079,0.0482334851187796
0.1047197551196597,1.9058995431778079,0.0608433153327955
0.1466076571675237,1.9058995431778079,0.0365770383327072
0.1884955592153876,1.9058995431778079,0.0050272654713416
0.2303834612632514,1.9058995431778079,0.0383855796243118
0.2722713633111153,1.9058995431778079,0.0438940758291435
0.3141592653589793,1.9058995431778079,0.0177289214818082
0.3560471674068433,1.9058995431778079,0.0234932870054497
0.3979350694547070,1.9058995431778079,0.0455059642111825
0.4398229715025710,1.9058995431778079,0.0594996956612651
0.4817108735504350,1.9058995431778079,0.0965535975345339
0.5235987755982989,1.9058995431778079,0.2107428952541081
0.5654866776461627,1.9058995431778079,0.2095210815759709
0.6073745796940266,1.9058995431778079,0.0940341981849447
0.6492624817418906,1.9058995431778079,0.0483205789146617
0.6911503837897545,1.9058995431778079,0.0179603604536588
0.7330382858376183,1.9058995431778079,0.0210915337317181
0.7749261878854823,1.9058995431778079,0.0599672545495132
0.8168140899333461,1.9058995431778079,0.0292822202635498
0.8587019919812100,1.9058995431778079,0.0205756541144137
0.9005898940290740,1.9058995431778079,0.0354782764682610
0.9424777960769379,1.9058995431778079,0.0270256051533426
0.9843656981248019,1.9058995431778079,0.0114007274078941
1.0262536001726656,1.9058995431778079,0.0063253000665106
1.0681415022205296,1.9058995431778079,0.0183545989984293
1.1100294042683936,1.9058995431778079,0.0246754217009482
1.1519173063162575,1.9058995431778079,0.0237867614075173
1.1938052083641213,1.9058995431778079,0.0167327998708213
1.2356931104119853,1.9058995431778079,0.0062523853157836
1.2775810124598492,1.9058995431778079,0.0064566806262715
1.3194689145077132,1.9058995431778079,0.0158365870994343
1.3613568165555769,1.9058995431778079,0.0218143683442327
1.4032447186034409,1.9058995431778079,0.0234275852089374
1.4451326206513049,1.9058995431778079,0.0209571693508646
1.4870205226991688,1.9058995431778079,0.0156988006172459
1.5289084247470326,1.9058995431778079,0.0103639005676911
1.5707963267948966,1.9058995431778079,0.0098696750635294
1.6126842288427605,1.9058995431778079,0.0137505351359472
1.6545721308906245,1.9058995431778079,0.0168979695008711
1.6964600329384882,1.9058995431778079,0.0172909374850472
1.7383479349863524,1.9058995431778079,0.0148552599677209
1.7802358370342162,1.9058995431778079,0.0115780253539382
1.8221237390820799,1.9058995431778079,0.0124328925513573
1.8640116411299441,1.9058995431778079,0.0181417020446284
1.9058995431778079,1.9058995431778079,0.0238290078962510
1.9477874452256716,1.9058995431778079,0.0261443092170514
1.9896753472735358,1.9058995431778079,0.0234023754188568
2.0315632493213993,1.9058995431778079,0.0157366210876057
2.0734511513692637,1.9058995431778079,0.0071229600352853
2.1153390534171272,1.9058995431778079,0.0113173414962771
2.1572269554649912,1.9058995431778079,0.0187167788739801
2.1991148575128552,1.9058995431778079,0.0213719961872354
2.2410027595607191,1.9058995431778079,0.0198969134333264
2.2828906616085827,1.9058995431778079,0.0186368443638769
2.3247785636564471,1.9058995431778079,0.0034653915968012
2.3666664657043106,1.9058995431778079,0.0428377275061912
2.4085543677521750,1.9058995431778079,0.0054554034543760
2.4504422698000385,1.9058995431778079,0.0515422590236965
2.4923301718479025,1.9058995431778079,0.0759583232893263
2.5342180738957665,1.9058995431778079,0.0150533677796794
2.5761059759436304,1.9058995431778079,0.2011231285376743
2.6179938779914940,1.9058995431778079,0.1260371655229638
2.6598817800393584,1.9058995431778079,0.0818215882110989
2.7017696820872219,1.9058995431778079,0.0038054956897979
2.7436575841350863,1.9058995431778079,0.0595153031226364
2.7855454861829498,1.9058995431778079,0.0538958478181435
2.8274333882308138,1.9058995431778079,0.0481697394183016
2.8693212902786778,1.9058995431778079,0.0366789378130993
2.9112091923265417,1.9058995431778079,0.0174039394639789
2.9530970943744053,1.9058995431778079,0.0065960199489366
2.9949849964222697,1.9058995431778079,0.0064516113529271
3.0368728984701332,1.9058995431778079,0.0099056844523205
3.0787608005179976,1.9058995431778079,0.0057383403101733
3.1206487025658611,1.9058995431778079,0.0230879043920844
0.0209439510239320,1.9477874452256716,0.0536048110557270
0.0628318530717960,1.9477874452256716,0.0330849307318691
0.1047197551196597,1.9477874452256716,0.0592882889903580
0.1466076571675237,1.9477874452256716,0.0482273228793052
0.1884955592153876,1.9477874452256716,0.0165096139493177
0.2303834612632514,1.9477874452256716,0.0183989543731327
0.2722713633111153,1.9477874452256716,0.0386729804084840
0.3141592653589793,1.9477874452256716,0.0499203855919497
0.3560471674068433,1.9477874452256716,0.0626006021866636
0.3979350694547070,1.9477874452256716,0.0751203024164476
0.4398229715025710,1.9477874452256716,0.1307794634875505
0.4817108735504350,1.9477874452256716,0.0831255136362856
0.5235987755982989,1.9477874452256716,0.2281804177836999
0.5654866776461627,1.9477874452256716,0.0418380882564931
0.6073745796940266,1.9477874452256716,0.2260137492722144
0.6492624817418906,1.9477874452256716,0.6250965655308236
0.6911503837897545,1.9477874452256716,0.0624921932869424
0.7330382858376183,1.9477874452256716,0.0672669170055173
0.7749261878854823,1.9477874452256716,0.0432884949619973
0.8168140899333461,1.9477874452256716,0.0576717268000092
0.8587019919812100,1.9477874452256716,0.0054024545910313
0.9005898940290740,1.9477874452256716,0.0366825851787861
0.9424777960769379,1.9477874452256716,0.0337012306147022
0.9843656981248019,1.9477874452256716,0.0151631597448653
1.0262536001726656,1.9477874452256716,0.0050632209435541
1.0681415022205296,1.9477874452256716,0.0192974735411551
1.1100294042683936,1.9477874452256716,0.0261748500005947
1.1519173063162575,1.9477874452256716,0.0250859697828112
1.1938052083641213,1.9477874452256716,0.0174371354810336
1.2356931104119853,1.9477874452256716,0.0058874578420386
1.2775810124598492,1.9477874452256716,0.0066075874458806
1.3194689145077132,1.9477874452256716,0.0170969178065625
1.3613568165555769,1.9477874452256716,0.0237331289526454
1.4032447186034409,1.9477874452256716,0.0255853576469517
1.4451326206513049,1.9477874452256716,0.0227883228777352
1.4870205226991688,1.9477874452256716,0.0164537204719418
1.5289084247470326,1.9477874452256716,0.0090468385926262
1.5707963267948966,1.9477874452256716,0.0079645583839067
1.6126842288427605,1.9477874452256716,0.0141476474143483
1.6545721308906245,1.9477874452256716,0.0193813295760192
1.6964600329384882,1.9477874452256716,0.0214899705241568
1.7383479349863524,1.9477874452256716,0.0203028367334336
1.7802358370342162,1.9477874452256716,0.0172339945408285
1.8221237390820799,1.9477874452256716,0.0158591620655324
1.8640116411299441,1.9477874452256716,0.0190813445485569
1.9058995431778079,1.9477874452256716,0.0241211859138118
1.9477874452256716,1.9477874452256716,0.0268809460676932
1.9896753472735358,1.9477874452256716,0.0249277464015549
2.0315632493213993,1.9477874452256716,0.0176632237529018
2.0734511513692637,1.9477874452256716,0.0068896976154554
2.1153390534171272,1.9477874452256716,0.0078914321097505
2.1572269554649912,1.9477874452256716,0.0172334179762342
2.1991148575128552,1.9477874452256716,0.0227222358677648
2.2410027595607191,1.9477874452256716,0.0268912716699007
2.2828906616085827,1.9477874452256716,0.0204947730530912
2.3247785636564471,1.9477874452256716,0.0233185453679131
2.3666664657043106,1.9477874452256716,0.0432385006529854
2.4085543677521750,1.9477874452256716,0.0551757163545288
2.4504422698000385,1.9477874452256716,0.0177200563911866
2.4923301718479025,1.9477874452256716,0.5168343792145379
2.5342180738957665,1.9477874452256716,0.1834244294166772
2.5761059759436304,1.9477874452256716,0.0141917104132318
2.6179938779914940,1.9477874452256716,0.1279882525051714
2.6598817800393584,1.9477874452256716,0.0831158012124509
2.7017696820872219,1.9477874452256716,0.0674965575488308
2.7436575841350863,1.9477874452256716,0.0676560041134980
2.7855454861829498,1.9477874452256716,0.0794638659132798
2.8274333882308138,1.9477874452256716,0.0549236943922936
2.8693212902786778,1.9477874452256716,0.0211604207802449
2.9112091923265417,1.9477874452256716,0.0080684707619093
2.9530970943744053,1.9477874452256716,0.0226464083078231
2.9949849964222697,1.9477874452256716,0.0258482709005929
3.0368728984701332,1.9477874452256716,0.0240739869429931
3.0787608005179976,1.9477874452256716,0.0158418551478534
3.1206487025658611,1.9477874452256716,0.0195952700801032
0.0209439510239320,1.9896753472735358,0.0618693280131699
0.0628318530717960,1.9896753472735358,0.0226230706361157
0.1047197551196597,1.9896753472735358,0.0553180135971898
0.1466076571675237,1.9896753472735358,0.0478987802395006
0.1884955592153876,1.9896753472735358,0.0169200206274487
0.2303834612632514,1.9896753472735358,0.0244129218003650
0.2722713633111153,1.9896753472735358,0.0578071936003919
0.3141592653589793,1.9896753472735358,0.0757001536984233
0.3560471674068433,1.9896753472735358,0.0649428318678178
0.3979350694547070,1.9896753472735358,0.0692458977290073
0.4398229715025710,1.9896753472735358,0.1533099594590407
0.4817108735504350,1.9896753472735358,0.1237695199771273
0.5235987755982989,1.9896753472735358,0.1800912950289731
0.5654866776461627,1.9896753472735358,0.0972468293089559
0.6073745796940266,1.9896753472735358,0.2305913676939073
0.6492624817418906,1.9896753472735358,0.2707668278047888
0.6911503837897545,1.9896753472735358,0.0975833860364664
0.7330382858376183,1.9896753472735358,0.0622356829623911
0.7749261878854823,1.9896753472735358,0.0167460136978828
0.8168140899333461,1.9896753472735358,0.0701565587622566
0.8587019919812100,1.9896753472735358,0.0320129645163652
0.9005898940290740,1.9896753472735358,0.0259921062125973
0.9424777960769379,1.9896753472735358,0.0369948381019779
0.9843656981248019,1.9896753472735358,0.0211487111268934
1.0262536001726656,1.9896753472735358,0.0010584848016346
1.0681415022205296,1.9896753472735358,0.0182748240881072
1.1100294042683936,1.9896753472735358,0.0266784218621866
1.1519173063162575,1.9896753472735358,0.0261074122658819
1.1938052083641213,1.9896753472735358,0.0184654771512253
1.2356931104119853,1.9896753472735358,0.0070680643539605
1.2775810124598492,1.9896753472735358,0.0074496068939129
1.3194689145077132,1.9896753472735358,0.0179116948144325
1.3613568165555769,1.9896753472735358,0.0247405154711467
1.4032447186034409,1.9896753472735358,0.0265718903395990
1.4451326206513049,1.9896753472735358,0.0233783301952573
1.4870205226991688,1.9896753472735358,0.0161027256285553
1.5289084247470326,1.9896753472735358,0.0067675924169205
1.5707963267948966,1.9896753472735358,0.0066144217909613
1.6126842288427605,1.9896753472735358,0.0156301500367472
1.6545721308906245,1.9896753472735358,0.0225632261594720
1.6964600329384882,1.9896753472735358,0.0258477743954846
1.7383479349863524,1.9896753472735358,0.0251813003457233
1.7802358370342162,1.9896753472735358,0.0214726962415815
1.8221237390820799,1.9896753472735358,0.0174795438932107
1.8640116411299441,1.9896753472735358,0.0175729591029700
1.9058995431778079,1.9896753472735358,0.0218711654430050
1.9477874452256716,1.9896753472735358,0.0258110418954224
1.9896753472735358,1.9896753472735358,0.0262487093300490
2.0315632493213993,1.9896753472735358,0.0225293985121978
2.0734511513692637,1.9896753472735358,0.0167047104669330
2.1153390534171272,1.9896753472735358,0.0135561741718222
2.1572269554649912,1.9896753472735358,0.0166426233197939
2.1991148575128552,1.9896753472735358,0.0256829367985442
2.2410027595607191,1.9896753472735358,0.0314872288015081
2.2828906616085827,1.9896753472735358,0.0152066138161623
2.3247785636564471,1.9896753472735358,0.0415444852045709
2.3666664657043106,1.9896753472735358,0.0063330014402479
2.4085543677521750,1.9896753472735358,0.0949739261945775
2.4504422698000385,1.9896753472735358,0.0740333142772137
2.4923301718479025,1.9896753472735358,0.0303795028605591
2.5342180738957665,1.9896753472735358,0.1505664348774209
2.5761059759436304,1.9896753472735358,0.0765162431386880
2.6179938779914940,1.9896753472735358,0.0876257377008027
2.6598817800393584,1.9896753472735358,0.0876101912702817
2.7017696820872219,1.9896753472735358,0.0955082223478987
2.7436575841350863,1.9896753472735358,0.0483602198769009
2.7855454861829498,1.9896753472735358,0.0519820208080523
2.8274333882308138,1.9896753472735358,0.0408283364176373
2.8693212902786778,1.9896753472735358,0.0275664777054045
2.9112091923265417,1.9896753472735358,0.0378136328617680
2.9530970943744053,1.9896753472735358,0.0450850529869166
2.9949849964222697,1.9896753472735358,0.0436249231920001
3.0368728984701332,1.9896753472735358,0.0393364638074324
3.0787608005179976,1.9896753472735358,0.0283892473602067
3.1206487025658611,1.9896753472735358,0.0098011126940735
0.0209439510239320,2.0315632493213993,0.0594040937242099
0.0628318530717960,2.0315632493213993,0.0260450866483280
0.1047197551196597,2.0315632493213993,0.0566721396648389
0.1466076571675237,2.0315632493213993,0.0469135092529066
0.1884955592153876,2.0315632493213993,0.0129833335148790
0.2303834612632514,2.0315632493213993,0.0304542026554918
0.2722713633111153,2.0315632493213993,0.0635569105555691
0.3141592653589793,2.0315632493213993,0.0715041674794509
0.3560471674068433,2.0315632493213993,0.0391003959277983
0.3979350694547070,2.0315632493213993,0.0326002759524017
0.4398229715025710,2.0315632493213993,0.1008013851272763
0.4817108735504350,2.0315632493213993,0.1309535160054851
0.5235987755982989,2.0315632493213993,0.1162289576017086
0.5654866776461627,2.0315632493213993,0.0739721753664849
0.6073745796940266,2.0315632493213993,0.1417620831020987
0.6492624817418906,2.0315632493213993,0.1563816985701895
0.6911503837897545,2.0315632493213993,0.3930842088738833
0.7330382858376183,2.0315632493213993,0.0537846273145879
0.7749261878854823,2.0315632493213993,0.0829791340280751
0.8168140899333461,2.0315632493213993,0.0361800001572021
0.8587019919812100,2.0315632493213993,0.0612934284474207
0.9005898940290740,2.0315632493213993,0.0162543402047843
0.9424777960769379,2.0315632493213993,0.0307391065083193
0.9843656981248019,2.0315632493213993,0.0259333041992377
1.0262536001726656,2.0315632493213993,0.0059181381817281
1.0681415022205296,2.0315632493213993,0.0145856373924900
1.1100294042683936,2.0315632493213993,0.0253474504324897
1.1519173063162575,2.0315632493213993,0.0263867893151657
1.1938052083641213,2.0315632493213993,0.0196290289102466
1.2356931104119853,2.0315632493213993,0.0090107899547447
1.2775810124598492,2.0315632493213993,0.0080630091734457
1.3194689145077132,2.0315632493213993,0.0178565092882629
1.3613568165555769,2.0315632493213993,0.0246531211846591
1.4032447186034409,2.0315632493213993,0.0264204451861915
1.4451326206513049,2.0315632493213993,0.0229650404307861
1.4870205226991688,2.0315632493213993,0.0151115265693207
1.5289084247470326,2.0315632493213993,0.0044077221488008
1.5707963267948966,2.0315632493213993,0.0073024001027219
1.6126842288427605,2.0315632493213993,0.0178919762333916
1.6545721308906245,2.0315632493213993,0.0256525873396297
1.6964600329384882,2.0315632493213993,0.0293055037630736
1.7383479349863524,2.0315632493213993,0.0283106095886550
1.7802358370342162,2.0315632493213993,0.0231025277708534
1.8221237390820799,2.0315632493213993,0.0157091524609541
1.8640116411299441,2.0315632493213993,0.0123376783471498
1.9058995431778079,2.0315632493213993,0.0182646874301315
1.9477874452256716,2.0315632493213993,0.0260159676179116
1.9896753472735358,2.0315632493213993,0.0306927915538832
2.0315632493213993,2.0315632493213993,0.0305159761780651
2.0734511513692637,2.0315632493213993,0.0249517617499660
2.1153390534171272,2.0315632493213993,0.0151275554301418
2.1572269554649912,2.0315632493213993,0.0155818213298935
2.1991148575128552,2.0315632493213993,0.0299857957811389
2.2410027595607191,2.0315632493213993,0.0276386012197398
2.2828906616085827,2.0315632493213993,0.0229931910179466
2.3247785636564471,2.0315632493213993,0.0345874397070845
2.3666664657043106,2.0315632493213993,0.0639695356364017
2.4085543677521750,2.0315632493213993,0.0232543673943915
2.4504422698000385,2.0315632493213993,0.2910216917217405
2.4923301718479025,2.0315632493213993,0.0680212045357282
2.5342180738957665,2.0315632493213993,0.0251801989405040
2.5761059759436304,2.0315632493213993,0.0469587347564955
2.6179938779914940,2.0315632493213993,0.0497021015354954
2.6598817800393584,2.0315632493213993,0.0732049206856813
2.7017696820872219,2.0315632493213993,0.0695201134536113
2.7436575841350863,2.0315632493213993,0.0307920017929734
2.7855454861829498,2.0315632493213993,0.0278123094941047
2.8274333882308138,2.0315632493213993,0.0527140191034130
2.8693212902786778,2.0315632493213993,0.0584813859307620
2.9112091923265417,2.0315632493213993,0.0521952957163909
2.9530970943744053,2.0315632493213993,0.0412371722192415
2.9949849964222697,2.0315632493213993,0.0371624547131786
3.0368728984701332,2.0315632493213993,0.0413433577801404
3.0787608005179976,2.0315632493213993,0.0359403440786848
3.1206487025658611,2.0315632493213993,0.0062552987661194
0.0209439510239320,2.0734511513692637,0.0521828599246661
0.0628318530717960,2.0734511513692637,0.0300219377942379
0.1047197551196597,2.0734511513692637,0.0567578378266859
0.1466076571675237,2.0734511513692637,0.0446043547578597
0.1884955592153876,2.0734511513692637,0.0121175790964193
0.2303834612632514,2.0734511513692637,0.0316259974250217
0.2722713633111153,2.0734511513692637,0.0607573039607380
0.3141592653589793,2.0734511513692637,0.0733430010000457
0.3560471674068433,2.0734511513692637,0.0745979672405202
0.3979350694547070,2.0734511513692637,0.0631465178876361
0.4398229715025710,2.0734511513692637,0.0165672149253206
0.4817108735504350,2.0734511513692637,0.0486861975086886
0.5235987755982989,2.0734511513692637,0.0539247401769799
0.5654866776461627,2.0734511513692637,0.0235041778562084
0.6073745796940266,2.0734511513692637,0.0458327020369511
0.6492624817418906,2.0734511513692637,0.1542953968176895
0.6911503837897545,2.0734511513692637,0.1030503140677524
0.7330382858376183,2.0734511513692637,0.1190593578553987
0.7749261878854823,2.0734511513692637,0.0492304749797552
0.8168140899333461,2.0734511513692637,0.0474193454215546
0.8587019919812100,2.0734511513692637,0.0532932987356344
0.9005898940290740,2.0734511513692637,0.0423206634361275
0.9424777960769379,2.0734511513692637,0.0150307029616773
0.9843656981248019,2.0734511513692637,0.0233726302823149
1.0262536001726656,2.0734511513692637,0.0121823744904941
1.0681415022205296,2.0734511513692637,0.0092978639617559
1.1100294042683936,2.0734511513692637,0.0214399850063775
1.1519173063162575,2.0734511513692637,0.0249753183362396
1.1938052083641213,2.0734511513692637,0.0201961229678616
1.2356931104119853,2.0734511513692637,0.0109868392275950
1.2775810124598492,2.0734511513692637,0.0084482611233949
1.3194689145077132,2.0734511513692637,0.0168992254759126
1.3613568165555769,2.0734511513692637,0.0234941374079033
1.4032447186034409,2.0734511513692637,0.0252785866374111
1.4451326206513049,2.0734511513692637,0.0218554986827540
1.4870205226991688,2.0734511513692637,0.0140042960579592
1.5289084247470326,2.0734511513692637,0.0037456275820868
1.5707963267948966,2.0734511513692637,0.0092405401295002
1.6126842288427605,2.0734511513692637,0.0198344147595050
1.6545721308906245,2.0734511513692637,0.0275316664450041
1.6964600329384882,2.0734511513692637,0.0307877255685316
1.7383479349863524,2.0734511513692637,0.0288186982030749
1.7802358370342162,2.0734511513692637,0.0216877615903035
1.8221237390820799,2.0734511513692637,0.0104960320977466
1.8640116411299441,2.0734511513692637,0.0055921830408945
1.9058995431778079,2.0734511513692637,0.0190290745655448
1.9477874452256716,2.0734511513692637,0.0308386989030651
1.9896753472735358,2.0734511513692637,0.0374947880069872
2.0315632493213993,2.0734511513692637,0.0364366460845209
2.0734511513692637,2.0734511513692637,0.0259926124895966
2.1153390534171272,2.0734511513692637,0.0082376663203410
2.1572269554649912,2.0734511513692637,0.0191064089060145
2.1991148575128552,2.0734511513692637,0.0298221961738916
2.2410027595607191,2.0734511513692637,0.0167352677144046
2.2828906616085827,2.0734511513692637,0.0316984270543636
2.3247785636564471,2.0734511513692637,0.0158008173035789
2.3666664657043106,2.0734511513692637,0.0763239592558358
2.4085543677521750,2.0734511513692637,0.1067927479819564
2.4504422698000385,2.0734511513692637,0.1388654627059402
2.4923301718479025,2.0734511513692637,0.1048821654097026
2.5342180738957665,2.0734511513692637,0.0842448119563309
2.5761059759436304,2.0734511513692637,0.0587619927919911
2.6179938779914940,2.0734511513692637,0.0358307885197024
2.6598817800393584,2.0734511513692637,0.0159468165927854
2.7017696820872219,2.0734511513692637,0.0371504523021872
2.7436575841350863,2.0734511513692637,0.0623254582888461
2.7855454861829498,2.0734511513692637,0.0648172950854434
2.8274333882308138,2.0734511513692637,0.0638546558822033
2.8693212902786778,2.0734511513692637,0.0560684802105892
2.9112091923265417,2.0734511513692637,0.0361957583246993
2.9530970943744053,2.0734511513692637,0.0103837897922737
2.9949849964222697,2.0734511513692637,0.0219230118451011
3.0368728984701332,2.0734511513692637,0.0391407818382276
3.0787608005179976,2.0734511513692637,0.0380644351303793
3.1206487025658611,2.0734511513692637,0.0106453082369095
0.0209439510239320,2.1153390534171272,0.0454859911800163
0.0628318530717960,2.1153390534171272,0.0299488879565809
0.1047197551196597,2.1153390534171272,0.0529042979000626
0.1466076571675237,2.1153390534171272,0.0412263506394788
0.1884955592153876,2.1153390534171272,0.0127283226223921
0.2303834612632514,2.1153390534171272,0.0172596612656987
0.2722713633111153,2.1153390534171272,0.0419126089629399
0.3141592653589793,2.1153390534171272,0.0664821828391059
0.3560471674068433,2.1153390534171272,0.0904464079746838
0.3979350694547070,2.1153390534171272,0.0982261920363244
0.4398229715025710,2.1153390534171272,0.0885797713673433
0.4817108735504350,2.1153390534171272,0.0661078587581917
0.5235987755982989,2.1153390534171272,0.0191928990879956
0.5654866776461627,2.1153390534171272,0.0658380526717692
0.6073745796940266,2.1153390534171272,0.0394653003184529
0.6492624817418906,2.1153390534171272,0.0517486710209369
0.6911503837897545,2.1153390534171272,0.0271266693083273
0.7330382858376183,2.1153390534171272,1.0724967023620482
0.7749261878854823,2.1153390534171272,0.1260592531149140
0.8168140899333461,2.1153390534171272,0.0876800897777554
0.8587019919812100,2.1153390534171272,0.0168578984477758
0.9005898940290740,2.1153390534171272,0.0469009272034544
0.9424777960769379,2.1153390534171272,0.0266734803620499
0.9843656981248019,2.1153390534171272,0.0103163500139650
1.0262536001726656,2.1153390534171272,0.0124259153043937
1.0681415022205296,2.1153390534171272,0.0071964748689507
1.1100294042683936,2.1153390534171272,0.0156132619425800
1.1519173063162575,2.1153390534171272,0.0211025040052197
1.1938052083641213,2.1153390534171272,0.0190294042782844
1.2356931104119853,2.1153390534171272,0.0120409619239642
1.2775810124598492,2.1153390534171272,0.0088116697279943
1.3194689145077132,2.1153390534171272,0.0153871864447604
1.3613568165555769,2.1153390534171272,0.0215072686758701
1.4032447186034409,2.1153390534171272,0.0233371253740939
1.4451326206513049,2.1153390534171272,0.0202033947929153
1.4870205226991688,2.1153390534171272,0.0128154666630397
1.5289084247470326,2.1153390534171272,0.0040166918502343
1.5707963267948966,2.1153390534171272,0.0103332425701473
1.6126842288427605,2.1153390534171272,0.0203127362030542
1.6545721308906245,2.1153390534171272,0.0273967885646225
1.6964600329384882,2.1153390534171272,0.0299013072795456
1.7383479349863524,2.1153390534171272,0.0270122884533177
1.7802358370342162,2.1153390534171272,0.0189220930823767
1.8221237390820799,2.1153390534171272,0.0079994552981292
1.8640116411299441,2.1153390534171272,0.0120486105684856
1.9058995431778079,2.1153390534171272,0.0260411846608885
1.9477874452256716,2.1153390534171272,0.0370446341144250
1.9896753472735358,2.1153390534171272,0.0409423301480331
2.0315632493213993,2.1153390534171272,0.0347724645889964
2.0734511513692637,2.1153390534171272,0.0178317776278406
2.1153390534171272,2.1153390534171272,0.0058943974542177
2.1572269554649912,2.1153390534171272,0.0236183094909331
2.1991148575128552,2.1153390534171272,0.0193833690364985
2.2410027595607191,2.1153390534171272,0.0179607139908784
2.2828906616085827,2.1153390534171272,0.0108176335013176
2.3247785636564471,2.1153390534171272,0.0610991535577920
2.3666664657043106,2.1153390534171272,0.0831848979908577
2.4085543677521750,2.1153390534171272,1.0181587865305886
2.4504422698000385,2.1153390534171272,0.1589520642026597
2.4923301718479025,2.1153390534171272,0.1464558903405482
2.5342180738957665,2.1153390534171272,0.0169745084214996
2.5761059759436304,2.1153390534171272,0.0720991391184121
2.6179938779914940,2.1153390534171272,0.0358012253599615
2.6598817800393584,2.1153390534171272,0.0533883637956002
2.7017696820872219,2.1153390534171272,0.0669626108094170
2.7436575841350863,2.1153390534171272,0.0712627469006751
2.7855454861829498,2.1153390534171272,0.0564292409969218
2.8274333882308138,2.1153390534171272,0.0323227741162956
2.8693212902786778,2.1153390534171272,0.0252941349406115
2.9112091923265417,2.1153390534171272,0.0292124945322502
2.9530970943744053,2.1153390534171272,0.0292963426171066
2.9949849964222697,2.1153390534171272,0.0310387267335575
3.0368728984701332,2.1153390534171272,0.0355915704019912
3.0787608005179976,2.1153390534171272,0.0329493920910679
3.1206487025658611,2.1153390534171272,0.0120060174032062
0.0209439510239320,2.1572269554649912,0.0396665347441416
0.0628318530717960,2.1572269554649912,0.0270364461366384
0.1047197551196597,2.1572269554649912,0.0450209228076052
0.1466076571675237,2.1572269554649912,0.0365822636340292
0.1884955592153876,2.1572269554649912,0.0229272422943641
0.2303834612632514,2.1572269554649912,0.0147325527844892
0.2722713633111153,2.1572269554649912,0.0038144352724353
0.3141592653589793,2.1572269554649912,0.0272052145156690
0.3560471674068433,2.1572269554649912,0.0536084110044517
0.3979350694547070,2.1572269554649912,0.0727716897964598
0.4398229715025710,2.1572269554649912,0.0925075065268127
0.4817108735504350,2.1572269554649912,0.1013296209655150
0.5235987755982989,2.1572269554649912,0.0609584120363582
0.5654866776461627,2.1572269554649912,0.0461577386625925
0.6073745796940266,2.1572269554649912,0.0553325975591247
0.6492624817418906,2.1572269554649912,0.1114901069242323
0.6911503837897545,2.1572269554649912,0.0613489218635253
0.7330382858376183,2.1572269554649912,0.1080297384475240
0.7749261878854823,2.1572269554649912,0.0880631690120240
0.8168140899333461,2.1572269554649912,0.0561233923834738
0.8587019919812100,2.1572269554649912,0.0861843238221935
0.9005898940290740,2.1572269554649912,0.0079932902602788
0.9424777960769379,2.1572269554649912,0.0326476672577627
0.9843656981248019,2.1572269554649912,0.0162734441510090
1.0262536001726656,2.1572269554649912,0.0025988640096611
1.0681415022205296,2.1572269554649912,0.0070110294417006
1.1100294042683936,2.1572269554649912,0.0108828893790883
1.1519173063162575,2.1572269554649912,0.0154794761213227
1.1938052083641213,2.1572269554649912,0.0154034968942604
1.2356931104119853,2.1572269554649912,0.0109742663488473
1.2775810124598492,2.1572269554649912,0.0086023067832384
1.3194689145077132,2.1572269554649912,0.0137786062489248
1.3613568165555769,2.1572269554649912,0.0191930166629690
1.4032447186034409,2.1572269554649912,0.0209682278528723
1.4451326206513049,2.1572269554649912,0.0181938764173632
1.4870205226991688,2.1572269554649912,0.0113801353062988
1.5289084247470326,2.1572269554649912,0.0030903522721335
1.5707963267948966,2.1572269554649912,0.0097939615687007
1.6126842288427605,2.1572269554649912,0.0191006043794379
1.6545721308906245,2.1572269554649912,0.0255199904838392
1.6964600329384882,2.1572269554649912,0.0275822218449415
1.7383479349863524,2.1572269554649912,0.0248381117879801
1.7802358370342162,2.1572269554649912,0.0185702525150704
1.8221237390820799,2.1572269554649912,0.0146555611725097
1.8640116411299441,2.1572269554649912,0.0211305654760189
1.9058995431778079,2.1572269554649912,0.0313387169825448
1.9477874452256716,2.1572269554649912,0.0376979133608061
1.9896753472735358,2.1572269554649912,0.0359688620406669
2.0315632493213993,2.1572269554649912,0.0246843547810608
2.0734511513692637,2.1572269554649912,0.0100516934037545
2.1153390534171272,2.1572269554649912,0.0174750287857633
2.1572269554649912,2.1572269554649912,0.0188027436968000
2.1991148575128552,2.1572269554649912,0.0064053129146930
2.2410027595607191,2.1572269554649912,0.0120026296985374
2.2828906616085827,2.1572269554649912,0.0345595558097803
2.3247785636564471,2.1572269554649912,0.0374899754597348
2.3666664657043106,2.1572269554649912,0.0354440435399271
2.4085543677521750,2.1572269554649912,0.1159158401460919
2.4504422698000385,2.1572269554649912,0.0377848288587651
2.4923301718479025,2.1572269554649912,0.1106542267660392
2.5342180738957665,2.1572269554649912,0.0462787517443975
2.5761059759436304,2.1572269554649912,0.0313469080497689
2.6179938779914940,2.1572269554649912,0.0519987697373320
2.6598817800393584,2.1572269554649912,0.0721109297852528
2.7017696820872219,2.1572269554649912,0.0598203988366885
2.7436575841350863,2.1572269554649912,0.0447130587135010
2.7855454861829498,2.1572269554649912,0.0291181879129702
2.8274333882308138,2.1572269554649912,0.0232765904905168
2.8693212902786778,2.1572269554649912,0.0424065666700515
2.9112091923265417,2.1572269554649912,0.0543270487182693
2.9530970943744053,2.1572269554649912,0.0504146427379218
2.9949849964222697,2.1572269554649912,0.0358825806410056
3.0368728984701332,2.1572269554649912,0.0237723306324480
3.0787608005179976,2.1572269554649912,0.0221650850544397
3.1206487025658611,2.1572269554649912,0.0133798758458499
0.0209439510239320,2.1991148575128552,0.0317304555214369
0.0628318530717960,2.1991148575128552,0.0251443536737946
0.1047197551196597,2.1991148575128552,0.0336843614029756
0.1466076571675237,2.1991148575128552,0.0247052017389302
0.1884955592153876,2.1991148575128552,0.0261216980684955
0.2303834612632514,2.1991148575128552,0.0336816703728001
0.2722713633111153,2.1991148575128552,0.0353714327318270
0.3141592653589793,2.1991148575128552,0.0367673325422091
0.3560471674068433,2.1991148575128552,0.0337298643186249
0.3979350694547070,2.1991148575128552,0.0102249871558529
0.4398229715025710,2.1991148575128552,0.0332866184983273
0.4817108735504350,2.1991148575128552,0.0728534168950912
0.5235987755982989,2.1991148575128552,0.0795981057592524
0.5654866776461627,2.1991148575128552,0.0423231706820375
0.6073745796940266,2.1991148575128552,0.0578875383484084
0.6492624817418906,2.1991148575128552,0.0286420836507317
0.6911503837897545,2.1991148575128552,0.1608186298736461
0.7330382858376183,2.1991148575128552,0.2241015798648417
0.7749261878854823,2.1991148575128552,0.3712284258541471
0.8168140899333461,2.1991148575128552,0.0925115465755025
0.8587019919812100,2.1991148575128552,0.0149687975890216
0.9005898940290740,2.1991148575128552,0.0749401674368441
0.9424777960769379,2.1991148575128552,0.0127695350362931
0.9843656981248019,2.1991148575128552,0.0195129872603304
1.0262536001726656,2.1991148575128552,0.0115915664640412
1.0681415022205296,2.1991148575128552,0.0056057889249627
1.1100294042683936,2.1991148575128552,0.0090462368126829
1.1519173063162575,2.1991148575128552,0.0109675143675736
1.1938052083641213,2.1991148575128552,0.0103861786369402
1.2356931104119853,2.1991148575128552,0.0072274898700712
1.2775810124598492,2.1991148575128552,0.0066956903392134
1.3194689145077132,2.1991148575128552,0.0120437633927079
1.3613568165555769,2.1991148575128552,0.0169996052445846
1.4032447186034409,2.1991148575128552,0.0187089279409910
1.4451326206513049,2.1991148575128552,0.0163184197790417
1.4870205226991688,2.1991148575128552,0.0101529110723840
1.5289084247470326,2.1991148575128552,0.0016224362488195
1.5707963267948966,2.1991148575128552,0.0084150189257007
1.6126842288427605,2.1991148575128552,0.0170605952789872
1.6545721308906245,2.1991148575128552,0.0230254430533427
1.6964600329384882,2.1991148575128552,0.0252001861635603
1.7383479349863524,2.1991148575128552,0.0235604382891161
1.7802358370342162,2.1991148575128552,0.0199375395974015
1.8221237390820799,2.1991148575128552,0.0188320576541659
1.8640116411299441,2.1991148575128552,0.0230188606760376
1.9058995431778079,2.1991148575128552,0.0281933752759416
1.9477874452256716,2.1991148575128552,0.0292900642233443
1.9896753472735358,2.1991148575128552,0.0243191016924926
2.0315632493213993,2.1991148575128552,0.0173045277481990
2.0734511513692637,2.1991148575128552,0.0181602518324309
2.1153390534171272,2.1991148575128552,0.0176352847755751
2.1572269554649912,2.1991148575128552,0.0034815383173716
2.1991148575128552,2.1991148575128552,0.0077819012218089
2.2410027595607191,2.1991148575128552,0.0188211427025207
2.2828906616085827,2.1991148575128552,0.0166343902535005
2.3247785636564471,2.1991148575128552,0.1530230175912457
2.3666664657043106,2.1991148575128552,0.3038578991407225
2.4085543677521750,2.1991148575128552,0.2470928416791422
2.4504422698000385,2.1991148575128552,0.1184360871448679
2.4923301718479025,2.1991148575128552,0.0308228262217971
2.5342180738957665,2.1991148575128552,0.0305798588827100
2.5761059759436304,2.1991148575128552,0.0273783841471735
2.6179938779914940,2.1991148575128552,0.0540479919444856
2.6598817800393584,2.1991148575128552,0.0352594500017227
2.7017696820872219,2.1991148575128552,0.0207179726452155
2.7436575841350863,2.1991148575128552,0.0507633203093364
2.7855454861829498,2.1991148575128552,0.0642451401295758
2.8274333882308138,2.1991148575128552,0.0624324930100733
2.8693212902786778,2.1991148575128552,0.0591278112662017
2.9112091923265417,2.1991148575128552,0.0564697328499627
2.9530970943744053,2.1991148575128552,0.0468746060002859
2.9949849964222697,2.1991148575128552,0.0281410912421515
3.0368728984701332,2.1991148575128552,0.0060430683749246
3.0787608005179976,2.1991148575128552,0.0140462869952847
3.1206487025658611,2.1991148575128552,0.0186870955491416
0.0209439510239320,2.2410027595607191,0.0201797565423655
0.0628318530717960,2.2410027595607191,0.0275402650210144
0.1047197551196597,2.2410027595607191,0.0250200259672879
0.1466076571675237,2.2410027595607191,0.0059961178122011
0.1884955592153876,2.2410027595607191,0.0211158841645756
0.2303834612632514,2.2410027595607191,0.0375713832943056
0.2722713633111153,2.2410027595607191,0.0514347214929081
0.3141592653589793,2.2410027595607191,0.0680032204242450
0.3560471674068433,2.2410027595607191,0.0791156409295521
0.3979350694547070,2.2410027595607191,0.0707700901753059
0.4398229715025710,2.2410027595607191,0.0365181587332884
0.4817108735504350,2.2410027595607191,0.0197065009590271
0.5235987755982989,2.2410027595607191,0.0584179388381974
0.5654866776461627,2.2410027595607191,0.0590496470769895
0.6073745796940266,2.2410027595607191,0.0349590327047528
0.6492624817418906,2.2410027595607191,0.0502777265946100
0.6911503837897545,2.2410027595607191,0.0801125622253872
0.7330382858376183,2.2410027595607191,0.1186557495666706
0.7749261878854823,2.2410027595607191,0.1719813960321129
0.8168140899333461,2.2410027595607191,0.7162120124715963
0.8587019919812100,2.2410027595607191,0.1245909214492242
0.9005898940290740,2.2410027595607191,0.0109048857093324
0.9424777960769379,2.2410027595607191,0.0613121271995712
0.9843656981248019,2.2410027595607191,0.0185828942516906
1.0262536001726656,2.2410027595607191,0.0121233941706680
1.0681415022205296,2.2410027595607191,0.0117698387878699
1.1100294042683936,2.2410027595607191,0.0095289089841860
1.1519173063162575,2.2410027595607191,0.0094017259138144
1.1938052083641213,2.2410027595607191,0.0073912280146517
1.2356931104119853,2.2410027595607191,0.0028116794985086
1.2775810124598492,2.2410027595607191,0.0038135890657027
1.3194689145077132,2.2410027595607191,0.0102858664898294
1.3613568165555769,2.2410027595607191,0.0151204266912399
1.4032447186034409,2.2410027595607191,0.0168864440334867
1.4451326206513049,2.2410027595607191,0.0149677959661298
1.4870205226991688,2.2410027595607191,0.0096310262026052
1.5289084247470326,2.2410027595607191,0.0019578986091074
1.5707963267948966,2.2410027595607191,0.0067609843772112
1.6126842288427605,2.2410027595607191,0.0145236338427767
1.6545721308906245,2.2410027595607191,0.0199430033089290
1.6964600329384882,2.2410027595607191,0.0220318615322845
1.7383479349863524,2.2410027595607191,0.0206928773703134
1.7802358370342162,2.2410027595607191,0.0171038022441611
1.8221237390820799,2.2410027595607191,0.0141295468812743
1.8640116411299441,2.2410027595607191,0.0146350386449543
1.9058995431778079,2.2410027595607191,0.0169853244393942
1.9477874452256716,2.2410027595607191,0.0185131889059332
1.9896753472735358,2.2410027595607191,0.0196165723728495
2.0315632493213993,2.2410027595607191,0.0205288342053323
2.0734511513692637,2.2410027595607191,0.0166550905522906
2.1153390534171272,2.2410027595607191,0.0065969287145149
2.1572269554649912,2.2410027595607191,0.0074464400937787
2.1991148575128552,2.2410027595607191,0.0134198483914338
2.2410027595607191,2.2410027595607191,0.0073558314265578
2.2828906616085827,2.2410027595607191,0.1686651080713437
2.3247785636564471,2.2410027595607191,0.8048103150535455
2.3666664657043106,2.2410027595607191,0.2370709024641386
2.4085543677521750,2.2410027595607191,0.0661277648406194
2.4504422698000385,2.2410027595607191,0.0154332938725032
2.4923301718479025,2.2410027595607191,0.0337911130162678
2.5342180738957665,2.2410027595607191,0.0294005779487040
2.5761059759436304,2.2410027595607191,0.0490947053255928
2.6179938779914940,2.2410027595607191,0.0281319192168284
2.6598817800393584,2.2410027595607191,0.0178278664939056
2.7017696820872219,2.2410027595607191,0.0617637557924278
2.7436575841350863,2.2410027595607191,0.0857631271616394
2.7855454861829498,2.2410027595607191,0.0840351636132430
2.8274333882308138,2.2410027595607191,0.0636243355481823
2.8693212902786778,2.2410027595607191,0.0422444575020602
2.9112091923265417,2.2410027595607191,0.0374435694181879
2.9530970943744053,2.2410027595607191,0.0386353280120295
2.9949849964222697,2.2410027595607191,0.0308840346195725
3.0368728984701332,2.2410027595607191,0.0160347564816472
3.0787608005179976,2.2410027595607191,0.0162829896611022
3.1206487025658611,2.2410027595607191,0.0281891145807524
0.0209439510239320,2.2828906616085827,0.0104480499896268
0.0628318530717960,2.2828906616085827,0.0313349434458710
0.1047197551196597,2.2828906616085827,0.0237093049459792
0.1466076571675237,2.2828906616085827,0.0136073166635070
0.1884955592153876,2.2828906616085827,0.0262963403918071
0.2303834612632514,2.2828906616085827,0.0346874820031606
0.2722713633111153,2.2828906616085827,0.0423470396294578
0.3141592653589793,2.2828906616085827,0.0587658260216041
0.3560471674068433,2.2828906616085827,0.0740316138993850
0.3979350694547070,2.2828906616085827,0.0757100829246137
0.4398229715025710,2.2828906616085827,0.0600863503444684
0.4817108735504350,2.2828906616085827,0.0278863434095432
0.5235987755982989,2.2828906616085827,0.0111742279918753
0.5654866776461627,2.2828906616085827,0.0330323824763668
0.6073745796940266,2.2828906616085827,0.0185151939254285
0.6492624817418906,2.2828906616085827,0.0396897182526045
0.6911503837897545,2.2828906616085827,0.0431244373307605
0.7330382858376183,2.2828906616085827,0.0886059716277334
0.7749261878854823,2.2828906616085827,0.0409363121325681
0.8168140899333461,2.2828906616085827,0.0127329639974150
0.8587019919812100,2.2828906616085827,0.9250991791138835
0.9005898940290740,2.2828906616085827,0.1161175098001556
0.9424777960769379,2.2828906616085827,0.0320251094578429
0.9843656981248019,2.2828906616085827,0.0420034892747908
1.0262536001726656,2.2828906616085827,0.0183727807485301
1.0681415022205296,2.2828906616085827,0.0100232167667239
1.1100294042683936,2.2828906616085827,0.0128199294685848
1.1519173063162575,2.2828906616085827,0.0102380977448560
1.1938052083641213,2.2828906616085827,0.0071226503647396
1.2356931104119853,2.2828906616085827,0.0042006666271212
1.2775810124598492,2.2828906616085827,0.0058145811668652
1.3194689145077132,2.2828906616085827,0.0107710973768910
1.3613568165555769,2.2828906616085827,0.0148995903992013
1.4032447186034409,2.2828906616085827,0.0165711238254731
1.4451326206513049,2.2828906616085827,0.0151647371018163
1.4870205226991688,2.2828906616085827,0.0109758627648684
1.5289084247470326,2.2828906616085827,0.0057122626700711
1.5707963267948966,2.2828906616085827,0.0062441168953605
1.6126842288427605,2.2828906616085827,0.0118149303006597
1.6545721308906245,2.2828906616085827,0.0161099668870209
1.6964600329384882,2.2828906616085827,0.0174726949379014
1.7383479349863524,2.2828906616085827,0.0154171669495444
1.7802358370342162,2.2828906616085827,0.0102419961464761
1.8221237390820799,2.2828906616085827,0.0028989141162415
1.8640116411299441,2.2828906616085827,0.0052411172172239
1.9058995431778079,2.2828906616085827,0.0126138111870599
1.9477874452256716,2.2828906616085827,0.0175144034926214
1.9896753472735358,2.2828906616085827,0.0180224811152831
2.0315632493213993,2.2828906616085827,0.0137812959944028
2.0734511513692637,2.2828906616085827,0.0129748669613237
2.1153390534171272,2.2828906616085827,0.0109457793091985
2.1572269554649912,2.2828906616085827,0.0152265845155975
2.1991148575128552,2.2828906616085827,0.0052586849363064
2.2410027595607191,2.2828906616085827,0.1523660146534781
2.2828906616085827,2.2828906616085827,1.1624653930611379
2.3247785636564471,2.2828906616085827,0.0993863723613213
2.3666664657043106,2.2828906616085827,0.0378331108445677
2.4085543677521750,2.2828906616085827,0.0155249109058442
2.4504422698000385,2.2828906616085827,0.0356840303136847
2.4923301718479025,2.2828906616085827,0.0245871860323985
2.5342180738957665,2.2828906616085827,0.0496989106202301
2.5761059759436304,2.2828906616085827,0.0382031785914238
2.6179938779914940,2.2828906616085827,0.0205281473965429
2.6598817800393584,2.2828906616085827,0.0541653483982494
2.7017696820872219,2.2828906616085827,0.0797930834668933
2.7436575841350863,2.2828906616085827,0.0824450498042502
2.7855454861829498,2.2828906616085827,0.0632105638435436
2.8274333882308138,2.2828906616085827,0.0305231168553745
2.8693212902786778,2.2828906616085827,0.0142982616261399
2.9112091923265417,2.2828906616085827,0.0383401719882067
2.9530970943744053,2.2828906616085827,0.0494987467740820
2.9949849964222697,2.2828906616085827,0.0430660484962935
3.0368728984701332,2.2828906616085827,0.0248614633097278
3.0787608005179976,2.2828906616085827,0.0206491870334994
3.1206487025658611,2.2828906616085827,0.0393507502302412
0.0209439510239320,2.3247785636564471,0.0174434441441947
0.0628318530717960,2.3247785636564471,0.0342434334295858
0.1047197551196597,2.3247785636564471,0.0239623760678825
0.1466076571675237,2.3247785636564471,0.0256834705863362
0.1884955592153876,2.3247785636564471,0.0402253748966819
0.2303834612632514,2.3247785636564471,0.0430435118825246
0.2722713633111153,2.3247785636564471,0.0311264095184622
0.3141592653589793,2.3247785636564471,0.0167780084684394
0.3560471674068433,2.3247785636564471,0.0326611422764356
0.3979350694547070,2.3247785636564471,0.0535938908195329
0.4398229715025710,2.3247785636564471,0.0595047823103068
0.4817108735504350,2.3247785636564471,0.0474553332286702
0.5235987755982989,2.3247785636564471,0.0289252296789764
0.5654866776461627,2.3247785636564471,0.0223515889895812
0.6073745796940266,2.3247785636564471,0.0171084116998662
0.6492624817418906,2.3247785636564471,0.0282470756913308
0.6911503837897545,2.3247785636564471,0.0683963995383818
0.7330382858376183,2.3247785636564471,0.0493698292227855
0.7749261878854823,2.3247785636564471,0.0705390747244019
0.8168140899333461,2.3247785636564471,0.0320144789540671
0.8587019919812100,2.3247785636564471,0.0668505417849688
0.9005898940290740,2.3247785636564471,0.8962018945264527
0.9424777960769379,2.3247785636564471,0.0729422001659192
0.9843656981248019,2.3247785636564471,0.0640855743225176
1.0262536001726656,2.3247785636564471,0.0166008386560052
1.0681415022205296,2.3247785636564471,0.0106249675820742
1.1100294042683936,2.3247785636564471,0.0100741173832580
1.1519173063162575,2.3247785636564471,0.0151369537562659
1.1938052083641213,2.3247785636564471,0.0108135593440807
1.2356931104119853,2.3247785636564471,0.0037583451119334
1.2775810124598492,2.3247785636564471,0.0055094891809903
1.3194689145077132,2.3247785636564471,0.0119490014852610
1.3613568165555769,2.3247785636564471,0.0167746078094979
1.4032447186034409,2.3247785636564471,0.0192065531742325
1.4451326206513049,2.3247785636564471,0.0190795371317098
1.4870205226991688,2.3247785636564471,0.0169980561478316
1.5289084247470326,2.3247785636564471,0.0145556567599444
1.5707963267948966,2.3247785636564471,0.0139603999087694
1.6126842288427605,2.3247785636564471,0.0157123964110182
1.6545721308906245,2.3247785636564471,0.0178422530382567
1.6964600329384882,2.3247785636564471,0.0184953400513630
1.7383479349863524,2.3247785636564471,0.0169632048093818
1.7802358370342162,2.3247785636564471,0.0136521216654114
1.8221237390820799,2.3247785636564471,0.0101008433968035
1.8640116411299441,2.3247785636564471,0.0085706853472191
1.9058995431778079,2.3247785636564471,0.0095890916356948
1.9477874452256716,2.3247785636564471,0.0133124594054742
1.9896753472735358,2.3247785636564471,0.0209861795149145
2.0315632493213993,2.3247785636564471,0.0259091439259954
2.0734511513692637,2.3247785636564471,0.0114488729647386
2.1153390534171272,2.3247785636564471,0.0258855571984664
2.1572269554649912,2.3247785636564471,0.0089694296219784
2.1991148575128552,2.3247785636564471,0.1211440361347355
2.2410027595607191,2.3247785636564471,0.8752203346928977
2.2828906616085827,2.3247785636564471,0.0406782101473832
2.3247785636564471,2.3247785636564471,0.0296387463322830
2.3666664657043106,2.3247785636564471,0.0303963318613166
2.4085543677521750,2.3247785636564471,0.0584437243272010
2.4504422698000385,2.3247785636564471,0.0096443711420753
2.4923301718479025,2.3247785636564471,0.0353185338643300
2.5342180738957665,2.3247785636564471,0.0407313006377793
2.5761059759436304,2.3247785636564471,0.0354137763353408
2.6179938779914940,2.3247785636564471,0.0443258389591945
2.6598817800393584,2.3247785636564471,0.0586786859864489
2.7017696820872219,2.3247785636564471,0.0636414892667974
2.7436575841350863,2.3247785636564471,0.0540159071371633
2.7855454861829498,2.3247785636564471,0.0333927672730831
2.8274333882308138,2.3247785636564471,0.0231111106159667
2.8693212902786778,2.3247785636564471,0.0415727652881249
2.9112091923265417,2.3247785636564471,0.0574461223649653
2.9530970943744053,2.3247785636564471,0.0587895175590502
2.9949849964222697,2.3247785636564471,0.0443962841762171
3.0368728984701332,2.3247785636564471,0.0210518284220802
3.0787608005179976,2.3247785636564471,0.0243185261198573
3.1206487025658611,2.3247785636564471,0.0481415320928542
0.0209439510239320,2.3666664657043106,0.0280090854050904
0.0628318530717960,2.3666664657043106,0.0368385190376252
0.1047197551196597,2.3666664657043106,0.0218467656392489
0.1466076571675237,2.3666664657043106,0.0273948515507685
0.1884955592153876,2.3666664657043106,0.0469972790718763
0.2303834612632514,2.3666664657043106,0.0543652278675931
0.2722713633111153,2.3666664657043106,0.0462965136580317
0.3141592653589793,2.3666664657043106,0.0299614052548294
0.3560471674068433,2.3666664657043106,0.0250817031756279
0.3979350694547070,2.3666664657043106,0.0349325884985377
0.4398229715025710,2.3666664657043106,0.0400227711058580
0.4817108735504350,2.3666664657043106,0.0372201381817363
0.5235987755982989,2.3666664657043106,0.0310424647193431
0.5654866776461627,2.3666664657043106,0.0272949601217575
0.6073745796940266,2.3666664657043106,0.0270729287667286
0.6492624817418906,2.3666664657043106,0.0319481455167626
0.6911503837897545,2.3666664657043106,0.0609211540749894
0.7330382858376183,2.3666664657043106,0.0963004102022394
0.7749261878854823,2.3666664657043106,0.0682632176484685
0.8168140899333461,2.3666664657043106,0.0649483867851071
0.8587019919812100,2.3666664657043106,0.0587285421728787
0.9005898940290740,2.3666664657043106,0.0346885923642046
0.9424777960769379,2.3666664657043106,0.4625927278167591
0.9843656981248019,2.3666664657043106,0.0708217110197072
1.0262536001726656,2.3666664657043106,0.0885706946942888
1.0681415022205296,2.3666664657043106,0.0117082780628036
1.1100294042683936,2.3666664657043106,0.0034585072993089
1.1519173063162575,2.3666664657043106,0.0119368079852330
1.1938052083641213,2.3666664657043106,0.0210184243691850
1.2356931104119853,2.3666664657043106,0.0184888770325552
1.2775810124598492,2.3666664657043106,0.0097638562362921
1.3194689145077132,2.3666664657043106,0.0039708688214292
1.3613568165555769,2.3666664657043106,0.0109038086821727
1.4032447186034409,2.3666664657043106,0.0167028963235502
1.4451326206513049,2.3666664657043106,0.0197420261297403
1.4870205226991688,2.3666664657043106,0.0205735997685510
1.5289084247470326,2.3666664657043106,0.0203561452781321
1.5707963267948966,2.3666664657043106,0.0202431875628249
1.6126842288427605,2.3666664657043106,0.0205554447971047
1.6545721308906245,2.3666664657043106,0.0205224993928658
1.6964600329384882,2.3666664657043106,0.0189439847791131
1.7383479349863524,2.3666664657043106,0.0148780185805852
1.7802358370342162,2.3666664657043106,0.0081119967811928
1.8221237390820799,2.3666664657043106,0.0058983052888862
1.8640116411299441,2.3666664657043106,0.0180994910613044
1.9058995431778079,2.3666664657043106,0.0321251143211928
1.9477874452256716,2.3666664657043106,0.0406591558094263
1.9896753472735358,2.3666664657043106,0.0313933711449688
2.0315632493213993,2.3666664657043106,0.0067422338293890
2.0734511513692637,2.3666664657043106,0.0456336886485811
2.1153390534171272,2.3666664657043106,0.0212371437205476
2.1572269554649912,2.3666664657043106,0.0291541461643433
2.1991148575128552,2.3666664657043106,0.5259732260360069
2.2410027595607191,2.3666664657043106,0.1143429473353787
2.2828906616085827,2.3666664657043106,0.0431408082230676
2.3247785636564471,2.3666664657043106,0.0282966735465672
2.3666664657043106,2.3666664657043106,0.0776598406176393
2.4085543677521750,2.3666664657043106,0.0289246354895320
2.4504422698000385,2.3666664657043106,0.0130999766213829
2.4923301718479025,2.3666664657043106,0.0242328827642927
2.5342180738957665,2.3666664657043106,0.0300303365647820
2.5761059759436304,2.3666664657043106,0.0383352404040495
2.6179938779914940,2.3666664657043106,0.0397825389005530
2.6598817800393584,2.3666664657043106,0.0347943285988804
2.7017696820872219,2.3666664657043106,0.0335346888713679
2.7436575841350863,2.3666664657043106,0.0411111471355937
2.7855454861829498,2.3666664657043106,0.0513153043959593
2.8274333882308138,2.3666664657043106,0.0601421986942786
2.8693212902786778,2.3666664657043106,0.0654994020223884
2.9112091923265417,2.3666664657043106,0.0640879065139748
2.9530970943744053,2.3666664657043106,0.0528936743740061
2.9949849964222697,2.3666664657043106,0.0318223800489792
3.0368728984701332,2.3666664657043106,0.0091592267917931
3.0787608005179976,2.3666664657043106,0.0290043807343582
3.1206487025658611,2.3666664657043106,0.0508330475053902
0.0209439510239320,2.4085543677521750,0.0340817081585722
0.0628318530717960,2.4085543677521750,0.0393577728695659
0.1047197551196597,2.4085543677521750,0.0204467585749563
0.1466076571675237,2.4085543677521750,0.0195988517542270
0.1884955592153876,2.4085543677521750,0.0416035422625389
0.2303834612632514,2.4085543677521750,0.0541108084437639
0.2722713633111153,2.4085543677521750,0.0545502695384755
0.3141592653589793,2.4085543677521750,0.0470142476109052
0.3560471674068433,2.4085543677521750,0.0374463849925873
0.3979350694547070,2.4085543677521750,0.0299140557222557
0.4398229715025710,2.4085543677521750,0.0246612710540982
0.4817108735504350,2.4085543677521750,0.0187986149318694
0.5235987755982989,2.4085543677521750,0.0098349879265833
0.5654866776461627,2.4085543677521750,0.0056109944345012
0.6073745796940266,2.4085543677521750,0.0159028835432575
0.6492624817418906,2.4085543677521750,0.0227353346511375
0.6911503837897545,2.4085543677521750,0.0351482291553964
0.7330382858376183,2.4085543677521750,0.0714684708259766
0.7749261878854823,2.4085543677521750,0.1058046553411573
0.8168140899333461,2.4085543677521750,0.0713460314687413
0.8587019919812100,2.4085543677521750,0.0640260107047300
0.9005898940290740,2.4085543677521750,0.0312210413990300
0.9424777960769379,2.4085543677521750,0.1445456353212758
0.9843656981248019,2.4085543677521750,0.3396132315497339
1.0262536001726656,2.4085543677521750,0.9252266918679853
1.0681415022205296,2.4085543677521750,0.0686499168596026
1.1100294042683936,2.4085543677521750,0.0375511152255818
1.1519173063162575,2.4085543677521750,0.0052458122607013
1.1938052083641213,2.4085543677521750,0.0029949534072267
1.2356931104119853,2.4085543677521750,0.0134882495830079
1.2775810124598492,2.4085543677521750,0.0219940107895376
1.3194689145077132,2.4085543677521750,0.0216952232902879
1.3613568165555769,2.4085543677521750,0.0165692439951496
1.4032447186034409,2.4085543677521750,0.0108840424589955
1.4451326206513049,2.4085543677521750,0.0071930356342152
1.4870205226991688,2.4085543677521750,0.0055490924614952
1.5289084247470326,2.4085543677521750,0.0045246427870099
1.5707963267948966,2.4085543677521750,0.0040837295082186
1.6126842288427605,2.4085543677521750,0.0054572954638649
1.6545721308906245,2.4085543677521750,0.0089642931861961
1.6964600329384882,2.4085543677521750,0.0149300308707386
1.7383479349863524,2.4085543677521750,0.0238187906595171
1.7802358370342162,2.4085543677521750,0.0349594749476702
1.8221237390820799,2.4085543677521750,0.0454331039718118
1.8640116411299441,2.4085543677521750,0.0489997641422559
1.9058995431778079,2.4085543677521750,0.0360916148150290
1.9477874452256716,2.4085543677521750,0.0012736899127945
1.9896753472735358,2.4085543677521750,0.0483719471858516
2.0315632493213993,2.4085543677521750,0.0437266365094160
2.0734511513692637,2.4085543677521750,0.0589484712558832
2.1153390534171272,2.4085543677521750,0.9977878514668201
2.1572269554649912,2.4085543677521750,0.0756612950008851
2.1991148575128552,2.4085543677521750,0.1970322112143334
2.2410027595607191,2.4085543677521750,0.0762101370975653
2.2828906616085827,2.4085543677521750,0.0240463768138046
2.3247785636564471,2.4085543677521750,0.0836778040923980
2.3666664657043106,2.4085543677521750,0.0404907944806774
2.4085543677521750,2.4085543677521750,0.0130503493945571
2.4504422698000385,2.4085543677521750,0.0119081885838107
2.4923301718479025,2.4085543677521750,0.0074960998397662
2.5342180738957665,2.4085543677521750,0.0176815742997120
2.5761059759436304,2.4085543677521750,0.0212328741537395
2.6179938779914940,2.4085543677521750,0.0138523566985061
2.6598817800393584,2.4085543677521750,0.0049388835431688
2.7017696820872219,2.4085543677521750,0.0266959153369628
2.7436575841350863,2.4085543677521750,0.0484374690157791
2.7855454861829498,2.4085543677521750,0.0637031650994014
2.8274333882308138,2.4085543677521750,0.0693332405194849
2.8693212902786778,2.4085543677521750,0.0651107140044761
2.9112091923265417,2.4085543677521750,0.0525917656728079
2.9530970943744053,2.4085543677521750,0.0338441358776443
2.9949849964222697,2.4085543677521750,0.0113071367708403
3.0368728984701332,2.4085543677521750,0.0130450766665447
3.0787608005179976,2.4085543677521750,0.0334374381155443
3.1206487025658611,2.4085543677521750,0.0459934710636536
0.0209439510239320,2.4504422698000385,0.0347227709604656
0.0628318530717960,2.4504422698000385,0.0406949124411021
0.1047197551196597,2.4504422698000385,0.0232114168753195
0.1466076571675237,2.4504422698000385,0.0062495465031714
0.1884955592153876,2.4504422698000385,0.0264796226238700
0.2303834612632514,2.4504422698000385,0.0397958074154972
0.2722713633111153,2.4504422698000385,0.0428998001098610
0.3141592653589793,2.4504422698000385,0.0381883984581312
0.3560471674068433,2.4504422698000385,0.0305003836983215
0.3979350694547070,2.4504422698000385,0.0254336851256226
0.4398229715025710,2.4504422698000385,0.0248779802316241
0.4817108735504350,2.4504422698000385,0.0253902468917842
0.5235987755982989,2.4504422698000385,0.0253258756345259
0.5654866776461627,2.4504422698000385,0.0276830366904950
0.6073745796940266,2.4504422698000385,0.0343118264891117
0.6492624817418906,2.4504422698000385,0.0394475174615125
0.6911503837897545,2.4504422698000385,0.0339323392713656
0.7330382858376183,2.4504422698000385,0.0237795180922890
0.7749261878854823,2.4504422698000385,0.0587048724893493
0.8168140899333461,2.4504422698000385,0.0955193583530363
0.8587019919812100,2.4504422698000385,0.0609063515741315
0.9005898940290740,2.4504422698000385,0.0668019999216132
0.9424777960769379,2.4504422698000385,0.0747228467555549
0.9843656981248019,2.4504422698000385,0.1894786891314645
1.0262536001726656,2.4504422698000385,0.2636036833234031
1.0681415022205296,2.4504422698000385,0.2825210382736618
1.1100294042683936,2.4504422698000385,0.2311378879915824
1.1519173063162575,2.4504422698000385,0.0562747588779573
1.1938052083641213,2.4504422698000385,0.0188214526520861
1.2356931104119853,2.4504422698000385,0.0238936991238571
1.2775810124598492,2.4504422698000385,0.0276920380204914
1.3194689145077132,2.4504422698000385,0.0157965645192247
1.3613568165555769,2.4504422698000385,0.0039071003278457
1.4032447186034409,2.4504422698000385,0.0080724848183853
1.4451326206513049,2.4504422698000385,0.0129312435676386
1.4870205226991688,2.4504422698000385,0.0155385757906708
1.5289084247470326,2.4504422698000385,0.0176317210381352
1.5707963267948966,2.4504422698000385,0.0205682545607180
1.6126842288427605,2.4504422698000385,0.0247245651596970
1.6545721308906245,2.4504422698000385,0.0294185392810779
1.6964600329384882,2.4504422698000385,0.0330133522333318
1.7383479349863524,2.4504422698000385,0.0327088535318498
1.7802358370342162,2.4504422698000385,0.0243799115818529
1.8221237390820799,2.4504422698000385,0.0037420684849457
1.8640116411299441,2.4504422698000385,0.0290082820457180
1.9058995431778079,2.4504422698000385,0.0585620214382142
1.9477874452256716,2.4504422698000385,0.0450751926389218
1.9896753472735358,2.4504422698000385,0.0369347231163212
2.0315632493213993,2.4504422698000385,0.1405291083838023
2.0734511513692637,2.4504422698000385,0.2593538401704001
2.1153390534171272,2.4504422698000385,0.2171593173365773
2.1572269554649912,2.4504422698000385,0.1261906586132739
2.1991148575128552,2.4504422698000385,0.0964133576767657
2.2410027595607191,2.4504422698000385,0.0336910675169897
2.2828906616085827,2.4504422698000385,0.0798639420728731
2.3247785636564471,2.4504422698000385,0.0358512615742537
2.3666664657043106,2.4504422698000385,0.0220242298226460
2.4085543677521750,2.4504422698000385,0.0252838132643981
2.4504422698000385,2.4504422698000385,0.0176859692175592
2.4923301718479025,2.4504422698000385,0.0095386807761436
2.5342180738957665,2.4504422698000385,0.0042206022595283
2.5761059759436304,2.4504422698000385,0.0084204248446254
2.6179938779914940,2.4504422698000385,0.0163217637546194
2.6598817800393584,2.4504422698000385,0.0251278250300858
2.7017696820872219,2.4504422698000385,0.0350826988701642
2.7436575841350863,2.4504422698000385,0.0447078764869571
2.7855454861829498,2.4504422698000385,0.0507019657198153
2.8274333882308138,2.4504422698000385,0.0500487280899957
2.8693212902786778,2.4504422698000385,0.0417174323047616
2.9112091923265417,2.4504422698000385,0.0270236659792696
2.9530970943744053,2.4504422698000385,0.0092883126701300
2.9949849964222697,2.4504422698000385,0.0109612082552592
3.0368728984701332,2.4504422698000385,0.0257210017285194
3.0787608005179976,2.4504422698000385,0.0346130392074755
3.1206487025658611,2.4504422698000385,0.0350894827414288
0.0209439510239320,2.4923301718479025,0.0310082668809128
0.0628318530717960,2.4923301718479025,0.0394241418852965
0.1047197551196597,2.4923301718479025,0.0270918251892433
0.1466076571675237,2.4923301718479025,0.0087291828991981
0.1884955592153876,2.4923301718479025,0.0135851411552801
0.2303834612632514,2.4923301718479025,0.0238114898753158
0.2722713633111153,2.4923301718479025,0.0255820795107717
0.3141592653589793,2.4923301718479025,0.0198311840110829
0.3560471674068433,2.4923301718479025,0.0110296197780751
0.3979350694547070,2.4923301718479025,0.0125961100693228
0.4398229715025710,2.4923301718479025,0.0233327308238912
0.4817108735504350,2.4923301718479025,0.0325820726491566
0.5235987755982989,2.4923301718479025,0.0386431913764309
0.5654866776461627,2.4923301718479025,0.0443223407795849
0.6073745796940266,2.4923301718479025,0.0538685226202880
0.6492624817418906,2.4923301718479025,0.0652525521783912
0.6911503837897545,2.4923301718479025,0.0693069219872051
0.7330382858376183,2.4923301718479025,0.0558070474857273
0.7749261878854823,2.4923301718479025,0.0191586046208415
0.8168140899333461,2.4923301718479025,0.0348149843279921
0.8587019919812100,2.4923301718479025,0.0787505245568590
0.9005898940290740,2.4923301718479025,0.0602839257824936
0.9424777960769379,2.4923301718479025,0.0626205597677277
0.9843656981248019,2.4923301718479025,0.1489331191312647
1.0262536001726656,2.4923301718479025,0.0418612895613170
1.0681415022205296,2.4923301718479025,0.1000870628778446
1.1100294042683936,2.4923301718479025,0.1284827716400977
1.1519173063162575,2.4923301718479025,0.8116380209368242
1.1938052083641213,2.4923301718479025,0.3892417384500424
1.2356931104119853,2.4923301718479025,0.0467009747244611
1.2775810124598492,2.4923301718479025,0.0456499280867661
1.3194689145077132,2.4923301718479025,0.0083994807535617
1.3613568165555769,2.4923301718479025,0.0413684138229131
1.4032447186034409,2.4923301718479025,0.0565144314367430
1.4451326206513049,2.4923301718479025,0.0589108482492071
1.4870205226991688,2.4923301718479025,0.0556061861109293
1.5289084247470326,2.4923301718479025,0.0509142727625148
1.5707963267948966,2.4923301718479025,0.0471424383626325
1.6126842288427605,2.4923301718479025,0.0456166595414591
1.6545721308906245,2.4923301718479025,0.0471310839440400
1.6964600329384882,2.4923301718479025,0.0516148565037576
1.7383479349863524,2.4923301718479025,0.0567763065413783
1.7802358370342162,2.4923301718479025,0.0555943777511252
1.8221237390820799,2.4923301718479025,0.0343014457291487
1.8640116411299441,2.4923301718479025,0.0206572569563197
1.9058995431778079,2.4923301718479025,0.0748556145375453
1.9477874452256716,2.4923301718479025,0.3030325094591771
1.9896753472735358,2.4923301718479025,0.2957231777542955
2.0315632493213993,2.4923301718479025,0.2790898135826559
2.0734511513692637,2.4923301718479025,0.2285007398655514
2.1153390534171272,2.4923301718479025,0.0428081092915058
2.1572269554649912,2.4923301718479025,0.0713056775606276
2.1991148575128552,2.4923301718479025,0.0575102362553519
2.2410027595607191,2.4923301718479025,0.0668684066747564
2.2828906616085827,2.4923301718479025,0.0174177027718595
2.3247785636564471,2.4923301718479025,0.0316821555009866
2.3666664657043106,2.4923301718479025,0.0386220683875599
2.4085543677521750,2.4923301718479025,0.0341988349438150
2.4504422698000385,2.4923301718479025,0.0290062951978826
2.4923301718479025,2.4923301718479025,0.0244205916037907
2.5342180738957665,2.4923301718479025,0.0223132498155318
2.5761059759436304,2.4923301718479025,0.0243399934061125
2.6179938779914940,2.4923301718479025,0.0276114500212278
2.6598817800393584,2.4923301718479025,0.0289944524997442
2.7017696820872219,2.4923301718479025,0.0277197861538090
2.7436575841350863,2.4923301718479025,0.0245629056338573
2.7855454861829498,2.4923301718479025,0.0203500630197987
2.8274333882308138,2.4923301718479025,0.0150036625354133
2.8693212902786778,2.4923301718479025,0.0089899792341869
2.9112091923265417,2.4923301718479025,0.0098193644301497
2.9530970943744053,2.4923301718479025,0.0190458813053927
2.9949849964222697,2.4923301718479025,0.0281180142269241
3.0368728984701332,2.4923301718479025,0.0330573588110391
3.0787608005179976,2.4923301718479025,0.0312603800919987
3.1206487025658611,2.4923301718479025,0.0212998695216237
0.0209439510239320,2.5342180738957665,0.0248576933000214
0.0628318530717960,2.5342180738957665,0.0348972408725268
0.1047197551196597,2.5342180738957665,0.0280364104590037
0.1466076571675237,2.5342180738957665,0.0198812118116666
0.1884955592153876,2.5342180738957665,0.0231161604627549
0.2303834612632514,2.5342180738957665,0.0294538510222251
0.2722713633111153,2.5342180738957665,0.0303801278884944
0.3141592653589793,2.5342180738957665,0.0246618279825735
0.3560471674068433,2.5342180738957665,0.0155581211406272
0.3979350694547070,2.5342180738957665,0.0153329841174234
0.4398229715025710,2.5342180738957665,0.0260975536685665
0.4817108735504350,2.5342180738957665,0.0347660241952195
0.5235987755982989,2.5342180738957665,0.0372837162437921
0.5654866776461627,2.5342180738957665,0.0377821014420815
0.6073745796940266,2.5342180738957665,0.0468585273456182
0.6492624817418906,2.5342180738957665,0.0649072132570029
0.6911503837897545,2.5342180738957665,0.0810399024491062
0.7330382858376183,2.5342180738957665,0.0854788516921612
0.7749261878854823,2.5342180738957665,0.0732202034515925
0.8168140899333461,2.5342180738957665,0.0468947542167418
0.8587019919812100,2.5342180738957665,0.0342721086428769
0.9005898940290740,2.5342180738957665,0.0607384686579003
0.9424777960769379,2.5342180738957665,0.0619922550496169
0.9843656981248019,2.5342180738957665,0.0291750590076493
1.0262536001726656,2.5342180738957665,0.1379744777810417
1.0681415022205296,2.5342180738957665,0.1305599000229891
1.1100294042683936,2.5342180738957665,0.0985443174313836
1.1519173063162575,2.5342180738957665,0.0953030067628004
1.1938052083641213,2.5342180738957665,0.2371673186906305
1.2356931104119853,2.5342180738957665,0.6109943384428868
1.2775810124598492,2.5342180738957665,0.5051141146393001
1.3194689145077132,2.5342180738957665,0.3532168583102411
1.3613568165555769,2.5342180738957665,0.0582730654285311
1.4032447186034409,2.5342180738957665,0.1153526297008293
1.4451326206513049,2.5342180738957665,0.1034237500576463
1.4870205226991688,2.5342180738957665,0.0794216614970922
1.5289084247470326,2.5342180738957665,0.0612700334276047
1.5707963267948966,2.5342180738957665,0.0539987323998463
1.6126842288427605,2.5342180738957665,0.0587117458035245
1.6545721308906245,2.5342180738957665,0.0755857456232785
1.6964600329384882,2.5342180738957665,0.1028142317071960
1.7383479349863524,2.5342180738957665,0.1293990486493477
1.7802358370342162,2.5342180738957665,0.1086326466457846
1.8221237390820799,2.5342180738957665,0.2454148267034642
1.8640116411299441,2.5342180738957665,0.7216050166609213
1.9058995431778079,2.5342180738957665,0.6438294980212808
1.9477874452256716,2.5342180738957665,0.2449715833606627
1.9896753472735358,2.5342180738957665,0.2292218482472078
2.0315632493213993,2.5342180738957665,0.0520043733568664
2.0734511513692637,2.5342180738957665,0.1056379692264070
2.1153390534171272,2.5342180738957665,0.0183534253241789
2.1572269554649912,2.5342180738957665,0.0756906784661878
2.1991148575128552,2.5342180738957665,0.0414058989596277
2.2410027595607191,2.5342180738957665,0.0183658807763167
2.2828906616085827,2.5342180738957665,0.0475593428410567
2.3247785636564471,2.5342180738957665,0.0477012518941516
2.3666664657043106,2.5342180738957665,0.0398400390172493
2.4085543677521750,2.5342180738957665,0.0346710802145068
2.4504422698000385,2.5342180738957665,0.0304219913732743
2.4923301718479025,2.5342180738957665,0.0258984868124546
2.5342180738957665,2.5342180738957665,0.0225778335195927
2.5761059759436304,2.5342180738957665,0.0206547978076624
2.6179938779914940,2.5342180738957665,0.0185743422005532
2.6598817800393584,2.5342180738957665,0.0153001173324273
2.7017696820872219,2.5342180738957665,0.0114935769559814
2.7436575841350863,2.5342180738957665,0.0103392746211558
2.7855454861829498,2.5342180738957665,0.0144693903971976
2.8274333882308138,2.5342180738957665,0.0211033368492401
2.8693212902786778,2.5342180738957665,0.0278041841015420
2.9112091923265417,2.5342180738957665,0.0333901772089575
2.9530970943744053,2.5342180738957665,0.0369339203960460
2.9949849964222697,2.5342180738957665,0.0373588638303370
3.0368728984701332,2.5342180738957665,0.0334519845538039
3.0787608005179976,2.5342180738957665,0.0241201300339481
3.1206487025658611,2.5342180738957665,0.0086727585017440
0.0209439510239320,2.5761059759436304,0.0182728480847763
0.0628318530717960,2.5761059759436304,0.0276391793418192
0.1047197551196597,2.5761059759436304,0.0246902904001048
0.1466076571675237,2.5761059759436304,0.0252394604429601
0.1884955592153876,2.5761059759436304,0.0335766419987124
0.2303834612632514,2.5761059759436304,0.0409988016000735
0.2722713633111153,2.5761059759436304,0.0425021426191293
0.3141592653589793,2.5761059759436304,0.0380515619483324
0.3560471674068433,2.5761059759436304,0.0323856064279256
0.3979350694547070,2.5761059759436304,0.0334951504410985
0.4398229715025710,2.5761059759436304,0.0408581278019847
0.4817108735504350,2.5761059759436304,0.0454062305652011
0.5235987755982989,2.5761059759436304,0.0409378293163456
0.5654866776461627,2.5761059759436304,0.0268144295733593
0.6073745796940266,2.5761059759436304,0.0155485546947277
0.6492624817418906,2.5761059759436304,0.0340484627198811
0.6911503837897545,2.5761059759436304,0.0572033565242312
0.7330382858376183,2.5761059759436304,0.0732408191999895
0.7749261878854823,2.5761059759436304,0.0795616569625494
0.8168140899333461,2.5761059759436304,0.0777341824434192
0.8587019919812100,2.5761059759436304,0.0694847056056942
0.9005898940290740,2.5761059759436304,0.0533257811455907
0.9424777960769379,2.5761059759436304,0.0371062579938198
0.9843656981248019,2.5761059759436304,0.0443478029084263
1.0262536001726656,2.5761059759436304,0.0325209400642390
1.0681415022205296,2.5761059759436304,0.0376177990182259
1.1100294042683936,2.5761059759436304,0.1207158891598203
1.1519173063162575,2.5761059759436304,0.1042621376155159
1.1938052083641213,2.5761059759436304,0.0587398173152955
1.2356931104119853,2.5761059759436304,0.1858874775266538
1.2775810124598492,2.5761059759436304,0.0066547694811341
1.3194689145077132,2.5761059759436304,0.2391475775337149
1.3613568165555769,2.5761059759436304,0.1698596458422965
1.4032447186034409,2.5761059759436304,0.5975220834515547
1.4451326206513049,2.5761059759436304,0.6127647146056538
1.4870205226991688,2.5761059759436304,1.1926702328870584
1.5289084247470326,2.5761059759436304,0.1050005253369338
1.5707963267948966,2.5761059759436304,0.4164520466986965
1.6126842288427605,2.5761059759436304,0.0518729298734044
1.6545721308906245,2.5761059759436304,1.1637823585085347
1.6964600329384882,2.5761059759436304,0.5963083214235432
1.7383479349863524,2.5761059759436304,0.6725892812343136
1.7802358370342162,2.5761059759436304,0.1613124899799978
1.8221237390820799,2.5761059759436304,0.2283825173622411
1.8640116411299441,2.5761059759436304,0.1018461060748366
1.9058995431778079,2.5761059759436304,0.2199067646821420
1.9477874452256716,2.5761059759436304,0.0260429780722231
1.9896753472735358,2.5761059759436304,0.1004690233555653
2.0315632493213993,2.5761059759436304,0.0343673713418663
2.0734511513692637,2.5761059759436304,0.0698334913884261
2.1153390534171272,2.5761059759436304,0.0665722000865477
2.1572269554649912,2.5761059759436304,0.0152385671883580
2.1991148575128552,2.5761059759436304,0.0509895565490278
2.2410027595607191,2.5761059759436304,0.0623854302932828
2.2828906616085827,2.5761059759436304,0.0478850753725479
2.3247785636564471,2.5761059759436304,0.0316546394850027
2.3666664657043106,2.5761059759436304,0.0267641441506330
2.4085543677521750,2.5761059759436304,0.0250613186744023
2.4504422698000385,2.5761059759436304,0.0201123598059231
2.4923301718479025,2.5761059759436304,0.0129817185780149
2.5342180738957665,2.5761059759436304,0.0057189014043631
2.5761059759436304,2.5761059759436304,0.0015527050290642
2.6179938779914940,2.5761059759436304,0.0083516475484164
2.6598817800393584,2.5761059759436304,0.0161832588444865
2.7017696820872219,2.5761059759436304,0.0246349327493958
2.7436575841350863,2.5761059759436304,0.0328784248823301
2.7855454861829498,2.5761059759436304,0.0399385516630272
2.8274333882308138,2.5761059759436304,0.0450069112832254
2.8693212902786778,2.5761059759436304,0.0475371747774775
2.9112091923265417,2.5761059759436304,0.0471975428007733
2.9530970943744053,2.5761059759436304,0.0437865997297778
2.9949849964222697,2.5761059759436304,0.0371990402028275
3.0368728984701332,2.5761059759436304,0.0275053636467051
3.0787608005179976,2.5761059759436304,0.0153483150958786
3.1206487025658611,2.5761059759436304,0.0077825159338955
0.0209439510239320,2.6179938779914940,0.0129764326690010
0.0628318530717960,2.6179938779914940,0.0191541692111513
0.1047197551196597,2.6179938779914940,0.0177302461483506
0.1466076571675237,2.6179938779914940,0.0242201935653460
0.1884955592153876,2.6179938779914940,0.0353604822609924
0.2303834612632514,2.6179938779914940,0.0427943438791608
0.2722713633111153,2.6179938779914940,0.0436023715046740
0.3141592653589793,2.6179938779914940,0.0394072487326655
0.3560471674068433,2.6179938779914940,0.0368277701193278
0.3979350694547070,2.6179938779914940,0.0425816248228614
0.4398229715025710,2.6179938779914940,0.0528842270219092
0.4817108735504350,2.6179938779914940,0.0597017120576868
0.5235987755982989,2.6179938779914940,0.0584228214307395
0.5654866776461627,2.6179938779914940,0.0483929523074349
0.6073745796940266,2.6179938779914940,0.0323786203759025
0.6492624817418906,2.6179938779914940,0.0176786172013570
0.6911503837897545,2.6179938779914940,0.0197233708931135
0.7330382858376183,2.6179938779914940,0.0308285397983332
0.7749261878854823,2.6179938779914940,0.0402492369051147
0.8168140899333461,2.6179938779914940,0.0498936346767611
0.8587019919812100,2.6179938779914940,0.0609801009649107
0.9005898940290740,2.6179938779914940,0.0678032715005656
0.9424777960769379,2.6179938779914940,0.0621678597209388
0.9843656981248019,2.6179938779914940,0.0372693569483385
1.0262536001726656,2.6179938779914940,0.0077623970489049
1.0681415022205296,2.6179938779914940,0.0527903581716619
1.1100294042683936,2.6179938779914940,0.0638662061627377
1.1519173063162575,2.6179938779914940,0.0231672344403310
1.1938052083641213,2.6179938779914940,0.0473387444962580
1.2356931104119853,2.6179938779914940,0.0867162076687798
1.2775810124598492,2.6179938779914940,0.0564379379108991
1.3194689145077132,2.6179938779914940,0.0349436166820435
1.3613568165555769,2.6179938779914940,0.1301294269967418
1.4032447186034409,2.6179938779914940,0.1668152581006153
1.4451326206513049,2.6179938779914940,0.1282624588687883
1.4870205226991688,2.6179938779914940,0.0543956033794283
1.5289084247470326,2.6179938779914940,0.0243153526213120
1.5707963267948966,2.6179938779914940,0.0367426925846031
1.6126842288427605,2.6179938779914940,0.0132090344539019
1.6545721308906245,2.6179938779914940,0.0737241060793808
1.6964600329384882,2.6179938779914940,0.1581564401006928
1.7383479349863524,2.6179938779914940,0.1900007756519488
1.7802358370342162,2.6179938779914940,0.1264685908927809
1.8221237390820799,2.6179938779914940,0.0103187998285835
1.8640116411299441,2.6179938779914940,0.0912641475123420
1.9058995431778079,2.6179938779914940,0.0879420849354420
1.9477874452256716,2.6179938779914940,0.0197473766959267
1.9896753472735358,2.6179938779914940,0.0701443444698005
2.0315632493213993,2.6179938779914940,0.0766054330598944
2.0734511513692637,2.6179938779914940,0.0311522328038057
2.1153390534171272,2.6179938779914940,0.0491618215901794
2.1572269554649912,2.6179938779914940,0.0751471720182160
2.1991148575128552,2.6179938779914940,0.0645684767345520
2.2410027595607191,2.6179938779914940,0.0335519043243670
2.2828906616085827,2.6179938779914940,0.0103328932205649
2.3247785636564471,2.6179938779914940,0.0249076093970530
2.3666664657043106,2.6179938779914940,0.0333275570125437
2.4085543677521750,2.6179938779914940,0.0329518814000851
2.4504422698000385,2.6179938779914940,0.0284399606090680
2.4923301718479025,2.6179938779914940,0.0240872661820035
2.5342180738957665,2.6179938779914940,0.0225460827936721
2.5761059759436304,2.6179938779914940,0.0241806794302462
2.6179938779914940,2.6179938779914940,0.0280320884433831
2.6598817800393584,2.6179938779914940,0.0332494098875185
2.7017696820872219,2.6179938779914940,0.0391234714923187
2.7436575841350863,2.6179938779914940,0.0447569567360558
2.7855454861829498,2.6179938779914940,0.0490897390325118
2.8274333882308138,2.6179938779914940,0.0511296221642879
2.8693212902786778,2.6179938779914940,0.0501707542549764
2.9112091923265417,2.6179938779914940,0.0459155997474466
2.9530970943744053,2.6179938779914940,0.0385160060937123
2.9949849964222697,2.6179938779914940,0.0286138015147618
3.0368728984701332,2.6179938779914940,0.0176005857246542
3.0787608005179976,2.6179938779914940,0.0096411429886413
3.1206487025658611,2.6179938779914940,0.0134095952707019
0.0209439510239320,2.6598817800393584,0.0102529707365545
0.0628318530717960,2.6598817800393584,0.0116101813355191
0.1047197551196597,2.6598817800393584,0.0089818114834335
0.1466076571675237,2.6598817800393584,0.0188966263440769
0.1884955592153876,2.6598817800393584,0.0297844955791760
0.2303834612632514,2.6598817800393584,0.0351108990339407
0.2722713633111153,2.6598817800393584,0.0333924018712099
0.3141592653589793,2.6598817800393584,0.0272459471206266
0.3560471674068433,2.6598817800393584,0.0259018245062527
0.3979350694547070,2.6598817800393584,0.0364490421977364
0.4398229715025710,2.6598817800393584,0.0513090990325589
0.4817108735504350,2.6598817800393584,0.0635934896940935
0.5235987755982989,2.6598817800393584,0.0704746547111715
0.5654866776461627,2.6598817800393584,0.0714164238154970
0.6073745796940266,2.6598817800393584,0.0671693501084265
0.6492624817418906,2.6598817800393584,0.0591259139790842
0.6911503837897545,2.6598817800393584,0.0487607516955121
0.7330382858376183,2.6598817800393584,0.0367856825797784
0.7749261878854823,2.6598817800393584,0.0228987041526345
0.8168140899333461,2.6598817800393584,0.0104135073520254
0.8587019919812100,2.6598817800393584,0.0171693737255133
0.9005898940290740,2.6598817800393584,0.0275441385496609
0.9424777960769379,2.6598817800393584,0.0368581919015093
0.9843656981248019,2.6598817800393584,0.0529553257961045
1.0262536001726656,2.6598817800393584,0.0617870142928851
1.0681415022205296,2.6598817800393584,0.0457854827897980
1.1100294042683936,2.6598817800393584,0.0409637726633174
1.1519173063162575,2.6598817800393584,0.0854994961503209
1.1938052083641213,2.6598817800393584,0.1130995191535921
1.2356931104119853,2.6598817800393584,0.1002079675784475
1.2775810124598492,2.6598817800393584,0.0524484049215131
1.3194689145077132,2.6598817800393584,0.0120668447880302
1.3613568165555769,2.6598817800393584,0.0664123993450936
1.4032447186034409,2.6598817800393584,0.1029403776288643
1.4451326206513049,2.6598817800393584,0.1194039303904585
1.4870205226991688,2.6598817800393584,0.1224495770256489
1.5289084247470326,2.6598817800393584,0.1209273208301217
1.5707963267948966,2.6598817800393584,0.1216720049975441
1.6126842288427605,2.6598817800393584,0.1275094537703242
1.6545721308906245,2.6598817800393584,0.1362253004571926
1.6964600329384882,2.6598817800393584,0.1400472435450228
1.7383479349863524,2.6598817800393584,0.1275284932448474
1.7802358370342162,2.6598817800393584,0.0898069896868848
1.8221237390820799,2.6598817800393584,0.0295851954901312
1.8640116411299441,2.6598817800393584,0.0340396310952408
1.9058995431778079,2.6598817800393584,0.0726437530639268
1.9477874452256716,2.6598817800393584,0.0671827794517545
1.9896753472735358,2.6598817800393584,0.0279630405532271
2.0315632493213993,2.6598817800393584,0.0437516432191506
2.0734511513692637,2.6598817800393584,0.0769835208568312
2.1153390534171272,2.6598817800393584,0.0768083294511505
2.1572269554649912,2.6598817800393584,0.0480856162771254
2.1991148575128552,2.6598817800393584,0.0129223297603469
2.2410027595607191,2.6598817800393584,0.0319935982884621
2.2828906616085827,2.6598817800393584,0.0534729267475671
2.3247785636564471,2.6598817800393584,0.0618775396664191
2.3666664657043106,2.6598817800393584,0.0607862638111892
2.4085543677521750,2.6598817800393584,0.0550604009650605
2.4504422698000385,2.6598817800393584,0.0484789219641517
2.4923301718479025,2.6598817800393584,0.0431255945065974
2.5342180738957665,2.6598817800393584,0.0395799128776537
2.5761059759436304,2.6598817800393584,0.0375570507503993
2.6179938779914940,2.6598817800393584,0.0366779733549301
2.6598817800393584,2.6598817800393584,0.0368083210705860
2.7017696820872219,2.6598817800393584,0.0378111439089789
2.7436575841350863,2.6598817800393584,0.0391877351151563
2.7855454861829498,2.6598817800393584,0.0400638039866471
2.8274333882308138,2.6598817800393584,0.0394653999027735
2.8693212902786778,2.6598817800393584,0.0366254086119699
2.9112091923265417,2.6598817800393584,0.0312270321127401
2.9530970943744053,2.6598817800393584,0.0236341450943789
2.9949849964222697,2.6598817800393584,0.0153447676860866
3.0368728984701332,2.6598817800393584,0.0104704641359270
3.0787608005179976,2.6598817800393584,0.0124826433999346
3.1206487025658611,2.6598817800393584,0.0145332632285003
0.0209439510239320,2.7017696820872219,0.0105229639306287
0.0628318530717960,2.7017696820872219,0.0079917117111410
0.1047197551196597,2.7017696820872219,0.0024883401415398
0.1466076571675237,2.7017696820872219,0.0147923104898042
0.1884955592153876,2.7017696820872219,0.0243890346320659
0.2303834612632514,2.7017696820872219,0.0284327393228182
0.2722713633111153,2.7017696820872219,0.0257604672691854
0.3141592653589793,2.7017696820872219,0.0167564431757148
0.3560471674068433,2.7017696820872219,0.0039287696241312
0.3979350694547070,2.7017696820872219,0.0149711982550325
0.4398229715025710,2.7017696820872219,0.0327372651716045
0.4817108735504350,2.7017696820872219,0.0496864666978116
0.5235987755982989,2.7017696820872219,0.0640035964857896
0.5654866776461627,2.7017696820872219,0.0740938778392372
0.6073745796940266,2.7017696820872219,0.0788637374857149
0.6492624817418906,2.7017696820872219,0.0783000748757633
0.6911503837897545,2.7017696820872219,0.0737751186239869
0.7330382858376183,2.7017696820872219,0.0676199205254139
0.7749261878854823,2.7017696820872219,0.0623654913266888
0.8168140899333461,2.7017696820872219,0.0606661857088537
0.8587019919812100,2.7017696820872219,0.0633982877490424
0.9005898940290740,2.7017696820872219,0.0638291236699330
0.9424777960769379,2.7017696820872219,0.0494442143896837
0.9843656981248019,2.7017696820872219,0.0150915912732491
1.0262536001726656,2.7017696820872219,0.0342345365518625
1.0681415022205296,2.7017696820872219,0.0688477885844154
1.1100294042683936,2.7017696820872219,0.0722418516491476
1.1519173063162575,2.7017696820872219,0.0455811857647419
1.1938052083641213,2.7017696820872219,0.0433972375849052
1.2356931104119853,2.7017696820872219,0.0876131299669851
1.2775810124598492,2.7017696820872219,0.1209795758303918
1.3194689145077132,2.7017696820872219,0.1296795684814233
1.3613568165555769,2.7017696820872219,0.1152013765586256
1.4032447186034409,2.7017696820872219,0.0855512168052430
1.4451326206513049,2.7017696820872219,0.0504679354852835
1.4870205226991688,2.7017696820872219,0.0187530123844852
1.5289084247470326,2.7017696820872219,0.0097377686787347
1.5707963267948966,2.7017696820872219,0.0211872775228259
1.6126842288427605,2.7017696820872219,0.0230868590706542
1.6545721308906245,2.7017696820872219,0.0189429407414253
1.6964600329384882,2.7017696820872219,0.0241441235267933
1.7383479349863524,2.7017696820872219,0.0406661130485118
1.7802358370342162,2.7017696820872219,0.0537562645537164
1.8221237390820799,2.7017696820872219,0.0527168694535275
1.8640116411299441,2.7017696820872219,0.0324667473687822
1.9058995431778079,2.7017696820872219,0.0040705403496792
1.9477874452256716,2.7017696820872219,0.0433209375294519
1.9896753472735358,2.7017696820872219,0.0702966799820314
2.0315632493213993,2.7017696820872219,0.0732430041417119
2.0734511513692637,2.7017696820872219,0.0524980276579485
2.1153390534171272,2.7017696820872219,0.0274167187106226
2.1572269554649912,2.7017696820872219,0.0439139297546534
2.1991148575128552,2.7017696820872219,0.0710958556230586
2.2410027595607191,2.7017696820872219,0.0862490189613523
2.2828906616085827,2.7017696820872219,0.0885555576075704
2.3247785636564471,2.7017696820872219,0.0822007561836810
2.3666664657043106,2.7017696820872219,0.0719689739717488
2.4085543677521750,2.7017696820872219,0.0612911658580083
2.4504422698000385,2.7017696820872219,0.0518765754558700
2.4923301718479025,2.7017696820872219,0.0441297979113536
2.5342180738957665,2.7017696820872219,0.0377055827395808
2.5761059759436304,2.7017696820872219,0.0320319767751354
2.6179938779914940,2.7017696820872219,0.0268379997911489
2.6598817800393584,2.7017696820872219,0.0224919717025108
2.7017696820872219,2.7017696820872219,0.0197206971062884
2.7436575841350863,2.7017696820872219,0.0185685351973572
2.7855454861829498,2.7017696820872219,0.0178754470563996
2.8274333882308138,2.7017696820872219,0.0162383448142087
2.8693212902786778,2.7017696820872219,0.0129367285321807
2.9112091923265417,2.7017696820872219,0.0083993734221775
2.9530970943744053,2.7017696820872219,0.0064098693293119
2.9949849964222697,2.7017696820872219,0.0110483594564858
3.0368728984701332,2.7017696820872219,0.0162851909552572
3.0787608005179976,2.7017696820872219,0.0175219151535638
3.1206487025658611,2.7017696820872219,0.0106488750449746
0.0209439510239320,2.7436575841350863,0.0128304629564199
0.0628318530717960,2.7436575841350863,0.0094519663055327
0.1047197551196597,2.7436575841350863,0.0073446878338623
0.1466076571675237,2.7436575841350863,0.0170630006453636
0.1884955592153876,2.7436575841350863,0.0280268231436520
0.2303834612632514,2.7436575841350863,0.0364005784020100
0.2722713633111153,2.7436575841350863,0.0404737884727888
0.3141592653589793,2.7436575841350863,0.0391869360728503
0.3560471674068433,2.7436575841350863,0.0320792950276221
0.3979350694547070,2.7436575841350863,0.0195792453346846
0.4398229715025710,2.7436575841350863,0.0058248382547029
0.4817108735504350,2.7436575841350863,0.0187185571631508
0.5235987755982989,2.7436575841350863,0.0369854869019007
0.5654866776461627,2.7436575841350863,0.0520593945892620
0.6073745796940266,2.7436575841350863,0.0617866829708845
0.6492624817418906,2.7436575841350863,0.0657970324302094
0.6911503837897545,2.7436575841350863,0.0656599316420044
0.7330382858376183,2.7436575841350863,0.0644791039065880
0.7749261878854823,2.7436575841350863,0.0656777175178445
0.8168140899333461,2.7436575841350863,0.0719501298828433
0.8587019919812100,2.7436575841350863,0.0844395574997754
0.9005898940290740,2.7436575841350863,0.0992612472525201
0.9424777960769379,2.7436575841350863,0.1055553553303098
0.9843656981248019,2.7436575841350863,0.0922904568473943
1.0262536001726656,2.7436575841350863,0.0607677617552053
1.0681415022205296,2.7436575841350863,0.0405307372121954
1.1100294042683936,2.7436575841350863,0.0569585960988768
1.1519173063162575,2.7436575841350863,0.0655081542853124
1.1938052083641213,2.7436575841350863,0.0505826969075965
1.2356931104119853,2.7436575841350863,0.0193772924074432
1.2775810124598492,2.7436575841350863,0.0193650701276198
1.3194689145077132,2.7436575841350863,0.0489725755138340
1.3613568165555769,2.7436575841350863,0.0675048091726410
1.4032447186034409,2.7436575841350863,0.0736889337177160
1.4451326206513049,2.7436575841350863,0.0699483485232595
1.4870205226991688,2.7436575841350863,0.0602218668426279
1.5289084247470326,2.7436575841350863,0.0485125805174762
1.5707963267948966,2.7436575841350863,0.0379398704551805
1.6126842288427605,2.7436575841350863,0.0301130248739633
1.6545721308906245,2.7436575841350863,0.0248779474000320
1.6964600329384882,2.7436575841350863,0.0214536292582613
1.7383479349863524,2.7436575841350863,0.0215816434878065
1.7802358370342162,2.7436575841350863,0.0293465330724508
1.8221237390820799,2.7436575841350863,0.0432684916019296
1.8640116411299441,2.7436575841350863,0.0570907076155720
1.9058995431778079,2.7436575841350863,0.0637497375141957
1.9477874452256716,2.7436575841350863,0.0576845397037613
1.9896753472735358,2.7436575841350863,0.0384943832516699
2.0315632493213993,2.7436575841350863,0.0239158531643152
2.0734511513692637,2.7436575841350863,0.0483265470910329
2.1153390534171272,2.7436575841350863,0.0786206782698081
2.1572269554649912,2.7436575841350863,0.0982853280276151
2.1991148575128552,2.7436575841350863,0.1039402798732729
2.2410027595607191,2.7436575841350863,0.0976836479840912
2.2828906616085827,2.7436575841350863,0.0842633301380394
2.3247785636564471,2.7436575841350863,0.0684863040073222
2.3666664657043106,2.7436575841350863,0.0536300118404569
2.4085543677521750,2.7436575841350863,0.0411150365837862
2.4504422698000385,2.7436575841350863,0.0310316266943136
2.4923301718479025,2.7436575841350863,0.0229045390092379
2.5342180738957665,2.7436575841350863,0.0161552046407014
2.5761059759436304,2.7436575841350863,0.0101969483509586
2.6179938779914940,2.7436575841350863,0.0050601243204700
2.6598817800393584,2.7436575841350863,0.0055137619678320
2.7017696820872219,2.7436575841350863,0.0109826032791862
2.7436575841350863,2.7436575841350863,0.0159534854368995
2.7855454861829498,2.7436575841350863,0.0187441449800510
2.8274333882308138,2.7436575841350863,0.0187791916806445
2.8693212902786778,2.7436575841350863,0.0167739094134099
2.9112091923265417,2.7436575841350863,0.0153240277147954
2.9530970943744053,2.7436575841350863,0.0174899861817190
2.9949849964222697,2.7436575841350863,0.0219403393708790
3.0368728984701332,2.7436575841350863,0.0243287969353666
3.0787608005179976,2.7436575841350863,0.0202783635889517
3.1206487025658611,2.7436575841350863,0.0079168145583352
0.0209439510239320,2.7855454861829498,0.0152178723064298
0.0628318530717960,2.7855454861829498,0.0126792623625853
0.1047197551196597,2.7855454861829498,0.0115678318095300
0.1466076571675237,2.7855454861829498,0.0206856782653458
0.1884955592153876,2.7855454861829498,0.0348399279712445
0.2303834612632514,2.7855454861829498,0.0489658539774223
0.2722713633111153,2.7855454861829498,0.0598086839366539
0.3141592653589793,2.7855454861829498,0.0649050446725703
0.3560471674068433,2.7855454861829498,0.0628694451940870
0.3979350694547070,2.7855454861829498,0.0537319939186248
0.4398229715025710,2.7855454861829498,0.0389828572866546
0.4817108735504350,2.7855454861829498,0.0212472643142213
0.5235987755982989,2.7855454861829498,0.0041826654569999
0.5654866776461627,2.7855454861829498,0.0119389906538387
0.6073745796940266,2.7855454861829498,0.0219967105464307
0.6492624817418906,2.7855454861829498,0.0266537001474544
0.6911503837897545,2.7855454861829498,0.0268659474934892
0.7330382858376183,2.7855454861829498,0.0260588344834510
0.7749261878854823,2.7855454861829498,0.0289626607184537
0.8168140899333461,2.7855454861829498,0.0378737131698321
0.8587019919812100,2.7855454861829498,0.0540063183571920
0.9005898940290740,2.7855454861829498,0.0773540276198849
0.9424777960769379,2.7855454861829498,0.1009897189294611
0.9843656981248019,2.7855454861829498,0.1127930298509296
1.0262536001726656,2.7855454861829498,0.1045951074059701
1.0681415022205296,2.7855454861829498,0.0801175719741786
1.1100294042683936,2.7855454861829498,0.0548420487244974
1.1519173063162575,2.7855454861829498,0.0432104047590816
1.1938052083641213,2.7855454861829498,0.0384747079523452
1.2356931104119853,2.7855454861829498,0.0297625015570206
1.2775810124598492,2.7855454861829498,0.0210608189770911
1.3194689145077132,2.7855454861829498,0.0228238362520849
1.3613568165555769,2.7855454861829498,0.0295715554703207
1.4032447186034409,2.7855454861829498,0.0328389234741344
1.4451326206513049,2.7855454861829498,0.0315013383549707
1.4870205226991688,2.7855454861829498,0.0281980312447708
1.5289084247470326,2.7855454861829498,0.0275988075548650
1.5707963267948966,2.7855454861829498,0.0326064262371017
1.6126842288427605,2.7855454861829498,0.0412286096156521
1.6545721308906245,2.7855454861829498,0.0503058091655569
1.6964600329384882,2.7855454861829498,0.0576877825804699
1.7383479349863524,2.7855454861829498,0.0617888302097677
1.7802358370342162,2.7855454861829498,0.0610787447930310
1.8221237390820799,2.7855454861829498,0.0539833403824065
1.8640116411299441,2.7855454861829498,0.0392442914797763
1.9058995431778079,2.7855454861829498,0.0167368551146170
1.9477874452256716,2.7855454861829498,0.0127177469680686
1.9896753472735358,2.7855454861829498,0.0437110571213881
2.0315632493213993,2.7855454861829498,0.0717727447036874
2.0734511513692637,2.7855454861829498,0.0912615585545606
2.1153390534171272,2.7855454861829498,0.0986470376452823
2.1572269554649912,2.7855454861829498,0.0936535222811984
2.1991148575128552,2.7855454861829498,0.0791621687948553
2.2410027595607191,2.7855454861829498,0.0597903349463026
2.2828906616085827,2.7855454861829498,0.0399891134879281
2.3247785636564471,2.7855454861829498,0.0227361789584327
2.3666664657043106,2.7855454861829498,0.0093713859072421
2.4085543677521750,2.7855454861829498,0.0033096758942905
2.4504422698000385,2.7855454861829498,0.0096084314710607
2.4923301718479025,2.7855454861829498,0.0160383593258387
2.5342180738957665,2.7855454861829498,0.0221177311675997
2.5761059759436304,2.7855454861829498,0.0277117509178711
2.6179938779914940,2.7855454861829498,0.0325640998512397
2.6598817800393584,2.7855454861829498,0.0367171314808293
2.7017696820872219,2.7855454861829498,0.0402973801173326
2.7436575841350863,2.7855454861829498,0.0429494549561308
2.7855454861829498,2.7855454861829498,0.0437577800173262
2.8274333882308138,2.7855454861829498,0.0418993905620287
2.8693212902786778,2.7855454861829498,0.0375172168256952
2.9112091923265417,2.7855454861829498,0.0323205577488424
2.9530970943744053,2.7855454861829498,0.0291469347808370
2.9949849964222697,2.7855454861829498,0.0288315613472933
3.0368728984701332,2.7855454861829498,0.0275038777397130
3.0787608005179976,2.7855454861829498,0.0198796210191289
3.1206487025658611,2.7855454861829498,0.0173580554556213
0.0209439510239320,2.8274333882308138,0.0151577983476596
0.0628318530717960,2.8274333882308138,0.0164990851343218
0.1047197551196597,2.8274333882308138,0.0161748632443825
0.1466076571675237,2.8274333882308138,0.0218303363056900
0.1884955592153876,2.8274333882308138,0.0355807706253750
0.2303834612632514,2.8274333882308138,0.0521026801813577
0.2722713633111153,2.8274333882308138,0.0668553556556991
0.3141592653589793,2.8274333882308138,0.0767717994933628
0.3560471674068433,2.8274333882308138,0.0802315348353358
0.3979350694547070,2.8274333882308138,0.0770770814385074
0.4398229715025710,2.8274333882308138,0.0683770121065105
0.4817108735504350,2.8274333882308138,0.0560176328658289
0.5235987755982989,2.8274333882308138,0.0424525572067513
0.5654866776461627,2.8274333882308138,0.0309481453124240
0.6073745796940266,2.8274333882308138,0.0254731235041258
0.6492624817418906,2.8274333882308138,0.0264589921640998
0.6911503837897545,2.8274333882308138,0.0293602484531721
0.7330382858376183,2.8274333882308138,0.0316599204605771
0.7749261878854823,2.8274333882308138,0.0329999877273484
0.8168140899333461,2.8274333882308138,0.0308323914783371
0.8587019919812100,2.8274333882308138,0.0204325481505907
0.9005898940290740,2.8274333882308138,0.0099312364627327
0.9424777960769379,2.8274333882308138,0.0360487496175407
0.9843656981248019,2.8274333882308138,0.0632757360927574
1.0262536001726656,2.8274333882308138,0.0772170974564186
1.0681415022205296,2.8274333882308138,0.0739207515737364
1.1100294042683936,2.8274333882308138,0.0590694965166107
1.1519173063162575,2.8274333882308138,0.0421064212031499
1.1938052083641213,2.8274333882308138,0.0274016779421111
1.2356931104119853,2.8274333882308138,0.0130932270828764
1.2775810124598492,2.8274333882308138,0.0052447444010212
1.3194689145077132,2.8274333882308138,0.0188230341935496
1.3613568165555769,2.8274333882308138,0.0300493256402017
1.4032447186034409,2.8274333882308138,0.0362797287478037
1.4451326206513049,2.8274333882308138,0.0377858915059870
1.4870205226991688,2.8274333882308138,0.0363517043735258
1.5289084247470326,2.8274333882308138,0.0344339411295905
1.5707963267948966,2.8274333882308138,0.0339052767158399
1.6126842288427605,2.8274333882308138,0.0347981908201121
1.6545721308906245,2.8274333882308138,0.0355378926299427
1.6964600329384882,2.8274333882308138,0.0343106681409928
1.7383479349863524,2.8274333882308138,0.0299941443854134
1.7802358370342162,2.8274333882308138,0.0228969270898125
1.8221237390820799,2.8274333882308138,0.0175324461353586
1.8640116411299441,2.8274333882308138,0.0240736835828932
1.9058995431778079,2.8274333882308138,0.0392679895323685
1.9477874452256716,2.8274333882308138,0.0550298128435183
1.9896753472735358,2.8274333882308138,0.0665532427349229
2.0315632493213993,2.8274333882308138,0.0704843697188237
2.0734511513692637,2.8274333882308138,0.0651457405286147
2.1153390534171272,2.8274333882308138,0.0511369633628059
2.1572269554649912,2.8274333882308138,0.0314798134961035
2.1991148575128552,2.8274333882308138,0.0124568454859450
2.2410027595607191,2.8274333882308138,0.0159480223560397
2.2828906616085827,2.8274333882308138,0.0299845049599897
2.3247785636564471,2.8274333882308138,0.0402184261987185
2.3666664657043106,2.8274333882308138,0.0463621318729448
2.4085543677521750,2.8274333882308138,0.0494872658730128
2.4504422698000385,2.8274333882308138,0.0508813896704512
2.4923301718479025,2.8274333882308138,0.0518376022916173
2.5342180738957665,2.8274333882308138,0.0532437114701188
2.5761059759436304,2.8274333882308138,0.0550973104317111
2.6179938779914940,2.8274333882308138,0.0567461267692748
2.6598817800393584,2.8274333882308138,0.0576996198106766
2.7017696820872219,2.8274333882308138,0.0579785976759785
2.7436575841350863,2.8274333882308138,0.0576076839666460
2.7855454861829498,2.8274333882308138,0.0559680395938602
2.8274333882308138,2.8274333882308138,0.0519763952143749
2.8693212902786778,2.8274333882308138,0.0450945857286094
2.9112091923265417,2.8274333882308138,0.0364388219883124
2.9530970943744053,2.8274333882308138,0.0292277245406961
2.9949849964222697,2.8274333882308138,0.0261769819505416
3.0368728984701332,2.8274333882308138,0.0236740273640782
3.0787608005179976,2.8274333882308138,0.0162710036912515
3.1206487025658611,2.8274333882308138,0.0297400922449055
0.0209439510239320,2.8693212902786778,0.0107859145716523
0.0628318530717960,2.8693212902786778,0.0212301082135270
0.1047197551196597,2.8693212902786778,0.0257562209316152
0.1466076571675237,2.8693212902786778,0.0272644398186701
0.1884955592153876,2.8693212902786778,0.0314491688288266
0.2303834612632514,2.8693212902786778,0.0410698413141532
0.2722713633111153,2.8693212902786778,0.0534331048161997
0.3141592653589793,2.8693212902786778,0.0649418628850783
0.3560471674068433,2.8693212902786778,0.0731721511838575
0.3979350694547070,2.8693212902786778,0.0767961679851023
0.4398229715025710,2.8693212902786778,0.0753834082494147
0.4817108735504350,2.8693212902786778,0.0695513487406588
0.5235987755982989,2.8693212902786778,0.0615398873032487
0.5654866776461627,2.8693212902786778,0.0556587801820190
0.6073745796940266,2.8693212902786778,0.0562731526525120
0.6492624817418906,2.8693212902786778,0.0630264412740781
0.6911503837897545,2.8693212902786778,0.0718641410169455
0.7330382858376183,2.8693212902786778,0.0802604000512899
0.7749261878854823,2.8693212902786778,0.0877786534877207
0.8168140899333461,2.8693212902786778,0.0928594901196176
0.8587019919812100,2.8693212902786778,0.0909864273652145
0.9005898940290740,2.8693212902786778,0.0776835386750964
0.9424777960769379,2.8693212902786778,0.0537806695735206
0.9843656981248019,2.8693212902786778,0.0284663267560778
1.0262536001726656,2.8693212902786778,0.0181179074519346
1.0681415022205296,2.8693212902786778,0.0184520530006168
1.1100294042683936,2.8693212902786778,0.0123781355319179
1.1519173063162575,2.8693212902786778,0.0036346593139962
1.1938052083641213,2.8693212902786778,0.0066548103990065
1.2356931104119853,2.8693212902786778,0.0089426521084070
1.2775810124598492,2.8693212902786778,0.0121854718553444
1.3194689145077132,2.8693212902786778,0.0200985112347063
1.3613568165555769,2.8693212902786778,0.0282786217584116
1.4032447186034409,2.8693212902786778,0.0331628761286233
1.4451326206513049,2.8693212902786778,0.0334626800304004
1.4870205226991688,2.8693212902786778,0.0294247790896789
1.5289084247470326,2.8693212902786778,0.0221375322058780
1.5707963267948966,2.8693212902786778,0.0130011226789850
1.6126842288427605,2.8693212902786778,0.0037354547845755
1.6545721308906245,2.8693212902786778,0.0069527660230548
1.6964600329384882,2.8693212902786778,0.0153048835151685
1.7383479349863524,2.8693212902786778,0.0226381784090438
1.7802358370342162,2.8693212902786778,0.0287789344540370
1.8221237390820799,2.8693212902786778,0.0335990070234886
1.8640116411299441,2.8693212902786778,0.0366489844963087
1.9058995431778079,2.8693212902786778,0.0370407083476740
1.9477874452256716,2.8693212902786778,0.0336461289623710
1.9896753472735358,2.8693212902786778,0.0256980765482002
2.0315632493213993,2.8693212902786778,0.0147509049357324
2.0734511513692637,2.8693212902786778,0.0161106952890439
2.1153390534171272,2.8693212902786778,0.0345153859522170
2.1572269554649912,2.8693212902786778,0.0549153111193543
2.1991148575128552,2.8693212902786778,0.0720985170574047
2.2410027595607191,2.8693212902786778,0.0834714568396564
2.2828906616085827,2.8693212902786778,0.0884443108189060
2.3247785636564471,2.8693212902786778,0.0881173753381824
2.3666664657043106,2.8693212902786778,0.0843356972307696
2.4085543677521750,2.8693212902786778,0.0787709157208743
2.4504422698000385,2.8693212902786778,0.0726959818751949
2.4923301718479025,2.8693212902786778,0.0672322267351792
2.5342180738957665,2.8693212902786778,0.0632189091692071
2.5761059759436304,2.8693212902786778,0.0605863086377168
2.6179938779914940,2.8693212902786778,0.0583298879407933
2.6598817800393584,2.8693212902786778,0.0555619930952221
2.7017696820872219,2.8693212902786778,0.0524294452120719
2.7436575841350863,2.8693212902786778,0.0497002294374480
2.7855454861829498,2.8693212902786778,0.0472789244259307
2.8274333882308138,2.8693212902786778,0.0435360608736122
2.8693212902786778,2.8693212902786778,0.0365945256945757
2.9112091923265417,2.8693212902786778,0.0262557808730532
2.9530970943744053,2.8693212902786778,0.0158198119213548
2.9949849964222697,2.8693212902786778,0.0130552128672029
3.0368728984701332,2.8693212902786778,0.0136836912357101
3.0787608005179976,2.8693212902786778,0.0094975096996851
3.1206487025658611,2.8693212902786778,0.0392965798264289
0.0209439510239320,2.9112091923265417,0.0113010167493187
0.0628318530717960,2.9112091923265417,0.0272313977577863
0.1047197551196597,2.9112091923265417,0.0401232704401317
0.1466076571675237,2.9112091923265417,0.0450558333191621
0.1884955592153876,2.9112091923265417,0.0421377816483688
0.2303834612632514,2.9112091923265417,0.0335192308823884
0.2722713633111153,2.9112091923265417,0.0247925529140924
0.3141592653589793,2.9112091923265417,0.0262311152233532
0.3560471674068433,2.9112091923265417,0.0371599271585407
0.3979350694547070,2.9112091923265417,0.0477758541433937
0.4398229715025710,2.9112091923265417,0.0530372495793248
0.4817108735504350,2.9112091923265417,0.0516794462812077
0.5235987755982989,2.9112091923265417,0.0460568867282606
0.5654866776461627,2.9112091923265417,0.0430046139670154
0.6073745796940266,2.9112091923265417,0.0493889527970295
0.6492624817418906,2.9112091923265417,0.0626058261537899
0.6911503837897545,2.9112091923265417,0.0764739135124465
0.7330382858376183,2.9112091923265417,0.0889072306513207
0.7749261878854823,2.9112091923265417,0.1013406976068908
0.8168140899333461,2.9112091923265417,0.1144054666684833
0.8587019919812100,2.9112091923265417,0.1244056443646295
0.9005898940290740,2.9112091923265417,0.1254697091364568
0.9424777960769379,2.9112091923265417,0.1151901335211699
0.9843656981248019,2.9112091923265417,0.0977913242556512
1.0262536001726656,2.9112091923265417,0.0810636531699270
1.0681415022205296,2.9112091923265417,0.0693316249854230
1.1100294042683936,2.9112091923265417,0.0622616314854548
1.1519173063162575,2.9112091923265417,0.0592179335386408
1.1938052083641213,2.9112091923265417,0.0582756942951405
1.2356931104119853,2.9112091923265417,0.0558629031326096
1.2775810124598492,2.9112091923265417,0.0505381714089503
1.3194689145077132,2.9112091923265417,0.0438861788502908
1.3613568165555769,2.9112091923265417,0.0381925543894573
1.4032447186034409,2.9112091923265417,0.0340394030356010
1.4451326206513049,2.9112091923265417,0.0301936329215608
1.4870205226991688,2.9112091923265417,0.0253412461358201
1.5289084247470326,2.9112091923265417,0.0191784443583534
1.5707963267948966,2.9112091923265417,0.0125225268770123
1.6126842288427605,2.9112091923265417,0.0080484487511553
1.6545721308906245,2.9112091923265417,0.0100048991108280
1.6964600329384882,2.9112091923265417,0.0150917618614906
1.7383479349863524,2.9112091923265417,0.0199592085804357
1.7802358370342162,2.9112091923265417,0.0241596179907122
1.8221237390820799,2.9112091923265417,0.0283421174522862
1.8640116411299441,2.9112091923265417,0.0336690181237559
1.9058995431778079,2.9112091923265417,0.0412046040787379
1.9477874452256716,2.9112091923265417,0.0513649653420877
1.9896753472735358,2.9112091923265417,0.0638297683153321
2.0315632493213993,2.9112091923265417,0.0777232349656942
2.0734511513692637,2.9112091923265417,0.0916996471610467
2.1153390534171272,2.9112091923265417,0.1039392445304213
2.1572269554649912,2.9112091923265417,0.1123385489310912
2.1991148575128552,2.9112091923265417,0.1151156280794955
2.2410027595607191,2.9112091923265417,0.1116318028051718
2.2828906616085827,2.9112091923265417,0.1028378661001171
2.3247785636564471,2.9112091923265417,0.0908694948558682
2.3666664657043106,2.9112091923265417,0.0779483464593122
2.4085543677521750,2.9112091923265417,0.0654346935153424
2.4504422698000385,2.9112091923265417,0.0539047515397503
2.4923301718479025,2.9112091923265417,0.0440358372024233
2.5342180738957665,2.9112091923265417,0.0368681269278914
2.5761059759436304,2.9112091923265417,0.0324403648716013
2.6179938779914940,2.9112091923265417,0.0287670239252700
2.6598817800393584,2.9112091923265417,0.0238636231515148
2.7017696820872219,2.9112091923265417,0.0189022860288412
2.7436575841350863,2.9112091923265417,0.0191731756456542
2.7855454861829498,2.9112091923265417,0.0250089058667908
2.8274333882308138,2.9112091923265417,0.0298118850390460
2.8693212902786778,2.9112091923265417,0.0292372344692364
2.9112091923265417,2.9112091923265417,0.0225176307247535
2.9530970943744053,2.9112091923265417,0.0133684965035035
2.9949849964222697,2.9112091923265417,0.0120375399567037
3.0368728984701332,2.9112091923265417,0.0131148591855000
3.0787608005179976,2.9112091923265417,0.0017107689966451
3.1206487025658611,2.9112091923265417,0.0430892263310515
0.0209439510239320,2.9530970943744053,0.0297635884893581
0.0628318530717960,2.9530970943744053,0.0339235746151934
0.1047197551196597,2.9530970943744053,0.0530019558207938
0.1466076571675237,2.9530970943744053,0.0666953793125525
0.1884955592153876,2.9530970943744053,0.0698548265291407
0.2303834612632514,2.9530970943744053,0.0624185681904324
0.2722713633111153,2.9530970943744053,0.0476030411131165
0.3141592653589793,2.9530970943744053,0.0325792841667204
0.3560471674068433,2.9530970943744053,0.0291525107735813
0.3979350694547070,2.9530970943744053,0.0367503868301354
0.4398229715025710,2.9530970943744053,0.0421455521221553
0.4817108735504350,2.9530970943744053,0.0393703348671972
0.5235987755982989,2.9530970943744053,0.0282480099835682
0.5654866776461627,2.9530970943744053,0.0143062066178539
0.6073745796940266,2.9530970943744053,0.0188363919300960
0.6492624817418906,2.9530970943744053,0.0340049103424136
0.6911503837897545,2.9530970943744053,0.0440972239062986
0.7330382858376183,2.9530970943744053,0.0477424441153276
0.7749261878854823,2.9530970943744053,0.0514327262413985
0.8168140899333461,2.9530970943744053,0.0637560519722617
0.8587019919812100,2.9530970943744053,0.0818603244426155
0.9005898940290740,2.9530970943744053,0.0956143319722039
0.9424777960769379,2.9530970943744053,0.0988779533282045
0.9843656981248019,2.9530970943744053,0.0933350607113149
1.0262536001726656,2.9530970943744053,0.0859981181246169
1.0681415022205296,2.9530970943744053,0.0819785101733493
1.1100294042683936,2.9530970943744053,0.0812522533357279
1.1519173063162575,2.9530970943744053,0.0824304592102654
1.1938052083641213,2.9530970943744053,0.0837603919295277
1.2356931104119853,2.9530970943744053,0.0824262849381098
1.2775810124598492,2.9530970943744053,0.0765221856756117
1.3194689145077132,2.9530970943744053,0.0664555413142889
1.3613568165555769,2.9530970943744053,0.0541830300743416
1.4032447186034409,2.9530970943744053,0.0418067460026399
1.4451326206513049,2.9530970943744053,0.0307288973561036
1.4870205226991688,2.9530970943744053,0.0215099661136999
1.5289084247470326,2.9530970943744053,0.0140775281379032
1.5707963267948966,2.9530970943744053,0.0079242111515414
1.6126842288427605,2.9530970943744053,0.0021960454047688
1.6545721308906245,2.9530970943744053,0.0041568296563745
1.6964600329384882,2.9530970943744053,0.0120666889758588
1.7383479349863524,2.9530970943744053,0.0220622018483194
1.7802358370342162,2.9530970943744053,0.0341483875889633
1.8221237390820799,2.9530970943744053,0.0478186091662609
1.8640116411299441,2.9530970943744053,0.0621393488188563
1.9058995431778079,2.9530970943744053,0.0759003217057761
1.9477874452256716,2.9530970943744053,0.0878304242410004
1.9896753472735358,2.9530970943744053,0.0968449909045126
2.0315632493213993,2.9530970943744053,0.1022290671100958
2.0734511513692637,2.9530970943744053,0.1036254357690967
2.1153390534171272,2.9530970943744053,0.1007958848866935
2.1572269554649912,2.9530970943744053,0.0934023327537506
2.1991148575128552,2.9530970943744053,0.0812135736862780
2.2410027595607191,2.9530970943744053,0.0647767771077323
2.2828906616085827,2.9530970943744053,0.0460240015869063
2.3247785636564471,2.9530970943744053,0.0283717944902757
2.3666664657043106,2.9530970943744053,0.0167910672800470
2.4085543677521750,2.9530970943744053,0.0154093696801183
2.4504422698000385,2.9530970943744053,0.0186737987642654
2.4923301718479025,2.9530970943744053,0.0223252440044937
2.5342180738957665,2.9530970943744053,0.0265779672859990
2.5761059759436304,2.9530970943744053,0.0307367373293263
2.6179938779914940,2.9530970943744053,0.0332000334291619
2.6598817800393584,2.9530970943744053,0.0338089314001492
2.7017696820872219,2.9530970943744053,0.0351827240625856
2.7436575841350863,2.9530970943744053,0.0404678982136278
2.7855454861829498,2.9530970943744053,0.0485194269135793
2.8274333882308138,2.9530970943744053,0.0547932502192886
2.8693212902786778,2.9530970943744053,0.0555132060969835
2.9112091923265417,2.9530970943744053,0.0499753935799892
2.9530970943744053,2.9530970943744053,0.0415724499068958
2.9949849964222697,2.9530970943744053,0.0357287716167634
3.0368728984701332,2.9530970943744053,0.0302494990477797
3.0787608005179976,2.9530970943744053,0.0124782499294815
3.1206487025658611,2.9530970943744053,0.0404752589170318
0.0209439510239320,2.9949849964222697,0.0526092920921039
0.0628318530717960,2.9949849964222697,0.0382552832956064
0.1047197551196597,2.9949849964222697,0.0528734639001732
0.1466076571675237,2.9949849964222697,0.0741822613290874
0.1884955592153876,2.9949849964222697,0.0873163793195232
0.2303834612632514,2.9949849964222697,0.0901911961825567
0.2722713633111153,2.9949849964222697,0.0863651623218170
0.3141592653589793,2.9949849964222697,0.0823339940017630
0.3560471674068433,2.9949849964222697,0.0832009206220086
0.3979350694547070,2.9949849964222697,0.0881804261742003
0.4398229715025710,2.9949849964222697,0.0926471355746312
0.4817108735504350,2.9949849964222697,0.0935364073164711
0.5235987755982989,2.9949849964222697,0.0916416194527507
0.5654866776461627,2.9949849964222697,0.0906869379097960
0.6073745796940266,2.9949849964222697,0.0935600661095370
0.6492624817418906,2.9949849964222697,0.0983705024732788
0.6911503837897545,2.9949849964222697,0.0995479321916909
0.7330382858376183,2.9949849964222697,0.0922238383301596
0.7749261878854823,2.9949849964222697,0.0755111954772712
0.8168140899333461,2.9949849964222697,0.0545118882276952
0.8587019919812100,2.9949849964222697,0.0408633685802786
0.9005898940290740,2.9949849964222697,0.0402605066356323
0.9424777960769379,2.9949849964222697,0.0392814351540464
0.9843656981248019,2.9949849964222697,0.0295112884404672
1.0262536001726656,2.9949849964222697,0.0150477810764284
1.0681415022205296,2.9949849964222697,0.0075972029499298
1.1100294042683936,2.9949849964222697,0.0100960077172067
1.1519173063162575,2.9949849964222697,0.0147721811888124
1.1938052083641213,2.9949849964222697,0.0235794197703893
1.2356931104119853,2.9949849964222697,0.0312357222540074
1.2775810124598492,2.9949849964222697,0.0329586508157519
1.3194689145077132,2.9949849964222697,0.0276613700424745
1.3613568165555769,2.9949849964222697,0.0168829932015942
1.4032447186034409,2.9949849964222697,0.0032415529720879
1.4451326206513049,2.9949849964222697,0.0107850005621149
1.4870205226991688,2.9949849964222697,0.0230545726740816
1.5289084247470326,2.9949849964222697,0.0321566917557531
1.5707963267948966,2.9949849964222697,0.0371476508647785
1.6126842288427605,2.9949849964222697,0.0375370413363947
1.6545721308906245,2.9949849964222697,0.0332769539442845
1.6964600329384882,2.9949849964222697,0.0247931691059865
1.7383479349863524,2.9949849964222697,0.0130342061310036
1.7802358370342162,2.9949849964222697,0.0018557035125677
1.8221237390820799,2.9949849964222697,0.0146964193364978
1.8640116411299441,2.9949849964222697,0.0265719479767134
1.9058995431778079,2.9949849964222697,0.0347171847006197
1.9477874452256716,2.9949849964222697,0.0377333290750030
1.9896753472735358,2.9949849964222697,0.0350565532367647
2.0315632493213993,2.9949849964222697,0.0271769097810553
2.0734511513692637,2.9949849964222697,0.0161057845152749
2.1153390534171272,2.9949849964222697,0.0106927151689443
2.1572269554649912,2.9949849964222697,0.0223560781664835
2.1991148575128552,2.9949849964222697,0.0385681483495234
2.2410027595607191,2.9949849964222697,0.0556774138421242
2.2828906616085827,2.9949849964222697,0.0725756820494270
2.3247785636564471,2.9949849964222697,0.0875769684674746
2.3666664657043106,2.9949849964222697,0.0986762402502497
2.4085543677521750,2.9949849964222697,0.1046043791111548
2.4504422698000385,2.9949849964222697,0.1055592822300889
2.4923301718479025,2.9949849964222697,0.1030673322064480
2.5342180738957665,2.9949849964222697,0.0990278822544946
2.5761059759436304,2.9949849964222697,0.0946045751935142
2.6179938779914940,2.9949849964222697,0.0900075817458439
2.6598817800393584,2.9949849964222697,0.0854864292678392
2.7017696820872219,2.9949849964222697,0.0823194818638905
2.7436575841350863,2.9949849964222697,0.0820317807283183
2.7855454861829498,2.9949849964222697,0.0839856549679138
2.8274333882308138,2.9949849964222697,0.0847048458635515
2.8693212902786778,2.9949849964222697,0.0804271408072683
2.9112091923265417,2.9949849964222697,0.0702873611808716
2.9530970943744053,2.9949849964222697,0.0582358022915477
2.9949849964222697,2.9949849964222697,0.0506867597771746
3.0368728984701332,2.9949849964222697,0.0447562701192226
3.0787608005179976,2.9949849964222697,0.0236625889867789
3.1206487025658611,2.9949849964222697,0.0344690606211230
0.0209439510239320,3.0368728984701332,0.0668248526338205
0.0628318530717960,3.0368728984701332,0.0377288975283810
0.1047197551196597,3.0368728984701332,0.0227268342533923
0.1466076571675237,3.0368728984701332,0.0432214870123128
0.1884955592153876,3.0368728984701332,0.0620017872309056
0.2303834612632514,3.0368728984701332,0.0711192286216368
0.2722713633111153,3.0368728984701332,0.0736670914302647
0.3141592653589793,3.0368728984701332,0.0761313439827936
0.3560471674068433,3.0368728984701332,0.0829732540414790
0.3979350694547070,3.0368728984701332,0.0928514624669805
0.4398229715025710,3.0368728984701332,0.1017451733494889
0.4817108735504350,3.0368728984701332,0.1076333326727385
0.5235987755982989,3.0368728984701332,0.1120252087476353
0.5654866776461627,3.0368728984701332,0.1186089167545372
0.6073745796940266,3.0368728984701332,0.1296724075298579
0.6492624817418906,3.0368728984701332,0.1433468894101137
0.6911503837897545,3.0368728984701332,0.1549035589176809
0.7330382858376183,3.0368728984701332,0.1602215806476936
0.7749261878854823,3.0368728984701332,0.1585415489309630
0.8168140899333461,3.0368728984701332,0.1534076754276227
0.8587019919812100,3.0368728984701332,0.1503551372439455
0.9005898940290740,3.0368728984701332,0.1515477804312119
0.9424777960769379,3.0368728984701332,0.1540152350312481
0.9843656981248019,3.0368728984701332,0.1546497613075251
1.0262536001726656,3.0368728984701332,0.1530695593636728
1.0681415022205296,3.0368728984701332,0.1484498291330942
1.1100294042683936,3.0368728984701332,0.1380276228664712
1.1519173063162575,3.0368728984701332,0.1209305408782693
1.1938052083641213,3.0368728984701332,0.1008890679663744
1.2356931104119853,3.0368728984701332,0.0840635755078091
1.2775810124598492,3.0368728984701332,0.0747159521896644
1.3194689145077132,3.0368728984701332,0.0731801326121994
1.3613568165555769,3.0368728984701332,0.0777936701858332
1.4032447186034409,3.0368728984701332,0.0867916274630379
1.4451326206513049,3.0368728984701332,0.0981798823527547
1.4870205226991688,3.0368728984701332,0.1096637919347474
1.5289084247470326,3.0368728984701332,0.1191085518065939
1.5707963267948966,3.0368728984701332,0.1249255310631113
1.6126842288427605,3.0368728984701332,0.1262398649493400
1.6545721308906245,3.0368728984701332,0.1229387646757845
1.6964600329384882,3.0368728984701332,0.1156577811229671
1.7383479349863524,3.0368728984701332,0.1057001499234405
1.7802358370342162,3.0368728984701332,0.0948738522145320
1.8221237390820799,3.0368728984701332,0.0852752258018292
1.8640116411299441,3.0368728984701332,0.0790805851438021
1.9058995431778079,3.0368728984701332,0.0782289622098158
1.9477874452256716,3.0368728984701332,0.0836663757480239
1.9896753472735358,3.0368728984701332,0.0946016845352694
2.0315632493213993,3.0368728984701332,0.1088895850408126
2.0734511513692637,3.0368728984701332,0.1241507954765977
2.1153390534171272,3.0368728984701332,0.1385005451391396
2.1572269554649912,3.0368728984701332,0.1507149780994234
2.1991148575128552,3.0368728984701332,0.1601813001590564
2.2410027595607191,3.0368728984701332,0.1667119619461779
2.2828906616085827,3.0368728984701332,0.1701090856488039
2.3247785636564471,3.0368728984701332,0.1697739548002151
2.3666664657043106,3.0368728984701332,0.1649157801025979
2.4085543677521750,3.0368728984701332,0.1553204818542999
2.4504422698000385,3.0368728984701332,0.1419742044905696
2.4923301718479025,3.0368728984701332,0.1269280226976558
2.5342180738957665,3.0368728984701332,0.1123584689573189
2.5761059759436304,3.0368728984701332,0.0994361031793683
2.6179938779914940,3.0368728984701332,0.0881135614374315
2.6598817800393584,3.0368728984701332,0.0783576261792076
2.7017696820872219,3.0368728984701332,0.0715042578006713
2.7436575841350863,3.0368728984701332,0.0692326972379509
2.7855454861829498,3.0368728984701332,0.0701307158068373
2.8274333882308138,3.0368728984701332,0.0692337754538480
2.8693212902786778,3.0368728984701332,0.0620556261196122
2.9112091923265417,3.0368728984701332,0.0490247949457363
2.9530970943744053,3.0368728984701332,0.0401316881831114
2.9949849964222697,3.0368728984701332,0.0464396902273673
3.0368728984701332,3.0368728984701332,0.0522275069990993
3.0787608005179976,3.0368728984701332,0.0332341467192955
3.1206487025658611,3.0368728984701332,0.0344432065685840
0.0209439510239320,3.0787608005179976,0.0569823594609092
0.0628318530717960,3.0787608005179976,0.0614336696418117
0.1047197551196597,3.0787608005179976,0.0642047788274395
0.1466076571675237,3.0787608005179976,0.0687207463245029
0.1884955592153876,3.0787608005179976,0.0714494495496499
0.2303834612632514,3.0787608005179976,0.0686016841379718
0.2722713633111153,3.0787608005179976,0.0611130660524434
0.3141592653589793,3.0787608005179976,0.0548264352073212
0.3560471674068433,3.0787608005179976,0.0558040417297916
0.3979350694547070,3.0787608005179976,0.0620518526866514
0.4398229715025710,3.0787608005179976,0.0661394226484382
0.4817108735504350,3.0787608005179976,0.0627294756717469
0.5235987755982989,3.0787608005179976,0.0502149228111151
0.5654866776461627,3.0787608005179976,0.0305024769328447
0.6073745796940266,3.0787608005179976,0.0135194594730728
0.6492624817418906,3.0787608005179976,0.0265558956383008
0.6911503837897545,3.0787608005179976,0.0437378550214102
0.7330382858376183,3.0787608005179976,0.0514877908057120
0.7749261878854823,3.0787608005179976,0.0480305863899156
0.8168140899333461,3.0787608005179976,0.0401878245653620
0.8587019919812100,3.0787608005179976,0.0454634160003889
0.9005898940290740,3.0787608005179976,0.0651733206908346
0.9424777960769379,3.0787608005179976,0.0848724418839290
0.9843656981248019,3.0787608005179976,0.0997352902326413
1.0262536001726656,3.0787608005179976,0.1123596776627662
1.0681415022205296,3.0787608005179976,0.1228839424374066
1.1100294042683936,3.0787608005179976,0.1255269206061775
1.1519173063162575,3.0787608005179976,0.1156002803520563
1.1938052083641213,3.0787608005179976,0.0951134590419445
1.2356931104119853,3.0787608005179976,0.0717520402961875
1.2775810124598492,3.0787608005179976,0.0546071707956802
1.3194689145077132,3.0787608005179976,0.0488286594801611
1.3613568165555769,3.0787608005179976,0.0520203306434184
1.4032447186034409,3.0787608005179976,0.0597698343706264
1.4451326206513049,3.0787608005179976,0.0699403875725085
1.4870205226991688,3.0787608005179976,0.0809991116124341
1.5289084247470326,3.0787608005179976,0.0911044922894698
1.5707963267948966,3.0787608005179976,0.0985371088610767
1.6126842288427605,3.0787608005179976,0.1021915117419097
1.6545721308906245,3.0787608005179976,0.1017725068988516
1.6964600329384882,3.0787608005179976,0.0977517692031434
1.7383479349863524,3.0787608005179976,0.0911757299145191
1.7802358370342162,3.0787608005179976,0.0834647422838367
1.8221237390820799,3.0787608005179976,0.0764150278075991
1.8640116411299441,3.0787608005179976,0.0723444775227035
1.9058995431778079,3.0787608005179976,0.0734147733857968
1.9477874452256716,3.0787608005179976,0.0795412026791968
1.9896753472735358,3.0787608005179976,0.0876500701100431
2.0315632493213993,3.0787608005179976,0.0938890340678792
2.0734511513692637,3.0787608005179976,0.0958720449315727
2.1153390534171272,3.0787608005179976,0.0931818202908805
2.1572269554649912,3.0787608005179976,0.0865977515204952
2.1991148575128552,3.0787608005179976,0.0772056232865589
2.2410027595607191,3.0787608005179976,0.0660430200964519
2.2828906616085827,3.0787608005179976,0.0538004738698368
2.3247785636564471,3.0787608005179976,0.0402478561513624
2.3666664657043106,3.0787608005179976,0.0243047212847398
2.4085543677521750,3.0787608005179976,0.0056511274527691
2.4504422698000385,3.0787608005179976,0.0170407728921369
2.4923301718479025,3.0787608005179976,0.0388065203265750
2.5342180738957665,3.0787608005179976,0.0576704389268399
2.5761059759436304,3.0787608005179976,0.0707309464928079
2.6179938779914940,3.0787608005179976,0.0765836387344226
2.6598817800393584,3.0787608005179976,0.0760429687546584
2.7017696820872219,3.0787608005179976,0.0721734631506278
2.7436575841350863,3.0787608005179976,0.0686880414746880
2.7855454861829498,3.0787608005179976,0.0666555654227474
2.8274333882308138,3.0787608005179976,0.0634748914756745
2.8693212902786778,3.0787608005179976,0.0573104236935677
2.9112091923265417,3.0787608005179976,0.0535462602392257
2.9530970943744053,3.0787608005179976,0.0624341526230415
2.9949849964222697,3.0787608005179976,0.0787920335894054
3.0368728984701332,3.0787608005179976,0.0834424852387398
3.0787608005179976,3.0787608005179976,0.0580565046583525
3.1206487025658611,3.0787608005179976,0.0592435012618606
0.0209439510239320,3.1206487025658611,0.0667078568875467
0.0628318530717960,3.1206487025658611,0.1622477708897674
0.1047197551196597,3.1206487025658611,0.2324381723616449
0.1466076571675237,3.1206487025658611,0.2826247941113396
0.1884955592153876,3.1206487025658611,0.3188148045642358
0.2303834612632514,3.1206487025658611,0.3458153255334231
0.2722713633111153,3.1206487025658611,0.3678594006043128
0.3141592653589793,3.1206487025658611,0.3883336863083653
0.3560471674068433,3.1206487025658611,0.4090250250262697
0.3979350694547070,3.1206487025658611,0.4298427645787925
0.4398229715025710,3.1206487025658611,0.4494671606602054
0.4817108735504350,3.1206487025658611,0.4665280322223385
0.5235987755982989,3.1206487025658611,0.4806115134034032
0.5654866776461627,3.1206487025658611,0.4926466991412160
0.6073745796940266,3.1206487025658611,0.5045665024631916
0.6492624817418906,3.1206487025658611,0.5184112395343845
0.6911503837897545,3.1206487025658611,0.5353237406770817
0.7330382858376183,3.1206487025658611,0.5550161079729501
0.7749261878854823,3.1206487025658611,0.5759284165897967
0.8168140899333461,3.1206487025658611,0.5955885414436803
0.8587019919812100,3.1206487025658611,0.6105009383753207
0.9005898940290740,3.1206487025658611,0.6159408889191931
0.9424777960769379,3.1206487025658611,0.6073636062945010
0.9843656981248019,3.1206487025658611,0.5842089207651237
1.0262536001726656,3.1206487025658611,0.5531856962885893
1.0681415022205296,3.1206487025658611,0.5260978095131266
1.1100294042683936,3.1206487025658611,0.5121126780215725
1.1519173063162575,3.1206487025658611,0.5124703536804992
1.1938052083641213,3.1206487025658611,0.5228793864409109
1.2356931104119853,3.1206487025658611,0.5378387106446818
1.2775810124598492,3.1206487025658611,0.5521619269600643
1.3194689145077132,3.1206487025658611,0.5615928054292960
1.3613568165555769,3.1206487025658611,0.5637702900920154
1.4032447186034409,3.1206487025658611,0.5586686762770520
1.4451326206513049,3.1206487025658611,0.5481310784913568
1.4870205226991688,3.1206487025658611,0.5349736308711546
1.5289084247470326,3.1206487025658611,0.5221492729222461
1.5707963267948966,3.1206487025658611,0.5121351957430651
1.6126842288427605,3.1206487025658611,0.5065147846104952
1.6545721308906245,3.1206487025658611,0.5057227232419736
1.6964600329384882,3.1206487025658611,0.5090006390860710
1.7383479349863524,3.1206487025658611,0.5146461435701009
1.7802358370342162,3.1206487025658611,0.5205706338376358
1.8221237390820799,3.1206487025658611,0.5250404824159440
1.8640116411299441,3.1206487025658611,0.5273376208395301
1.9058995431778079,3.1206487025658611,0.5280342763237206
1.9477874452256716,3.1206487025658611,0.5287331041580343
1.9896753472735358,3.1206487025658611,0.5314190016572942
2.0315632493213993,3.1206487025658611,0.5376772047407553
2.0734511513692637,3.1206487025658611,0.5478812585176972
2.1153390534171272,3.1206487025658611,0.5606123826148444
2.1572269554649912,3.1206487025658611,0.5729820388870377
2.1991148575128552,3.1206487025658611,0.5820234650037321
2.2410027595607191,3.1206487025658611,0.5861389925747622
2.2828906616085827,3.1206487025658611,0.5855117274399186
2.3247785636564471,3.1206487025658611,0.5814810131013095
2.3666664657043106,3.1206487025658611,0.5756002976103557
2.4085543677521750,3.1206487025658611,0.5688884266781767
2.4504422698000385,3.1206487025658611,0.5613886955573654
2.4923301718479025,3.1206487025658611,0.5520936673029032
2.5342180738957665,3.1206487025658611,0.5393259971968024
2.5761059759436304,3.1206487025658611,0.5214903287245091
2.6179938779914940,3.1206487025658611,0.4978717585046441
2.6598817800393584,3.1206487025658611,0.4690897309661030
2.7017696820872219,3.1206487025658611,0.4369422340366364
2.7436575841350863,3.1206487025658611,0.4036414510752881
2.7855454861829498,3.1206487025658611,0.3708479061724815
2.8274333882308138,3.1206487025658611,0.3392595532854498
2.8693212902786778,3.1206487025658611,0.3092188583052184
2.9112091923265417,3.1206487025658611,0.2815509810969021
2.9530970943744053,3.1206487025658611,0.2566206175413385
2.9949849964222697,3.1206487025658611,0.2306549987895050
3.0368728984701332,3.1206487025658611,0.1930047477366892
3.0787608005179976,3.1206487025658611,0.1350262407790977
3.1206487025658611,3.1206487025658611,0.1316091126498594


==> Graphics/Data/DiscSigma2d2/LossH1Dual.csv <==
a,b,c
0.0000000000000000,868.0847778320312500,1.0064194202423096
1.0000000000000000,860.3877563476562500,1.0255581140518188
2.0000000000000000,851.6907348632812500,1.0525516271591187
3.0000000000000000,837.6500244140625000,1.0735975503921509
4.0000000000000000,814.5655517578125000,1.0740364789962769
5.0000000000000000,790.4367065429687500,1.0693334341049194
6.0000000000000000,795.0677490234375000,1.1416110992431641
7.0000000000000000,790.4367065429687500,1.0693334341049194
8.0000000000000000,782.9072265625000000,1.1163681745529175
10.0000000000000000,781.6492919921875000,1.2311465740203857
12.0000000000000000,776.6036987304687500,1.1712766885757446
15.0000000000000000,760.9451904296875000,1.1197267770767212
18.0000000000000000,730.7090454101562500,1.0684356689453125
22.0000000000000000,645.2563476562500000,0.9684602022171021
26.0000000000000000,630.0332031250000000,0.9577202796936035
31.0000000000000000,583.9180908203125000,0.9680582880973816
38.0000000000000000,504.0190429687500000,0.8647090792655945
46.0000000000000000,434.9686889648437500,0.7293731570243835
55.0000000000000000,321.4671325683593750,0.5090270638465881
66.0000000000000000,129.6141204833984375,0.1907931268215179
79.0000000000000000,68.9933013916015625,0.0974014550447464
95.0000000000000000,47.6724090576171875,0.0655287653207779
114.0000000000000000,34.7554969787597656,0.0443374551832676
137.0000000000000000,26.8639812469482422,0.0336313135921955
164.0000000000000000,22.9773406982421875,0.0281991418451071
197.0000000000000000,21.0885753631591797,0.0253000427037477
237.0000000000000000,20.4943809509277344,0.0246254187077284
284.0000000000000000,19.3896846771240234,0.0231244377791882
341.0000000000000000,18.1787757873535156,0.0217226166278124
410.0000000000000000,17.7253723144531250,0.0212721414864063
492.0000000000000000,16.1859893798828125,0.0196000225841999
590.0000000000000000,15.1475410461425781,0.0184160247445107
708.0000000000000000,12.5658264160156250,0.0150959361344576
850.0000000000000000,11.3885650634765625,0.0135766565799713
1020.0000000000000000,9.9636068344116211,0.0117432642728090
1224.0000000000000000,8.3179264068603516,0.0097375456243753
1469.0000000000000000,6.9603600502014160,0.0079473741352558
1763.0000000000000000,6.1701083183288574,0.0068827946670353
2116.0000000000000000,5.4510006904602051,0.0060159899294376
2539.0000000000000000,4.8515672683715820,0.0053460276685655
3047.0000000000000000,4.0734634399414062,0.0045910826884210
3657.0000000000000000,3.4123742580413818,0.0038687596097589
4388.0000000000000000,2.8732409477233887,0.0032966074068099
5266.0000000000000000,2.4086070060729980,0.0027564251795411
6319.0000000000000000,2.0527162551879883,0.0023385747335851
7583.0000000000000000,1.8035784959793091,0.0020699528977275
9100.0000000000000000,1.5661063194274902,0.0018252631416544
10920.0000000000000000,1.3777099847793579,0.0016276128590107
13104.0000000000000000,1.2144099473953247,0.0014661803143099
15725.0000000000000000,1.0406861305236816,0.0013066501123831
18870.0000000000000000,0.9100123047828674,0.0011952942004427
22644.0000000000000000,0.8245597481727600,0.0011458811350167
27173.0000000000000000,0.7479228377342224,0.0010344472248107
32608.0000000000000000,0.6903120875358582,0.0009677899652161
39130.0000000000000000,0.6386759281158447,0.0009041590965353
46956.0000000000000000,0.5875685811042786,0.0008465162245557
56347.0000000000000000,0.5301600694656372,0.0007956388290040
67617.0000000000000000,0.4848743677139282,0.0007707733893767
81140.0000000000000000,0.4522174298763275,0.0007590893656015
97368.0000000000000000,0.4174613654613495,0.0007561752572656
99998.0000000000000000,0.4115981757640839,0.0007583228871226


==> Graphics/Data/DiscSigma2d2/SolDual.csv <==
a,b,c
0.0209439510239320,0.0209439510239320,-0.0153532684854705
0.0628318530717960,0.0209439510239320,-0.0446074790277797
0.1047197551196597,0.0209439510239320,-0.0717757638107656
0.1466076571675237,0.0209439510239320,-0.0966915215434538
0.1884955592153876,0.0209439510239320,-0.1192291201724939
0.2303834612632514,0.0209439510239320,-0.1393348563183317
0.2722713633111153,0.0209439510239320,-0.1570485923828215
0.3141592653589793,0.0209439510239320,-0.1725038531799841
0.3560471674068433,0.0209439510239320,-0.1859024570410866
0.3979350694547070,0.0209439510239320,-0.1974730928342674
0.4398229715025710,0.0209439510239320,-0.2074314358493786
0.4817108735504350,0.0209439510239320,-0.2159560927737031
0.5235987755982989,0.0209439510239320,-0.2231839723889465
0.5654866776461627,0.0209439510239320,-0.2292194605386546
0.6073745796940266,0.0209439510239320,-0.2341487388373163
0.6492624817418906,0.0209439510239320,-0.2380525112924800
0.6911503837897545,0.0209439510239320,-0.2410139693832302
0.7330382858376183,0.0209439510239320,-0.2431217538041090
0.7749261878854823,0.0209439510239320,-0.2444692537742642
0.8168140899333461,0.0209439510239320,-0.2451520077047560
0.8587019919812100,0.0209439510239320,-0.2452646843410902
0.9005898940290740,0.0209439510239320,-0.2448985560819702
0.9424777960769379,0.0209439510239320,-0.2441398231901954
0.9843656981248019,0.0209439510239320,-0.2430687602782932
1.0262536001726656,0.0209439510239320,-0.2417594652146573
1.0681415022205296,0.0209439510239320,-0.2402799533124848
1.1100294042683936,0.0209439510239320,-0.2386923899926238
1.1519173063162575,0.0209439510239320,-0.2370533348734154
1.1938052083641213,0.0209439510239320,-0.2354139425022890
1.2356931104119853,0.0209439510239320,-0.2338201135720964
1.2775810124598492,0.0209439510239320,-0.2323126137650428
1.3194689145077132,0.0209439510239320,-0.2309271811131103
1.3613568165555769,0.0209439510239320,-0.2296946349908428
1.4032447186034409,0.0209439510239320,-0.2286409878354767
1.4451326206513049,0.0209439510239320,-0.2277875496581882
1.4870205226991688,0.0209439510239320,-0.2271510084223808
1.5289084247470326,0.0209439510239320,-0.2267434676987560
1.5707963267948966,0.0209439510239320,-0.2265724267241130
1.6126842288427605,0.0209439510239320,-0.2266406963973775
1.6545721308906245,0.0209439510239320,-0.2269462566430064
1.6964600329384882,0.0209439510239320,-0.2274820742966974
1.7383479349863524,0.0209439510239320,-0.2282359140226383
1.7802358370342162,0.0209439510239320,-0.2291901849861852
1.8221237390820799,0.0209439510239320,-0.2303218699336761
1.8640116411299441,0.0209439510239320,-0.2316025780158169
1.9058995431778079,0.0209439510239320,-0.2329987463349036
1.9477874452256716,0.0209439510239320,-0.2344719883269643
1.9896753472735358,0.0209439510239320,-0.2359795534868565
2.0315632493213993,0.0209439510239320,-0.2374748297522694
2.0734511513692637,0.0209439510239320,-0.2389077964620608
2.1153390534171272,0.0209439510239320,-0.2402253314342392
2.1572269554649912,0.0209439510239320,-0.2413712963932349
2.1991148575128552,0.0209439510239320,-0.2422863706691186
2.2410027595607191,0.0209439510239320,-0.2429076658946648
2.2828906616085827,0.0209439510239320,-0.2431682183416342
2.3247785636564471,0.0209439510239320,-0.2429964979374866
2.3666664657043106,0.0209439510239320,-0.2423160682214238
2.4085543677521750,0.0209439510239320,-0.2410454575333679
2.4504422698000385,0.0209439510239320,-0.2390981510110408
2.4923301718479025,0.0209439510239320,-0.2363824062625684
2.5342180738957665,0.0209439510239320,-0.2328003947069772
2.5761059759436304,0.0209439510239320,-0.2282460838807926
2.6179938779914940,0.0209439510239320,-0.2226014534801416
2.6598817800393584,0.0209439510239320,-0.2157312536172219
2.7017696820872219,0.0209439510239320,-0.2074777077307813
2.7436575841350863,0.0209439510239320,-0.1976582488960054
2.7855454861829498,0.0209439510239320,-0.1860708234764251
2.8274333882308138,0.0209439510239320,-0.1725107412760224
2.8693212902786778,0.0209439510239320,-0.1567984995089803
2.9112091923265417,0.0209439510239320,-0.1388101716771956
2.9530970943744053,0.0209439510239320,-0.1184967279637070
2.9949849964222697,0.0209439510239320,-0.0958829192670591
3.0368728984701332,0.0209439510239320,-0.0710485260157249
3.0787608005179976,0.0209439510239320,-0.0441040955906319
3.1206487025658611,0.0209439510239320,-0.0151722162422515
0.0209439510239320,0.0628318530717960,-0.0449259149641293
0.0628318530717960,0.0628318530717960,-0.1299688663522355
0.1047197551196597,0.0628318530717960,-0.2081559870784104
0.1466076571675237,0.0628318530717960,-0.2790667104831979
0.1884955592153876,0.0628318530717960,-0.3424979279142377
0.2303834612632514,0.0628318530717960,-0.3985368923101819
0.2722713633111153,0.0628318530717960,-0.4475670224788674
0.3141592653589793,0.0628318530717960,-0.4901892595636037
0.3560471674068433,0.0628318530717960,-0.5270875524586754
0.3979350694547070,0.0628318530717960,-0.5588996376182450
0.4398229715025710,0.0628318530717960,-0.5861445855929484
0.4817108735504350,0.0628318530717960,-0.6092179398774952
0.5235987755982989,0.0628318530717960,-0.6284299926947622
0.5654866776461627,0.0628318530717960,-0.6440538088837143
0.6073745796940266,0.0628318530717960,-0.6563607902148436
0.6492624817418906,0.0628318530717960,-0.6656370531148897
0.6911503837897545,0.0628318530717960,-0.6721841169593789
0.7330382858376183,0.0628318530717960,-0.6763109818007006
0.7749261878854823,0.0628318530717960,-0.6783239591537186
0.8168140899333461,0.0628318530717960,-0.6785182148819305
0.8587019919812100,0.0628318530717960,-0.6771725702779207
0.9005898940290740,0.0628318530717960,-0.6745474328950786
0.9424777960769379,0.0628318530717960,-0.6708849125091824
0.9843656981248019,0.0628318530717960,-0.6664100219957645
1.0262536001726656,0.0628318530717960,-0.6613320821751019
1.0681415022205296,0.0628318530717960,-0.6558458013470821
1.1100294042683936,0.0628318530717960,-0.6501318307323044
1.1519173063162575,0.0628318530717960,-0.6443568348373989
1.1938052083641213,0.0628318530717960,-0.6386732453618807
1.2356931104119853,0.0628318530717960,-0.6332189037963954
1.2775810124598492,0.0628318530717960,-0.6281167691309464
1.3194689145077132,0.0628318530717960,-0.6234748026027869
1.3613568165555769,0.0628318530717960,-0.6193860663273439
1.4032447186034409,0.0628318530717960,-0.6159290050537732
1.4451326206513049,0.0628318530717960,-0.6131678307898658
1.4870205226991688,0.0628318530717960,-0.6111529030086602
1.5289084247470326,0.0628318530717960,-0.6099209926703458
1.5707963267948966,0.0628318530717960,-0.6094953341975744
1.6126842288427605,0.0628318530717960,-0.6098854028343313
1.6545721308906245,0.0628318530717960,-0.6110864022075924
1.6964600329384882,0.0628318530717960,-0.6130785044047332
1.7383479349863524,0.0628318530717960,-0.6158259467015779
1.7802358370342162,0.0628318530717960,-0.6192761464630598
1.8221237390820799,0.0628318530717960,-0.6233590364453259
1.8640116411299441,0.0628318530717960,-0.6279868321696099
1.9058995431778079,0.0628318530717960,-0.6330544077324726
1.9477874452256716,0.0628318530717960,-0.6384403695287829
1.9896753472735358,0.0628318530717960,-0.6440087847841202
2.0315632493213993,0.0628318530717960,-0.6496113658975163
2.0734511513692637,0.0628318530717960,-0.6550897695967443
2.1153390534171272,0.0628318530717960,-0.6602775853721016
2.1572269554649912,0.0628318530717960,-0.6650015969569771
2.1991148575128552,0.0628318530717960,-0.6690820191753718
2.2410027595607191,0.0628318530717960,-0.6723316261519016
2.2828906616085827,0.0628318530717960,-0.6745539514688824
2.3247785636564471,0.0628318530717960,-0.6755409882998450
2.3666664657043106,0.0628318530717960,-0.6750709656688756
2.4085543677521750,0.0628318530717960,-0.6729067417134312
2.4504422698000385,0.0628318530717960,-0.6687950693340847
2.4923301718479025,0.0628318530717960,-0.6624664376934597
2.5342180738957665,0.0628318530717960,-0.6536344584181615
2.5761059759436304,0.0628318530717960,-0.6419930839647480
2.6179938779914940,0.0628318530717960,-0.6272097357644172
2.6598817800393584,0.0628318530717960,-0.6089132688921978
2.7017696820872219,0.0628318530717960,-0.5866782681829438
2.7436575841350863,0.0628318530717960,-0.5600118110624633
2.7855454861829498,0.0628318530717960,-0.5283544532945527
2.8274333882308138,0.0628318530717960,-0.4911094321164352
2.8693212902786778,0.0628318530717960,-0.4477057847046524
2.9112091923265417,0.0628318530717960,-0.3976802865652009
2.9530970943744053,0.0628318530717960,-0.3407438648834353
2.9949849964222697,0.0628318530717960,-0.2768027397552068
3.0368728984701332,0.0628318530717960,-0.2059340224383670
3.0787608005179976,0.0628318530717960,-0.1283414567644878
3.1206487025658611,0.0628318530717960,-0.0443164278620487
0.0209439510239320,0.1047197551196597,-0.0726209454498137
0.0628318530717960,0.1047197551196597,-0.2090634927385391
0.1047197551196597,0.1047197551196597,-0.3331657501358244
0.1466076571675237,0.1047197551196597,-0.4445408228949331
0.1884955592153876,0.1047197551196597,-0.5432985676420297
0.2303834612632514,0.1047197551196597,-0.6300480389412813
0.2722713633111153,0.1047197551196597,-0.7057547500277034
0.3141592653589793,0.1047197551196597,-0.7715090227291734
0.3560471674068433,0.1047197551196597,-0.8283153185305653
0.3979350694547070,0.1047197551196597,-0.8769885624101520
0.4398229715025710,0.1047197551196597,-0.9181662432072621
0.4817108735504350,0.1047197551196597,-0.9523833576419842
0.5235987755982989,0.1047197551196597,-0.9801485120883859
0.5654866776461627,0.1047197551196597,-1.0019874311455954
0.6073745796940266,0.1047197551196597,-1.0184512058293580
0.6492624817418906,0.1047197551196597,-1.0301028595931265
0.6911503837897545,0.1047197551196597,-1.0374975267409967
0.7330382858376183,0.1047197551196597,-1.0411661670940349
0.7749261878854823,0.1047197551196597,-1.0416065475507423
0.8168140899333461,0.1047197551196597,-1.0392810456273971
0.8587019919812100,0.1047197551196597,-1.0346190002768763
0.9005898940290740,0.1047197551196597,-1.0280211190317665
0.9424777960769379,0.1047197551196597,-1.0198640077099992
0.9843656981248019,0.1047197551196597,-1.0105036458763710
1.0262536001726656,0.1047197551196597,-1.0002773060693506
1.0681415022205296,0.1047197551196597,-0.9895039152443196
1.1100294042683936,0.1047197551196597,-0.9784831777187935
1.1519173063162575,0.1047197551196597,-0.9674939419431634
1.1938052083641213,0.1047197551196597,-0.9567923260794018
1.2356931104119853,0.1047197551196597,-0.9466100503392233
1.2775810124598492,0.1047197551196597,-0.9371532921343725
1.3194689145077132,0.1047197551196597,-0.9286022197173028
1.3613568165555769,0.1047197551196597,-0.9211112036919326
1.4032447186034409,0.1047197551196597,-0.9148095772444731
1.4451326206513049,0.1047197551196597,-0.9098027278758546
1.4870205226991688,0.1047197551196597,-0.9061732587139670
1.5289084247470326,0.1047197551196597,-0.9039819527120071
1.5707963267948966,0.1047197551196597,-0.9032683024181739
1.6126842288427605,0.1047197551196597,-0.9040504264660042
1.6545721308906245,0.1047197551196597,-0.9063242783582439
1.6964600329384882,0.1047197551196597,-0.9100621613728999
1.7383479349863524,0.1047197551196597,-0.9152106914560529
1.7802358370342162,0.1047197551196597,-0.9216884876685216
1.8221237390820799,0.1047197551196597,-0.9293839971303364
1.8640116411299441,0.1047197551196597,-0.9381539474179748
1.9058995431778079,0.1047197551196597,-0.9478229260318392
1.9477874452256716,0.1047197551196597,-0.9581844799091738
1.9896753472735358,0.1047197551196597,-0.9690038945307524
2.0315632493213993,0.1047197551196597,-0.9800224751656750
2.0734511513692637,0.1047197551196597,-0.9909627789438189
2.1153390534171272,0.1047197551196597,-1.0015339352327013
2.1572269554649912,0.1047197551196597,-1.0114360460990777
2.1991148575128552,0.1047197551196597,-1.0203627465004612
2.2410027595607191,0.1047197551196597,-1.0280013286787368
2.2828906616085827,0.1047197551196597,-1.0340303289159294
2.3247785636564471,0.1047197551196597,-1.0381150159478378
2.3666664657043106,0.1047197551196597,-1.0399016661494531
2.4085543677521750,0.1047197551196597,-1.0390117279151212
2.4504422698000385,0.1047197551196597,-1.0350368675272716
2.4923301718479025,0.1047197551196597,-1.0275354137706867
2.5342180738957665,0.1047197551196597,-1.0160299423615551
2.5761059759436304,0.1047197551196597,-1.0000048683440668
2.6179938779914940,0.1047197551196597,-0.9789022885004943
2.6598817800393584,0.1047197551196597,-0.9521143705035576
2.7017696820872219,0.1047197551196597,-0.9189718673793894
2.7436575841350863,0.1047197551196597,-0.8787316431500459
2.7855454861829498,0.1047197551196597,-0.8305719597881903
2.8274333882308138,0.1047197551196597,-0.7736102995824035
2.8693212902786778,0.1047197551196597,-0.7069565631808337
2.9112091923265417,0.1047197551196597,-0.6297969977134750
2.9530970943744053,0.1047197551196597,-0.5414806191921466
2.9949849964222697,0.1047197551196597,-0.4415761405639561
3.0368728984701332,0.1047197551196597,-0.3298915588714200
3.0787608005179976,0.1047197551196597,-0.2064725443820253
3.1206487025658611,0.1047197551196597,-0.0715934274375853
0.0209439510239320,0.1466076571675237,-0.0980205838018125
0.0628318530717960,0.1466076571675237,-0.2807508846278040
0.1047197551196597,0.1466076571675237,-0.4452833559257853
0.1466076571675237,0.1466076571675237,-0.5917267013566045
0.1884955592153876,0.1466076571675237,-0.7209030369803550
0.2303834612632514,0.1466076571675237,-0.8341200784056508
0.2722713633111153,0.1466076571675237,-0.9328302870098494
0.3141592653589793,0.1466076571675237,-1.0183468834955967
0.3560471674068433,0.1466076571675237,-1.0917318280087520
0.3979350694547070,0.1466076571675237,-1.1538461726666243
0.4398229715025710,0.1466076571675237,-1.2054684236467945
0.4817108735504350,0.1466076571675237,-1.2473894935981502
0.5235987755982989,0.1466076571675237,-1.2804467141994897
0.5654866776461627,0.1466076571675237,-1.3055078905095903
0.6073745796940266,0.1466076571675237,-1.3234347810362304
0.6492624817418906,0.1466076571675237,-1.3350500860643961
0.6911503837897545,0.1466076571675237,-1.3411187229420121
0.7330382858376183,0.1466076571675237,-1.3423435062936713
0.7749261878854823,0.1466076571675237,-1.3393704386378968
0.8168140899333461,0.1466076571675237,-1.3327982991878828
0.8587019919812100,0.1466076571675237,-1.3231886723081299
0.9005898940290740,0.1466076571675237,-1.3110742591569204
0.9424777960769379,0.1466076571675237,-1.2969645580594358
0.9843656981248019,0.1466076571675237,-1.2813487325936097
1.0262536001726656,0.1466076571675237,-1.2646958984403276
1.0681415022205296,0.1466076571675237,-1.2474533192573085
1.1100294042683936,0.1466076571675237,-1.2300431798040117
1.1519173063162575,0.1466076571675237,-1.2128586994045607
1.1938052083641213,0.1466076571675237,-1.1962603377665670
1.2356931104119853,0.1466076571675237,-1.1805727233774175
1.2775810124598492,0.1466076571675237,-1.1660827274456167
1.3194689145077132,0.1466076571675237,-1.1530388596843493
1.3613568165555769,0.1466076571675237,-1.1416519251510782
1.4032447186034409,0.1466076571675237,-1.1320966907625218
1.4451326206513049,0.1466076571675237,-1.1245141840533619
1.4870205226991688,0.1466076571675237,-1.1190141859959726
1.5289084247470326,0.1466076571675237,-1.1156774743237001
1.5707963267948966,0.1466076571675237,-1.1145574111000955
1.6126842288427605,0.1466076571675237,-1.1156805391249169
1.6545721308906245,0.1466076571675237,-1.1190459538865238
1.6964600329384882,0.1466076571675237,-1.1246233552635145
1.7383479349863524,0.1466076571675237,-1.1323498621466868
1.7802358370342162,0.1466076571675237,-1.1421258937362362
1.8221237390820799,0.1466076571675237,-1.1538106676318032
1.8640116411299441,0.1466076571675237,-1.1672180965789216
1.9058995431778079,0.1466076571675237,-1.1821140163847605
1.9477874452256716,0.1466076571675237,-1.1982156661269763
1.9896753472735358,0.1466076571675237,-1.2151941004284661
2.0315632493213993,0.1466076571675237,-1.2326797251915345
2.0734511513692637,0.1466076571675237,-1.2502704788558350
2.1153390534171272,0.1466076571675237,-1.2675414852120934
2.1572269554649912,0.1466076571675237,-1.2840544862461298
2.1991148575128552,0.1466076571675237,-1.2993652070205164
2.2410027595607191,0.1466076571675237,-1.3130270905704728
2.2828906616085827,0.1466076571675237,-1.3245905067954931
2.3247785636564471,0.1466076571675237,-1.3335973982085281
2.3666664657043106,0.1466076571675237,-1.3395721369222851
2.4085543677521750,0.1466076571675237,-1.3420099273052222
2.4504422698000385,0.1466076571675237,-1.3403643012976536
2.4923301718479025,0.1466076571675237,-1.3340351699098516
2.5342180738957665,0.1466076571675237,-1.3223587118796265
2.5761059759436304,0.1466076571675237,-1.3046003543504534
2.6179938779914940,0.1466076571675237,-1.2799522934769181
2.6598817800393584,0.1466076571675237,-1.2475369232665947
2.7017696820872219,0.1466076571675237,-1.2064161921489132
2.7436575841350863,0.1466076571675237,-1.1556040816779580
2.7855454861829498,0.1466076571675237,-1.0940776243954362
2.8274333882308138,0.1466076571675237,-1.0207852241220607
2.8693212902786778,0.1466076571675237,-0.9346586510725365
2.9112091923265417,0.1466076571675237,-0.8346384708687129
2.9530970943744053,0.1466076571675237,-0.7197175688946787
2.9949849964222697,0.1466076571675237,-0.5890031413795964
3.0368728984701332,0.1466076571675237,-0.4417994043253302
3.0787608005179976,0.1466076571675237,-0.2777074999969202
3.1206487025658611,0.1466076571675237,-0.0967172232217748
0.0209439510239320,0.1884955592153876,-0.1208213074134432
0.0628318530717960,0.1884955592153876,-0.3444318665675674
0.1047197551196597,0.1884955592153876,-0.5441439030270822
0.1466076571675237,0.1884955592153876,-0.7209664900020741
0.1884955592153876,0.1884955592153876,-0.8765496787499867
0.2303834612632514,0.1884955592153876,-1.0127154667382416
0.2722713633111153,0.1884955592153876,-1.1310874301068485
0.3141592653589793,0.1884955592153876,-1.2329691470985529
0.3560471674068433,0.1884955592153876,-1.3194396851450552
0.3979350694547070,0.1884955592153876,-1.3915220869225053
0.4398229715025710,0.1884955592153876,-1.4502983680006847
0.4817108735504350,0.1884955592153876,-1.4969306639077999
0.5235987755982989,0.1884955592153876,-1.5326173852201217
0.5654866776461627,0.1884955592153876,-1.5585322843662879
0.6073745796940266,0.1884955592153876,-1.5757790449958569
0.6492624817418906,0.1884955592153876,-1.5853714007400339
0.6911503837897545,0.1884955592153876,-1.5882340248230986
0.7330382858376183,0.1884955592153876,-1.5852146937388600
0.7749261878854823,0.1884955592153876,-1.5770997163926954
0.8168140899333461,0.1884955592153876,-1.5646280469523743
0.8587019919812100,0.1884955592153876,-1.5485023194312675
0.9005898940290740,0.1884955592153876,-1.5293965236161293
0.9424777960769379,0.1884955592153876,-1.5079605007590104
0.9843656981248019,0.1884955592153876,-1.4848214668298840
1.0262536001726656,0.1884955592153876,-1.4605828020032900
1.0681415022205296,0.1884955592153876,-1.4358205276818983
1.1100294042683936,0.1884955592153876,-1.4110781672378325
1.1519173063162575,0.1884955592153876,-1.3868609143802257
1.1938052083641213,0.1884955592153876,-1.3636301010843894
1.2356931104119853,0.1884955592153876,-1.3417988304928441
1.2775810124598492,0.1884955592153876,-1.3217293597728847
1.3194689145077132,0.1884955592153876,-1.3037324662893865
1.3613568165555769,0.1884955592153876,-1.2880686929002962
1.4032447186034409,0.1884955592153876,-1.2749511047962023
1.4451326206513049,0.1884955592153876,-1.2645490261451868
1.4870205226991688,0.1884955592153876,-1.2569921548607101
1.5289084247470326,0.1884955592153876,-1.2523744556082843
1.5707963267948966,0.1884955592153876,-1.2507572784094827
1.6126842288427605,0.1884955592153876,-1.2521712235627154
1.6545721308906245,0.1884955592153876,-1.2566163672368660
1.6964600329384882,0.1884955592153876,-1.2640605855377272
1.7383479349863524,0.1884955592153876,-1.2744358896926895
1.7802358370342162,0.1884955592153876,-1.2876329352882028
1.8221237390820799,0.1884955592153876,-1.3034942043008158
1.8640116411299441,0.1884955592153876,-1.3218067553881649
1.9058995431778079,0.1884955592153876,-1.3422958191561216
1.9477874452256716,0.1884955592153876,-1.3646207521768237
1.9896753472735358,0.1884955592153876,-1.3883748042702626
2.0315632493213993,0.1884955592153876,-1.4130896830960429
2.0734511513692637,0.1884955592153876,-1.4382450151870469
2.1153390534171272,0.1884955592153876,-1.4632816615625834
2.1572269554649912,0.1884955592153876,-1.4876167531750109
2.1991148575128552,0.1884955592153876,-1.5106576193952330
2.2410027595607191,0.1884955592153876,-1.5318117459649985
2.2828906616085827,0.1884955592153876,-1.5504905500034190
2.3247785636564471,0.1884955592153876,-1.5661058828308245
2.3666664657043106,0.1884955592153876,-1.5780593969046683
2.4085543677521750,0.1884955592153876,-1.5857258941664032
2.4504422698000385,0.1884955592153876,-1.5884323684566419
2.4923301718479025,0.1884955592153876,-1.5854348488934460
2.5342180738957665,0.1884955592153876,-1.5758958419931492
2.5761059759436304,0.1884955592153876,-1.5588666971007927
2.6179938779914940,0.1884955592153876,-1.5332814603798619
2.6598817800393584,0.1884955592153876,-1.4979699529484520
2.7017696820872219,0.1884955592153876,-1.4516943062792100
2.7436575841350863,0.1884955592153876,-1.3932023170456262
2.7855454861829498,0.1884955592153876,-1.3212764348948487
2.8274333882308138,0.1884955592153876,-1.2347509589238517
2.8693212902786778,0.1884955592153876,-1.1324831374479130
2.9112091923265417,0.1884955592153876,-1.0132927059456309
2.9530970943744053,0.1884955592153876,-0.8759117406659200
2.9949849964222697,0.1884955592153876,-0.7189972164294627
3.0368728984701332,0.1884955592153876,-0.5412443321195667
3.0787608005179976,0.1884955592153876,-0.3415955873999845
3.1206487025658611,0.1884955592153876,-0.1194813081613971
0.0209439510239320,0.2303834612632514,-0.1409260597304312
0.0628318530717960,0.2303834612632514,-0.4002305315198397
0.1047197551196597,0.2303834612632514,-0.6305347122132662
0.1466076571675237,0.2303834612632514,-0.8338204108228848
0.1884955592153876,0.2303834612632514,-1.0123193485742317
0.2303834612632514,0.2303834612632514,-1.1680338836336064
0.2722713633111153,0.2303834612632514,-1.3025783820158683
0.3141592653589793,0.2303834612632514,-1.4172961697776694
0.3560471674068433,0.2303834612632514,-1.5134666600404343
0.3979350694547070,0.2303834612632514,-1.5924437168669403
0.4398229715025710,0.2303834612632514,-1.6556776236444462
0.4817108735504350,0.2303834612632514,-1.7046599563521567
0.5235987755982989,0.2303834612632514,-1.7408515542680649
0.5654866776461627,0.2303834612632514,-1.7656314628088370
0.6073745796940266,0.2303834612632514,-1.7802759325329200
0.6492624817418906,0.2303834612632514,-1.7859598856616425
0.6911503837897545,0.2303834612632514,-1.7837693374174484
0.7330382858376183,0.2303834612632514,-1.7747161722618032
0.7749261878854823,0.2303834612632514,-1.7597511615481749
0.8168140899333461,0.2303834612632514,-1.7397743763436169
0.8587019919812100,0.2303834612632514,-1.7156434872735564
0.9005898940290740,0.2303834612632514,-1.6881803601428953
0.9424777960769379,0.2303834612632514,-1.6581757509248620
0.9843656981248019,0.2303834612632514,-1.6263914948884117
1.0262536001726656,0.2303834612632514,-1.5935596748265370
1.0681415022205296,0.2303834612632514,-1.5603787677357928
1.1100294042683936,0.2303834612632514,-1.5275074312561183
1.1519173063162575,0.2303834612632514,-1.4955571109119481
1.1938052083641213,0.2303834612632514,-1.4650848495770963
1.2356931104119853,0.2303834612632514,-1.4365875361043423
1.2775810124598492,0.2303834612632514,-1.4104984345428191
1.3194689145077132,0.2303834612632514,-1.3871863353768157
1.3613568165555769,0.2303834612632514,-1.3669572015138260
1.4032447186034409,0.2303834612632514,-1.3500578314434455
1.4451326206513049,0.2303834612632514,-1.3366808602937437
1.4870205226991688,0.2303834612632514,-1.3269703519446328
1.5289084247470326,0.2303834612632514,-1.3210272628562993
1.5707963267948966,0.2303834612632514,-1.3189141360185406
1.6126842288427605,0.2303834612632514,-1.3206584746492556
1.6545721308906245,0.2303834612632514,-1.3262543302361851
1.6964600329384882,0.2303834612632514,-1.3356617211569710
1.7383479349863524,0.2303834612632514,-1.3488036042939027
1.7802358370342162,0.2303834612632514,-1.3655603017140550
1.8221237390820799,0.2303834612632514,-1.3857615925368905
1.8640116411299441,0.2303834612632514,-1.4091771474001338
1.9058995431778079,0.2303834612632514,-1.4355065751290372
1.9477874452256716,0.2303834612632514,-1.4643709345157319
1.9896753472735358,0.2303834612632514,-1.4953079077235010
2.0315632493213993,0.2303834612632514,-1.5277726733232986
2.0734511513692637,0.2303834612632514,-1.5611456865299633
2.1153390534171272,0.2303834612632514,-1.5947471261322368
2.1572269554649912,0.2303834612632514,-1.6278560359233041
2.1991148575128552,0.2303834612632514,-1.6597307033092579
2.2410027595607191,0.2303834612632514,-1.6896260942167931
2.2828906616085827,0.2303834612632514,-1.7168044605781210
2.3247785636564471,0.2303834612632514,-1.7405364235419134
2.3666664657043106,0.2303834612632514,-1.7600914542223836
2.4085543677521750,0.2303834612632514,-1.7747181893308677
2.4504422698000385,0.2303834612632514,-1.7836161525722189
2.4923301718479025,0.2303834612632514,-1.7859014519887138
2.5342180738957665,0.2303834612632514,-1.7805706954868019
2.5761059759436304,0.2303834612632514,-1.7664706119016786
2.6179938779914940,0.2303834612632514,-1.7422854296143580
2.6598817800393584,0.2303834612632514,-1.7065568003151141
2.7017696820872219,0.2303834612632514,-1.6577456243227573
2.7436575841350863,0.2303834612632514,-1.5943264212980039
2.7855454861829498,0.2303834612632514,-1.5148779803734451
2.8274333882308138,0.2303834612632514,-1.4181183742602463
2.8693212902786778,0.2303834612632514,-1.3028491336540209
2.9112091923265417,0.2303834612632514,-1.1678219184339329
2.9530970943744053,0.2303834612632514,-1.0115937435469200
2.9949849964222697,0.2303834612632514,-0.8324623199612422
3.0368728984701332,0.2303834612632514,-0.6285570800073491
3.0787608005179976,0.2303834612632514,-0.3981037826997865
3.1206487025658611,0.2303834612632514,-0.1397950164815711
0.0209439510239320,0.2722713633111153,-0.1584688959235179
0.0628318530717960,0.2722713633111153,-0.4488613316874503
0.1047197551196597,0.2722713633111153,-0.7058472434518486
0.1466076571675237,0.2722713633111153,-0.9320943089961788
0.1884955592153876,0.2722713633111153,-1.1300649343090448
0.2303834612632514,0.2722713633111153,-1.3017937118729892
0.2722713633111153,0.2722713633111153,-1.4489929469485627
0.3141592653589793,0.2722713633111153,-1.5732661498204090
0.3560471674068433,0.2722713633111153,-1.6762512158548053
0.3979350694547070,0.2722713633111153,-1.7596477601467959
0.4398229715025710,0.2722713633111153,-1.8251743492921113
0.4817108735504350,0.2722713633111153,-1.8745141217096379
0.5235987755982989,0.2722713633111153,-1.9092791625614096
0.5654866776461627,0.2722713633111153,-1.9309969139660870
0.6073745796940266,0.2722713633111153,-1.9411101037998446
0.6492624817418906,0.2722713633111153,-1.9409812167688840
0.6911503837897545,0.2722713633111153,-1.9318964781574439
0.7330382858376183,0.2722713633111153,-1.9150683885599489
0.7749261878854823,0.2722713633111153,-1.8916382415399817
0.8168140899333461,0.2722713633111153,-1.8626804513680273
0.8587019919812100,0.2722713633111153,-1.8292094543722788
0.9005898940290740,0.2722713633111153,-1.7921883757596069
0.9424777960769379,0.2722713633111153,-1.7525374738365269
0.9843656981248019,0.2722713633111153,-1.7111400901603810
1.0262536001726656,0.2722713633111153,-1.6688444581497532
1.0681415022205296,0.2722713633111153,-1.6264608966277083
1.1100294042683936,0.2722713633111153,-1.5847551462066409
1.1519173063162575,0.2722713633111153,-1.5444394866702302
1.1938052083641213,0.2722713633111153,-1.5061636035053314
1.2356931104119853,0.2722713633111153,-1.4705069742254600
1.2775810124598492,0.2722713633111153,-1.4379739924863246
1.3194689145077132,0.2722713633111153,-1.4089923606109902
1.3613568165555769,0.2722713633111153,-1.3839146454850229
1.4032447186034409,0.2722713633111153,-1.3630224219098579
1.4451326206513049,0.2722713633111153,-1.3465321598224715
1.4870205226991688,0.2722713633111153,-1.3346019306354970
1.5289084247470326,0.2722713633111153,-1.3273380656567175
1.5707963267948966,0.2722713633111153,-1.3248010372331056
1.6126842288427605,0.2722713633111153,-1.3270099944568803
1.6545721308906245,0.2722713633111153,-1.3339455251331349
1.6964600329384882,0.2722713633111153,-1.3455503089512866
1.7383479349863524,0.2722713633111153,-1.3617273766361886
1.7802358370342162,0.2722713633111153,-1.3823357372258731
1.8221237390820799,0.2722713633111153,-1.4071832619002431
1.8640116411299441,0.2722713633111153,-1.4360170225406883
1.9058995431778079,0.2722713633111153,-1.4685118540597115
1.9477874452256716,0.2722713633111153,-1.5042587125526816
1.9896753472735358,0.2722713633111153,-1.5427552288727462
2.0315632493213993,0.2722713633111153,-1.5834013257665625
2.0734511513692637,0.2722713633111153,-1.6255024495338073
2.1153390534171272,0.2722713633111153,-1.6682816342752458
2.1572269554649912,0.2722713633111153,-1.7108994522308534
2.1991148575128552,0.2722713633111153,-1.7524785318172731
2.2410027595607191,0.2722713633111153,-1.7921275725807280
2.2828906616085827,0.2722713633111153,-1.8289592887765891
2.3247785636564471,0.2722713633111153,-1.8620975966722553
2.3666664657043106,0.2722713633111153,-1.8906712012965656
2.4085543677521750,0.2722713633111153,-1.9137928475754669
2.4504422698000385,0.2722713633111153,-1.9305254121494257
2.4923301718479025,0.2722713633111153,-1.9398379356951123
2.5342180738957665,0.2722713633111153,-1.9405576170018333
2.5761059759436304,0.2722713633111153,-1.9313287831463410
2.6179938779914940,0.2722713633111153,-1.9105962554174625
2.6598817800393584,0.2722713633111153,-1.8766336477984313
2.7017696820872219,0.2722713633111153,-1.8276283580542212
2.7436575841350863,0.2722713633111153,-1.7618084729832171
2.7855454861829498,0.2722713633111153,-1.6775611058833844
2.8274333882308138,0.2722713633111153,-1.5734735735786776
2.8693212902786778,0.2722713633111153,-1.4482542291710281
2.9112091923265417,0.2722713633111153,-1.3005528522261436
2.9530970943744053,0.2722713633111153,-1.1287607730270461
2.9949849964222697,0.2722713633111153,-0.9308925913295634
3.0368728984701332,0.2722713633111153,-0.7046330510298394
3.0787608005179976,0.2722713633111153,-0.4475868018310678
3.1206487025658611,0.2722713633111153,-0.1576963758844745
0.0209439510239320,0.3141592653589793,-0.1737406546149635
0.0628318530717960,0.3141592653589793,-0.4912485373558201
0.1047197551196597,0.3141592653589793,-0.7714100939345786
0.1466076571675237,0.3141592653589793,-1.0171959443924927
0.1884955592153876,0.3141592653589793,-1.2311428503777262
0.2303834612632514,0.3141592653589793,-1.4154363009845794
0.2722713633111153,0.3141592653589793,-1.5721130858165968
0.3141592653589793,0.3141592653589793,-1.7031797061780432
0.3560471674068433,0.3141592653589793,-1.8106170624965732
0.3979350694547070,0.3141592653589793,-1.8963438961999250
0.4398229715025710,0.3141592653589793,-1.9621998823951747
0.4817108735504350,0.3141592653589793,-2.0099568080256867
0.5235987755982989,0.3141592653589793,-2.0413384778443810
0.5654866776461627,0.3141592653589793,-2.0580323735193455
0.6073745796940266,0.3141592653589793,-2.0616874518992612
0.6492624817418906,0.3141592653589793,-2.0539005587796604
0.6911503837897545,0.3141592653589793,-2.0361976801484256
0.7330382858376183,0.3141592653589793,-2.0100170192088527
0.7749261878854823,0.3141592653589793,-1.9766994288957189
0.8168140899333461,0.3141592653589793,-1.9374887876794458
0.8587019919812100,0.3141592653589793,-1.8935415535294413
0.9005898940290740,0.3141592653589793,-1.8459420566060356
0.9424777960769379,0.3141592653589793,-1.7957188148030316
0.9843656981248019,0.3141592653589793,-1.7438574380613054
1.0262536001726656,0.3141592653589793,-1.6913071733287419
1.0681415022205296,0.3141592653589793,-1.6389801776715531
1.1100294042683936,0.3141592653589793,-1.5877445126039147
1.1519173063162575,0.3141592653589793,-1.5384131469820781
1.1938052083641213,0.3141592653589793,-1.4917317548979210
1.2356931104119853,0.3141592653589793,-1.4483678789982337
1.2775810124598492,0.3141592653589793,-1.4089033310566954
1.3194689145077132,0.3141592653589793,-1.3738307888679981
1.3613568165555769,0.3141592653589793,-1.3435546509172782
1.4032447186034409,0.3141592653589793,-1.3183954880054229
1.4451326206513049,0.3141592653589793,-1.2985969707978757
1.4870205226991688,0.3141592653589793,-1.2843339726601275
1.5289084247470326,0.3141592653589793,-1.2757206103603842
1.5707963267948966,0.3141592653589793,-1.2728172167572036
1.6126842288427605,0.3141592653589793,-1.2756355521500518
1.6545721308906245,0.3141592653589793,-1.2841418746248860
1.6964600329384882,0.3141592653589793,-1.2982577426619444
1.7383479349863524,0.3141592653589793,-1.3178585755042185
1.7802358370342162,0.3141592653589793,-1.3427700362850026
1.8221237390820799,0.3141592653589793,-1.3727622624192424
1.8640116411299441,0.3141592653589793,-1.4075419468107566
1.9058995431778079,0.3141592653589793,-1.4467424379646747
1.9477874452256716,0.3141592653589793,-1.4899125467093000
1.9896753472735358,0.3141592653589793,-1.5365056559599917
2.0315632493213993,0.3141592653589793,-1.5858717725589750
2.0734511513692637,0.3141592653589793,-1.6372557664233212
2.1153390534171272,0.3141592653589793,-1.6898045549157901
2.1572269554649912,0.3141592653589793,-1.7425840965745345
2.1991148575128552,0.3141592653589793,-1.7946041398802683
2.2410027595607191,0.3141592653589793,-1.8448457524335349
2.2828906616085827,0.3141592653589793,-1.8922848897579658
2.3247785636564471,0.3141592653589793,-1.9359053055612612
2.3666664657043106,0.3141592653589793,-1.9746958010990965
2.4085543677521750,0.3141592653589793,-2.0076294329047739
2.4504422698000385,0.3141592653589793,-2.0336251933229499
2.4923301718479025,0.3141592653589793,-2.0514959341287637
2.5342180738957665,0.3141592653589793,-2.0598908968316274
2.5761059759436304,0.3141592653589793,-2.0572480381143174
2.6179938779914940,0.3141592653589793,-2.0417788325740447
2.6598817800393584,0.3141592653589793,-2.0115098931019073
2.7017696820872219,0.3141592653589793,-1.9643914845862487
2.7436575841350863,0.3141592653589793,-1.8984483521943689
2.7855454861829498,0.3141592653589793,-1.8119075311533295
2.8274333882308138,0.3141592653589793,-1.7032247179640780
2.8693212902786778,0.3141592653589793,-1.5709718961863806
2.9112091923265417,0.3141592653589793,-1.4136264094236179
2.9530970943744053,0.3141592653589793,-1.2293581016233657
2.9949849964222697,0.3141592653589793,-1.0159093627251421
3.0368728984701332,0.3141592653589793,-0.7706249551460755
3.0787608005179976,0.3141592653589793,-0.4906557417201393
3.1206487025658611,0.3141592653589793,-0.1733333757213746
0.0209439510239320,0.3560471674068433,-0.1870602765238676
0.0628318530717960,0.3560471674068433,-0.5281750395746180
0.1047197551196597,0.3560471674068433,-0.8281721634991580
0.1466076571675237,0.3560471674068433,-1.0901207247170681
0.1884955592153876,0.3560471674068433,-1.3167214020953144
0.2303834612632514,0.3560471674068433,-1.5105184454026461
0.2722713633111153,0.3560471674068433,-1.6739972435220134
0.3141592653589793,0.3560471674068433,-1.8095357330848030
0.3560471674068433,0.3560471674068433,-1.9193279905622305
0.3979350694547070,0.3560471674068433,-2.0053787025459857
0.4398229715025710,0.3560471674068433,-2.0695701836481435
0.4817108735504350,0.3560471674068433,-2.1137466925435069
0.5235987755982989,0.3560471674068433,-2.1397698244564567
0.5654866776461627,0.3560471674068433,-2.1495312677075038
0.6073745796940266,0.3560471674068433,-2.1449305917828809
0.6492624817418906,0.3560471674068433,-2.1278329903441264
0.6911503837897545,0.3560471674068433,-2.1000227142590893
0.7330382858376183,0.3560471674068433,-2.0631656631961808
0.7749261878854823,0.3560471674068433,-2.0187897332082274
0.8168140899333461,0.3560471674068433,-1.9682852601140741
0.8587019919812100,0.3560471674068433,-1.9129222024786199
0.9005898940290740,0.3560471674068433,-1.8538770450958433
0.9424777960769379,0.3560471674068433,-1.7922612793749535
0.9843656981248019,0.3560471674068433,-1.7291444179359441
1.0262536001726656,0.3560471674068433,-1.6655670340215027
1.0681415022205296,0.3560471674068433,-1.6025423483863455
1.1100294042683936,0.3560471674068433,-1.5410476202783501
1.1519173063162575,0.3560471674068433,-1.4820085329650465
1.1938052083641213,0.3560471674068433,-1.4262807033124452
1.2356931104119853,0.3560471674068433,-1.3746324180459255
1.2775810124598492,0.3560471674068433,-1.3277318717953150
1.3194689145077132,0.3560471674068433,-1.2861408176145581
1.3613568165555769,0.3560471674068433,-1.2503149842939008
1.4032447186034409,0.3560471674068433,-1.2206102368719720
1.4451326206513049,0.3560471674068433,-1.1972925495261049
1.4870205226991688,0.3560471674068433,-1.1805495424594428
1.5289084247470326,0.3560471674068433,-1.1705015318490262
1.5707963267948966,0.3560471674068433,-1.1672105531750603
1.6126842288427605,0.3560471674068433,-1.1706864239587933
1.6545721308906245,0.3560471674068433,-1.1808894610670342
1.6964600329384882,0.3560471674068433,-1.1977299048372723
1.7383479349863524,0.3560471674068433,-1.2210644365454895
1.7802358370342162,0.3560471674068433,-1.2506904217384498
1.8221237390820799,0.3560471674068433,-1.2863386457800869
1.8640116411299441,0.3560471674068433,-1.3276652802408615
1.9058995431778079,0.3560471674068433,-1.3742436344308180
1.9477874452256716,0.3560471674068433,-1.4255560569902228
1.9896753472735358,0.3560471674068433,-1.4809864474629904
2.0315632493213993,0.3560471674068433,-1.5398144474601068
2.0734511513692637,0.3560471674068433,-1.6012133624125604
2.1153390534171272,0.3560471674068433,-1.6642545440301455
2.1572269554649912,0.3560471674068433,-1.7279204224489468
2.1991148575128552,0.3560471674068433,-1.7911261412214534
2.2410027595607191,0.3560471674068433,-1.8527463577664474
2.2828906616085827,0.3560471674068433,-1.9116406458598332
2.3247785636564471,0.3560471674068433,-1.9666695214812728
2.3666664657043106,0.3560471674068433,-2.0166940033868621
2.4085543677521750,0.3560471674068433,-2.0605544011869648
2.4504422698000385,0.3560471674068433,-2.0970279524840136
2.4923301718479025,0.3560471674068433,-2.1247698541106814
2.5342180738957665,0.3560471674068433,-2.1422488325083293
2.5761059759436304,0.3560471674068433,-2.1476969334489961
2.6179938779914940,0.3560471674068433,-2.1391007791129808
2.6598817800393584,0.3560471674068433,-2.1142600534467126
2.7017696820872219,0.3560471674068433,-2.0709183334608778
2.7436575841350863,0.3560471674068433,-2.0069302510837530
2.7855454861829498,0.3560471674068433,-1.9203867743907077
2.8274333882308138,0.3560471674068433,-1.8096148238849412
2.8693212902786778,0.3560471674068433,-1.6730241625397646
2.9112091923265417,0.3560471674068433,-1.5088665223184177
2.9530970943744053,0.3560471674068433,-1.3150268814497872
2.9949849964222697,0.3560471674068433,-1.0889400073987272
3.0368728984701332,0.3560471674068433,-0.8276521454401330
3.0787608005179976,0.3560471674068433,-0.5280034030413769
3.1206487025658611,0.3560471674068433,-0.1869195219483238
0.0209439510239320,0.3979350694547070,-0.1986771485010486
0.0628318530717960,0.3979350694547070,-0.5601647410128389
0.1047197551196597,0.3979350694547070,-0.8767855026865479
0.1466076571675237,0.3979350694547070,-1.1517391156345589
0.1884955592153876,0.3979350694547070,-1.3880681640421559
0.2303834612632514,0.3979350694547070,-1.5887832330993050
0.2722713633111153,0.3979350694547070,-1.7567761786898028
0.3141592653589793,0.3979350694547070,-1.8946667466718867
0.3560471674068433,0.3979350694547070,-2.0047457466697223
0.3979350694547070,0.3979350694547070,-2.0890548516568046
0.4398229715025710,0.3979350694547070,-2.1495332911326410
0.4817108735504350,0.3979350694547070,-2.1881441874445615
0.5235987755982989,0.3979350694547070,-2.2069372430229874
0.5654866776461627,0.3979350694547070,-2.2080475320931789
0.6073745796940266,0.3979350694547070,-2.1936483020563200
0.6492624817418906,0.3979350694547070,-2.1658796006756895
0.6911503837897545,0.3979350694547070,-2.1267750241211996
0.7330382858376183,0.3979350694547070,-2.0782060593877576
0.7749261878854823,0.3979350694547070,-2.0218559420509634
0.8168140899333461,0.3979350694547070,-1.9592250276409524
0.8587019919812100,0.3979350694547070,-1.8916611600073534
0.9005898940290740,0.3979350694547070,-1.8204036478502799
0.9424777960769379,0.3979350694547070,-1.7466284597941142
0.9843656981248019,0.3979350694547070,-1.6714841976514210
1.0262536001726656,0.3979350694547070,-1.5961120750751452
1.0681415022205296,0.3979350694547070,-1.5216474315157400
1.1100294042683936,0.3979350694547070,-1.4492044513974631
1.1519173063162575,0.3979350694547070,-1.3798491452334383
1.1938052083641213,0.3979350694547070,-1.3145677635075719
1.2356931104119853,0.3979350694547070,-1.2542382078739422
1.2775810124598492,0.3979350694547070,-1.1996105203054754
1.3194689145077132,0.3979350694547070,-1.1512995719877972
1.3613568165555769,0.3979350694547070,-1.1097896168264294
1.4032447186034409,0.3979350694547070,-1.0754475891140909
1.4451326206513049,0.3979350694547070,-1.0485407118623471
1.4870205226991688,0.3979350694547070,-1.0292542282839452
1.5289084247470326,0.3979350694547070,-1.0177063347237487
1.5707963267948966,0.3979350694547070,-1.0139589064284489
1.6126842288427605,0.3979350694547070,-1.0180237590387340
1.6545721308906245,0.3979350694547070,-1.0298647302393305
1.6964600329384882,0.3979350694547070,-1.0493958970056738
1.7383479349863524,0.3979350694547070,-1.0764760845204531
1.7802358370342162,0.3979350694547070,-1.1108998460569721
1.8221237390820799,0.3979350694547070,-1.1523855357412940
1.8640116411299441,0.3979350694547070,-1.2005618881347833
1.9058995431778079,0.3979350694547070,-1.2549552503897159
1.9477874452256716,0.3979350694547070,-1.3149797637858598
1.9896753472735358,0.3979350694547070,-1.3799321542675009
2.0315632493213993,0.3979350694547070,-1.4489917485194250
2.0734511513692637,0.3979350694547070,-1.5212256238703727
2.1153390534171272,0.3979350694547070,-1.5955988514008919
2.1572269554649912,0.3979350694547070,-1.6709901765940078
2.1991148575128552,0.3979350694547070,-1.7462131333344548
2.2410027595607191,0.3979350694547070,-1.8200407291585698
2.2828906616085827,0.3979350694547070,-1.8912288771996482
2.3247785636564471,0.3979350694547070,-1.9585312129500123
2.3666664657043106,0.3979350694547070,-2.0206974258021893
2.4085543677521750,0.3979350694547070,-2.0764494105501372
2.4504422698000385,0.3979350694547070,-2.1244341167688701
2.4923301718479025,0.3979350694547070,-2.1631585734593473
2.5342180738957665,0.3979350694547070,-2.1909211354824571
2.5761059759436304,0.3979350694547070,-2.2057625238637768
2.6179938779914940,0.3979350694547070,-2.2054662681912292
2.6598817800393584,0.3979350694547070,-2.1876322642142814
2.7017696820872219,0.3979350694547070,-2.1498218640663391
2.7436575841350863,0.3979350694547070,-2.0897309115743155
2.7855454861829498,0.3979350694547070,-2.0053081062422446
2.8274333882308138,0.3979350694547070,-1.8947342051884539
2.8693212902786778,0.3979350694547070,-1.7562386292136556
2.9112091923265417,0.3979350694547070,-1.5878307867349652
2.9530970943744053,0.3979350694547070,-1.3870877137191824
2.9949849964222697,0.3979350694547070,-1.1511072926122381
3.0368728984701332,0.3979350694547070,-0.8766312664004599
3.0787608005179976,0.3979350694547070,-0.5602583453610962
3.1206487025658611,0.3979350694547070,-0.1986813707080245
0.0209439510239320,0.4398229715025710,-0.2087494088675560
0.0628318530717960,0.4398229715025710,-0.5875648406348771
0.1047197551196597,0.4398229715025710,-0.9178194130318827
0.1466076571675237,0.4398229715025710,-1.2029891782673912
0.1884955592153876,0.4398229715025710,-1.4465617098149424
0.2303834612632514,0.4398229715025710,-1.6519708070666463
0.2722713633111153,0.4398229715025710,-1.8223810965214362
0.3141592653589793,0.4398229715025710,-1.9605388950796785
0.3560471674068433,0.4398229715025710,-2.0687973278608820
0.3979350694547070,0.4398229715025710,-2.1492750789604633
0.4398229715025710,0.4398229715025710,-2.2040413906482930
0.4817108735504350,0.4398229715025710,-2.2352459337905590
0.5235987755982989,0.4398229715025710,-2.2451693356454054
0.5654866776461627,0.4398229715025710,-2.2362051531140508
0.6073745796940266,0.4398229715025710,-2.2107927111469117
0.6492624817418906,0.4398229715025710,-2.1713228727460985
0.6911503837897545,0.4398229715025710,-2.1200432398357885
0.7330382858376183,0.4398229715025710,-2.0589887158608287
0.7749261878854823,0.4398229715025710,-1.9899537584243385
0.8168140899333461,0.4398229715025710,-1.9145084598644042
0.8587019919812100,0.4398229715025710,-1.8340484269800803
0.9005898940290740,0.4398229715025710,-1.7498616937093352
0.9424777960769379,0.4398229715025710,-1.6631945759278171
0.9843656981248019,0.4398229715025710,-1.5753009988638880
1.0262536001726656,0.4398229715025710,-1.4874649668295734
1.0681415022205296,0.4398229715025710,-1.4009925243162018
1.1100294042683936,0.4398229715025710,-1.3171769183271262
1.1519173063162575,0.4398229715025710,-1.2372474218474523
1.1938052083641213,0.4398229715025710,-1.1623165035851815
1.2356931104119853,0.4398229715025710,-1.0933398466777173
1.2775810124598492,0.4398229715025710,-1.0310986289817561
1.3194689145077132,0.4398229715025710,-0.9762053313201403
1.3613568165555769,0.4398229715025710,-0.9291267116268559
1.4032447186034409,0.4398229715025710,-0.8902136841711948
1.4451326206513049,0.4398229715025710,-0.8597286314983310
1.4870205226991688,0.4398229715025710,-0.8378646406963426
1.5289084247470326,0.4398229715025710,-0.8247556961088627
1.5707963267948966,0.4398229715025710,-0.8204799816965321
1.6126842288427605,0.4398229715025710,-0.8250595502765832
1.6545721308906245,0.4398229715025710,-0.8384591528917017
1.6964600329384882,0.4398229715025710,-0.8605856529006048
1.7383479349863524,0.4398229715025710,-0.8912876162420741
1.7802358370342162,0.4398229715025710,-0.9303528318655970
1.8221237390820799,0.4398229715025710,-0.9775005446598295
1.8640116411299441,0.4398229715025710,-1.0323661246939260
1.9058995431778079,0.4398229715025710,-1.0944790246812104
1.9477874452256716,0.4398229715025710,-1.1632389014706002
1.9896753472735358,0.4398229715025710,-1.2378972802706871
2.0315632493213993,0.4398229715025710,-1.3175512914957126
2.0734511513692637,0.4398229715025710,-1.4011521699006542
2.1153390534171272,0.4398229715025710,-1.4875267336533606
2.1572269554649912,0.4398229715025710,-1.5754072833117994
2.1991148575128552,0.4398229715025710,-1.6634647382660557
2.2410027595607191,0.4398229715025710,-1.7503401147476996
2.2828906616085827,0.4398229715025710,-1.8346692814674657
2.3247785636564471,0.4398229715025710,-1.9150951112563634
2.3666664657043106,0.4398229715025710,-1.9902607599452693
2.4085543677521750,0.4398229715025710,-2.0587793583787244
2.4504422698000385,0.4398229715025710,-2.1191798873169683
2.4923301718479025,0.4398229715025710,-2.1698365278230005
2.5342180738957665,0.4398229715025710,-2.2088984063490393
2.5761059759436304,0.4398229715025710,-2.2342454406555112
2.6179938779914940,0.4398229715025710,-2.2434980838159619
2.6598817800393584,0.4398229715025710,-2.2340977510931679
2.7017696820872219,0.4398229715025710,-2.2034494201963906
2.7436575841350863,0.4398229715025710,-2.1490845101239588
2.7855454861829498,0.4398229715025710,-2.0687717050123915
2.8274333882308138,0.4398229715025710,-1.9604968239516674
2.8693212902786778,0.4398229715025710,-1.8222795739959001
2.9112091923265417,0.4398229715025710,-1.6518926476288927
2.9530970943744053,0.4398229715025710,-1.4466314430382281
2.9949849964222697,0.4398229715025710,-1.2032723471375626
3.0368728984701332,0.4398229715025710,-0.9182448855730039
3.0787608005179976,0.4398229715025710,-0.5879116634296467
3.1206487025658611,0.4398229715025710,-0.2088175769637805
0.0209439510239320,0.4817108735504350,-0.2173767183230519
0.0628318530717960,0.4817108735504350,-0.6106730718213176
0.1047197551196597,0.4817108735504350,-0.9518819340897225
0.1466076571675237,0.4817108735504350,-1.2448692448785024
0.1884955592153876,0.4817108735504350,-1.4935421535944755
0.2303834612632514,0.4817108735504350,-1.7016253863750139
0.2722713633111153,0.4817108735504350,-1.8724288811241765
0.3141592653589793,0.4817108735504350,-2.0087809642621917
0.3560471674068433,0.4817108735504350,-2.1131407993595746
0.3979350694547070,0.4817108735504350,-2.1877949260352882
0.4398229715025710,0.4817108735504350,-2.2350332170075671
0.4817108735504350,0.4817108735504350,-2.2572519474976969
0.5235987755982989,0.4817108735504350,-2.2569826480482797
0.5654866776461627,0.4817108735504350,-2.2368622405406740
0.6073745796940266,0.4817108735504350,-2.1995570010552616
0.6492624817418906,0.4817108735504350,-2.1476566110360280
0.6911503837897545,0.4817108735504350,-2.0835666782174118
0.7330382858376183,0.4817108735504350,-2.0094325826945982
0.7749261878854823,0.4817108735504350,-1.9271166910099480
0.8168140899333461,0.4817108735504350,-1.8382318631906895
0.8587019919812100,0.4817108735504350,-1.7442171014165357
0.9005898940290740,0.4817108735504350,-1.6464313601265472
0.9424777960769379,0.4817108735504350,-1.5462391276122631
0.9843656981248019,0.4817108735504350,-1.4450648545862841
1.0262536001726656,0.4817108735504350,-1.3444014840782068
1.0681415022205296,0.4817108735504350,-1.2457705525411347
1.1100294042683936,0.4817108735504350,-1.1506460725217607
1.1519173063162575,0.4817108735504350,-1.0603676168196614
1.1938052083641213,0.4817108735504350,-0.9760732350574404
1.2356931104119853,0.4817108735504350,-0.8986750737452982
1.2775810124598492,0.4817108735504350,-0.8288816895120203
1.3194689145077132,0.4817108735504350,-0.7672505654973182
1.3613568165555769,0.4817108735504350,-0.7142436693084955
1.4032447186034409,0.4817108735504350,-0.6702635043686453
1.4451326206513049,0.4817108735504350,-0.6356627099043320
1.4870205226991688,0.4817108735504350,-0.6107356328960936
1.5289084247470326,0.4817108735504350,-0.5957055869788217
1.5707963267948966,0.4817108735504350,-0.5907159599639318
1.6126842288427605,0.4817108735504350,-0.5958247250609265
1.6545721308906245,0.4817108735504350,-0.6109984522034886
1.6964600329384882,0.4817108735504350,-0.6361054827099799
1.7383479349863524,0.4817108735504350,-0.6709139458828206
1.7802358370342162,0.4817108735504350,-0.7151016010503181
1.8221237390820799,0.4817108735504350,-0.7682769694795429
1.8640116411299441,0.4817108735504350,-0.8299991981328059
1.9058995431778079,0.4817108735504350,-0.8997786875577028
1.9477874452256716,0.4817108735504350,-0.9770489551070572
1.9896753472735358,0.4817108735504350,-1.0611176339421740
2.0315632493213993,0.4817108735504350,-1.1511182836199019
2.0734511513692637,0.4817108735504350,-1.2459855056561213
2.1153390534171272,0.4817108735504350,-1.3444643708205901
2.1572269554649912,0.4817108735504350,-1.4451500124411947
2.1991148575128552,0.4817108735504350,-1.5465433624223262
2.2410027595607191,0.4817108735504350,-1.6471070581883265
2.2828906616085827,0.4817108735504350,-1.7453083397050391
2.3247785636564471,0.4817108735504350,-1.8396395621354442
2.3666664657043106,0.4817108735504350,-1.9286106118149062
2.4085543677521750,0.4817108735504350,-2.0107116780255305
2.4504422698000385,0.4817108735504350,-2.0843505647507343
2.4923301718479025,0.4817108735504350,-2.1477765728621288
2.5342180738957665,0.4817108735504350,-2.1990115778707606
2.5761059759436304,0.4817108735504350,-2.2358137073587043
2.6179938779914940,0.4817108735504350,-2.2556939058162930
2.6598817800393584,0.4817108735504350,-2.2559897152117050
2.7017696820872219,0.4817108735504350,-2.2339823789447566
2.7436575841350863,0.4817108735504350,-2.1870295785135832
2.7855454861829498,0.4817108735504350,-2.1126681730180095
2.8274333882308138,0.4817108735504350,-2.0086197732133844
2.8693212902786778,0.4817108735504350,-1.8726468058267298
2.9112091923265417,0.4817108735504350,-1.7022890163455457
2.9530970943744053,0.4817108735504350,-1.4946127462966727
2.9949849964222697,0.4817108735504350,-1.2461355889283030
3.0368728984701332,0.4817108735504350,-0.9530009040669455
3.0787608005179976,0.4817108735504350,-0.6113179621094026
3.1206487025658611,0.4817108735504350,-0.2174808548293136
0.0209439510239320,0.5235987755982989,-0.2246417406329992
0.0628318530717960,0.5235987755982989,-0.6298062715823524
0.1047197551196597,0.5235987755982989,-0.9796144441606998
0.1466076571675237,0.5235987755982989,-1.2783350946102239
0.1884955592153876,0.5235987755982989,-1.5301809280768273
0.2303834612632514,0.5235987755982989,-1.7390297985960825
0.2722713633111153,0.5235987755982989,-1.9082680066884894
0.3141592653589793,0.5235987755982989,-2.0408297038465393
0.3560471674068433,0.5235987755982989,-2.1393660437157860
0.3979350694547070,0.5235987755982989,-2.2064324661262567
0.4398229715025710,0.5235987755982989,-2.2446180792627457
0.4817108735504350,0.5235987755982989,-2.2566022108266801
0.5235987755982989,0.5235987755982989,-2.2451584879370241
0.5654866776461627,0.5235987755982989,-2.2131220449762075
0.6073745796940266,0.5235987755982989,-2.1633196196915230
0.6492624817418906,0.5235987755982989,-2.0984675514357498
0.6911503837897545,0.5235987755982989,-2.0210649038470470
0.7330382858376183,0.5235987755982989,-1.9333210200587743
0.7749261878854823,0.5235987755982989,-1.8371457163943874
0.8168140899333461,0.5235987755982989,-1.7342055632028073
0.8587019919812100,0.5235987755982989,-1.6260264511913500
0.9005898940290740,0.5235987755982989,-1.5141087604522336
0.9424777960769379,0.5235987755982989,-1.4000177142569270
0.9843656981248019,0.5235987755982989,-1.2854168594303768
1.0262536001726656,0.5235987755982989,-1.1720277059911286
1.0681415022205296,0.5235987755982989,-1.0615244915645148
1.1100294042683936,0.5235987755982989,-0.9554048200158913
1.1519173063162575,0.5235987755982989,-0.8548984086228448
1.1938052083641213,0.5235987755982989,-0.7609672615514493
1.2356931104119853,0.5235987755982989,-0.6744041760436791
1.2775810124598492,0.5235987755982989,-0.5959702009997965
1.3194689145077132,0.5235987755982989,-0.5264685924300981
1.3613568165555769,0.5235987755982989,-0.4666859309831257
1.4032447186034409,0.5235987755982989,-0.4172468899557503
1.4451326206513049,0.5235987755982989,-0.3785248896660502
1.4870205226991688,0.5235987755982989,-0.3506940291562877
1.5289084247470326,0.5235987755982989,-0.3338486531459541
1.5707963267948966,0.5235987755982989,-0.3280681698702990
1.6126842288427605,0.5235987755982989,-0.3334103317561190
1.6545721308906245,0.5235987755982989,-0.3498986489581252
1.6964600329384882,0.5235987755982989,-0.3775359468576540
1.7383479349863524,0.5235987755982989,-0.4162931307151160
1.7802358370342162,0.5235987755982989,-0.4660055775654852
1.8221237390820799,0.5235987755982989,-0.5262275482149757
1.8640116411299441,0.5235987755982989,-0.5962037298367785
1.9058995431778079,0.5235987755982989,-0.6750165874114327
1.9477874452256716,0.5235987755982989,-0.7617761065676777
1.9896753472735358,0.5235987755982989,-0.8556905764526567
2.0315632493213993,0.5235987755982989,-0.9559893726117186
2.0734511513692637,0.5235987755982989,-1.0617827527345995
2.1153390534171272,0.5235987755982989,-1.1719560264425206
2.1572269554649912,0.5235987755982989,-1.2851447836353906
2.1991148575128552,0.5235987755982989,-1.3997829621563376
2.2410027595607191,0.5235987755982989,-1.5141864935427056
2.2828906616085827,0.5235987755982989,-1.6266340363850438
2.3247785636564471,0.5235987755982989,-1.7354190842045394
2.3666664657043106,0.5235987755982989,-1.8388613306567507
2.4085543677521750,0.5235987755982989,-1.9352761973031742
2.4504422698000385,0.5235987755982989,-2.0229119211266990
2.4923301718479025,0.5235987755982989,-2.0998738323767077
2.5342180738957665,0.5235987755982989,-2.1640619665710039
2.5761059759436304,0.5235987755982989,-2.2131451331651624
2.6179938779914940,0.5235987755982989,-2.2445788983929114
2.6598817800393584,0.5235987755982989,-2.2556556359225519
2.7017696820872219,0.5235987755982989,-2.2435717018409198
2.7436575841350863,0.5235987755982989,-2.2055108826649401
2.7855454861829498,0.5235987755982989,-2.1387370481576542
2.8274333882308138,0.5235987755982989,-2.0406432811258113
2.8693212902786778,0.5235987755982989,-1.9086793156951234
2.9112091923265417,0.5235987755982989,-1.7401396225050569
2.9530970943744053,0.5235987755982989,-1.5319083501373589
2.9949849964222697,0.5235987755982989,-1.2803283904111808
3.0368728984701332,0.5235987755982989,-0.9813221371722520
3.0787608005179976,0.5235987755982989,-0.6307437998484227
3.1206487025658611,0.5235987755982989,-0.2247826890841477
0.0209439510239320,0.5654866776461627,-0.2306332448509831
0.0628318530717960,0.5654866776461627,-0.6453020829939567
0.1047197551196597,0.5654866776461627,-1.0016314874394681
0.1466076571675237,0.5654866776461627,-1.3042180327810156
0.1884955592153876,0.5654866776461627,-1.5574452682948645
0.2303834612632514,0.5654866776461627,-1.7652522766123584
0.2722713633111153,0.5654866776461627,-1.9310960066980971
0.3141592653589793,0.5654866776461627,-2.0580801705663569
0.3560471674068433,0.5654866776461627,-2.1491395094146726
0.3979350694547070,0.5654866776461627,-2.2071800861327997
0.4398229715025710,0.5654866776461627,-2.2351383434946146
0.4817108735504350,0.5654866776461627,-2.2359808916901036
0.5235987755982989,0.5654866776461627,-2.2126849742533201
0.5654866776461627,0.5654866776461627,-2.1682137319125570
0.6073745796940266,0.5654866776461627,-2.1054703330311098
0.6492624817418906,0.5654866776461627,-2.0272202853207046
0.6911503837897545,0.5654866776461627,-1.9360038469528131
0.7330382858376183,0.5654866776461627,-1.8340809874650528
0.7749261878854823,0.5654866776461627,-1.7234399533297395
0.8168140899333461,0.5654866776461627,-1.6058708204693193
0.8587019919812100,0.5654866776461627,-1.4830784245519884
0.9005898940290740,0.5654866776461627,-1.3567923596220042
0.9424777960769379,0.5654866776461627,-1.2288245601407859
0.9843656981248019,0.5654866776461627,-1.1010331454029614
1.0262536001726656,0.5654866776461627,-0.9751888705045489
1.0681415022205296,0.5654866776461627,-0.8528104652010501
1.1100294042683936,0.5654866776461627,-0.7351056656913689
1.1519173063162575,0.5654866776461627,-0.6231545329498481
1.1938052083641213,0.5654866776461627,-0.5182948153633992
1.2356931104119853,0.5654866776461627,-0.4222547138834490
1.2775810124598492,0.5654866776461627,-0.3363329375389745
1.3194689145077132,0.5654866776461627,-0.2602123353221527
1.3613568165555769,0.5654866776461627,-0.1935178085740945
1.4032447186034409,0.5654866776461627,-0.1388287598457498
1.4451326206513049,0.5654866776461627,-0.0971306823071408
1.4870205226991688,0.5654866776461627,-0.0648249179645202
1.5289084247470326,0.5654866776461627,-0.0443207053793901
1.5707963267948966,0.5654866776461627,-0.0376362792688634
1.6126842288427605,0.5654866776461627,-0.0438865909143841
1.6545721308906245,0.5654866776461627,-0.0640111878211626
1.6964600329384882,0.5654866776461627,-0.0956683488643880
1.7383479349863524,0.5654866776461627,-0.1368742466077742
1.7802358370342162,0.5654866776461627,-0.1915088936434240
1.8221237390820799,0.5654866776461627,-0.2581736768782430
1.8640116411299441,0.5654866776461627,-0.3344699705627229
1.9058995431778079,0.5654866776461627,-0.4210606569305710
1.9477874452256716,0.5654866776461627,-0.5179901203731218
1.9896753472735358,0.5654866776461627,-0.6235507743300807
2.0315632493213993,0.5654866776461627,-0.7358151248228970
2.0734511513692637,0.5654866776461627,-0.8534369066517441
2.1153390534171272,0.5654866776461627,-0.9754393785865739
2.1572269554649912,0.5654866776461627,-1.1007927027134403
2.1991148575128552,0.5654866776461627,-1.2281911477357479
2.2410027595607191,0.5654866776461627,-1.3560461382030140
2.2828906616085827,0.5654866776461627,-1.4825825988582213
2.3247785636564471,0.5654866776461627,-1.6059390218074663
2.3666664657043106,0.5654866776461627,-1.7242223278715894
2.4085543677521750,0.5654866776461627,-1.8355098231182592
2.4504422698000385,0.5654866776461627,-1.9378128829279742
2.4923301718479025,0.5654866776461627,-2.0290274363257126
2.5342180738957665,0.5654866776461627,-2.1068977928840678
2.5761059759436304,0.5654866776461627,-2.1690087265471560
2.6179938779914940,0.5654866776461627,-2.2127972832435563
2.6598817800393584,0.5654866776461627,-2.2355596503399129
2.7017696820872219,0.5654866776461627,-2.2344470074227094
2.7436575841350863,0.5654866776461627,-2.2064861566787197
2.7855454861829498,0.5654866776461627,-2.1486583352760538
2.8274333882308138,0.5654866776461627,-2.0579952234277092
2.8693212902786778,0.5654866776461627,-1.9315908048519395
2.9112091923265417,0.5654866776461627,-1.7664678723251965
2.9530970943744053,0.5654866776461627,-1.5593485395654352
2.9949849964222697,0.5654866776461627,-1.3064728380428259
3.0368728984701332,0.5654866776461627,-1.0036251358428288
3.0787608005179976,0.5654866776461627,-0.6464307903856751
3.1206487025658611,0.5654866776461627,-0.2308116639368188
0.0209439510239320,0.6073745796940266,-0.2354495890507134
0.0628318530717960,0.6073745796940266,-0.6574921030652999
0.1047197551196597,0.6073745796940266,-1.0184745194736782
0.1466076571675237,0.6073745796940266,-1.3232074893157597
0.1884955592153876,0.6073745796940266,-1.5761405420723376
0.2303834612632514,0.6073745796940266,-1.7812410155450882
0.2722713633111153,0.6073745796940266,-1.9420744295910104
0.3141592653589793,0.6073745796940266,-2.0619869357836307
0.3560471674068433,0.6073745796940266,-2.1442670564794275
0.3979350694547070,0.6073745796940266,-2.1922150889214076
0.4398229715025710,0.6073745796940266,-2.2091217477218690
0.4817108735504350,0.6073745796940266,-2.1982099365252585
0.5235987755982989,0.6073745796940266,-2.1625966916501889
0.5654866776461627,0.6073745796940266,-2.1052888102512619
0.6073745796940266,0.6073745796940266,-2.0291811823923420
0.6492624817418906,0.6073745796940266,-1.9370290284854306
0.6911503837897545,0.6073745796940266,-1.8314041837067445
0.7330382858376183,0.6073745796940266,-1.7146695228796964
0.7749261878854823,0.6073745796940266,-1.5889933986797926
0.8168140899333461,0.6073745796940266,-1.4564035089502090
0.8587019919812100,0.6073745796940266,-1.3188628250143493
0.9005898940290740,0.6073745796940266,-1.1783242335250961
0.9424777960769379,0.6073745796940266,-1.0366969455350863
0.9843656981248019,0.6073745796940266,-0.8956987778483176
1.0262536001726656,0.6073745796940266,-0.7567226165862315
1.0681415022205296,0.6073745796940266,-0.6210564080513000
1.1100294042683936,0.6073745796940266,-0.4906941057049371
1.1519173063162575,0.6073745796940266,-0.3684712048802532
1.1938052083641213,0.6073745796940266,-0.2542340500298896
1.2356931104119853,0.6073745796940266,-0.1475629610035853
1.2775810124598492,0.6073745796940266,-0.0502637673610907
1.3194689145077132,0.6073745796940266,0.0110392779904331
1.3613568165555769,0.6073745796940266,0.0467372852062189
1.4032447186034409,0.6073745796940266,0.0765325702277218
1.4451326206513049,0.6073745796940266,0.1003548108002778
1.4870205226991688,0.6073745796940266,0.1174746292537781
1.5289084247470326,0.6073745796940266,0.1277628346639194
1.5707963267948966,0.6073745796940266,0.1312454399973028
1.6126842288427605,0.6073745796940266,0.1279203559170620
1.6545721308906245,0.6073745796940266,0.1177428370559298
1.6964600329384882,0.6073745796940266,0.1006657004395133
1.7383479349863524,0.6073745796940266,0.0768550803823854
1.7802358370342162,0.6073745796940266,0.0472073892487610
1.8221237390820799,0.6073745796940266,0.0120638598289625
1.8640116411299441,0.6073745796940266,-0.0497389882091510
1.9058995431778079,0.6073745796940266,-0.1463812927749047
1.9477874452256716,0.6073745796940266,-0.2532186788915178
1.9896753472735358,0.6073745796940266,-0.3676685746686562
2.0315632493213993,0.6073745796940266,-0.4907210630826495
2.0734511513692637,0.6073745796940266,-0.6217610222449618
2.1153390534171272,0.6073745796940266,-0.7575558332440985
2.1572269554649912,0.6073745796940266,-0.8961354148172861
2.1991148575128552,0.6073745796940266,-1.0364309724813585
2.2410027595607191,0.6073745796940266,-1.1773571650853960
2.2828906616085827,0.6073745796940266,-1.3174837058116617
2.3247785636564471,0.6073745796940266,-1.4550641953416126
2.3666664657043106,0.6073745796940266,-1.5881321514342435
2.4085543677521750,0.6073745796940266,-1.7145517303499385
2.4504422698000385,0.6073745796940266,-1.8320329243119182
2.4923301718479025,0.6073745796940266,-1.9381547975809008
2.5342180738957665,0.6073745796940266,-2.0304117721255870
2.5761059759436304,0.6073745796940266,-2.1062580516573886
2.6179938779914940,0.6073745796940266,-2.1631118049158644
2.6598817800393584,0.6073745796940266,-2.1982980634516394
2.7017696820872219,0.6073745796940266,-2.2089564195456610
2.7436575841350863,0.6073745796940266,-2.1919926273165316
2.7855454861829498,0.6073745796940266,-2.1441375504329128
2.8274333882308138,0.6073745796940266,-2.0620766840676357
2.8693212902786778,0.6073745796940266,-1.9425367101903386
2.9112091923265417,0.6073745796940266,-1.7822421506232247
2.9530970943744053,0.6073745796940266,-1.5777443779523423
2.9949849964222697,0.6073745796940266,-1.3252168723848192
3.0368728984701332,0.6073745796940266,-1.0203728869294943
3.0787608005179976,0.6073745796940266,-0.6586459776148229
3.1206487025658611,0.6073745796940266,-0.2356510901473703
0.0209439510239320,0.6492624817418906,-0.2391933678666721
0.0628318530717960,0.6492624817418906,-0.6666812230728351
0.1047197551196597,0.6492624817418906,-1.0306051100879663
0.1466076571675237,0.6492624817418906,-1.3358859027813175
0.1884955592153876,0.6492624817418906,-1.5869857877908387
0.2303834612632514,0.6492624817418906,-1.7879157783944084
0.2722713633111153,0.6492624817418906,-1.9424060329692123
0.3141592653589793,0.6492624817418906,-2.0541025240777149
0.3560471674068433,0.6492624817418906,-2.1266788934994159
0.3979350694547070,0.6492624817418906,-2.1638253546767441
0.4398229715025710,0.6492624817418906,-2.1691498329968919
0.4817108735504350,0.6492624817418906,-2.1460694526726005
0.5235987755982989,0.6492624817418906,-2.0977630254576090
0.5654866776461627,0.6492624817418906,-2.0272002044358866
0.6073745796940266,0.6492624817418906,-1.9372063872518790
0.6492624817418906,0.6492624817418906,-1.8305166596222089
0.6911503837897545,0.6492624817418906,-1.7098028830498655
0.7330382858376183,0.6492624817418906,-1.5776682822180321
0.7749261878854823,0.6492624817418906,-1.4366041349673919
0.8168140899333461,0.6492624817418906,-1.2889382726894500
0.8587019919812100,0.6492624817418906,-1.1368067708299687
0.9005898940290740,0.6492624817418906,-0.9820974598241287
0.9424777960769379,0.6492624817418906,-0.8263260728846245
0.9843656981248019,0.6492624817418906,-0.6707397878482848
1.0262536001726656,0.6492624817418906,-0.5173973481113688
1.0681415022205296,0.6492624817418906,-0.3702275964079678
1.1100294042683936,0.6492624817418906,-0.2283657769059147
1.1519173063162575,0.6492624817418906,-0.0947367903055133
1.1938052083641213,0.6492624817418906,0.0106877446776669
1.2356931104119853,0.6492624817418906,0.0676623385500348
1.2775810124598492,0.6492624817418906,0.1201103964948965
1.3194689145077132,0.6492624817418906,0.1655987816782771
1.3613568165555769,0.6492624817418906,0.2041502417960288
1.4032447186034409,0.6492624817418906,0.2361483440292366
1.4451326206513049,0.6492624817418906,0.2614361138951393
1.4870205226991688,0.6492624817418906,0.2797670593370324
1.5289084247470326,0.6492624817418906,0.2909571117491794
1.5707963267948966,0.6492624817418906,0.2948829099307262
1.6126842288427605,0.6492624817418906,0.2914648687622775
1.6545721308906245,0.6492624817418906,0.2806654659911216
1.6964600329384882,0.6492624817418906,0.2625065515520126
1.7383479349863524,0.6492624817418906,0.2371053554200190
1.7802358370342162,0.6492624817418906,0.2047026671043270
1.8221237390820799,0.6492624817418906,0.1655418157786298
1.8640116411299441,0.6492624817418906,0.1194246699431486
1.9058995431778079,0.6492624817418906,0.0666575208797622
1.9477874452256716,0.6492624817418906,0.0101324959949594
1.9896753472735358,0.6492624817418906,-0.0958650956195785
2.0315632493213993,0.6492624817418906,-0.2289413534248599
2.0734511513692637,0.6492624817418906,-0.3705231512209178
2.1153390534171272,0.6492624817418906,-0.5181777681815715
2.1572269554649912,0.6492624817418906,-0.6717612175843720
2.1991148575128552,0.6492624817418906,-0.8269510542386603
2.2410027595607191,0.6492624817418906,-0.9818137390938541
2.2828906616085827,0.6492624817418906,-1.1354742570043728
2.3247785636564471,0.6492624817418906,-1.2868280620532611
2.3666664657043106,0.6492624817418906,-1.4342611638625475
2.4085543677521750,0.6492624817418906,-1.5756832358024195
2.4504422698000385,0.6492624817418906,-1.7085833307766196
2.4923301718479025,0.6492624817418906,-1.8301449177446438
2.5342180738957665,0.6492624817418906,-1.9374619725979261
2.5761059759436304,0.6492624817418906,-2.0277360241400277
2.6179938779914940,0.6492624817418906,-2.0983077514948376
2.6598817800393584,0.6492624817418906,-2.1465196272724172
2.7017696820872219,0.6492624817418906,-2.1695205450304655
2.7436575841350863,0.6492624817418906,-2.1641464323795372
2.7855454861829498,0.6492624817418906,-2.1269496645324439
2.8274333882308138,0.6492624817418906,-2.0543347125557063
2.8693212902786778,0.6492624817418906,-1.9426911871772967
2.9112091923265417,0.6492624817418906,-1.7884360301247786
2.9530970943744053,0.6492624817418906,-1.5879258725435483
2.9949849964222697,0.6492624817418906,-1.3372607629136715
3.0368728984701332,0.6492624817418906,-1.0320969543139535
3.0787608005179976,0.6492624817418906,-0.6676939361787564
3.1206487025658611,0.6492624817418906,-0.2393840941489388
0.0209439510239320,0.6911503837897545,-0.2419670132022969
0.0628318530717960,0.6911503837897545,-0.6731472817179479
0.1047197551196597,0.6911503837897545,-1.0384317146716786
0.1466076571675237,0.6911503837897545,-1.3427872729971393
0.1884955592153876,0.6911503837897545,-1.5906872851388680
0.2303834612632514,0.6911503837897545,-1.7862308480187052
0.2722713633111153,0.6911503837897545,-1.9333638574254937
0.3141592653589793,0.6911503837897545,-2.0360566173234425
0.3560471674068433,0.6911503837897545,-2.0983515610911940
0.3979350694547070,0.6911503837897545,-2.1242760478890417
0.4398229715025710,0.6911503837897545,-2.1176808488496381
0.4817108735504350,0.6911503837897545,-2.0820970692556382
0.5235987755982989,0.6911503837897545,-2.0206914679563646
0.5654866776461627,0.6911503837897545,-1.9363428467752197
0.6073745796940266,0.6911503837897545,-1.8317990678737095
0.6492624817418906,0.6911503837897545,-1.7098500849285228
0.6911503837897545,0.6911503837897545,-1.5734369461939812
0.7330382858376183,0.6911503837897545,-1.4255882565635238
0.7749261878854823,0.6911503837897545,-1.2691718223002568
0.8168140899333461,0.6911503837897545,-1.1066333445909338
0.8587019919812100,0.6911503837897545,-0.9398298441996760
0.9005898940290740,0.6911503837897545,-0.7699849342627193
0.9424777960769379,0.6911503837897545,-0.5984179538330116
0.9843656981248019,0.6911503837897545,-0.4290274889981342
1.0262536001726656,0.6911503837897545,-0.2646355072055273
1.0681415022205296,0.6911503837897545,-0.1045844146334074
1.1100294042683936,0.6911503837897545,0.0207446504259861
1.1519173063162575,0.6911503837897545,0.0927684177460973
1.1938052083641213,0.6911503837897545,0.1606643437787481
1.2356931104119853,0.6911503837897545,0.2218084159861254
1.2775810124598492,0.6911503837897545,0.2771817043540842
1.3194689145077132,0.6911503837897545,0.3262455151225959
1.3613568165555769,0.6911503837897545,0.3683719564850644
1.4032447186034409,0.6911503837897545,0.4032277368401670
1.4451326206513049,0.6911503837897545,0.4306295212001681
1.4870205226991688,0.6911503837897545,0.4504493389797552
1.5289084247470326,0.6911503837897545,0.4625827052016490
1.5707963267948966,0.6911503837897545,0.4669412604862910
1.6126842288427605,0.6911503837897545,0.4634533686315512
1.6545721308906245,0.6911503837897545,0.4520679693676844
1.6964600329384882,0.6911503837897545,0.4327609511647012
1.7383479349863524,0.6911503837897545,0.4055452965517671
1.7802358370342162,0.6911503837897545,0.3704907424148842
1.8221237390820799,0.6911503837897545,0.3277718483137144
1.8640116411299441,0.6911503837897545,0.2777863553510980
1.9058995431778079,0.6911503837897545,0.2213268730007377
1.9477874452256716,0.6911503837897545,0.1591774582111852
1.9896753472735358,0.6911503837897545,0.0906689114055460
2.0315632493213993,0.6911503837897545,0.0189010741099947
2.0734511513692637,0.6911503837897545,-0.1069756945732990
2.1153390534171272,0.6911503837897545,-0.2659202769298323
2.1572269554649912,0.6911503837897545,-0.4299220717646390
2.1991148575128552,0.6911503837897545,-0.5994052049800906
2.2410027595607191,0.6911503837897545,-0.7705847714517423
2.2828906616085827,0.6911503837897545,-0.9393938472166359
2.3247785636564471,0.6911503837897545,-1.1048651350955951
2.3666664657043106,0.6911503837897545,-1.2663179541349960
2.4085543677521750,0.6911503837897545,-1.4223087637062193
2.4504422698000385,0.6911503837897545,-1.5705002247306090
2.4923301718479025,0.6911503837897545,-1.7077947413703767
2.5342180738957665,0.6911503837897545,-1.8307535771040686
2.5761059759436304,0.6911503837897545,-1.9361229060530629
2.6179938779914940,0.6911503837897545,-2.0210282753633448
2.6598817800393584,0.6911503837897545,-2.0827705042169171
2.7017696820872219,0.6911503837897545,-2.1185096957284144
2.7436575841350863,0.6911503837897545,-2.1250694510843156
2.7855454861829498,0.6911503837897545,-2.0989215136008550
2.8274333882308138,0.6911503837897545,-2.0362922144739746
2.8693212902786778,0.6911503837897545,-1.9333049819660757
2.9112091923265417,0.6911503837897545,-1.7860912978850860
2.9530970943744053,0.6911503837897545,-1.5907920032428897
2.9949849964222697,0.6911503837897545,-1.3433756935773458
3.0368728984701332,0.6911503837897545,-1.0393677818452134
3.0787608005179976,0.6911503837897545,-0.6738800906752493
3.1206487025658611,0.6911503837897545,-0.2420970869581654
0.0209439510239320,0.7330382858376183,-0.2438721657355968
0.0628318530717960,0.7330382858376183,-0.6771582304097058
0.1047197551196597,0.7330382858376183,-1.0423541128521605
0.1466076571675237,0.7330382858376183,-1.3444568690204044
0.1884955592153876,0.7330382858376183,-1.5879915624523857
0.2303834612632514,0.7330382858376183,-1.7772001739477841
0.2722713633111153,0.7330382858376183,-1.9162731034268017
0.3141592653589793,0.7330382858376183,-2.0094869100297057
0.3560471674068433,0.7330382858376183,-2.0611891393330546
0.3979350694547070,0.7330382858376183,-2.0756528406241759
0.4398229715025710,0.7330382858376183,-2.0568767721263947
0.4817108735504350,0.7330382858376183,-2.0084286240074904
0.5235987755982989,0.7330382858376183,-1.9334167983014823
0.5654866776461627,0.7330382858376183,-1.8346284409192490
0.6073745796940266,0.7330382858376183,-1.7148090283091824
0.6492624817418906,0.7330382858376183,-1.5769879355324341
0.6911503837897545,0.7330382858376183,-1.4246126725104657
0.7330382858376183,0.7330382858376183,-1.2612153266077306
0.7749261878854823,0.7330382858376183,-1.0897651956010435
0.8168140899333461,0.7330382858376183,-0.9121894580151583
0.8587019919812100,0.7330382858376183,-0.7294139831449089
0.9005898940290740,0.7330382858376183,-0.5431660031554119
0.9424777960769379,0.7330382858376183,-0.3594693655610313
0.9843656981248019,0.7330382858376183,-0.1762414999904680
1.0262536001726656,0.7330382858376183,-0.0052593145618313
1.0681415022205296,0.7330382858376183,0.0826134565244064
1.1100294042683936,0.7330382858376183,0.1653577522620025
1.1519173063162575,0.7330382858376183,0.2423812510986642
1.1938052083641213,0.7330382858376183,0.3147443876365752
1.2356931104119853,0.7330382858376183,0.3811761578590863
1.2775810124598492,0.7330382858376183,0.4407509319051404
1.3194689145077132,0.7330382858376183,0.4930668403422417
1.3613568165555769,0.7330382858376183,0.5378764835130153
1.4032447186034409,0.7330382858376183,0.5749724134526331
1.4451326206513049,0.7330382858376183,0.6041726936774640
1.4870205226991688,0.7330382858376183,0.6253226275177862
1.5289084247470326,0.7330382858376183,0.6382951076828506
1.5707963267948966,0.7330382858376183,0.6429896935931604
1.6126842288427605,0.7330382858376183,0.6393328974094100
1.6545721308906245,0.7330382858376183,0.6272813239023197
1.6964600329384882,0.7330382858376183,0.6068281002290441
1.7383479349863524,0.7330382858376183,0.5780118571381948
1.7802358370342162,0.7330382858376183,0.5409263964899150
1.8221237390820799,0.7330382858376183,0.4957287353250607
1.8640116411299441,0.7330382858376183,0.4426468918712430
1.9058995431778079,0.7330382858376183,0.3820096500524258
1.9477874452256716,0.7330382858376183,0.3143896137687549
1.9896753472735358,0.7330382858376183,0.2409882673600384
2.0315632493213993,0.7330382858376183,0.1632795133057058
2.0734511513692637,0.7330382858376183,0.0803276823732755
2.1153390534171272,0.7330382858376183,-0.0077211105045474
2.1572269554649912,0.7330382858376183,-0.1783484578572160
2.1991148575128552,0.7330382858376183,-0.3602087155586105
2.2410027595607191,0.7330382858376183,-0.5437752924517187
2.2828906616085827,0.7330382858376183,-0.7297074649087091
2.3247785636564471,0.7330382858376183,-0.9114703440647023
2.3666664657043106,0.7330382858376183,-1.0875887583373800
2.4085543677521750,0.7330382858376183,-1.2578355308126168
2.4504422698000385,0.7330382858376183,-1.4208559731976997
2.4923301718479025,0.7330382858376183,-1.5737932644438388
2.5342180738957665,0.7330382858376183,-1.7127504876440440
2.5761059759436304,0.7330382858376183,-1.8337914884523159
2.6179938779914940,0.7330382858376183,-1.9335981441619283
2.6598817800393584,0.7330382858376183,-2.0093113767918886
2.7017696820872219,0.7330382858376183,-2.0580782394120241
2.7436575841350863,0.7330382858376183,-2.0767604520360892
2.7855454861829498,0.7330382858376183,-2.0618516408919931
2.8274333882308138,0.7330382858376183,-2.0095190886982648
2.8693212902786778,0.7330382858376183,-1.9157216114200164
2.9112091923265417,0.7330382858376183,-1.7763646711338255
2.9530970943744053,0.7330382858376183,-1.5873507998978342
2.9949849964222697,0.7330382858376183,-1.3443649178306161
3.0368728984701332,0.7330382858376183,-1.0427011008265183
3.0787608005179976,0.7330382858376183,-0.6774955063399385
3.1206487025658611,0.7330382858376183,-0.2438980113237777
0.0209439510239320,0.7749261878854823,-0.2450060971043813
0.0628318530717960,0.7749261878854823,-0.6789891463288830
0.1047197551196597,0.7749261878854823,-1.0428078725066927
0.1466076571675237,0.7749261878854823,-1.3415003940262686
0.1884955592153876,0.7749261878854823,-1.5797126371916632
0.2303834612632514,0.7749261878854823,-1.7618858445707084
0.2722713633111153,0.7749261878854823,-1.8924544163619565
0.3141592653589793,0.7749261878854823,-1.9759402220700859
0.3560471674068433,0.7749261878854823,-2.0168949282326194
0.3979350694547070,0.7749261878854823,-2.0197264006305513
0.4398229715025710,0.7749261878854823,-1.9884903233130653
0.4817108735504350,0.7749261878854823,-1.9267411223218249
0.5235987755982989,0.7749261878854823,-1.8375325720877489
0.5654866776461627,0.7749261878854823,-1.7236336498165883
0.6073745796940266,0.7749261878854823,-1.5879656855989190
0.6492624817418906,0.7749261878854823,-1.4340732969622034
0.6911503837897545,0.7749261878854823,-1.2660640560726204
0.7330382858376183,0.7749261878854823,-1.0876592992357217
0.7749261878854823,0.7749261878854823,-0.9010971578558005
0.8168140899333461,0.7749261878854823,-0.7070610216738992
0.8587019919812100,0.7749261878854823,-0.5077912076681672
0.9005898940290740,0.7749261878854823,-0.3106606131760544
0.9424777960769379,0.7749261878854823,-0.1136285876367494
0.9843656981248019,0.7749261878854823,0.0388219779012597
1.0262536001726656,0.7749261878854823,0.1336339588879654
1.0681415022205296,0.7749261878854823,0.2250261955935797
1.1100294042683936,0.7749261878854823,0.3130520515094574
1.1519173063162575,0.7749261878854823,0.3964171286232903
1.1938052083641213,0.7749261878854823,0.4735732323984905
1.2356931104119853,0.7749261878854823,0.5439240870260227
1.2775810124598492,0.7749261878854823,0.6070803666601711
1.3194689145077132,0.7749261878854823,0.6626717048449294
1.3613568165555769,0.7749261878854823,0.7103603195163725
1.4032447186034409,0.7749261878854823,0.7498631334150605
1.4451326206513049,0.7749261878854823,0.7809554222031997
1.4870205226991688,0.7749261878854823,0.8034632337060091
1.5289084247470326,0.7749261878854823,0.8172530774596150
1.5707963267948966,0.7749261878854823,0.8222239760480364
1.6126842288427605,0.7749261878854823,0.8183042497468974
1.6545721308906245,0.7749261878854823,0.8054538663275436
1.6964600329384882,0.7749261878854823,0.7836723848418656
1.7383479349863524,0.7749261878854823,0.7530119132163617
1.7802358370342162,0.7749261878854823,0.7135935885746211
1.8221237390820799,0.7749261878854823,0.6656244438537912
1.8640116411299441,0.7749261878854823,0.6094089792795083
1.9058995431778079,0.7749261878854823,0.5453474242490591
1.9477874452256716,0.7749261878854823,0.4739173657039598
1.9896753472735358,0.7749261878854823,0.3956779683027093
2.0315632493213993,0.7749261878854823,0.3115022585226873
2.0734511513692637,0.7749261878854823,0.2232469177267275
2.1153390534171272,0.7749261878854823,0.1319549679139970
2.1572269554649912,0.7749261878854823,0.0374285012954366
2.1991148575128552,0.7749261878854823,-0.1154426568832585
2.2410027595607191,0.7749261878854823,-0.3106938296630194
2.2828906616085827,0.7749261878854823,-0.5077444369338154
2.3247785636564471,0.7749261878854823,-0.7069466196182763
2.3666664657043106,0.7749261878854823,-0.9001633174067786
2.4085543677521750,0.7749261878854823,-1.0853487884478479
2.4504422698000385,0.7749261878854823,-1.2627457462223444
2.4923301718479025,0.7749261878854823,-1.4307912012239203
2.5342180738957665,0.7749261878854823,-1.5856900002094729
2.5761059759436304,0.7749261878854823,-1.7227496821114270
2.6179938779914940,0.7749261878854823,-1.8379139709880450
2.6598817800393584,0.7749261878854823,-1.9279765450518977
2.7017696820872219,0.7749261878854823,-1.9900128039093752
2.7436575841350863,0.7749261878854823,-2.0209510674473465
2.7855454861829498,0.7749261878854823,-2.0173907977515699
2.8274333882308138,0.7749261878854823,-1.9755523338322531
2.8693212902786778,0.7749261878854823,-1.8913494194864140
2.9112091923265417,0.7749261878854823,-1.7605390683602380
2.9530970943744053,0.7749261878854823,-1.5786674772761855
2.9949849964222697,0.7749261878854823,-1.3409186913008102
3.0368728984701332,0.7749261878854823,-1.0425433526630052
3.0787608005179976,0.7749261878854823,-0.6788745009876226
3.1206487025658611,0.7749261878854823,-0.2449199639007050
0.0209439510239320,0.8168140899333461,-0.2454480493715379
0.0628318530717960,0.8168140899333461,-0.6789025964582621
0.1047197551196597,0.8168140899333461,-1.0402730522973664
0.1466076571675237,0.8168140899333461,-1.3346113848596339
0.1884955592153876,0.8168140899333461,-1.5667389529542857
0.2303834612632514,0.8168140899333461,-1.7413624259971152
0.2722713633111153,0.8168140899333461,-1.8631481574277560
0.3141592653589793,0.8168140899333461,-1.9367734875997660
0.3560471674068433,0.8168140899333461,-1.9668742206526930
0.3979350694547070,0.8168140899333461,-1.9578868732859451
0.4398229715025710,0.8168140899333461,-1.9138616461169780
0.4817108735504350,0.8168140899333461,-1.8383373879133957
0.5235987755982989,0.8168140899333461,-1.7343799036293837
0.5654866776461627,0.8168140899333461,-1.6048960337544957
0.6073745796940266,0.8168140899333461,-1.4532552553532150
0.6492624817418906,0.8168140899333461,-1.2837683371583384
0.6911503837897545,0.8168140899333461,-1.1009673982641039
0.7330382858376183,0.8168140899333461,-0.9077751639991648
0.7749261878854823,0.8168140899333461,-0.7047615119315835
0.8168140899333461,0.8168140899333461,-0.4942729600651725
0.8587019919812100,0.8168140899333461,-0.2845107555004102
0.9005898940290740,0.8168140899333461,-0.0733494456218511
0.9424777960769379,0.8168140899333461,0.0670957381594331
0.9843656981248019,0.8168140899333461,0.1708615786493403
1.0262536001726656,0.8168140899333461,0.2716779210077395
1.0681415022205296,0.8168140899333461,0.3702529555078205
1.1100294042683936,0.8168140899333461,0.4640711467868813
1.1519173063162575,0.8168140899333461,0.5520317173860086
1.1938052083641213,0.8168140899333461,0.6336058827680736
1.2356931104119853,0.8168140899333461,0.7082259757163823
1.2775810124598492,0.8168140899333461,0.7753141452262627
1.3194689145077132,0.8168140899333461,0.8343654810852744
1.3613568165555769,0.8168140899333461,0.8849799815228507
1.4032447186034409,0.8168140899333461,0.9268571622039512
1.4451326206513049,0.8168140899333461,0.9597754503966675
1.4870205226991688,0.8168140899333461,0.9835701951698932
1.5289084247470326,0.8168140899333461,0.9981165540331246
1.5707963267948966,0.8168140899333461,1.0033191251803526
1.6126842288427605,0.8168140899333461,0.9991083314202938
1.6545721308906245,0.8168140899333461,0.9854431021457879
1.6964600329384882,0.8168140899333461,0.9623195003130217
1.7383479349863524,0.8168140899333461,0.9297851052748809
1.7802358370342162,0.8168140899333461,0.8879588460292337
1.8221237390820799,0.8168140899333461,0.8370551580007932
1.8640116411299441,0.8168140899333461,0.7774091572733463
1.9058995431778079,0.8168140899333461,0.7094952635526021
1.9477874452256716,0.8168140899333461,0.6339254209562611
1.9896753472735358,0.8168140899333461,0.5514084799655254
2.0315632493213993,0.8168140899333461,0.4626700056539549
2.0734511513692637,0.8168140899333461,0.3684675707279443
2.1153390534171272,0.8168140899333461,0.2702298232643666
2.1572269554649912,0.8168140899333461,0.1702434526882532
2.1991148575128552,0.8168140899333461,0.0669563160196152
2.2410027595607191,0.8168140899333461,-0.0736206568704844
2.2828906616085827,0.8168140899333461,-0.2834685582477666
2.3247785636564471,0.8168140899333461,-0.4936198658092147
2.3666664657043106,0.8168140899333461,-0.7044943909431840
2.4085543677521750,0.8168140899333461,-0.9069745893037868
2.4504422698000385,0.8168140899333461,-1.0991040391743061
2.4923301718479025,0.8168140899333461,-1.2815020497729366
2.5342180738957665,0.8168140899333461,-1.4517272969053305
2.5761059759436304,0.8168140899333461,-1.6047297114431565
2.6179938779914940,0.8168140899333461,-1.7354726883487055
2.6598817800393584,0.8168140899333461,-1.8401495299315482
2.7017696820872219,0.8168140899333461,-1.9156643454504381
2.7436575841350863,0.8168140899333461,-1.9590075185417819
2.7855454861829498,0.8168140899333461,-1.9669327607859775
2.8274333882308138,0.8168140899333461,-1.9358045217920867
2.8693212902786778,0.8168140899333461,-1.8616131940970901
2.9112091923265417,0.8168140899333461,-1.7399338853077591
2.9530970943744053,0.8168140899333461,-1.5656237727447744
2.9949849964222697,0.8168140899333461,-1.3335903223047541
3.0368728984701332,0.8168140899333461,-1.0394053029910146
3.0787608005179976,0.8168140899333461,-0.6783987438646865
3.1206487025658611,0.8168140899333461,-0.2452991577570632
0.0209439510239320,0.8587019919812100,-0.2452623932799565
0.0628318530717960,0.8587019919812100,-0.6771002606701315
0.1047197551196597,0.8587019919812100,-1.0351858977539983
0.1466076571675237,0.8587019919812100,-1.3245247240766376
0.1884955592153876,0.8587019919812100,-1.5500222117383564
0.2303834612632514,0.8587019919812100,-1.7166852172708520
0.2722713633111153,0.8587019919812100,-1.8294549887773504
0.3141592653589793,0.8587019919812100,-1.8930952898238531
0.3560471674068433,0.8587019919812100,-1.9122116018288733
0.3979350694547070,0.8587019919812100,-1.8911869651985980
0.4398229715025710,0.8587019919812100,-1.8340467372085323
0.4817108735504350,0.8587019919812100,-1.7443640479398854
0.5235987755982989,0.8587019919812100,-1.6253412962127276
0.5654866776461627,0.8587019919812100,-1.4802486603396150
0.6073745796940266,0.8587019919812100,-1.3131996043084251
0.6492624817418906,0.8587019919812100,-1.1292304251336285
0.6911503837897545,0.8587019919812100,-0.9323219133157429
0.7330382858376183,0.8587019919812100,-0.7232989685108089
0.7749261878854823,0.8587019919812100,-0.5037764324649293
0.8168140899333461,0.8587019919812100,-0.2828258181000064
0.8587019919812100,0.8587019919812100,-0.0575724462688881
0.9005898940290740,0.8587019919812100,0.0820510682724342
0.9424777960769379,0.8587019919812100,0.1938364904787156
0.9843656981248019,0.8587019919812100,0.3039198187465871
1.0262536001726656,0.8587019919812100,0.4122055841083247
1.0681415022205296,0.8587019919812100,0.5160983399884920
1.1100294042683936,0.8587019919812100,0.6148497929847524
1.1519173063162575,0.8587019919812100,0.7078482154660659
1.1938052083641213,0.8587019919812100,0.7942802529096314
1.2356931104119853,0.8587019919812100,0.8733245699765554
1.2775810124598492,0.8587019919812100,0.9442875823473776
1.3194689145077132,0.8587019919812100,1.0066398345126404
1.3613568165555769,0.8587019919812100,1.0599972857013105
1.4032447186034409,0.8587019919812100,1.1040847447751609
1.4451326206513049,0.8587019919812100,1.1387013692874721
1.4870205226991688,0.8587019919812100,1.1636952584437421
1.5289084247470326,0.8587019919812100,1.1789476085557495
1.5707963267948966,0.8587019919812100,1.1843647801246338
1.6126842288427605,0.8587019919812100,1.1798766300725880
1.6545721308906245,0.8587019919812100,1.1654400895372816
1.6964600329384882,0.8587019919812100,1.1410475752852012
1.7383479349863524,0.8587019919812100,1.1067402791723913
1.7802358370342162,0.8587019919812100,1.0626267154355431
1.8221237390820799,0.8587019919812100,1.0089070139754213
1.8640116411299441,0.8587019919812100,0.9459027820324182
1.9058995431778079,0.8587019919812100,0.8740896979944881
1.9477874452256716,0.8587019919812100,0.7941237019378676
1.9896753472735358,0.8587019919812100,0.7068409643533263
2.0315632493213993,0.8587019919812100,0.6131998669768997
2.0734511513692637,0.8587019919812100,0.5141365690000781
2.1153390534171272,0.8587019919812100,0.4104119460499242
2.1572269554649912,0.8587019919812100,0.3030323549699734
2.1991148575128552,0.8587019919812100,0.1943826996195562
2.2410027595607191,0.8587019919812100,0.0831611901061744
2.2828906616085827,0.8587019919812100,-0.0563174411860950
2.3247785636564471,0.8587019919812100,-0.2808930769754358
2.3666664657043106,0.8587019919812100,-0.5030329915604945
2.4085543677521750,0.8587019919812100,-0.7234117602451250
2.4504422698000385,0.8587019919812100,-0.9321798891040294
2.4923301718479025,0.8587019919812100,-1.1286544993459888
2.5342180738957665,0.8587019919812100,-1.3131347042884145
2.5761059759436304,0.8587019919812100,-1.4814144879302544
2.6179938779914940,0.8587019919812100,-1.6275614249689450
2.6598817800393584,0.8587019919812100,-1.7468998602205665
2.7017696820872219,0.8587019919812100,-1.8360222127585930
2.7436575841350863,0.8587019919812100,-1.8919430403301829
2.7855454861829498,0.8587019919812100,-1.9115837428132720
2.8274333882308138,0.8587019919812100,-1.8915306525316173
2.8693212902786778,0.8587019919812100,-1.8278855895331394
2.9112091923265417,0.8587019919812100,-1.7155724219065203
2.9530970943744053,0.8587019919812100,-1.5488160814526288
2.9949849964222697,0.8587019919812100,-1.3230204765729272
3.0368728984701332,0.8587019919812100,-1.0338668291600537
3.0787608005179976,0.8587019919812100,-0.6764318446728780
3.1206487025658611,0.8587019919812100,-0.2451552360826925
0.0209439510239320,0.9005898940290740,-0.2445364589190049
0.0628318530717960,0.9005898940290740,-0.6737794270295345
0.1047197551196597,0.9005898940290740,-1.0278525935046443
0.1466076571675237,0.9005898940290740,-1.3118145772538037
0.1884955592153876,0.9005898940290740,-1.5304767908340704
0.2303834612632514,0.9005898940290740,-1.6888883614488928
0.2722713633111153,0.9005898940290740,-1.7923437796347415
0.3141592653589793,0.9005898940290740,-1.8457920320412755
0.3560471674068433,0.9005898940290740,-1.8537524376232350
0.3979350694547070,0.9005898940290740,-1.8204992037119476
0.4398229715025710,0.9005898940290740,-1.7500474828103652
0.4817108735504350,0.9005898940290740,-1.6460881835148231
0.5235987755982989,0.9005898940290740,-1.5121178558492447
0.5654866776461627,0.9005898940290740,-1.3520209200820166
0.6073745796940266,0.9005898940290740,-1.1707953498777057
0.6492624817418906,0.9005898940290740,-0.9734959856528699
0.6911503837897545,0.9005898940290740,-0.7619626964058528
0.7330382858376183,0.9005898940290740,-0.5364919216708868
0.7749261878854823,0.9005898940290740,-0.3063462599303018
0.8168140899333461,0.9005898940290740,-0.0703695880832239
0.8587019919812100,0.9005898940290740,0.0826934475682472
0.9005898940290740,0.9005898940290740,0.2020774803785647
0.9424777960769379,0.9005898940290740,0.3206745782281005
0.9843656981248019,0.9005898940290740,0.4379339737980376
1.0262536001726656,0.9005898940290740,0.5514104950287080
1.0681415022205296,0.9005898940290740,0.6606383233872236
1.1100294042683936,0.9005898940290740,0.7649222132526547
1.1519173063162575,0.9005898940290740,0.8631976248968350
1.1938052083641213,0.9005898940290740,0.9543817760634432
1.2356931104119853,0.9005898940290740,1.0375740994665634
1.2775810124598492,0.9005898940290740,1.1121016611707990
1.3194689145077132,0.9005898940290740,1.1774852172267616
1.3613568165555769,0.9005898940290740,1.2333838075325176
1.4032447186034409,0.9005898940290740,1.2795468443450451
1.4451326206513049,0.9005898940290740,1.3157816353880314
1.4870205226991688,0.9005898940290740,1.3419343737320419
1.5289084247470326,0.9005898940290740,1.3578803555661652
1.5707963267948966,0.9005898940290740,1.3635201970109314
1.6126842288427605,0.9005898940290740,1.3587803782670704
1.6545721308906245,0.9005898940290740,1.3436174966385097
1.6964600329384882,0.9005898940290740,1.3180260703548172
1.7383479349863524,0.9005898940290740,1.2820498871654900
1.7802358370342162,0.9005898940290740,1.2357970994278058
1.8221237390820799,0.9005898940290740,1.1794598015644260
1.8640116411299441,0.9005898940290740,1.1133395794962213
1.9058995431778079,0.9005898940290740,1.0378805073842765
1.9477874452256716,0.9005898940290740,0.9537079727277169
1.9896753472735358,0.9005898940290740,0.8616624169148496
2.0315632493213993,0.9005898940290740,0.7628001907460851
2.0734511513692637,0.9005898940290740,0.6583137545498109
2.1153390534171272,0.9005898940290740,0.5493183999961242
2.1572269554649912,0.9005898940290740,0.4365516907891772
2.1991148575128552,0.9005898940290740,0.3206297607167813
2.2410027595607191,0.9005898940290740,0.2036814687178831
2.2828906616085827,0.9005898940290740,0.0845567321488760
2.3247785636564471,0.9005898940290740,-0.0681368158625851
2.3666664657043106,0.9005898940290740,-0.3043321375992210
2.4085543677521750,0.9005898940290740,-0.5364120756542852
2.4504422698000385,0.9005898940290740,-0.7629353977301843
2.4923301718479025,0.9005898940290740,-0.9745755784155110
2.5342180738957665,0.9005898940290740,-1.1723603705738874
2.5761059759436304,0.9005898940290740,-1.3546931587795270
2.6179938779914940,0.9005898940290740,-1.5155478401665581
2.6598817800393584,0.9005898940290740,-1.6492560769341784
2.7017696820872219,0.9005898940290740,-1.7519379021315320
2.7436575841350863,0.9005898940290740,-1.8205769835958019
2.7855454861829498,0.9005898940290740,-1.8522742098268732
2.8274333882308138,0.9005898940290740,-1.8439093138098326
2.8693212902786778,0.9005898940290740,-1.7912233067801853
2.9112091923265417,0.9005898940290740,-1.6879476019693984
2.9530970943744053,0.9005898940290740,-1.5289089957520663
2.9949849964222697,0.9005898940290740,-1.3099452452529929
3.0368728984701332,0.9005898940290740,-1.0264650700721041
3.0787608005179976,0.9005898940290740,-0.6732795747262198
3.1206487025658611,0.9005898940290740,-0.2445841470691209
0.0209439510239320,0.9424777960769379,-0.2433915183187235
0.0628318530717960,0.9424777960769379,-0.6692424745173883
0.1047197551196597,0.9424777960769379,-1.0186229732483958
0.1466076571675237,0.9424777960769379,-1.2968124158761802
0.1884955592153876,0.9424777960769379,-1.5086728864572490
0.2303834612632514,0.9424777960769379,-1.6589160777705501
0.2722713633111153,0.9424777960769379,-1.7527650502893639
0.3141592653589793,0.9424777960769379,-1.7956711141438808
0.3560471674068433,0.9424777960769379,-1.7922820701093345
0.3979350694547070,0.9424777960769379,-1.7467386699155651
0.4398229715025710,0.9424777960769379,-1.6630517131929721
0.4817108735504350,0.9424777960769379,-1.5451056944000898
0.5235987755982989,0.9424777960769379,-1.3968416116788598
0.5654866776461627,0.9424777960769379,-1.2229364334339126
0.6073745796940266,0.9424777960769379,-1.0289535302684960
0.6492624817418906,0.9424777960769379,-0.8184663105825165
0.6911503837897545,0.9424777960769379,-0.5911615086750711
0.7330382858376183,0.9424777960769379,-0.3542721534464534
0.7749261878854823,0.9424777960769379,-0.1100094157392846
0.8168140899333461,0.9424777960769379,0.0686570284911440
0.8587019919812100,0.9424777960769379,0.1950954511191075
0.9005898940290740,0.9424777960769379,0.3213526748297773
0.9424777960769379,0.9424777960769379,0.4469222079839416
0.9843656981248019,0.9424777960769379,0.5693236623285987
1.0262536001726656,0.9424777960769379,0.6884044438105439
1.0681415022205296,0.9424777960769379,0.8034995974367483
1.1100294042683936,0.9424777960769379,0.9133382078027283
1.1519173063162575,0.9424777960769379,1.0165729455538728
1.1938052083641213,0.9424777960769379,1.1120789223044667
1.2356931104119853,0.9424777960769379,1.1990236991950785
1.2775810124598492,0.9424777960769379,1.2768193965516457
1.3194689145077132,0.9424777960769379,1.3450448493414009
1.3613568165555769,0.9424777960769379,1.4033820768326699
1.4032447186034409,0.9424777960769379,1.4515774772296672
1.4451326206513049,0.9424777960769379,1.4894221735408333
1.4870205226991688,0.9424777960769379,1.5167430997766775
1.5289084247470326,0.9424777960769379,1.5333991649354812
1.5707963267948966,0.9424777960769379,1.5392801675790617
1.6126842288427605,0.9424777960769379,1.5343081850644607
1.6545721308906245,0.9424777960769379,1.5184418463136917
1.6964600329384882,0.9424777960769379,1.4916837130945397
1.7383479349863524,0.9424777960769379,1.4540904748619736
1.7802358370342162,0.9424777960769379,1.4057852990021968
1.8221237390820799,0.9424777960769379,1.3469719855367623
1.8640116411299441,0.9424777960769379,1.2779519712403000
1.9058995431778079,0.9424777960769379,1.1991474752011924
1.9477874452256716,0.9424777960769379,1.1111352757473114
1.9896753472735358,0.9424777960769379,1.0146915184794925
2.0315632493213993,0.9424777960769379,0.9108334638604839
2.0734511513692637,0.9424777960769379,0.8008181296738688
2.1153390534171272,0.9424777960769379,0.6860290877470950
2.1572269554649912,0.9424777960769379,0.5676749138236370
2.1991148575128552,0.9424777960769379,0.4463429063042040
2.2410027595607191,0.9424777960769379,0.3222331518356429
2.2828906616085827,0.9424777960769379,0.1972867194156938
2.3247785636564471,0.9424777960769379,0.0703111385856299
2.3666664657043106,0.9424777960769379,-0.1083130303497451
2.4085543677521750,0.9424777960769379,-0.3532026435507092
2.4504422698000385,0.9424777960769379,-0.5921978256319871
2.4923301718479025,0.9424777960769379,-0.8205032399241454
2.5342180738957665,0.9424777960769379,-1.0317153000751151
2.5761059759436304,0.9424777960769379,-1.2267556721711759
2.6179938779914940,0.9424777960769379,-1.4011289464683778
2.6598817800393584,0.9424777960769379,-1.5485051312788924
2.7017696820872219,0.9424777960769379,-1.6644258497276148
2.7436575841350863,0.9424777960769379,-1.7458124216845006
2.7855454861829498,0.9424777960769379,-1.7900340307168596
2.8274333882308138,0.9424777960769379,-1.7940725220075739
2.8693212902786778,0.9424777960769379,-1.7519877467150617
2.9112091923265417,0.9424777960769379,-1.6575795248959875
2.9530970943744053,0.9424777960769379,-1.5067291880573299
2.9949849964222697,0.9424777960769379,-1.2950409876905709
3.0368728984701332,0.9424777960769379,-1.0176525522226183
3.0787608005179976,0.9424777960769379,-0.6691922164945245
3.1206487025658611,0.9424777960769379,-0.2436617090550190
0.0209439510239320,0.9843656981248019,-0.2419615650281820
0.0628318530717960,0.9843656981248019,-0.6638671784840858
0.1047197551196597,0.9843656981248019,-1.0080318194804758
0.1466076571675237,0.9843656981248019,-1.2799830063188855
0.1884955592153876,0.9843656981248019,-1.4848371717644726
0.2303834612632514,0.9843656981248019,-1.6272544360284804
0.2722713633111153,0.9843656981248019,-1.7117247777572084
0.3141592653589793,0.9843656981248019,-1.7437169066753722
0.3560471674068433,0.9843656981248019,-1.7287510237606394
0.3979350694547070,0.9843656981248019,-1.6710525338674105
0.4398229715025710,0.9843656981248019,-1.5745611438054645
0.4817108735504350,0.9843656981248019,-1.4433620953626021
0.5235987755982989,0.9843656981248019,-1.2819234286039196
0.5654866776461627,0.9843656981248019,-1.0956340524849131
0.6073745796940266,0.9843656981248019,-0.8895888681390436
0.6492624817418906,0.9843656981248019,-0.6647502890534609
0.6911503837897545,0.9843656981248019,-0.4244545370616147
0.7330382858376183,0.9843656981248019,-0.1724689159996289
0.7749261878854823,0.9843656981248019,0.0404340706672571
0.8168140899333461,0.9843656981248019,0.1726585376293624
0.8587019919812100,0.9843656981248019,0.3056829561521316
0.9005898940290740,0.9843656981248019,0.4389491214168862
0.9424777960769379,0.9843656981248019,0.5695419559131544
0.9843656981248019,0.9843656981248019,0.6976156058134958
1.0262536001726656,0.9843656981248019,0.8227505838440826
1.0681415022205296,0.9843656981248019,0.9435784660500253
1.1100294042683936,0.9843656981248019,1.0585066192312871
1.1519173063162575,0.9843656981248019,1.1661699177137639
1.1938052083641213,0.9843656981248019,1.2655576543026941
1.2356931104119853,0.9843656981248019,1.3559600572761634
1.2775810124598492,0.9843656981248019,1.4368638695413058
1.3194689145077132,0.9843656981248019,1.5078679732664007
1.3613568165555769,0.9843656981248019,1.5686370813508081
1.4032447186034409,0.9843656981248019,1.6188838713000733
1.4451326206513049,0.9843656981248019,1.6583644988281174
1.4870205226991688,0.9843656981248019,1.6868774606082821
1.5289084247470326,0.9843656981248019,1.7042621481287645
1.5707963267948966,0.9843656981248019,1.7103974279572649
1.6126842288427605,0.9843656981248019,1.7052019949871289
1.6545721308906245,0.9843656981248019,1.6886380261790610
1.6964600329384882,0.9843656981248019,1.6607186783080470
1.7383479349863524,0.9843656981248019,1.6215187454780757
1.7802358370342162,0.9843656981248019,1.5711867040181744
1.8221237390820799,0.9843656981248019,1.5099559671070377
1.8640116411299441,0.9843656981248019,1.4381542682462627
1.9058995431778079,0.9843656981248019,1.3562133824975651
1.9477874452256716,0.9843656981248019,1.2646861960290567
1.9896753472735358,0.9843656981248019,1.1642806290417895
2.0315632493213993,0.9843656981248019,1.0559127488470210
2.0734511513692637,0.9843656981248019,0.9407577165273933
2.1153390534171272,0.9843656981248019,0.8202392365852136
2.1572269554649912,0.9843656981248019,0.6958625901446606
2.1991148575128552,0.9843656981248019,0.5687950482112081
2.2410027595607191,0.9843656981248019,0.4392845147887779
2.2828906616085827,0.9843656981248019,0.3071642380018345
2.3247785636564471,0.9843656981248019,0.1745077496173734
2.3666664657043106,0.9843656981248019,0.0408561818001698
2.4085543677521750,0.9843656981248019,-0.1715426394018476
2.4504422698000385,0.9843656981248019,-0.4247414327517280
2.4923301718479025,0.9843656981248019,-0.6667507241885055
2.5342180738957665,0.9843656981248019,-0.8927010195331393
2.5761059759436304,0.9843656981248019,-1.0998392054659973
2.6179938779914940,0.9843656981248019,-1.2863701190222978
2.6598817800393584,0.9843656981248019,-1.4463609484570430
2.7017696820872219,0.9843656981248019,-1.5749021243115611
2.7436575841350863,0.9843656981248019,-1.6689381045904186
2.7855454861829498,0.9843656981248019,-1.7262990423363955
2.8274333882308138,0.9843656981248019,-1.7426535992344734
2.8693212902786778,0.9843656981248019,-1.7104875850936683
2.9112091923265417,0.9843656981248019,-1.6253690059708090
2.9530970943744053,0.9843656981248019,-1.4830853663210724
2.9949849964222697,0.9843656981248019,-1.2789013186385549
3.0368728984701332,0.9843656981248019,-1.0078294544217072
3.0787608005179976,0.9843656981248019,-0.6643939922126556
3.1206487025658611,0.9843656981248019,-0.2424564135293349
0.0209439510239320,1.0262536001726656,-0.2403808567765213
0.0628318530717960,1.0262536001726656,-0.6580424029247746
0.1047197551196597,1.0262536001726656,-0.9966930240755666
0.1466076571675237,1.0262536001726656,-1.2620707069000703
0.1884955592153876,1.0262536001726656,-1.4595282113966712
0.2303834612632514,1.0262536001726656,-1.5940061868902218
0.2722713633111153,1.0262536001726656,-1.6698300210873105
0.3141592653589793,1.0262536001726656,-1.6912780028700867
0.3560471674068433,1.0262536001726656,-1.6644803036103866
0.3979350694547070,1.0262536001726656,-1.5948804625964903
0.4398229715025710,1.0262536001726656,-1.4863267912287099
0.4817108735504350,1.0262536001726656,-1.3429487060190062
0.5235987755982989,1.0262536001726656,-1.1696430717666475
0.5654866776461627,1.0262536001726656,-0.9719422187598347
0.6073745796940266,1.0262536001726656,-0.7531351260016497
0.6492624817418906,1.0262536001726656,-0.5141696391869787
0.6911503837897545,1.0262536001726656,-0.2621527198631404
0.7330382858376183,1.0262536001726656,-0.0039930297119778
0.7749261878854823,1.0262536001726656,0.1348763634490908
0.8168140899333461,1.0262536001726656,0.2737413438346378
0.8587019919812100,1.0262536001726656,0.4139766752888591
0.9005898940290740,1.0262536001726656,0.5520971616044303
0.9424777960769379,1.0262536001726656,0.6881892186820969
0.9843656981248019,1.0262536001726656,0.8223567634018645
1.0262536001726656,1.0262536001726656,0.9533322057637438
1.0681415022205296,1.0262536001726656,1.0793371950186752
1.1100294042683936,1.0262536001726656,1.1987563277933910
1.1519173063162575,1.0262536001726656,1.3103768444600115
1.1938052083641213,1.0262536001726656,1.4133528472571182
1.2356931104119853,1.0262536001726656,1.5070728173016765
1.2775810124598492,1.0262536001726656,1.5910447118117206
1.3194689145077132,1.0262536001726656,1.6648362674475292
1.3613568165555769,1.0262536001726656,1.7280596390008223
1.4032447186034409,1.0262536001726656,1.7803758042843973
1.4451326206513049,1.0262536001726656,1.8215007430009407
1.4870205226991688,1.0262536001726656,1.8512064234567061
1.5289084247470326,1.0262536001726656,1.8693171839680320
1.5707963267948966,1.0262536001726656,1.8757050635581511
1.6126842288427605,1.0262536001726656,1.8702876511089850
1.6545721308906245,1.0262536001726656,1.8530307657391925
1.6964600329384882,1.0262536001726656,1.8239566564499907
1.7383479349863524,1.0262536001726656,1.7831566955473401
1.7802358370342162,1.0262536001726656,1.7308058391659285
1.8221237390820799,1.0262536001726656,1.6671748178224104
1.8640116411299441,1.0262536001726656,1.5926360864250719
1.9058995431778079,1.0262536001726656,1.5076624955981326
1.9477874452256716,1.0262536001726656,1.4128243250518666
1.9896753472735358,1.0262536001726656,1.3087985958837123
2.0315632493213993,1.0262536001726656,1.1964068941381023
2.0734511513692637,1.0262536001726656,1.0766829576250452
2.1153390534171272,1.0262536001726656,0.9509330866881588
2.1572269554649912,1.0262536001726656,0.8207021624826311
2.1991148575128552,1.0262536001726656,0.6875222967896506
2.2410027595607191,1.0262536001726656,0.5523416250961379
2.2828906616085827,1.0262536001726656,0.4148843930160950
2.3247785636564471,1.0262536001726656,0.2750490130731029
2.3666664657043106,1.0262536001726656,0.1352581673612575
2.4085543677521750,1.0262536001726656,-0.0047721935601967
2.4504422698000385,1.0262536001726656,-0.2618434775343890
2.4923301718479025,1.0262536001726656,-0.5153477417412371
2.5342180738957665,1.0262536001726656,-0.7556772304821786
2.5761059759436304,1.0262536001726656,-0.9756322794965404
2.6179938779914940,1.0262536001726656,-1.1734276094772824
2.6598817800393584,1.0262536001726656,-1.3448793448010363
2.7017696820872219,1.0262536001726656,-1.4852304983587497
2.7436575841350863,1.0262536001726656,-1.5918449617544772
2.7855454861829498,1.0262536001726656,-1.6626186204442501
2.8274333882308138,1.0262536001726656,-1.6898933009397679
2.8693212902786778,1.0262536001726656,-1.6677754709717438
2.9112091923265417,1.0262536001726656,-1.5923385648972737
2.9530970943744053,1.0262536001726656,-1.4587413605605253
2.9949849964222697,1.0262536001726656,-1.2620958515302059
3.0368728984701332,1.0262536001726656,-0.9973964846658685
3.0787608005179976,1.0262536001726656,-0.6591223706489910
3.1206487025658611,1.0262536001726656,-0.2410464687593414
0.0209439510239320,1.0681415022205296,-0.2387807166881043
0.0628318530717960,1.0681415022205296,-0.6521507157180448
0.1047197551196597,1.0681415022205296,-0.9852215408251616
0.1466076571675237,1.0681415022205296,-1.2439076719557285
0.1884955592153876,1.0681415022205296,-1.4337328218473071
0.2303834612632514,1.0681415022205296,-1.5598934208488153
0.2722713633111153,1.0681415022205296,-1.6271518155410876
0.3141592653589793,1.0681415022205296,-1.6394496169645105
0.3560471674068433,1.0681415022205296,-1.6012676423548198
0.3979350694547070,1.0681415022205296,-1.5198839942680749
0.4398229715025710,1.0681415022205296,-1.4001185255863851
0.4817108735504350,1.0681415022205296,-1.2457441021074656
0.5235987755982989,1.0681415022205296,-1.0616134033690727
0.5654866776461627,1.0681415022205296,-0.8523798781312568
0.6073745796940266,1.0681415022205296,-0.6197534967661145
0.6492624817418906,1.0681415022205296,-0.3705781329211952
0.6911503837897545,1.0681415022205296,-0.1040837172124478
0.7330382858376183,1.0681415022205296,0.0828753477027180
0.7749261878854823,1.0681415022205296,0.2263340384906432
0.8168140899333461,1.0681415022205296,0.3721349694508172
0.8587019919812100,1.0681415022205296,0.5172428742160681
0.9005898940290740,1.0681415022205296,0.6604251770375953
0.9424777960769379,1.0681415022205296,0.8024698679429800
0.9843656981248019,1.0681415022205296,0.9425188514114218
1.0262536001726656,1.0681415022205296,1.0787388104866711
1.0681415022205296,1.0681415022205296,1.2092734120585586
1.1100294042683936,1.0681415022205296,1.3326772097385831
1.1519173063162575,1.0681415022205296,1.4479464690571160
1.1938052083641213,1.0681415022205296,1.5543689326552415
1.2356931104119853,1.0681415022205296,1.6513660617778185
1.2775810124598492,1.0681415022205296,1.7384058903457087
1.3194689145077132,1.0681415022205296,1.8149852464675675
1.3613568165555769,1.0681415022205296,1.8806466315947248
1.4032447186034409,1.0681415022205296,1.9349984801932443
1.4451326206513049,1.0681415022205296,1.9777242487988405
1.4870205226991688,1.0681415022205296,2.0085795197658398
1.5289084247470326,1.0681415022205296,2.0273825798484912
1.5707963267948966,1.0681415022205296,2.0340047332193949
1.6126842288427605,1.0681415022205296,2.0283650081233686
1.6545721308906245,1.0681415022205296,2.0104318337230791
1.6964600329384882,1.0681415022205296,1.9802323350757349
1.7383479349863524,1.0681415022205296,1.9378680296464552
1.7802358370342162,1.0681415022205296,1.8835336614650073
1.8221237390820799,1.0681415022205296,1.8175337736309549
1.8640116411299441,1.0681415022205296,1.7402903037564836
1.9058995431778079,1.0681415022205296,1.6523359515872580
1.9477874452256716,1.0681415022205296,1.5542946494000218
1.9896753472735358,1.0681415022205296,1.4468623691119875
2.0315632493213993,1.0681415022205296,1.3308128450418928
2.0734511513692637,1.0681415022205296,1.2070501089396510
2.1153390534171272,1.0681415022205296,1.0766993273976944
2.1572269554649912,1.0681415022205296,0.9411713611486415
2.1991148575128552,1.0681415022205296,0.8020801795861990
2.2410027595607191,1.0681415022205296,0.6608668981555391
2.2828906616085827,1.0681415022205296,0.5180569624192458
2.3247785636564471,1.0681415022205296,0.3728589148121225
2.3666664657043106,1.0681415022205296,0.2265028233531707
2.4085543677521750,1.0681415022205296,0.0813777009522796
2.4504422698000385,1.0681415022205296,-0.1048925984047115
2.4923301718479025,1.0681415022205296,-0.3707615133514739
2.5342180738957665,1.0681415022205296,-0.6211193366263972
2.5761059759436304,1.0681415022205296,-0.8547999231434973
2.6179938779914940,1.0681415022205296,-1.0640180222656388
2.6598817800393584,1.0681415022205296,-1.2461084418136841
2.7017696820872219,1.0681415022205296,-1.3975565376198642
2.7436575841350863,1.0681415022205296,-1.5169417469181217
2.7855454861829498,1.0681415022205296,-1.5996145915212094
2.8274333882308138,1.0681415022205296,-1.6369091263989419
2.8693212902786778,1.0681415022205296,-1.6251936477095388
2.9112091923265417,1.0681415022205296,-1.5594553248843934
2.9530970943744053,1.0681415022205296,-1.4344256826478321
2.9949849964222697,1.0681415022205296,-1.2451903104433355
3.0368728984701332,1.0681415022205296,-0.9867757113207831
3.0787608005179976,1.0681415022205296,-0.6536479166698813
3.1206487025658611,1.0681415022205296,-0.2395294489130527
0.0209439510239320,1.1100294042683936,-0.2372832196503012
0.0628318530717960,1.1100294042683936,-0.6465537628053928
0.1047197551196597,1.1100294042683936,-0.9742055918712023
0.1466076571675237,1.1100294042683936,-1.2263003037563249
0.1884955592153876,1.1100294042683936,-1.4084942850667264
0.2303834612632514,1.1100294042683936,-1.5261757122834398
0.2722713633111153,1.1100294042683936,-1.5845203241289576
0.3141592653589793,1.1100294042683936,-1.5882275099491310
0.3560471674068433,1.1100294042683936,-1.5408077313959092
0.3979350694547070,1.1100294042683936,-1.4478896673236550
0.4398229715025710,1.1100294042683936,-1.3174590036984228
0.4817108735504350,1.1100294042683936,-1.1530389115036113
0.5235987755982989,1.1100294042683936,-0.9584060711459769
0.5654866776461627,1.1100294042683936,-0.7366419014126733
0.6073745796940266,1.1100294042683936,-0.4917631133349208
0.6492624817418906,1.1100294042683936,-0.2293563349755732
0.6911503837897545,1.1100294042683936,0.0209816043407466
0.7330382858376183,1.1100294042683936,0.1651891495016664
0.7749261878854823,1.1100294042683936,0.3140856166362200
0.8168140899333461,1.1100294042683936,0.4653596999324591
0.8587019919812100,1.1100294042683936,0.6149064823594000
0.9005898940290740,1.1100294042683936,0.7636464473591035
0.9424777960769379,1.1100294042683936,0.9115106617177900
0.9843656981248019,1.1100294042683936,1.0568543458494768
1.0262536001726656,1.1100294042683936,1.1976381246030339
1.0681415022205296,1.1100294042683936,1.3321524284616828
1.1100294042683936,1.1100294042683936,1.4591963949132774
1.1519173063162575,1.1100294042683936,1.5779470463656888
1.1938052083641213,1.1100294042683936,1.6877536670362574
1.2356931104119853,1.1100294042683936,1.7880005552608595
1.2775810124598492,1.1100294042683936,1.8780704247568907
1.3194689145077132,1.1100294042683936,1.9573715145011230
1.3613568165555769,1.1100294042683936,2.0253790570195926
1.4032447186034409,1.1100294042683936,2.0816615127944607
1.4451326206513049,1.1100294042683936,2.1258849535192583
1.4870205226991688,1.1100294042683936,2.1578019522871159
1.5289084247470326,1.1100294042683936,2.1772345741469246
1.5707963267948966,1.1100294042683936,2.1840592988130036
1.6126842288427605,1.1100294042683936,2.1781987383787556
1.6545721308906245,1.1100294042683936,2.1596224999816824
1.6964600329384882,1.1100294042683936,2.1283576715351762
1.7383479349863524,1.1100294042683936,2.0845077079192702
1.7802358370342162,1.1100294042683936,2.0282764023268296
1.8221237390820799,1.1100294042683936,1.9599909229383534
1.8640116411299441,1.1100294042683936,1.8801152205974023
1.9058995431778079,1.1100294042683936,1.7892445166161248
1.9477874452256716,1.1100294042683936,1.6880764265383965
1.9896753472735358,1.1100294042683936,1.5773671991618583
2.0315632493213993,1.1100294042683936,1.4578996643766329
2.0734511513692637,1.1100294042683936,1.3304997376673928
2.1153390534171272,1.1100294042683936,1.1961211738610054
2.1572269554649912,1.1100294042683936,1.0559651002001100
2.1991148575128552,1.1100294042683936,0.9115315278018606
2.2410027595607191,1.1100294042683936,0.7644504719993106
2.2828906616085827,1.1100294042683936,0.6159339075280987
2.3247785636564471,1.1100294042683936,0.4659184602706746
2.3666664657043106,1.1100294042683936,0.3138320944819734
2.4085543677521750,1.1100294042683936,0.1637153417341858
2.4504422698000385,1.1100294042683936,0.0192461456794166
2.4923301718479025,1.1100294042683936,-0.2293831966473341
2.5342180738957665,1.1100294042683936,-0.4919133755685172
2.5761059759436304,1.1100294042683936,-0.7374699808950576
2.6179938779914940,1.1100294042683936,-0.9589816536115806
2.6598817800393584,1.1100294042683936,-1.1516191305527952
2.7017696820872219,1.1100294042683936,-1.3140680818035400
2.7436575841350863,1.1100294042683936,-1.4459380408329892
2.7855454861829498,1.1100294042683936,-1.5378968321181998
2.8274333882308138,1.1100294042683936,-1.5853054116831520
2.8693212902786778,1.1100294042683936,-1.5838528766158344
2.9112091923265417,1.1100294042683936,-1.5274952251826377
2.9530970943744053,1.1100294042683936,-1.4107356826056410
2.9949849964222697,1.1100294042683936,-1.2286725865261063
3.0368728984701332,1.1100294042683936,-0.9763603249106314
3.0787608005179976,1.1100294042683936,-0.6482448277719041
3.1206487025658611,1.1100294042683936,-0.2380118475429663
0.0209439510239320,1.1519173063162575,-0.2359847133419987
0.0628318530717960,1.1519173063162575,-0.6415423276740624
0.1047197551196597,1.1519173063162575,-0.9641273674319967
0.1466076571675237,1.1519173063162575,-1.2099181210867993
0.1884955592153876,1.1519173063162575,-1.3846779659016173
0.2303834612632514,1.1519173063162575,-1.4939682567140486
0.2722713633111153,1.1519173063162575,-1.5433079824000928
0.3141592653589793,1.1519173063162575,-1.5381239212158950
0.3560471674068433,1.1519173063162575,-1.4830019148739568
0.3979350694547070,1.1519173063162575,-1.3807776485133265
0.4398229715025710,1.1519173063162575,-1.2395043142512625
0.4817108735504350,1.1519173063162575,-1.0653261279491033
0.5235987755982989,1.1519173063162575,-0.8597580412749347
0.5654866776461627,1.1519173063162575,-0.6252569162499509
0.6073745796940266,1.1519173063162575,-0.3719259785964228
0.6492624817418906,1.1519173063162575,-0.0969440643431347
0.6911503837897545,1.1519173063162575,0.0919811923571885
0.7330382858376183,1.1519173063162575,0.2421276368621959
0.7749261878854823,1.1519173063162575,0.3970631918659573
0.8168140899333461,1.1519173063162575,0.5523886338153804
0.8587019919812100,1.1519173063162575,0.7067776906847495
0.9005898940290740,1.1519173063162575,0.8610859277286860
0.9424777960769379,1.1519173063162575,1.0142462341350400
0.9843656981248019,1.1519173063162575,1.1641914262888255
1.0262536001726656,1.1519173063162575,1.3089407705698286
1.0681415022205296,1.1519173063162575,1.4470359592343245
1.1100294042683936,1.1519173063162575,1.5775062141953289
1.1519173063162575,1.1519173063162575,1.6996372496504371
1.1938052083641213,1.1519173063162575,1.8127627165581064
1.2356931104119853,1.1519173063162575,1.9161774055116760
1.2775810124598492,1.1519173063162575,2.0091581440335644
1.3194689145077132,1.1519173063162575,2.0910282510795097
1.3613568165555769,1.1519173063162575,2.1612117827665922
1.4032447186034409,1.1519173063162575,2.2192561934217658
1.4451326206513049,1.1519173063162575,2.2648266850973702
1.4870205226991688,1.1519173063162575,2.2976850097088963
1.5289084247470326,1.1519173063162575,2.3176649280005468
1.5707963267948966,1.1519173063162575,2.3246524749127913
1.6126842288427605,1.1519173063162575,2.3185753529158686
1.6545721308906245,1.1519173063162575,2.2994032453100481
1.6964600329384882,1.1519173063162575,2.2671593032848421
1.7383479349863524,1.1519173063162575,2.2219417405697270
1.7802358370342162,1.1519173063162575,2.1639525794496626
1.8221237390820799,1.1519173063162575,2.0935276364654407
1.8640116411299441,1.1519173063162575,2.0111580961612447
1.9058995431778079,1.1519173063162575,1.9174912995586531
1.9477874452256716,1.1519173063162575,1.8133004991524486
1.9896753472735358,1.1519173063162575,1.6994249362554943
2.0315632493213993,1.1519173063162575,1.5767033564312443
2.0734511513692637,1.1519173063162575,1.4459455837565713
2.1153390534171272,1.1519173063162575,1.3079853941470396
2.1572269554649912,1.1519173063162575,1.1638146560517653
2.1991148575128552,1.1519173063162575,1.0147239426457551
2.2410027595607191,1.1519173063162575,0.8623078735586909
2.2828906616085827,1.1519173063162575,0.7081575130606678
2.3247785636564471,1.1519173063162575,0.5530957005522623
2.3666664657043106,1.1519173063162575,0.3966153771930582
2.4085543677521750,1.1519173063162575,0.2407497366684878
2.4504422698000385,1.1519173063162575,0.0898027100293777
2.4923301718479025,1.1519173063162575,-0.0979243345451287
2.5342180738957665,1.1519173063162575,-0.3713462634250153
2.5761059759436304,1.1519173063162575,-0.6248060723694270
2.6179938779914940,1.1519173063162575,-0.8584787091971491
2.6598817800393584,1.1519173063162575,-1.0622344485688768
2.7017696820872219,1.1519173063162575,-1.2367056363302935
2.7436575841350863,1.1519173063162575,-1.3785797705525618
2.7855454861829498,1.1519173063162575,-1.4789388794981124
2.8274333882308138,1.1519173063162575,-1.5362260948734876
2.8693212902786778,1.1519173063162575,-1.5444151665714076
2.9112091923265417,1.1519173063162575,-1.4968784153542736
2.9530970943744053,1.1519173063162575,-1.3879853249414658
2.9949849964222697,1.1519173063162575,-1.2128224292233856
3.0368728984701332,1.1519173063162575,-0.9664077193977941
3.0787608005179976,1.1519173063162575,-0.6431135502987075
3.1206487025658611,1.1519173063162575,-0.2365772568866470
0.0209439510239320,1.1938052083641213,-0.2349292287325128
0.0628318530717960,1.1938052083641213,-0.6372509536342200
0.1047197551196597,1.1938052083641213,-0.9552203927003823
0.1466076571675237,1.1938052083641213,-1.1951107392071982
0.1884955592153876,1.1938052083641213,-1.3627747841578091
0.2303834612632514,1.1938052083641213,-1.4639465013325184
0.2722713633111153,1.1938052083641213,-1.5044904936183225
0.3141592653589793,1.1938052083641213,-1.4904213993828814
0.3560471674068433,1.1938052083641213,-1.4274140926393488
0.3979350694547070,1.1938052083641213,-1.3189067143336668
0.4398229715025710,1.1938052083641213,-1.1672682068692219
0.4817108735504350,1.1938052083641213,-0.9824887351987414
0.5235987755982989,1.1938052083641213,-0.7655375275005342
0.5654866776461627,1.1938052083641213,-0.5207548209518533
0.6073745796940266,1.1938052083641213,-0.2568178543977583
0.6492624817418906,1.1938052083641213,0.0116716459199026
0.6911503837897545,1.1938052083641213,0.1597929679782203
0.7330382858376183,1.1938052083641213,0.3141233157836195
0.7749261878854823,1.1938052083641213,0.4737394418049585
0.8168140899333461,1.1938052083641213,0.6330053580969340
0.8587019919812100,1.1938052083641213,0.7924006646344346
0.9005898940290740,1.1938052083641213,0.9518768310925103
0.9424777960769379,1.1938052083641213,1.1096576680439632
0.9843656981248019,1.1938052083641213,1.2635612449174471
1.0262536001726656,1.1938052083641213,1.4118113498320422
1.0681415022205296,1.1938052083641213,1.5532108213787199
1.1100294042683936,1.1938052083641213,1.6869548550532680
1.1519173063162575,1.1938052083641213,1.8123572343024394
1.1938052083641213,1.1938052083641213,1.9286761628344544
1.2356931104119853,1.1938052083641213,2.0350910181415651
1.2775810124598492,1.1938052083641213,2.1307753605295718
1.3194689145077132,1.1938052083641213,2.2149857054484037
1.3613568165555769,1.1938052083641213,2.2871167892102613
1.4032447186034409,1.1938052083641213,2.3467138223502109
1.4451326206513049,1.1938052083641213,2.3934545073178750
1.4870205226991688,1.1938052083641213,2.4271181293027966
1.5289084247470326,1.1938052083641213,2.4475548507599481
1.5707963267948966,1.1938052083641213,2.4546626599327084
1.6126842288427605,1.1938052083641213,2.4483752941975365
1.6545721308906245,1.1938052083641213,2.4286622305041670
1.6964600329384882,1.1938052083641213,2.3955407806419204
1.7383479349863524,1.1938052083641213,2.3490994890264632
1.7802358370342162,1.1938052083641213,2.2895304995538486
1.8221237390820799,1.1938052083641213,2.2171656426895106
1.8640116411299441,1.1938052083641213,2.1325066071272927
1.9058995431778079,1.1938052083641213,2.0362350487197181
1.9477874452256716,1.1938052083641213,1.9291876094991403
1.9896753472735358,1.1938052083641213,1.8122894782687284
2.0315632493213993,1.1938052083641213,1.6864623915060115
2.0734511513692637,1.1938052083641213,1.5525525724015770
2.1153390534171272,1.1938052083641213,1.4113383568624598
2.1572269554649912,1.1938052083641213,1.2636484690702467
2.1991148575128552,1.1938052083641213,1.1105485135343951
2.2410027595607191,1.1938052083641213,0.9534740950896344
2.2828906616085827,1.1938052083641213,0.7941376632164392
2.3247785636564471,1.1938052083641213,0.6340013738905109
2.3666664657043106,1.1938052083641213,0.4733757605952916
2.4085543677521750,1.1938052083641213,0.3127766318783048
2.4504422698000385,1.1938052083641213,0.1581858413633591
2.4923301718479025,1.1938052083641213,0.0113262225250734
2.5342180738957665,1.1938052083641213,-0.2561884739241353
2.5761059759436304,1.1938052083641213,-0.5198217364664252
2.6179938779914940,1.1938052083641213,-0.7629410358200384
2.6598817800393584,1.1938052083641213,-0.9783544930658460
2.7017696820872219,1.1938052083641213,-1.1658252486927239
2.7436575841350863,1.1938052083641213,-1.3149261907527632
2.7855454861829498,1.1938052083641213,-1.4238528353929472
2.8274333882308138,1.1938052083641213,-1.4901976545410081
2.8693212902786778,1.1938052083641213,-1.5070815848975865
2.9112091923265417,1.1938052083641213,-1.4676355792996072
2.9530970943744053,1.1938052083641213,-1.3661567455519577
2.9949849964222697,1.1938052083641213,-1.1976437010094747
3.0368728984701332,1.1938052083641213,-0.9569570405361059
3.0787608005179976,1.1938052083641213,-0.6383046107887604
3.1206487025658611,1.1938052083641213,-0.2352510136975411
0.0209439510239320,1.2356931104119853,-0.2340830435065279
0.0628318530717960,1.2356931104119853,-0.6335807921612739
0.1047197551196597,1.2356931104119853,-0.9473475691592814
0.1466076571675237,1.2356931104119853,-1.1817621439126604
0.1884955592153876,1.2356931104119853,-1.3427735421361682
0.2303834612632514,1.2356931104119853,-1.4362927094114313
0.2722713633111153,1.2356931104119853,-1.4685324984211805
0.3141592653589793,1.2356931104119853,-1.4460364543618136
0.3560471674068433,1.2356931104119853,-1.3751214343583222
0.3979350694547070,1.2356931104119853,-1.2604404787571164
0.4398229715025710,1.2356931104119853,-1.1016974833179076
0.4817108735504350,1.2356931104119853,-0.9045331237462546
0.5235987755982989,1.2356931104119853,-0.6768172265734560
0.5654866776461627,1.2356931104119853,-0.4258436668411813
0.6073745796940266,1.2356931104119853,-0.1507187324799451
0.6492624817418906,1.2356931104119853,0.0683535838904005
0.6911503837897545,1.2356931104119853,0.2211424093081070
0.7330382858376183,1.2356931104119853,0.3803627051997394
0.7749261878854823,1.2356931104119853,0.5435863654643850
0.8168140899333461,1.2356931104119853,0.7069464168866875
0.8587019919812100,1.2356931104119853,0.8711256382510472
0.9005898940290740,1.2356931104119853,1.0351551622428687
0.9424777960769379,1.2356931104119853,1.1968815574033604
0.9843656981248019,1.2356931104119853,1.3542081845896419
1.0262536001726656,1.2356931104119853,1.5056087060925269
1.0681415022205296,1.2356931104119853,1.6500986997480855
1.1100294042683936,1.2356931104119853,1.7869598527571684
1.1519173063162575,1.2356931104119853,1.9154674904663080
1.1938052083641213,1.2356931104119853,2.0347711128124488
1.2356931104119853,1.2356931104119853,2.1439337596919068
1.2775810124598492,1.2356931104119853,2.2420443209229104
1.3194689145077132,1.2356931104119853,2.3283166908610378
1.3613568165555769,1.2356931104119853,2.4021371007964007
1.4032447186034409,1.2356931104119853,2.4630626958271264
1.4451326206513049,1.2356931104119853,2.5107916423929058
1.4870205226991688,1.2356931104119853,2.5451244247725504
1.5289084247470326,1.2356931104119853,2.5659289879997647
1.5707963267948966,1.2356931104119853,2.5731158587681833
1.6126842288427605,1.2356931104119853,2.5666254005134284
1.6545721308906245,1.2356931104119853,2.5464276094209186
1.6964600329384882,1.2356931104119853,2.5125343184894628
1.7383479349863524,1.2356931104119853,2.4650233165851838
1.7802358370342162,1.2356931104119853,2.4040727808753126
1.8221237390820799,1.2356931104119853,2.3300017602051906
1.8640116411299441,1.2356931104119853,2.2433078342842121
1.9058995431778079,1.2356931104119853,2.1446873213063662
1.9477874452256716,1.2356931104119853,2.0350198077232990
1.9896753472735358,1.2356931104119853,1.9153037256571825
2.0315632493213993,1.2356931104119853,1.7865499484164686
2.0734511513692637,1.2356931104119853,1.6496743375246852
2.1153390534171272,1.2356931104119853,1.5054578190594918
2.1572269554649912,1.2356931104119853,1.3546303741473691
2.1991148575128552,1.2356931104119853,1.1980686940376926
2.2410027595607191,1.2356931104119853,1.0370101842999817
2.2828906616085827,1.2356931104119853,0.8731250267523127
2.3247785636564471,1.2356931104119853,0.7082320478284192
2.3666664657043106,1.2356931104119853,0.5434665295057182
2.4085543677521750,1.2356931104119853,0.3791591319949859
2.4504422698000385,1.2356931104119853,0.2202470753228644
2.4923301718479025,1.2356931104119853,0.0680796999780495
2.5342180738957665,1.2356931104119853,-0.1502636496549482
2.5761059759436304,1.2356931104119853,-0.4251291562589690
2.6179938779914940,1.2356931104119853,-0.6739061962159077
2.6598817800393584,1.2356931104119853,-0.9008850646821178
2.7017696820872219,1.2356931104119853,-1.0993728037439165
2.7436575841350863,1.2356931104119853,-1.2557872259948728
2.7855454861829498,1.2356931104119853,-1.3730466912147306
2.8274333882308138,1.2356931104119853,-1.4473627465168282
2.8693212902786778,1.2356931104119853,-1.4718173747681376
2.9112091923265417,1.2356931104119853,-1.4396226289728971
2.9530970943744053,1.2356931104119853,-1.3450696430774554
2.9949849964222697,1.2356931104119853,-1.1829641006301042
3.0368728984701332,1.2356931104119853,-0.9478623917969714
3.0787608005179976,1.2356931104119853,-0.6337114871770292
3.1206487025658611,1.2356931104119853,-0.2339892715476301
0.0209439510239320,1.2775810124598492,-0.2333321151364060
0.0628318530717960,1.2775810124598492,-0.6302046038002034
0.1047197551196597,1.2775810124598492,-0.9400280149558604
0.1466076571675237,1.2775810124598492,-1.1693495748187324
0.1884955592153876,1.2775810124598492,-1.3242602480694365
0.2303834612632514,1.2775810124598492,-1.4108503719130365
0.2722713633111153,1.2775810124598492,-1.4356231662217169
0.3141592653589793,1.2775810124598492,-1.4055215719461562
0.3560471674068433,1.2775810124598492,-1.3271872988458988
0.3979350694547070,1.2775810124598492,-1.2055025493600680
0.4398229715025710,1.2775810124598492,-1.0414848629026221
0.4817108735504350,1.2775810124598492,-0.8326611899473140
0.5235987755982989,1.2775810124598492,-0.5958795204125034
0.5654866776461627,1.2775810124598492,-0.3398554761379147
0.6073745796940266,1.2775810124598492,-0.0531376539334287
0.6492624817418906,1.2775810124598492,0.1198011805932819
0.6911503837897545,1.2775810124598492,0.2761992601867217
0.7330382858376183,1.2775810124598492,0.4399048781082692
0.7749261878854823,1.2775810124598492,0.6063859679206843
0.8168140899333461,1.2775810124598492,0.7737873314197853
0.8587019919812100,1.2775810124598492,0.9422579944973585
0.9005898940290740,1.2775810124598492,1.1101607888647436
0.9424777960769379,1.2775810124598492,1.2752282704425535
0.9843656981248019,1.2775810124598492,1.4355461855344540
1.0262536001726656,1.2775810124598492,1.5898143182415443
1.0681415022205296,1.2775810124598492,1.7371871619867076
1.1100294042683936,1.2775810124598492,1.8769611126666574
1.1519173063162575,1.2775810124598492,2.0083310229573517
1.1938052083641213,1.2775810124598492,2.1303306421440000
1.2356931104119853,1.2775810124598492,2.2419239782484768
1.2775810124598492,1.2775810124598492,2.3421413941741891
1.3194689145077132,1.2775810124598492,2.4301775026059786
1.3613568165555769,1.2775810124598492,2.5054255506340821
1.4032447186034409,1.2775810124598492,2.5674623210419827
1.4451326206513049,1.2775810124598492,2.6160086393887307
1.4870205226991688,1.2775810124598492,2.6508855410416761
1.5289084247470326,1.2775810124598492,2.6719773735078420
1.5707963267948966,1.2775810124598492,2.6792064221550351
1.6126842288427605,1.2775810124598492,2.6725201155824654
1.6545721308906245,1.2775810124598492,2.6518906446830779
1.6964600329384882,1.2775810124598492,2.6173267507368463
1.7383479349863524,1.2775810124598492,2.5688974919673151
1.7802358370342162,1.2775810124598492,2.5067671034508483
1.8221237390820799,1.2775810124598492,2.4312377843740198
1.8640116411299441,1.2775810124598492,2.3427927546687792
1.9058995431778079,1.2775810124598492,2.2421255263415314
1.9477874452256716,1.2775810124598492,2.1301356525786330
1.9896753472735358,1.2775810124598492,2.0078724746636318
2.0315632493213993,1.2775810124598492,1.8764250088660357
2.0734511513692637,1.2775810124598492,1.7367909280232652
2.1153390534171272,1.2775810124598492,1.5897950577196849
2.1572269554649912,1.2775810124598492,1.4361319699312221
2.1991148575128552,1.2775810124598492,1.2765511366903290
2.2410027595607191,1.2775810124598492,1.1121116007387950
2.2828906616085827,1.2775810124598492,0.9443646420178500
2.3247785636564471,1.2775810124598492,0.7752672211601489
2.3666664657043106,1.2775810124598492,0.6065481150121063
2.4085543677521750,1.2775810124598492,0.4389657356423985
2.4504422698000385,1.2775810124598492,0.2758173524129017
2.4923301718479025,1.2775810124598492,0.1201320356786617
2.5342180738957665,1.2775810124598492,-0.0530014509130987
2.5761059759436304,1.2775810124598492,-0.3394320432694696
2.6179938779914940,1.2775810124598492,-0.5936545097760585
2.6598817800393584,1.2775810124598492,-0.8312517282827049
2.7017696820872219,1.2775810124598492,-1.0368949668572940
2.7436575841350863,1.2775810124598492,-1.2016345109267739
2.7855454861829498,1.2775810124598492,-1.3266386866952042
2.8274333882308138,1.2775810124598492,-1.4078337558586691
2.8693212902786778,1.2775810124598492,-1.4387160899674021
2.9112091923265417,1.2775810124598492,-1.4128879548607458
2.9530970943744053,1.2775810124598492,-1.3247029734523417
2.9949849964222697,1.2775810124598492,-1.1686795043694254
3.0368728984701332,1.2775810124598492,-0.9389546386041838
3.0787608005179976,1.2775810124598492,-0.6291607990431444
3.1206487025658611,1.2775810124598492,-0.2327086808615766
0.0209439510239320,1.3194689145077132,-0.2325213204425042
0.0628318530717960,1.3194689145077132,-0.6267057856493812
0.1047197551196597,1.3194689145077132,-0.9326827978865563
0.1466076571675237,1.3194689145077132,-1.1572723747961411
0.1884955592153876,1.3194689145077132,-1.3067790925053515
0.2303834612632514,1.3194689145077132,-1.3874576267047276
0.2722713633111153,1.3194689145077132,-1.4059572979572026
0.3141592653589793,1.3194689145077132,-1.3693625057462178
0.3560471674068433,1.3194689145077132,-1.2843462607621043
0.3979350694547070,1.3194689145077132,-1.1555320591070499
0.4398229715025710,1.3194689145077132,-0.9848197116732758
0.4817108735504350,1.3194689145077132,-0.7695670838875744
0.5235987755982989,1.3194689145077132,-0.5249338264015847
0.5654866776461627,1.3194689145077132,-0.2608100158883288
0.6073745796940266,1.3194689145077132,0.0117707977719959
0.6492624817418906,1.3194689145077132,0.1655221211450855
0.6911503837897545,1.3194689145077132,0.3249553311463653
0.7330382858376183,1.3194689145077132,0.4922810557573783
0.7749261878854823,1.3194689145077132,0.6618893978643511
0.8168140899333461,1.3194689145077132,0.8330224347576144
0.8587019919812100,1.3194689145077132,1.0051532325981014
0.9005898940290740,1.3194689145077132,1.1762676475615137
0.9424777960769379,1.3194689145077132,1.3441561419717762
0.9843656981248019,1.3194689145077132,1.5071046452244883
1.0262536001726656,1.3194689145077132,1.6639773052818481
1.0681415022205296,1.3194689145077132,1.8139919366204975
1.1100294042683936,1.3194689145077132,1.9564075058116572
1.1519173063162575,1.3194689145077132,2.0903222430519870
1.1938052083641213,1.3194689145077132,2.2146676639432110
1.2356931104119853,1.3194689145077132,2.3283361670372646
1.2775810124598492,1.3194689145077132,2.4303263048845798
1.3194689145077132,1.3194689145077132,2.5198316486154386
1.3613568165555769,1.3194689145077132,2.5962610137626756
1.4032447186034409,1.3194689145077132,2.6592120665399603
1.4451326206513049,1.3194689145077132,2.7084255233026093
1.4870205226991688,1.3194689145077132,2.7437389762992601
1.5289084247470326,1.3194689145077132,2.7650498273382222
1.5707963267948966,1.3194689145077132,2.7722904515416524
1.6126842288427605,1.3194689145077132,2.7654157517295266
1.6545721308906245,1.3194689145077132,2.7444025228568889
1.6964600329384882,1.3194689145077132,2.7092603266263517
1.7383479349863524,1.3194689145077132,2.6600539465086994
1.7802358370342162,1.3194689145077132,2.5969371583894869
1.8221237390820799,1.3194689145077132,2.5201956986159821
1.8640116411299441,1.3194689145077132,2.4302931821870346
1.9058995431778079,1.3194689145077132,2.3279072128674017
1.9477874452256716,1.3194689145077132,2.2139359314982965
1.9896753472735358,1.3194689145077132,2.0894533693424227
2.0315632493213993,1.3194689145077132,1.9556043287355867
2.0734511513692637,1.3194689145077132,1.8134624188303532
2.1153390534171272,1.3194689145077132,1.6639180836267535
2.1572269554649912,1.3194689145077132,1.5076817819441615
2.1991148575128552,1.3194689145077132,1.3454437962575478
2.2410027595607191,1.3194689145077132,1.1781390265354064
2.2828906616085827,1.3194689145077132,1.0071892629184966
2.3247785636564471,1.3194689145077132,0.8345501056763543
2.3666664657043106,1.3194689145077132,0.6622838842318326
2.4085543677521750,1.3194689145077132,0.4916640913406042
2.4504422698000385,1.3194689145077132,0.3249598445681212
2.4923301718479025,1.3194689145077132,0.1667553180157394
2.5342180738957665,1.3194689145077132,0.0127485330761355
2.5761059759436304,1.3194689145077132,-0.2603512531530188
2.6179938779914940,1.3194689145077132,-0.5239337198712941
2.6598817800393584,1.3194689145077132,-0.7690219546290158
2.7017696820872219,1.3194689145077132,-0.9800123094231123
2.7436575841350863,1.3194689145077132,-1.1529357937595364
2.7855454861829498,1.3194689145077132,-1.2849244116493095
2.8274333882308138,1.3194689145077132,-1.3720089226049792
2.8693212902786778,1.3194689145077132,-1.4082808094706751
2.9112091923265417,1.3194689145077132,-1.3879428448613014
2.9530970943744053,1.3194689145077132,-1.3054491984116481
2.9949849964222697,1.3194689145077132,-1.1549835525400380
3.0368728984701332,1.3194689145077132,-0.9302367598611740
3.0787608005179976,1.3194689145077132,-0.6245555435180218
3.1206487025658611,1.3194689145077132,-0.2313450570032023
0.0209439510239320,1.3613568165555769,-0.2315307667576469
0.0628318530717960,1.3613568165555769,-0.6228161390115050
0.1047197551196597,1.3613568165555769,-0.9250128067981037
0.1466076571675237,1.3613568165555769,-1.1453079718863486
0.1884955592153876,1.3613568165555769,-1.2902749840772541
0.2303834612632514,1.3613568165555769,-1.3662874251188624
0.2722713633111153,1.3613568165555769,-1.3799413818553989
0.3141592653589793,1.3613568165555769,-1.3381400904540064
0.3560471674068433,1.3613568165555769,-1.2473352394803885
0.3979350694547070,1.3613568165555769,-1.1118614274213661
0.4398229715025710,1.3613568165555769,-0.9337969775371029
0.4817108735504350,1.3613568165555769,-0.7158376698407554
0.5235987755982989,1.3613568165555769,-0.4648927800147967
0.5654866776461627,1.3613568165555769,-0.1929241481960138
0.6073745796940266,1.3613568165555769,0.0467513425099567
0.6492624817418906,1.3613568165555769,0.2040869577408811
0.6911503837897545,1.3613568165555769,0.3669359969550902
0.7330382858376183,1.3613568165555769,0.5372300929917675
0.7749261878854823,1.3613568165555769,0.7097748611480386
0.8168140899333461,1.3613568165555769,0.8841444082289557
0.8587019919812100,1.3613568165555769,1.0592589473778462
0.9005898940290740,1.3613568165555769,1.2329762765643215
0.9424777960769379,1.3613568165555769,1.4032342027885216
0.9843656981248019,1.3613568165555769,1.5684854546171947
1.0262536001726656,1.3613568165555769,1.7276833942339755
1.0681415022205296,1.3613568165555769,1.8800456113638384
1.1100294042683936,1.3613568165555769,2.0247644850757491
1.1519173063162575,1.3613568165555769,2.1608472223085924
1.1938052083641213,1.3613568165555769,2.2871497149123350
1.2356931104119853,1.3613568165555769,2.4025232845955897
1.2775810124598492,1.3613568165555769,2.5059575325414309
1.3194689145077132,1.3613568165555769,2.5966564668973819
1.3613568165555769,1.3613568165555769,2.6740462974237560
1.4032447186034409,1.3613568165555769,2.7377414939253812
1.4451326206513049,1.3613568165555769,2.7874962328830577
1.4870205226991688,1.3613568165555769,2.8231584154487077
1.5289084247470326,1.3613568165555769,2.8446339243665264
1.5707963267948966,1.3613568165555769,2.8518630394201012
1.6126842288427605,1.3613568165555769,2.8448085421897034
1.6545721308906245,1.3613568165555769,2.8234546808171395
1.6964600329384882,1.3613568165555769,2.7878166871397299
1.7383479349863524,1.3613568165555769,2.7379611181290331
1.7802358370342162,1.3613568165555769,2.6740372413022215
1.8221237390820799,1.3613568165555769,2.5963182490096433
1.8640116411299441,1.3613568165555769,2.5052474614892173
1.9058995431778079,1.3613568165555769,2.4014784637880870
1.9477874452256716,1.3613568165555769,2.2858905574387856
1.9896753472735358,1.3613568165555769,2.1595567394153674
2.0315632493213993,1.3613568165555769,2.0236496457614992
2.0734511513692637,1.3613568165555769,1.8793001306685493
2.1153390534171272,1.3613568165555769,1.7274682512698543
2.1572269554649912,1.3613568165555769,1.5689153733935550
2.1991148575128552,1.3613568165555769,1.4043348777037423
2.2410027595607191,1.3613568165555769,1.2346063682212223
2.2828906616085827,1.3613568165555769,1.0610544036304912
2.3247785636564471,1.3613568165555769,0.8855614791424637
2.3666664657043106,1.3613568165555769,0.7103030855022970
2.4085543677521750,1.3613568165555769,0.5369260118995298
2.4504422698000385,1.3613568165555769,0.3672497404379903
2.4923301718479025,1.3613568165555769,0.2060366231613590
2.5342180738957665,1.3613568165555769,0.0480491221450259
2.5761059759436304,1.3613568165555769,-0.1924249131287800
2.6179938779914940,1.3613568165555769,-0.4652662591495270
2.6598817800393584,1.3613568165555769,-0.7136835290941992
2.7017696820872219,1.3613568165555769,-0.9303902407253080
2.7436575841350863,1.3613568165555769,-1.1104888564269981
2.7855454861829498,1.3613568165555769,-1.2486115193880836
2.8274333882308138,1.3613568165555769,-1.3406866293066921
2.8693212902786778,1.3613568165555769,-1.3814433426834327
2.9112091923265417,1.3613568165555769,-1.3657385701990536
2.9530970943744053,1.3613568165555769,-1.2881077722439453
2.9949849964222697,1.3613568165555769,-1.1424134199655003
3.0368728984701332,1.3613568165555769,-0.9219803832441948
3.0787608005179976,1.3613568165555769,-0.6199828188778502
3.1206487025658611,1.3613568165555769,-0.2299069567293136
0.0209439510239320,1.4032447186034409,-0.2303508814059975
0.0628318530717960,1.4032447186034409,-0.6186172156909773
0.1047197551196597,1.4032447186034409,-0.9172760384502149
0.1466076571675237,1.4032447186034409,-1.1339005145364254
0.1884955592153876,1.4032447186034409,-1.2753288899800326
0.2303834612632514,1.4032447186034409,-1.3479872825018433
0.2722713633111153,1.4032447186034409,-1.3582455757489589
0.3141592653589793,1.4032447186034409,-1.3125584968914301
0.3560471674068433,1.4032447186034409,-1.2169780998052897
0.3979350694547070,1.4032447186034409,-1.0757398752326639
0.4398229715025710,1.4032447186034409,-0.8910157636716527
0.4817108735504350,1.4032447186034409,-0.6696122851266156
0.5235987755982989,1.4032447186034409,-0.4157876404277306
0.5654866776461627,1.4032447186034409,-0.1404039109747070
0.6073745796940266,1.4032447186034409,0.0742320938224159
0.6492624817418906,1.4032447186034409,0.2355484167684996
0.6911503837897545,1.4032447186034409,0.4017240942587443
0.7330382858376183,1.4032447186034409,0.5745250317830080
0.7749261878854823,1.4032447186034409,0.7496843015331458
0.8168140899333461,1.4032447186034409,0.9266923977869392
0.8587019919812100,1.4032447186034409,1.1041245311618018
0.9005898940290740,1.4032447186034409,1.2798930615894848
0.9424777960769379,1.4032447186034409,1.4521105950092223
0.9843656981248019,1.4032447186034409,1.6193376108817581
1.0262536001726656,1.4032447186034409,1.7805447332824289
1.0681415022205296,1.4032447186034409,1.9349036267221604
1.1100294042683936,1.4032447186034409,2.0815316144604994
1.1519173063162575,1.4032447186034409,2.2193656450079708
1.1938052083641213,1.4032447186034409,2.3472186635796461
1.2356931104119853,1.4032447186034409,2.4639297370556119
1.2775810124598492,1.4032447186034409,2.5684965994839755
1.3194689145077132,1.4032447186034409,2.6601386873599320
1.3613568165555769,1.4032447186034409,2.7382960627749964
1.4032447186034409,1.4032447186034409,2.8025921803229918
1.4451326206513049,1.4032447186034409,2.8527859396734803
1.4870205226991688,1.4032447186034409,2.8887280157855701
1.5289084247470326,1.4032447186034409,2.9103275483441386
1.5707963267948966,1.4032447186034409,2.9175302541298449
1.6126842288427605,1.4032447186034409,2.9103071368590463
1.6545721308906245,1.4032447186034409,2.8886528693851283
1.6964600329384882,1.4032447186034409,2.8525935706926306
1.7383479349863524,1.4032447186034409,2.8022043894223185
1.7802358370342162,1.4032447186034409,2.7376374543119661
1.8221237390820799,1.4032447186034409,2.6591596932479300
1.8640116411299441,1.4032447186034409,2.5671969619954336
1.9058995431778079,1.4032447186034409,2.4623752861914063
1.9477874452256716,1.4032447186034409,2.3455425145600408
1.9896753472735358,1.4032447186034409,2.2177481440947129
2.0315632493213993,1.4032447186034409,2.0801638213048688
2.0734511513692637,1.4032447186034409,1.9339517779602724
2.1153390534171272,1.4032447186034409,1.7801323028024532
2.1572269554649912,1.4032447186034409,1.6195367598002828
2.1991148575128552,1.4032447186034409,1.4529121283027266
2.2410027595607191,1.4032447186034409,1.2811522742315196
2.2828906616085827,1.4032447186034409,1.1055388739335272
2.3247785636564471,1.4032447186034409,0.9278580707600679
2.3666664657043106,1.4032447186034409,0.7502329631318490
2.4085543677521750,1.4032447186034409,0.5744751645001716
2.4504422698000385,1.4032447186034409,0.4022690171114063
2.4923301718479025,1.4032447186034409,0.2378891607743370
2.5342180738957665,1.4032447186034409,0.0756995880040310
2.5761059759436304,1.4032447186034409,-0.1394115047960027
2.6179938779914940,1.4032447186034409,-0.4174321053316299
2.6598817800393584,1.4032447186034409,-0.6669354654084900
2.7017696820872219,1.4032447186034409,-0.8891120799437428
2.7436575841350863,1.4032447186034409,-1.0751964192067065
2.7855454861829498,1.4032447186034409,-1.2186331381691311
2.8274333882308138,1.4032447186034409,-1.3148547400600656
2.8693212902786778,1.4032447186034409,-1.3592806047585670
2.9112091923265417,1.4032447186034409,-1.3473470958236251
2.9530970943744053,1.4032447186034409,-1.2736100906645480
2.9949849964222697,1.4032447186034409,-1.1316775697830310
3.0368728984701332,1.4032447186034409,-0.9146634317332799
3.0787608005179976,1.4032447186034409,-0.6157211678984520
3.1206487025658611,1.4032447186034409,-0.2284917816856604
0.0209439510239320,1.4451326206513049,-0.2291047782063602
0.0628318530717960,1.4451326206513049,-0.6145564654273700
0.1047197551196597,1.4451326206513049,-0.9102506120054068
0.1466076571675237,1.4451326206513049,-1.1240572180851189
0.1884955592153876,1.4451326206513049,-1.2630067059543777
0.2303834612632514,1.4451326206513049,-1.3335169251929946
0.2722713633111153,1.4451326206513049,-1.3416566455644898
0.3141592653589793,1.4451326206513049,-1.2933062133041149
0.3560471674068433,1.4451326206513049,-1.1939845686441051
0.3979350694547070,1.4451326206513049,-1.0479970498409490
0.4398229715025710,1.4451326206513049,-0.8579264338889804
0.4817108735504350,1.4451326206513049,-0.6324194553517454
0.5235987755982989,1.4451326206513049,-0.3783290096872122
0.5654866776461627,1.4451326206513049,-0.0954188199421378
0.6073745796940266,1.4451326206513049,0.0959919869085173
0.6492624817418906,1.4451326206513049,0.2600320385467751
0.6911503837897545,1.4451326206513049,0.4290324129835966
0.7330382858376183,1.4451326206513049,0.6039281752287906
0.7749261878854823,1.4451326206513049,0.7812635831362635
0.8168140899333461,1.4451326206513049,0.9602749165008534
0.8587019919812100,1.4451326206513049,1.1393959843288954
0.9005898940290740,1.4451326206513049,1.3167100171480071
0.9424777960769379,1.4451326206513049,1.4904928324722151
0.9843656981248019,1.4451326206513049,1.6593479734356664
1.0262536001726656,1.4451326206513049,1.8222040606016676
1.0681415022205296,1.4451326206513049,1.9781592332538940
1.1100294042683936,1.4451326206513049,2.1262626777767593
1.1519173063162575,1.4451326206513049,2.2654100466955218
1.1938052083641213,1.4451326206513049,2.3944046115155579
1.2356931104119853,1.4451326206513049,2.5120977278555769
1.2775810124598492,1.4451326206513049,2.6175065680385528
1.3194689145077132,1.4451326206513049,2.7098659323544596
1.3613568165555769,1.4451326206513049,2.7886226579433222
1.4032447186034409,1.4451326206513049,2.8533992546429237
1.4451326206513049,1.4451326206513049,2.9039495005949694
1.4870205226991688,1.4451326206513049,2.9401187819522887
1.5289084247470326,1.4451326206513049,2.9618140154604120
1.5707963267948966,1.4451326206513049,2.9689837168444901
1.6126842288427605,1.4451326206513049,2.9616072825895090
1.6545721308906245,1.4451326206513049,2.9396925958171871
1.6964600329384882,1.4451326206513049,2.9032817400129192
1.7383479349863524,1.4451326206513049,2.8524653182406960
1.7802358370342162,1.4451326206513049,2.7874061490347923
1.8221237390820799,1.4451326206513049,2.7083723696311433
1.8640116411299441,1.4451326206513049,2.6157774857401179
1.9058995431778079,1.4451326206513049,2.5102200147404004
1.9477874452256716,1.4451326206513049,2.3925083968822793
1.9896753472735358,1.4451326206513049,2.2636507886886652
2.0315632493213993,1.4451326206513049,2.1247915117788319
2.0734511513692637,1.4451326206513049,1.9770961548915018
2.1153390534171272,1.4451326206513049,1.8216276787208263
2.1572269554649912,1.4451326206513049,1.6592936116987231
2.1991148575128552,1.4451326206513049,1.4909314979973782
2.2410027595607191,1.4451326206513049,1.3175109768746014
2.2828906616085827,1.4451326206513049,1.1403305991235331
2.3247785636564471,1.4451326206513049,0.9610851403446693
2.3666664657043106,1.4451326206513049,0.7817304212967500
2.4085543677521750,1.4451326206513049,0.6040451660428069
2.4504422698000385,1.4451326206513049,0.4297108665535252
2.4923301718479025,1.4451326206513049,0.2624625290890262
2.5342180738957665,1.4451326206513049,0.0974759153833821
2.5761059759436304,1.4451326206513049,-0.0931009969081352
2.6179938779914940,1.4451326206513049,-0.3791553308478923
2.6598817800393584,1.4451326206513049,-0.6302922959776216
2.7017696820872219,1.4451326206513049,-0.8565408189996130
2.7436575841350863,1.4451326206513049,-1.0476379437624843
2.7855454861829498,1.4451326206513049,-1.1956464997695189
2.8274333882308138,1.4451326206513049,-1.2952186566725665
2.8693212902786778,1.4451326206513049,-1.3425478501033763
2.9112091923265417,1.4451326206513049,-1.3335172435839604
2.9530970943744053,1.4451326206513049,-1.2626464434642306
2.9949849964222697,1.4451326206513049,-1.1233861856054232
3.0368728984701332,1.4451326206513049,-0.9088026593368592
3.0787608005179976,1.4451326206513049,-0.6121518970401427
3.1206487025658611,1.4451326206513049,-0.2272565763330596
0.0209439510239320,1.4870205226991688,-0.2279967790894055
0.0628318530717960,1.4870205226991688,-0.6112482342439005
0.1047197551196597,1.4870205226991688,-0.9048807213954769
0.1466076571675237,1.4870205226991688,-1.1168899892862034
0.1884955592153876,1.4870205226991688,-1.2543832291812580
0.2303834612632514,1.4870205226991688,-1.3237330207560676
0.2722713633111153,1.4870205226991688,-1.3307397412203874
0.3141592653589793,1.4870205226991688,-1.2807368469596521
0.3560471674068433,1.4870205226991688,-1.1786135051496078
0.3979350694547070,1.4870205226991688,-1.0286991367126006
0.4398229715025710,1.4870205226991688,-0.8347512214769246
0.4817108735504350,1.4870205226991688,-0.6059658100911723
0.5235987755982989,1.4870205226991688,-0.3515498710188921
0.5654866776461627,1.4870205226991688,-0.0605179145769325
0.6073745796940266,1.4870205226991688,0.1116812765227153
0.6492624817418906,1.4870205226991688,0.2775203289290042
0.6911503837897545,1.4870205226991688,0.4486625687050633
0.7330382858376183,1.4870205226991688,0.6251991376547527
0.7749261878854823,1.4870205226991688,0.8041914632352223
0.8168140899333461,1.4870205226991688,0.9845778779856738
0.8587019919812100,1.4870205226991688,1.1648065729360111
0.9005898940290740,1.4870205226991688,1.3431909449197919
0.9424777960769379,1.4870205226991688,1.5181398947754754
0.9843656981248019,1.4870205226991688,1.6882437674985136
1.0262536001726656,1.4870205226991688,1.8523468686007192
1.0681415022205296,1.4870205226991688,2.0094613889288104
1.1100294042683936,1.4870205226991688,2.1585843567849814
1.1519173063162575,1.4870205226991688,2.2986011308596015
1.1938052083641213,1.4870205226991688,2.4283354898218663
1.2356931104119853,1.4870205226991688,2.5466705297919510
1.2775810124598492,1.4870205226991688,2.6526495376279104
1.3194689145077132,1.4870205226991688,2.7455194887144865
1.3613568165555769,1.4870205226991688,2.8247252714276341
1.4032447186034409,1.4870205226991688,2.8898778833928986
1.4451326206513049,1.4870205226991688,2.9407160161319670
1.4870205226991688,1.4870205226991688,2.9770717481361983
1.5289084247470326,1.4870205226991688,2.9988442955544401
1.5707963267948966,1.4870205226991688,3.0059821972591547
1.6126842288427605,1.4870205226991688,2.9984731040583958
1.6545721308906245,1.4870205226991688,2.9763404277101313
1.6964600329384882,1.4870205226991688,2.9396467237765984
1.7383479349863524,1.4870205226991688,2.8885043533164261
1.7802358370342162,1.4870205226991688,2.8230943025887796
1.8221237390820799,1.4870205226991688,2.7436935575030224
1.8640116411299441,1.4870205226991688,2.6507094791002341
1.9058995431778079,1.4870205226991688,2.5447155596460473
1.9477874452256716,1.4870205226991688,2.4264768236074077
1.9896753472735358,1.4870205226991688,2.2969472457778326
2.0315632493213993,1.4870205226991688,2.1572220682152854
2.0734511513692637,1.4870205226991688,2.0084440313382399
2.1153390534171272,1.4870205226991688,1.8516980418689972
2.1572269554649912,1.4870205226991688,1.6879652053974989
2.1991148575128552,1.4870205226991688,1.5181979433318089
2.2410027595607191,1.4870205226991688,1.3434902044187300
2.2828906616085827,1.4870205226991688,1.1652100111904211
2.3247785636564471,1.4870205226991688,0.9849758329862004
2.3666664657043106,1.4870205226991688,0.8045017530375242
2.4085543677521750,1.4870205226991688,0.6253843912579710
2.4504422698000385,1.4870205226991688,0.4493589181419069
2.4923301718479025,1.4870205226991688,0.2798006594455651
2.5342180738957665,1.4870205226991688,0.1130494183232000
2.5761059759436304,1.4870205226991688,-0.0586826137609724
2.6179938779914940,1.4870205226991688,-0.3489176030101667
2.6598817800393584,1.4870205226991688,-0.6045310331669510
2.7017696820872219,1.4870205226991688,-0.8326760783484951
2.7436575841350863,1.4870205226991688,-1.0278957404080553
2.7855454861829498,1.4870205226991688,-1.1796429430011608
2.8274333882308138,1.4870205226991688,-1.2817912826469655
2.8693212902786778,1.4870205226991688,-1.3313040090774915
2.9112091923265417,1.4870205226991688,-1.3243623548463297
2.9530970943744053,1.4870205226991688,-1.2554192275451723
2.9949849964222697,1.4870205226991688,-1.1178542924988639
3.0368728984701332,1.4870205226991688,-0.9047897013655611
3.0787608005179976,1.4870205226991688,-0.6096317310739703
3.1206487025658611,1.4870205226991688,-0.2263618777363513
0.0209439510239320,1.5289084247470326,-0.2272201872903541
0.0628318530717960,1.5289084247470326,-0.6091890225365298
0.1047197551196597,1.5289084247470326,-0.9018302330189615
0.1466076571675237,1.5289084247470326,-1.1130769686035733
0.1884955592153876,1.5289084247470326,-1.2499981201086015
0.2303834612632514,1.5289084247470326,-1.3189117476745689
0.2722713633111153,1.5289084247470326,-1.3254526444035533
0.3141592653589793,1.5289084247470326,-1.2745508666403458
0.3560471674068433,1.5289084247470326,-1.1704629941628759
0.3979350694547070,1.5289084247470326,-1.0173299428066627
0.4398229715025710,1.5289084247470326,-0.8207750822479902
0.4817108735504350,1.5289084247470326,-0.5908684053335022
0.5235987755982989,1.5289084247470326,-0.3329933733757053
0.5654866776461627,1.5289084247470326,-0.0428639009572460
0.6073745796940266,1.5289084247470326,0.1211245388972354
0.6492624817418906,1.5289084247470326,0.2879590596774734
0.6911503837897545,1.5289084247470326,0.4604807237109212
0.7330382858376183,1.5289084247470326,0.6381188678171272
0.7749261878854823,1.5289084247470326,0.8181988420139169
0.8168140899333461,1.5289084247470326,0.9993654164600867
0.8587019919812100,1.5289084247470326,1.1801685088635376
0.9005898940290740,1.5289084247470326,1.3591649035380480
0.9424777960769379,1.5289084247470326,1.5348634032555317
0.9843656981248019,1.5289084247470326,1.7058020780863639
1.0262536001726656,1.5289084247470326,1.8707165759079374
1.0681415022205296,1.5289084247470326,2.0285317539358450
1.1100294042683936,1.5289084247470326,2.1782115488741507
1.1519173063162575,1.5289084247470326,2.3186592322565414
1.1938052083641213,1.5289084247470326,2.4487439816574956
1.2356931104119853,1.5289084247470326,2.5673952327782290
1.2775810124598492,1.5289084247470326,2.6736860446888557
1.3194689145077132,1.5289084247470326,2.7668712171807015
1.3613568165555769,1.5289084247470326,2.8463850357835376
1.4032447186034409,1.5289084247470326,2.9118170381598976
1.4451326206513049,1.5289084247470326,2.9628815496145466
1.4870205226991688,1.5289084247470326,2.9993898107219512
1.5289084247470326,1.5289084247470326,3.0212280452599281
1.5707963267948966,1.5289084247470326,3.0283419028291112
1.6126842288427605,1.5289084247470326,3.0207267095509511
1.6545721308906245,1.5289084247470326,2.9984230155547316
1.6964600329384882,1.5289084247470326,2.9615174340754056
1.7383479349863524,1.5289084247470326,2.9101493458991516
1.7802358370342162,1.5289084247470326,2.8445243877799227
1.8221237390820799,1.5289084247470326,2.7649353649631676
1.8640116411299441,1.5289084247470326,2.6717897745606933
1.9058995431778079,1.5289084247470326,2.5656399043070324
1.9477874452256716,1.5289084247470326,2.4472064054034393
1.9896753472735358,1.5289084247470326,2.3173810231535010
2.0315632493213993,1.5289084247470326,2.1771938602713163
2.0734511513692637,1.5289084247470326,2.0277432639354398
2.1153390534171272,1.5289084247470326,1.8701164410157378
2.1572269554649912,1.5289084247470326,1.7053610020129388
2.1991148575128552,1.5289084247470326,1.5345580058725241
2.2410027595607191,1.5289084247470326,1.3589587419253146
2.2828906616085827,1.5289084247470326,1.1800370342690072
2.3247785636564471,1.5289084247470326,0.9993457223481700
2.3666664657043106,1.5289084247470326,0.8183135188952457
2.4085543677521750,1.5289084247470326,0.6382750984855942
2.4504422698000385,1.5289084247470326,0.4610736283809219
2.4923301718479025,1.5289084247470326,0.2899199480440650
2.5342180738957665,1.5289084247470326,0.1223029011655034
2.5761059759436304,1.5289084247470326,-0.0413103555798230
2.6179938779914940,1.5289084247470326,-0.3285026427379769
2.6598817800393584,1.5289084247470326,-0.5897436887588404
2.7017696820872219,1.5289084247470326,-0.8177453690552573
2.7436575841350863,1.5289084247470326,-1.0157718977123775
2.7855454861829498,1.5289084247470326,-1.1700424857690970
2.8274333882308138,1.5289084247470326,-1.2739177826844670
2.8693212902786778,1.5289084247470326,-1.3249340100616600
2.9112091923265417,1.5289084247470326,-1.3194012201589347
2.9530970943744053,1.5289084247470326,-1.2516723617486130
2.9949849964222697,1.5289084247470326,-1.1150790795655525
3.0368728984701332,1.5289084247470326,-0.9028069416302731
3.0787608005179976,1.5289084247470326,-0.6083859906959498
3.1206487025658611,1.5289084247470326,-0.2259158697585044
0.0209439510239320,1.5707963267948966,-0.2268839772572244
0.0628318530717960,1.5707963267948966,-0.6085706750708018
0.1047197551196597,1.5707963267948966,-0.9012252504073047
0.1466076571675237,1.5707963267948966,-1.1125737564791989
0.1884955592153876,1.5707963267948966,-1.2495738172021131
0.2303834612632514,1.5707963267948966,-1.3185151811043723
0.2722713633111153,1.5707963267948966,-1.3250073292748870
0.3141592653589793,1.5707963267948966,-1.2737922181010375
0.3560471674068433,1.5707963267948966,-1.1686328363209546
0.3979350694547070,1.5707963267948966,-1.0133232061610056
0.4398229715025710,1.5707963267948966,-0.8152863730804125
0.4817108735504350,1.5707963267948966,-0.5868517265432243
0.5235987755982989,1.5707963267948966,-0.3247387617730763
0.5654866776461627,1.5707963267948966,-0.0373840311830054
0.6073745796940266,1.5707963267948966,0.1243724342750500
0.6492624817418906,1.5707963267948966,0.2913203339904801
0.6911503837897545,1.5707963267948966,0.4644165663048628
0.7330382858376183,1.5707963267948966,0.6425177478930695
0.7749261878854823,1.5707963267948966,0.8230826768566142
0.8168140899333461,1.5707963267948966,1.0044780540302047
0.8587019919812100,1.5707963267948966,1.1853671511669037
0.9005898940290740,1.5707963267948966,1.3645253810651090
0.9424777960769379,1.5707963267948966,1.5405343513968826
0.9843656981248019,1.5707963267948966,1.7118623101363446
1.0262536001726656,1.5707963267948966,1.8771292695281085
1.0681415022205296,1.5707963267948966,2.0351785464201466
1.1100294042683936,1.5707963267948966,2.1849584196084622
1.1519173063162575,1.5707963267948966,2.3254120801573532
1.1938052083641213,1.5707963267948966,2.4554725161126392
1.2356931104119853,1.5707963267948966,2.5741258715336701
1.2775810124598492,1.5707963267948966,2.6804771450810136
1.3194689145077132,1.5707963267948966,2.7737851265212767
1.3613568165555769,1.5707963267948966,2.8534663377846012
1.4032447186034409,1.5707963267948966,2.9190805696435298
1.4451326206513049,1.5707963267948966,2.9703098645113748
1.4870205226991688,1.5707963267948966,3.0069379688370037
1.5289084247470326,1.5707963267948966,3.0288331777269177
1.5707963267948966,1.5707963267948966,3.0359352174985119
1.6126842288427605,1.5707963267948966,3.0282459721009962
1.6545721308906245,1.5707963267948966,3.0058238429519246
1.6964600329384882,1.5707963267948966,2.9687818919329549
1.7383479349863524,1.5707963267948966,2.9172903734296254
1.7802358370342162,1.5707963267948966,2.8515845821304997
1.8221237390820799,1.5707963267948966,2.7719788247403709
1.8640116411299441,1.5707963267948966,2.6788863187632206
1.9058995431778079,1.5707963267948966,2.5728424219768393
1.9477874452256716,1.5707963267948966,2.4545246667908911
1.9896753472735358,1.5707963267948966,2.3247588642338193
2.0315632493213993,1.5707963267948966,2.1845000658818230
2.0734511513692637,1.5707963267948966,2.0347871746912478
2.1153390534171272,1.5707963267948966,1.8766943303693455
2.1572269554649912,1.5707963267948966,1.7113277116353256
2.1991148575128552,1.5707963267948966,1.5399024152415144
2.2410027595607191,1.5707963267948966,1.3638431895758714
2.2828906616085827,1.5707963267948966,1.1847433202870310
2.3247785636564471,1.5707963267948966,1.0040866520983938
2.3666664657043106,1.5707963267948966,0.8229991612233180
2.4085543677521750,1.5707963267948966,0.6425571118951583
2.4504422698000385,1.5707963267948966,0.4647977320229923
2.4923301718479025,1.5707963267948966,0.2928724500545909
2.5342180738957665,1.5707963267948966,0.1253568571428588
2.5761059759436304,1.5707963267948966,-0.0355988373686092
2.6179938779914940,1.5707963267948966,-0.3204233502058725
2.6598817800393584,1.5707963267948966,-0.5853738310800303
2.7017696820872219,1.5707963267948966,-0.8123241483527952
2.7436575841350863,1.5707963267948966,-1.0111794123962101
2.7855454861829498,1.5707963267948966,-1.1662446072540238
2.8274333882308138,1.5707963267948966,-1.2708132409010047
2.8693212902786778,1.5707963267948966,-1.3226456909071231
2.9112091923265417,1.5707963267948966,-1.3179762457692565
2.9530970943744053,1.5707963267948966,-1.2509777491776815
2.9949849964222697,1.5707963267948966,-1.1148694864964492
3.0368728984701332,1.5707963267948966,-0.9028280562054173
3.0787608005179976,1.5707963267948966,-0.6084506520415297
3.1206487025658611,1.5707963267948966,-0.2259387689200189
0.0209439510239320,1.6126842288427605,-0.2269941696237845
0.0628318530717960,1.6126842288427605,-0.6092879370569733
0.1047197551196597,1.6126842288427605,-0.9027342430690302
0.1466076571675237,1.6126842288427605,-1.1147731594023429
0.1884955592153876,1.6126842288427605,-1.2522416789028739
0.2303834612632514,1.6126842288427605,-1.3214769342366310
0.2722713633111153,1.6126842288427605,-1.3282345742313819
0.3141592653589793,1.6126842288427605,-1.2773238158278417
0.3560471674068433,1.6126842288427605,-1.1722717939710110
0.3979350694547070,1.6126842288427605,-1.0165161052517688
0.4398229715025710,1.6126842288427605,-0.8184124371974407
0.4817108735504350,1.6126842288427605,-0.5927062572022009
0.5235987755982989,1.6126842288427605,-0.3288030413097239
0.5654866776461627,1.6126842288427605,-0.0417707667380346
0.6073745796940266,1.6126842288427605,0.1215356749233492
0.6492624817418906,1.6126842288427605,0.2876100808666558
0.6911503837897545,1.6126842288427605,0.4604700518091071
0.7330382858376183,1.6126842288427605,0.6383045542511481
0.7749261878854823,1.6126842288427605,0.8187187721390953
0.8168140899333461,1.6126842288427605,0.9998308015953887
0.8587019919812100,1.6126842288427605,1.1803572691249586
0.9005898940290740,1.6126842288427605,1.3592325357137236
0.9424777960769379,1.6126842288427605,1.5350920155916246
0.9843656981248019,1.6126842288427605,1.7063386167765355
1.0262536001726656,1.6126842288427605,1.8714859386933747
1.0681415022205296,1.6126842288427605,2.0293061517357218
1.1100294042683936,1.6126842288427605,2.1787447634609811
1.1519173063162575,1.6126842288427605,2.3187986828713569
1.1938052083641213,1.6126842288427605,2.4484760300937154
1.2356931104119853,1.6126842288427605,2.5668263001136897
1.2775810124598492,1.6126842288427605,2.6729881736433270
1.3194689145077132,1.6126842288427605,2.7662222930065830
1.3613568165555769,1.6126842288427605,2.8459227984304971
1.4032447186034409,1.6126842288427605,2.9116139303089885
1.4451326206513049,1.6126842288427605,2.9629394794040951
1.4870205226991688,1.6126842288427605,2.9996502899491535
1.5289084247470326,1.6126842288427605,3.0215923492155161
1.5707963267948966,1.6126842288427605,3.0286963715600064
1.6126842288427605,1.6126842288427605,3.0209691062673820
1.6545721308906245,1.6126842288427605,2.9984865049862073
1.6964600329384882,1.6126842288427605,2.9613890905620961
1.7383479349863524,1.6126842288427605,2.9098801903226934
1.7802358370342162,1.6126842288427605,2.8442279739735525
1.8221237390820799,1.6126842288427605,2.7647722450691070
1.8640116411299441,1.6126842288427605,2.6719363309240558
1.9058995431778079,1.6126842288427605,2.5662427909556276
1.9477874452256716,1.6126842288427605,2.4483288756419808
1.9896753472735358,1.6126842288427605,2.3189546318829235
2.0315632493213993,1.6126842288427605,2.1789963457680352
2.0734511513692637,1.6126842288427605,2.0294258955323503
2.1153390534171272,1.6126842288427605,1.8712952865732273
2.1572269554649912,1.6126842288427605,1.7057629057855785
2.1991148575128552,1.6126842288427605,1.5341763184733646
2.2410027595607191,1.6126842288427605,1.3581316670483530
2.2828906616085827,1.6126842288427605,1.1793286094972331
2.3247785636564471,1.6126842288427605,0.9991611298058206
2.3666664657043106,1.6126842288427605,0.8184650533576966
2.4085543677521750,1.6126842288427605,0.6381539554126794
2.4504422698000385,1.6126842288427605,0.4605671629271740
2.4923301718479025,1.6126842288427605,0.2887515163990550
2.5342180738957665,1.6126842288427605,0.1223737106246786
2.5761059759436304,1.6126842288427605,-0.0399014793442471
2.6179938779914940,1.6126842288427605,-0.3258029110171246
2.6598817800393584,1.6126842288427605,-0.5908510027563127
2.7017696820872219,1.6126842288427605,-0.8168911021689655
2.7436575841350863,1.6126842288427605,-1.0143644267088341
2.7855454861829498,1.6126842288427605,-1.1682242976501998
2.8274333882308138,1.6126842288427605,-1.2722651304135011
2.8693212902786778,1.6126842288427605,-1.3241364373195081
2.9112091923265417,1.6126842288427605,-1.3197815965882704
2.9530970943744053,1.6126842288427605,-1.2530717794753907
2.9949849964222697,1.6126842288427605,-1.1170033589847619
3.0368728984701332,1.6126842288427605,-0.9046569623847791
3.0787608005179976,1.6126842288427605,-0.6096648493394246
3.1206487025658611,1.6126842288427605,-0.2263565754336483
0.0209439510239320,1.6545721308906245,-0.2274792796332211
0.0628318530717960,1.6545721308906245,-0.6110878297973176
0.1047197551196597,1.6545721308906245,-0.9058986322232923
0.1466076571675237,1.6545721308906245,-1.1190240139069310
0.1884955592153876,1.6545721308906245,-1.2572129588095107
0.2303834612632514,1.6545721308906245,-1.3269642198939828
0.2722713633111153,1.6545721308906245,-1.3343731292343017
0.3141592653589793,1.6545721308906245,-1.2845817927783292
0.3560471674068433,1.6545721308906245,-1.1811802096039450
0.3979350694547070,1.6545721308906245,-1.0272881963866343
0.4398229715025710,1.6545721308906245,-0.8309010058584235
0.4817108735504350,1.6545721308906245,-0.6073475598292680
0.5235987755982989,1.6545721308906245,-0.3457262814434626
0.5654866776461627,1.6545721308906245,-0.0591396842631962
0.6073745796940266,1.6545721308906245,0.1126890065537506
0.6492624817418906,1.6545721308906245,0.2768489999235996
0.6911503837897545,1.6545721308906245,0.4487104658644810
0.7330382858376183,1.6545721308906245,0.6254937451762613
0.7749261878854823,1.6545721308906245,0.8050770047516229
0.8168140899333461,1.6545721308906245,0.9854131798242506
0.8587019919812100,1.6545721308906245,1.1651603548468634
0.9005898940290740,1.6545721308906245,1.3433157606795767
0.9424777960769379,1.6545721308906245,1.5185521595626612
0.9843656981248019,1.6545721308906245,1.6892302367112815
1.0262536001726656,1.6545721308906245,1.8537812059498135
1.0681415022205296,1.6545721308906245,2.0109202525834742
1.1100294042683936,1.6545721308906245,2.1595976456745247
1.1519173063162575,1.6545721308906245,2.2988689935421167
1.1938052083641213,1.6545721308906245,2.4278215472079547
1.2356931104119853,1.6545721308906245,2.5455711974593269
1.2775810124598492,1.6545721308906245,2.6512920114898693
1.3194689145077132,1.6545721308906245,2.7442465802015534
1.3613568165555769,1.6545721308906245,2.8238051772523431
1.4032447186034409,1.6545721308906245,2.8894537390826831
1.4451326206513049,1.6545721308906245,2.9407942703667604
1.4870205226991688,1.6545721308906245,2.9775409286181254
1.5289084247470326,1.6545721308906245,2.9995138273184736
1.5707963267948966,1.6545721308906245,3.0066316699110538
1.6126842288427605,1.6545721308906245,2.9989038532868202
1.6545721308906245,1.6545721308906245,2.9764225402958777
1.6964600329384882,1.6545721308906245,2.9393552712030524
1.7383479349863524,1.6545721308906245,2.8879388775343626
1.7802358370342162,1.6545721308906245,2.8224756902469172
1.8221237390820799,1.6545721308906245,2.7433331487956742
1.8640116411299441,1.6545721308906245,2.6509476700713317
1.9058995431778079,1.6545721308906245,2.5458327203308393
1.9477874452256716,1.6545721308906245,2.4285893297718246
1.9896753472735358,1.6545721308906245,2.2999154569209073
2.0315632493213993,1.6545721308906245,2.1606109038214241
2.0734511513692637,1.6545721308906245,2.0115806390609734
2.1153390534171272,1.6545721308906245,1.8538525231123002
2.1572269554649912,1.6545721308906245,1.6886332260710966
2.1991148575128552,1.6545721308906245,1.5173941726232534
2.2410027595607191,1.6545721308906245,1.3418809951159729
2.2828906616085827,1.6545721308906245,1.1638585704311342
2.3247785636564471,1.6545721308906245,0.9845974734604381
2.3666664657043106,1.6545721308906245,0.8046992031615843
2.4085543677521750,1.6545721308906245,0.6250995719699867
2.4504422698000385,1.6545721308906245,0.4485107784063272
2.4923301718479025,1.6545721308906245,0.2776583344946457
2.5342180738957665,1.6545721308906245,0.1134317911091498
2.5761059759436304,1.6545721308906245,-0.0574543428635322
2.6179938779914940,1.6545721308906245,-0.3444254376729970
2.6598817800393584,1.6545721308906245,-0.6060688113558341
2.7017696820872219,1.6545721308906245,-0.8314127319178327
2.7436575841350863,1.6545721308906245,-1.0257923038555945
2.7855454861829498,1.6545721308906245,-1.1767074781605626
2.8274333882308138,1.6545721308906245,-1.2789547378722235
2.8693212902786778,1.6545721308906245,-1.3299120068263350
2.9112091923265417,1.6545721308906245,-1.3250903949087001
2.9530970943744053,1.6545721308906245,-1.2579756968756046
2.9949849964222697,1.6545721308906245,-1.1212799148760206
3.0368728984701332,1.6545721308906245,-0.9079624780478773
3.0787608005179976,1.6545721308906245,-0.6117104074099110
3.1206487025658611,1.6545721308906245,-0.2270261978131131
0.0209439510239320,1.6964600329384882,-0.2282227122255107
0.0628318530717960,1.6964600329384882,-0.6137080006574837
0.1047197551196597,1.6964600329384882,-0.9104257105244515
0.1466076571675237,1.6964600329384882,-1.1251032348488743
0.1884955592153876,1.6964600329384882,-1.2644107741695507
0.2303834612632514,1.6964600329384882,-1.3350967094331083
0.2722713633111153,1.6964600329384882,-1.3437571743787970
0.3141592653589793,1.6964600329384882,-1.2960908723463667
0.3560471674068433,1.6964600329384882,-1.1960044035267650
0.3979350694547070,1.6964600329384882,-1.0462872420959937
0.4398229715025710,1.6964600329384882,-0.8533550182377726
0.4817108735504350,1.6964600329384882,-0.6309532507279593
0.5235987755982989,1.6964600329384882,-0.3747599002394473
0.5654866776461627,1.6964600329384882,-0.0922110542130159
0.6073745796940266,1.6964600329384882,0.0978182488802954
0.6492624817418906,1.6964600329384882,0.2590534474681587
0.6911503837897545,1.6964600329384882,0.4292556228258331
0.7330382858376183,1.6964600329384882,0.6042248804205457
0.7749261878854823,1.6964600329384882,0.7822413260839507
0.8168140899333461,1.6964600329384882,0.9612937075491671
0.8587019919812100,1.6964600329384882,1.1398626371574776
0.9005898940290740,1.6964600329384882,1.3168743662899329
0.9424777960769379,1.6964600329384882,1.4910122071172951
0.9843656981248019,1.6964600329384882,1.6606283592037423
1.0262536001726656,1.6964600329384882,1.8241083282702397
1.0681415022205296,1.6964600329384882,1.9801289852366954
1.1100294042683936,1.6964600329384882,2.1276488744271709
1.1519173063162575,1.6964600329384882,2.2657793509618585
1.1938052083641213,1.6964600329384882,2.3936836948499147
1.2356931104119853,1.6964600329384882,2.5105434225796368
1.2775810124598492,1.6964600329384882,2.6155693341692960
1.3194689145077132,1.6964600329384882,2.7080281181852910
1.3613568165555769,1.6964600329384882,2.7872678728783389
1.4032447186034409,1.6964600329384882,2.8527367566755442
1.4451326206513049,1.6964600329384882,2.9039942175063960
1.4870205226991688,1.6964600329384882,2.9407159094123791
1.5289084247470326,1.6964600329384882,2.9626936194742854
1.5707963267948966,1.6964600329384882,2.9698313590023950
1.6126842288427605,1.6964600329384882,2.9621385824342781
1.6545721308906245,1.6964600329384882,2.9397213786370289
1.6964600329384882,1.6964600329384882,2.9027724599704245
1.7383479349863524,1.6964600329384882,2.8515608674109441
1.7802358370342162,1.6964600329384882,2.7864224993374154
1.8221237390820799,1.6964600329384882,2.7077527800824606
1.8640116411299441,1.6964600329384882,2.6160028512942866
1.9058995431778079,1.6964600329384882,2.5116803831934771
1.9477874452256716,1.6964600329384882,2.3953553777588361
1.9896753472735358,1.6964600329384882,2.2676706251555379
2.0315632493213993,1.6964600329384882,2.1293572960039371
2.0734511513692637,1.6964600329384882,1.9812607369106334
2.1153390534171272,1.6964600329384882,1.8243890823597650
2.1572269554649912,1.6964600329384882,1.6599947631306544
2.1991148575128552,1.6964600329384882,1.4896555470816570
2.2410027595607191,1.6964600329384882,1.3152230226119612
2.2828906616085827,1.6964600329384882,1.1384612264947058
2.3247785636564471,1.6964600329384882,0.9604867077283826
2.3666664657043106,1.6964600329384882,0.7817856049537185
2.4085543677521750,1.6964600329384882,0.6035596669495510
2.4504422698000385,1.6964600329384882,0.4288230377610341
2.4923301718479025,1.6964600329384882,0.2596524389886867
2.5342180738957665,1.6964600329384882,0.0984600545239972
2.5761059759436304,1.6964600329384882,-0.0910289837999717
2.6179938779914940,1.6964600329384882,-0.3746114735439950
2.6598817800393584,1.6964600329384882,-0.6311522573896461
2.7017696820872219,1.6964600329384882,-0.8553688697775922
2.7436575841350863,1.6964600329384882,-1.0458301839874105
2.7855454861829498,1.6964600329384882,-1.1927650147337869
2.8274333882308138,1.6964600329384882,-1.2920870476316788
2.8693212902786778,1.6964600329384882,-1.3409509074145070
2.9112091923265417,1.6964600329384882,-1.3344702151231529
2.9530970943744053,1.6964600329384882,-1.2658036262774921
2.9949849964222697,1.6964600329384882,-1.1274501617716068
3.0368728984701332,1.6964600329384882,-0.9123188370378048
3.0787608005179976,1.6964600329384882,-0.6142023283653740
3.1206487025658611,1.6964600329384882,-0.2277877379024278
0.0209439510239320,1.7383479349863524,-0.2290809641806511
0.0628318530717960,1.7383479349863524,-0.6168920386743812
0.1047197551196597,1.7383479349863524,-0.9161839797250875
0.1466076571675237,1.7383479349863524,-1.1332047698571925
0.1884955592153876,1.7383479349863524,-1.2744689808529215
0.2303834612632514,1.7383479349863524,-1.3469428027303976
0.2722713633111153,1.7383479349863524,-1.3577530460318117
0.3141592653589793,1.7383479349863524,-1.3132537980616807
0.3560471674068433,1.7383479349863524,-1.2178139555436940
0.3979350694547070,1.7383479349863524,-1.0738906328205562
0.4398229715025710,1.7383479349863524,-0.8857668275800563
0.4817108735504350,1.7383479349863524,-0.6645807609586052
0.5235987755982989,1.7383479349863524,-0.4141601959749442
0.5654866776461627,1.7383479349863524,-0.1357161972891639
0.6073745796940266,1.7383479349863524,0.0767171846531462
0.6492624817418906,1.7383479349863524,0.2342478982416350
0.6911503837897545,1.7383479349863524,0.4022274780888207
0.7330382858376183,1.7383479349863524,0.5747616967501177
0.7749261878854823,1.7383479349863524,0.7504336266043119
0.8168140899333461,1.7383479349863524,0.9276324040557923
0.8587019919812100,1.7383479349863524,1.1046152426072702
0.9005898940290740,1.7383479349863524,1.2800753994917384
0.9424777960769379,1.7383479349863524,1.4526517056722739
0.9843656981248019,1.7383479349863524,1.6207185079517461
1.0262536001726656,1.7383479349863524,1.7826606119169770
1.0681415022205296,1.7383479349863524,1.9371411538818828
1.1100294042683936,1.7383479349863524,2.0831295711090974
1.1519173063162575,1.7383479349863524,2.2197845381208454
1.1938052083641213,1.7383479349863524,2.3463361462077907
1.2356931104119853,1.7383479349863524,2.4620267055717853
1.2775810124598492,1.7383479349863524,2.5661039053307606
1.3194689145077132,1.7383479349863524,2.6578418868485834
1.3613568165555769,1.7383479349863524,2.7365708819620447
1.4032447186034409,1.7383479349863524,2.8017048700692877
1.4451326206513049,1.7383479349863524,2.8527628070582947
1.4870205226991688,1.7383479349863524,2.8893822285859345
1.5289084247470326,1.7383479349863524,2.9113255511742948
1.5707963267948966,1.7383479349863524,2.9184800208215873
1.6126842288427605,1.7383479349863524,2.9108524436236505
1.6545721308906245,1.7383479349863524,2.8885598259460927
1.6964600329384882,1.7383479349863524,2.8518170133341538
1.7383479349863524,1.7383479349863524,2.8009224563595554
1.7802358370342162,1.7383479349863524,2.7362434045736830
1.8221237390820799,1.7383479349863524,2.6582021276464767
1.8640116411299441,1.7383479349863524,2.5672651027366928
1.9058995431778079,1.7383479349863524,2.4639373597699881
1.9477874452256716,1.7383479349863524,2.3487642844961352
1.9896753472735358,1.7383479349863524,2.2223434147288943
2.0315632493213993,1.7383479349863524,2.0853499647492675
2.0734511513692637,1.7383479349863524,1.9385827309459398
2.1153390534171272,1.7383479349863524,1.7830387995557635
2.1572269554649912,1.7383479349863524,1.6200121692941756
2.1991148575128552,1.7383479349863524,1.4511571028209018
2.2410027595607191,1.7383479349863524,1.2783655349617826
2.2828906616085827,1.7383479349863524,1.1033204883663490
2.3247785636564471,1.7383479349863524,0.9269844743092812
2.3666664657043106,1.7383479349863524,0.7499254281097388
2.4085543677521750,1.7383479349863524,0.5738344972175774
2.4504422698000385,1.7383479349863524,0.4017005621620102
2.4923301718479025,1.7383479349863524,0.2347227163469359
2.5342180738957665,1.7383479349863524,0.0771624900717476
2.5761059759436304,1.7383479349863524,-0.1355737717870727
2.6179938779914940,1.7383479349863524,-0.4147173990818117
2.6598817800393584,1.7383479349863524,-0.6661956251993593
2.7017696820872219,1.7383479349863524,-0.8881023821140238
2.7436575841350863,1.7383479349863524,-1.0744631958396720
2.7855454861829498,1.7383479349863524,-1.2170714092897568
2.8274333882308138,1.7383479349863524,-1.3125307149588783
2.8693212902786778,1.7383479349863524,-1.3579242351356158
2.9112091923265417,1.7383479349863524,-1.3482086227216141
2.9530970943744053,1.7383479349863524,-1.2764559575491721
2.9949849964222697,1.7383479349863524,-1.1351595356843618
3.0368728984701332,1.7383479349863524,-0.9173078134044540
3.0787608005179976,1.7383479349863524,-0.6168275689181615
3.1206487025658611,1.7383479349863524,-0.2285296110392418
0.0209439510239320,1.7802358370342162,-0.2299076859971286
0.0628318530717960,1.7802358370342162,-0.6203399931671453
0.1047197551196597,1.7802358370342162,-0.9229589299286320
0.1466076571675237,1.7802358370342162,-1.1434475916325484
0.1884955592153876,1.7802358370342162,-1.2880105151267953
0.2303834612632514,1.7802358370342162,-1.3636371789246804
0.2722713633111153,1.7802358370342162,-1.3778036014587529
0.3141592653589793,1.7802358370342162,-1.3374120743669151
0.3560471674068433,1.7802358370342162,-1.2473077495396603
0.3979350694547070,1.7802358370342162,-1.1097943566003459
0.4398229715025710,1.7802358370342162,-0.9275105924436801
0.4817108735504350,1.7802358370342162,-0.7092156723777933
0.5235987755982989,1.7802358370342162,-0.4633682268937453
0.5654866776461627,1.7802358370342162,-0.1914972933377710
0.6073745796940266,1.7802358370342162,0.0485856655340889
0.6492624817418906,1.7802358370342162,0.2025403367057140
0.6911503837897545,1.7802358370342162,0.3677008688643618
0.7330382858376183,1.7802358370342162,0.5374528219954955
0.7749261878854823,1.7802358370342162,0.7100331210883402
0.8168140899333461,1.7802358370342162,0.8847046113623734
0.8587019919812100,1.7802358370342162,1.0596405929228112
0.9005898940290740,1.7802358370342162,1.2331497959188829
0.9424777960769379,1.7802358370342162,1.4037274167968694
0.9843656981248019,1.7802358370342162,1.5697776328472803
1.0262536001726656,1.7802358370342162,1.7297293015080248
1.0681415022205296,1.7802358370342162,1.8822626315018511
1.1100294042683936,1.7802358370342162,2.0263636575555464
1.1519173063162575,1.7802358370342162,2.1612283564314265
1.1938052083641213,1.7802358370342162,2.2861404032356263
1.2356931104119853,1.7802358370342162,2.4003942531551221
1.2775810124598492,1.7802358370342162,2.5032725367408029
1.3194689145077132,1.7802358370342162,2.5940601312718239
1.3613568165555769,1.7802358370342162,2.6720752252946660
1.4032447186034409,1.7802358370342162,2.7367035893524898
1.4451326206513049,1.7802358370342162,2.7874282939380297
1.4870205226991688,1.7802358370342162,2.8238513592125050
1.5289084247470326,1.7802358370342162,2.8457064008706237
1.5707963267948966,1.7802358370342162,2.8528627333807393
1.6126842288427605,1.7802358370342162,2.8453220278626516
1.6545721308906245,1.7802358370342162,2.8232088266284951
1.6964600329384882,1.7802358370342162,2.7867562467543125
1.7383479349863524,1.7802358370342162,2.7362882529887536
1.7802358370342162,1.7802358370342162,2.6722000710656322
1.8221237390820799,1.7802358370342162,2.5949387003893296
1.8640116411299441,1.7802358370342162,2.5049860546081004
1.9058995431778079,1.7802358370342162,2.4028479463250800
1.9477874452256716,1.7802358370342162,2.2890528952521842
1.9896753472735358,1.7802358370342162,2.1641656672733198
2.0315632493213993,1.7802358370342162,2.0288217254651366
2.0734511513692637,1.7802358370342162,1.8837897064671025
2.1153390534171272,1.7802358370342162,1.7300647476810078
2.1572269554649912,1.7802358370342162,1.5689716721567293
2.1991148575128552,1.7802358370342162,1.4021953350043359
2.2410027595607191,1.7802358370342162,1.2315843875833452
2.2828906616085827,1.7802358370342162,1.0586688112552474
2.3247785636564471,1.7802358370342162,0.8843234512768655
2.3666664657043106,1.7802358370342162,0.7094600416233663
2.4085543677521750,1.7802358370342162,0.5363227720180156
2.4504422698000385,1.7802358370342162,0.3672534080837670
2.4923301718479025,1.7802358370342162,0.2028342206096855
2.5342180738957665,1.7802358370342162,0.0486965298380370
2.5761059759436304,1.7802358370342162,-0.1930205300079877
2.6179938779914940,1.7802358370342162,-0.4647808407983027
2.6598817800393584,1.7802358370342162,-0.7112610135057966
2.7017696820872219,1.7802358370342162,-0.9291124178162868
2.7436575841350863,1.7802358370342162,-1.1111384815236869
2.7855454861829498,1.7802358370342162,-1.2492760575250426
2.8274333882308138,1.7802358370342162,-1.3400499690559051
2.8693212902786778,1.7802358370342162,-1.3805618817139831
2.9112091923265417,1.7802358370342162,-1.3659472135555339
2.9530970943744053,1.7802358370342162,-1.2895332090193787
2.9949849964222697,1.7802358370342162,-1.1440600481389285
3.0368728984701332,1.7802358370342162,-0.9227040598229085
3.0787608005179976,1.7802358370342162,-0.6194929366919062
3.1206487025658611,1.7802358370342162,-0.2292402941411525
0.0209439510239320,1.8221237390820799,-0.2306138746462817
0.0628318530717960,1.8221237390820799,-0.6237672041964407
0.1047197551196597,1.8221237390820799,-0.9303403062270273
0.1466076571675237,1.8221237390820799,-1.1554552309813713
0.1884955592153876,1.8221237390820799,-1.3048695992171360
0.2303834612632514,1.8221237390820799,-1.3853116466030593
0.2722713633111153,1.8221237390820799,-1.4042376150791263
0.3141592653589793,1.8221237390820799,-1.3687758378347068
0.3560471674068433,1.8221237390820799,-1.2841588966131769
0.3979350694547070,1.8221237390820799,-1.1529893236935191
0.4398229715025710,1.8221237390820799,-0.9775872293479733
0.4817108735504350,1.8221237390820799,-0.7651224268312855
0.5235987755982989,1.8221237390820799,-0.5235265457612774
0.5654866776461627,1.8221237390820799,-0.2597103861487295
0.6073745796940266,1.8221237390820799,0.0104192925890226
0.6492624817418906,1.8221237390820799,0.1642443363636822
0.6911503837897545,1.8221237390820799,0.3256993066362421
0.7330382858376183,1.8221237390820799,0.4926397899584485
0.7749261878854823,1.8221237390820799,0.6615701497301267
0.8168140899333461,1.8221237390820799,0.8329348249655036
0.8587019919812100,1.8221237390820799,1.0052514767022225
0.9005898940290740,1.8221237390820799,1.1763913851894883
0.9424777960769379,1.8221237390820799,1.3445642759289775
0.9843656981248019,1.8221237390820799,1.5081655233401381
1.0262536001726656,1.8221237390820799,1.6656975913080116
1.0681415022205296,1.8221237390820799,1.8158915526443993
1.1100294042683936,1.8221237390820799,1.9577620131551079
1.1519173063162575,1.8221237390820799,2.0905352909418746
1.1938052083641213,1.8221237390820799,2.2135347555445719
1.2356931104119853,1.8221237390820799,2.3260958110485896
1.2775810124598492,1.8221237390820799,2.4275315765673771
1.3194689145077132,1.8221237390820799,2.5171396144706804
1.3613568165555769,1.8221237390820799,2.5942319958025588
1.4032447186034409,1.8221237390820799,2.6581734870296727
1.4451326206513049,1.8221237390820799,2.7084177141740757
1.4870205226991688,1.8221237390820799,2.7445357043947647
1.5289084247470326,1.8221237390820799,2.7662344723805208
1.5707963267948966,1.8221237390820799,2.7733653686176010
1.6126842288427605,1.8221237390820799,2.7659230201435965
1.6545721308906245,1.8221237390820799,2.7440361947495213
1.6964600329384882,1.8221237390820799,2.7079521086716980
1.7383479349863524,1.8221237390820799,2.6580158258410940
1.7802358370342162,1.8221237390820799,2.5946466462057280
1.8221237390820799,1.8221237390820799,2.5183138610266864
1.8640116411299441,1.8221237390820799,2.4295150045843679
1.9058995431778079,1.8221237390820799,2.3287607386994083
1.9477874452256716,1.8221237390820799,2.2165717171208734
1.9896753472735358,1.8221237390820799,2.0934940791851271
2.0315632493213993,1.8221237390820799,1.9601411424939736
2.0734511513692637,1.8221237390820799,1.8172673504993082
2.1153390534171272,1.8221237390820799,1.6658700512389661
2.1572269554649912,1.8221237390820799,1.5072819514483962
2.1991148575128552,1.8221237390820799,1.3431553617669663
2.2410027595607191,1.8221237390820799,1.1752072765554209
2.2828906616085827,1.8221237390820799,1.0047861577810231
2.3247785636564471,1.8221237390820799,0.8328405459221069
2.3666664657043106,1.8221237390820799,0.6608785053905878
2.4085543677521750,1.8221237390820799,0.4914275694700698
2.4504422698000385,1.8221237390820799,0.3254421756535489
2.4923301718479025,1.8221237390820799,0.1640928175697452
2.5342180738957665,1.8221237390820799,0.0102309655014711
2.5761059759436304,1.8221237390820799,-0.2627459242219082
2.6179938779914940,1.8221237390820799,-0.5254825686441196
2.6598817800393584,1.8221237390820799,-0.7663217188108326
2.7017696820872219,1.8221237390820799,-0.9780144822096617
2.7436575841350863,1.8221237390820799,-1.1547337747585158
2.7855454861829498,1.8221237390820799,-1.2878804959361727
2.8274333882308138,1.8221237390820799,-1.3731857979287516
2.8693212902786778,1.8221237390820799,-1.4076670363582571
2.9112091923265417,1.8221237390820799,-1.3868567167184542
2.9530970943744053,1.8221237390820799,-1.3046048838006088
2.9949849964222697,1.8221237390820799,-1.1540709385536423
3.0368728984701332,1.8221237390820799,-0.9286510299844098
3.0787608005179976,1.8221237390820799,-0.6223984228866598
3.1206487025658611,1.8221237390820799,-0.2300165925552367
0.0209439510239320,1.8640116411299441,-0.2312403433869316
0.0628318530717960,1.8640116411299441,-0.6271108463246912
0.1047197551196597,1.8640116411299441,-0.9379844438551598
0.1466076571675237,1.8640116411299441,-1.1685395146799105
0.1884955592153876,1.8640116411299441,-1.3240657617256149
0.2303834612632514,1.8640116411299441,-1.4108103783811909
0.2722713633111153,1.8640116411299441,-1.4358139265032341
0.3141592653589793,1.8640116411299441,-1.4060180685515511
0.3560471674068433,1.8640116411299441,-1.3269282362435049
0.3979350694547070,1.8640116411299441,-1.2020585527157632
0.4398229715025710,1.8640116411299441,-1.0348537406474025
0.4817108735504350,1.8640116411299441,-0.8314337613204292
0.5235987755982989,1.8640116411299441,-0.5952272484913687
0.5654866776461627,1.8640116411299441,-0.3368642996690921
0.6073745796940266,1.8640116411299441,-0.0521791140777888
0.6492624817418906,1.8640116411299441,0.1198514712549487
0.6911503837897545,1.8640116411299441,0.2763343996300070
0.7330382858376183,1.8640116411299441,0.4405274869259212
0.7749261878854823,1.8640116411299441,0.6056589788561016
0.8168140899333461,1.8640116411299441,0.7729259227684365
0.8587019919812100,1.8640116411299441,0.9418882141194527
0.9005898940290740,1.8640116411299441,1.1101672088565639
0.9424777960769379,1.8640116411299441,1.2755468356649406
0.9843656981248019,1.8640116411299441,1.4363115362839334
1.0262536001726656,1.8640116411299441,1.5910301593295095
1.0681415022205296,1.8640116411299441,1.7385118672892446
1.1100294042683936,1.8640116411299441,1.8778180602399626
1.1519173063162575,1.8640116411299441,2.0082054941552809
1.1938052083641213,1.8640116411299441,2.1290268333291826
1.2356931104119853,1.8640116411299441,2.2396472251745361
1.2775810124598492,1.8640116411299441,2.3394039956071104
1.3194689145077132,1.8640116411299441,2.4276073483223337
1.3613568165555769,1.8640116411299441,2.5035679861217650
1.4032447186034409,1.8640116411299441,2.5666367866781905
1.4451326206513049,1.8640116411299441,2.6162451690552539
1.4870205226991688,1.8640116411299441,2.6519389760767327
1.5289084247470326,1.8640116411299441,2.6734022062105938
1.5707963267948966,1.8640116411299441,2.6804694163746867
1.6126842288427605,1.8640116411299441,2.6731271594722910
1.6545721308906245,1.8640116411299441,2.6515056573667226
1.6964600329384882,1.8640116411299441,2.6158623297446391
1.7383479349863524,1.8640116411299441,2.5665590737294544
1.7802358370342162,1.8640116411299441,2.5040355372153211
1.8221237390820799,1.8640116411299441,2.4287812019533486
1.8640116411299441,1.8640116411299441,2.3413099724055901
1.9058995431778079,1.8640116411299441,2.2421421649963396
1.9477874452256716,1.8640116411299441,2.1318002198866108
1.9896753472735358,1.8640116411299441,2.0108257695092786
2.0315632493213993,1.8640116411299441,1.8798257749627194
2.0734511513692637,1.8640116411299441,1.7395510564559260
2.1153390534171272,1.8640116411299441,1.5909943356590706
2.1572269554649912,1.8640116411299441,1.4354570909462974
2.1991148575128552,1.8640116411299441,1.2744847351216262
2.2410027595607191,1.8640116411299441,1.1095964943609862
2.2828906616085827,1.8640116411299441,0.9420165001535755
2.3247785636564471,1.8640116411299441,0.7730133981476682
2.3666664657043106,1.8640116411299441,0.6047770614295486
2.4085543677521750,1.8640116411299441,0.4394096441772725
2.4504422698000385,1.8640116411299441,0.2761532412721825
2.4923301718479025,1.8640116411299441,0.1189142675385346
2.5342180738957665,1.8640116411299441,-0.0533903684084839
2.5761059759436304,1.8640116411299441,-0.3391821823231705
2.6179938779914940,1.8640116411299441,-0.5967232223616193
2.6598817800393584,1.8640116411299441,-0.8309216935375974
2.7017696820872219,1.8640116411299441,-1.0342381080999437
2.7436575841350863,1.8640116411299441,-1.2037703227531342
2.7855454861829498,1.8640116411299441,-1.3308136034237781
2.8274333882308138,1.8640116411299441,-1.4099510460091909
2.8693212902786778,1.8640116411299441,-1.4377987551476128
2.9112091923265417,1.8640116411299441,-1.4102109190276451
2.9530970943744053,1.8640116411299441,-1.3215937391347981
2.9949849964222697,1.8640116411299441,-1.1655448067353522
3.0368728984701332,1.8640116411299441,-0.9356533086564994
3.0787608005179976,1.8640116411299441,-0.6259529353147415
3.1206487025658611,1.8640116411299441,-0.2310123941637803
0.0209439510239320,1.9058995431778079,-0.2319617615828140
0.0628318530717960,1.9058995431778079,-0.6306619087423250
0.1047197551196597,1.9058995431778079,-0.9459801746250757
0.1466076571675237,1.9058995431778079,-1.1823106245198431
0.1884955592153876,1.9058995431778079,-1.3445686099074143
0.2303834612632514,1.9058995431778079,-1.4384738335962572
0.2722713633111153,1.9058995431778079,-1.4704384675243143
0.3141592653589793,1.9058995431778079,-1.4469441070438236
0.3560471674068433,1.9058995431778079,-1.3737194745917569
0.3979350694547070,1.9058995431778079,-1.2556657855573305
0.4398229715025710,1.9058995431778079,-1.0980950894115953
0.4817108735504350,1.9058995431778079,-0.9059567630308742
0.5235987755982989,1.9058995431778079,-0.6770195650894326
0.5654866776461627,1.9058995431778079,-0.4209576872064699
0.6073745796940266,1.9058995431778079,-0.1456045788213936
0.6492624817418906,1.9058995431778079,0.0692101699306800
0.6911503837897545,1.9058995431778079,0.2201636346259264
0.7330382858376183,1.9058995431778079,0.3811102690153305
0.7749261878854823,1.9058995431778079,0.5428345598298523
0.8168140899333461,1.9058995431778079,0.7054447743794876
0.8587019919812100,1.9058995431778079,0.8701689979337991
0.9005898940290740,1.9058995431778079,1.0349495315020993
0.9424777960769379,1.9058995431778079,1.1971206010891735
0.9843656981248019,1.9058995431778079,1.3547008452656657
1.0262536001726656,1.9058995431778079,1.5062584887154371
1.0681415022205296,1.9058995431778079,1.6506839243602305
1.1100294042683936,1.9058995431778079,1.7871037942148784
1.1519173063162575,1.9058995431778079,1.9148136158674509
1.1938052083641213,1.9058995431778079,2.0331921638732440
1.2356931104119853,1.9058995431778079,2.1416265562175467
1.2775810124598492,1.9058995431778079,2.2394722045989965
1.3194689145077132,1.9058995431778079,2.3260503830177748
1.3613568165555769,1.9058995431778079,2.4006734027770555
1.4032447186034409,1.9058995431778079,2.4626841983772589
1.4451326206513049,1.9058995431778079,2.5114989132661942
1.4870205226991688,1.9058995431778079,2.5466444482697099
1.5289084247470326,1.9058995431778079,2.5677862598292087
1.5707963267948966,1.9058995431778079,2.5747443445851630
1.6126842288427605,1.9058995431778079,2.5674971915337270
1.6545721308906245,1.9058995431778079,2.5461746351537644
1.6964600329384882,1.9058995431778079,2.5110412258510300
1.7383479349863524,1.9058995431778079,2.4624721996280718
1.7802358370342162,1.9058995431778079,2.4009246040779337
1.8221237390820799,1.9058995431778079,2.3269067961395615
1.8640116411299441,1.9058995431778079,2.2409504749848552
1.9058995431778079,1.9058995431778079,2.1435906677256544
1.9477874452256716,1.9058995431778079,2.0353604879392702
1.9896753472735358,1.9058995431778079,1.9168084375447940
2.0315632493213993,1.9058995431778079,1.7885448214576480
2.0734511513692637,1.9058995431778079,1.6513165158447591
2.1153390534171272,1.9058995431778079,1.5060891269447074
2.1572269554649912,1.9058995431778079,1.3540795499007945
2.1991148575128552,1.9058995431778079,1.1966593729138209
2.2410027595607191,1.9058995431778079,1.0351463769484621
2.2828906616085827,1.9058995431778079,0.8708096541210278
2.3247785636564471,1.9058995431778079,0.7054793723492482
2.3666664657043106,1.9058995431778079,0.5417347684361371
2.4085543677521750,1.9058995431778079,0.3802609851754866
2.4504422698000385,1.9058995431778079,0.2195682465461904
2.4923301718479025,1.9058995431778079,0.0675651639188553
2.5342180738957665,1.9058995431778079,-0.1468297742657342
2.5761059759436304,1.9058995431778079,-0.4225359903604216
2.6179938779914940,1.9058995431778079,-0.6773245478656248
2.6598817800393584,1.9058995431778079,-0.9037329441026807
2.7017696820872219,1.9058995431778079,-1.0968662908383093
2.7436575841350863,1.9058995431778079,-1.2570279643152908
2.7855454861829498,1.9058995431778079,-1.3765318637107797
2.8274333882308138,1.9058995431778079,-1.4489584898421726
2.8693212902786778,1.9058995431778079,-1.4701323921031351
2.9112091923265417,1.9058995431778079,-1.4358560845314665
2.9530970943744053,1.9058995431778079,-1.3408642597064566
2.9949849964222697,1.9058995431778079,-1.1790861612832662
3.0368728984701332,1.9058995431778079,-0.9442868981243079
3.0787608005179976,1.9058995431778079,-0.6305303825936052
3.1206487025658611,1.9058995431778079,-0.2323449154244517
0.0209439510239320,1.9477874452256716,-0.2329798508031410
0.0628318530717960,1.9477874452256716,-0.6348901244667795
0.1047197551196597,1.9477874452256716,-0.9548164809236140
0.1466076571675237,1.9477874452256716,-1.1969747763148544
0.1884955592153876,1.9477874452256716,-1.3660250132874350
0.2303834612632514,1.9477874452256716,-1.4672623135271530
0.2722713633111153,1.9477874452256716,-1.5065328880840732
0.3141592653589793,1.9477874452256716,-1.4898928136639664
0.3560471674068433,1.9477874452256716,-1.4233486671525282
0.3979350694547070,1.9477874452256716,-1.3131819026073233
0.4398229715025710,1.9477874452256716,-1.1661146778964206
0.4817108735504350,1.9477874452256716,-0.9855182494781375
0.5235987755982989,1.9477874452256716,-0.7658176315418832
0.5654866776461627,1.9477874452256716,-0.5141868482775969
0.6073745796940266,1.9477874452256716,-0.2533957581608515
0.6492624817418906,1.9477874452256716,0.0083095370298920
0.6911503837897545,1.9477874452256716,0.1585428943396973
0.7330382858376183,1.9477874452256716,0.3143753675231984
0.7749261878854823,1.9477874452256716,0.4733125110655099
0.8168140899333461,1.9477874452256716,0.6312984139847979
0.8587019919812100,1.9477874452256716,0.7909212783242657
0.9005898940290740,1.9477874452256716,0.9513732046450697
0.9424777960769379,1.9477874452256716,1.1098166613055149
0.9843656981248019,1.9477874452256716,1.2638697841473652
1.0262536001726656,1.9477874452256716,1.4119653985824845
1.0681415022205296,1.9477874452256716,1.5530312411158396
1.1100294042683936,1.9477874452256716,1.6862637316000715
1.1519173063162575,1.9477874452256716,1.8110093806077074
1.1938052083641213,1.9477874452256716,1.9266783659946796
1.2356931104119853,1.9477874452256716,2.0326786015200531
1.2775810124598492,1.9477874452256716,2.1283805258502273
1.3194689145077132,1.9477874452256716,2.2131151293301490
1.3613568165555769,1.9477874452256716,2.2861980615266257
1.4032447186034409,1.9477874452256716,2.3469687481822010
1.4451326206513049,1.9477874452256716,2.3948339253644719
1.4870205226991688,1.9477874452256716,2.4293074283673430
1.5289084247470326,1.9477874452256716,2.4500409241174457
1.5707963267948966,1.9477874452256716,2.4568428209797428
1.6126842288427605,1.9477874452256716,2.4496845607361077
1.6545721308906245,1.9477874452256716,2.4286948808077202
1.6964600329384882,1.9477874452256716,2.3941435606058832
1.7383479349863524,1.9477874452256716,2.3464168306965534
1.7802358370342162,1.9477874452256716,2.2859872315420566
1.8221237390820799,1.9477874452256716,2.2133814321454430
1.8640116411299441,1.9477874452256716,2.1291504687364831
1.9058995431778079,1.9477874452256716,2.0338480394228431
1.9477874452256716,1.9477874452256716,1.9280236436868863
1.9896753472735358,1.9477874452256716,1.8122376471834860
2.0315632493213993,1.9477874452256716,1.6871027038410720
2.0734511513692637,1.9477874452256716,1.5533464308686247
2.1153390534171272,1.9477874452256716,1.4118697051334950
2.1572269554649912,1.9477874452256716,1.2637504240240884
2.1991148575128552,1.9477874452256716,1.1101604571886212
2.2410027595607191,1.9477874452256716,0.9523143526498437
2.2828906616085827,1.9477874452256716,0.7917768326891577
2.3247785636564471,1.9477874452256716,0.6309845383254702
2.3666664657043106,1.9477874452256716,0.4721071435274767
2.4085543677521750,1.9477874452256716,0.3137970822046782
2.4504422698000385,1.9477874452256716,0.1568124515403849
2.4923301718479025,1.9477874452256716,0.0071336412719889
2.5342180738957665,1.9477874452256716,-0.2549787960231380
2.5761059759436304,1.9477874452256716,-0.5163317653871188
2.6179938779914940,1.9477874452256716,-0.7653346366806558
2.6598817800393584,1.9477874452256716,-0.9826321964879507
2.7017696820872219,1.9477874452256716,-1.1649335586432028
2.7436575841350863,1.9477874452256716,-1.3142888165928668
2.7855454861829498,1.9477874452256716,-1.4249728697662900
2.8274333882308138,1.9477874452256716,-1.4902071804987211
2.8693212902786778,1.9477874452256716,-1.5048297472633732
2.9112091923265417,1.9477874452256716,-1.4641292873937721
2.9530970943744053,1.9477874452256716,-1.3628222970002319
2.9949849964222697,1.9477874452256716,-1.1950353216338367
3.0368728984701332,1.9477874452256716,-0.9547487446085581
3.0787608005179976,1.9477874452256716,-0.6361918727680440
3.1206487025658611,1.9477874452256716,-0.2340113437229644
0.0209439510239320,1.9896753472735358,-0.2343763839249260
0.0628318530717960,1.9896753472735358,-0.6400532648982710
0.1047197551196597,1.9896753472735358,-0.9648827655350541
0.1466076571675237,1.9896753472735358,-1.2129330115074515
0.1884955592153876,1.9896753472735358,-1.3886883995821599
0.2303834612632514,1.9896753472735358,-1.4971759994287130
0.2722713633111153,1.9896753472735358,-1.5439191625080622
0.3141592653589793,1.9896753472735358,-1.5348150289604352
0.3560471674068433,1.9896753472735358,-1.4761960113381558
0.3979350694547070,1.9896753472735358,-1.3750733159956470
0.4398229715025710,1.9896753472735358,-1.2381519574273869
0.4817108735504350,1.9896753472735358,-1.0674663346017401
0.5235987755982989,1.9896753472735358,-0.8587322862322568
0.5654866776461627,1.9896753472735358,-0.6175108158197805
0.6073745796940266,1.9896753472735358,-0.3667532732217444
0.6492624817418906,1.9896753472735358,-0.0924804387169560
0.6911503837897545,1.9896753472735358,0.0928373478292904
0.7330382858376183,1.9896753472735358,0.2410407365149785
0.7749261878854823,1.9896753472735358,0.3968636408850232
0.8168140899333461,1.9896753472735358,0.5510452533027852
0.8587019919812100,1.9896753472735358,0.7051175977079942
0.9005898940290740,1.9896753472735358,0.8602955453430802
0.9424777960769379,1.9896753472735358,1.0143091951815368
0.9843656981248019,1.9896753472735358,1.1644253312783983
1.0262536001726656,1.9896753472735358,1.3087782115251299
1.0681415022205296,1.9896753472735358,1.4462260067660830
1.1100294042683936,1.9896753472735358,1.5760045940916241
1.1519173063162575,1.9896753472735358,1.6975156968835821
1.1938052083641213,1.9896753472735358,1.8102109744729655
1.2356931104119853,1.9896753472735358,1.9135254857075341
1.2775810124598492,1.9896753472735358,2.0068473037334709
1.3194689145077132,1.9896753472735358,2.0895185216798411
1.3613568165555769,1.9896753472735358,2.1608602827148116
1.4032447186034409,1.9896753472735358,2.2202121412605980
1.4451326206513049,1.9896753472735358,2.2669762245153788
1.4870205226991688,1.9896753472735358,2.3006584229999070
1.5289084247470326,1.9896753472735358,2.3209011627005043
1.5707963267948966,1.9896753472735358,2.3275045836583117
1.6126842288427605,1.9896753472735358,2.3204348773090451
1.6545721308906245,1.9896753472735358,2.2998200267415689
1.6964600329384882,1.9896753472735358,2.2659342926378101
1.7383479349863524,1.9896753472735358,2.2191736170274439
1.7802358370342162,1.9896753472735358,2.1600248348488367
1.8221237390820799,1.9896753472735358,2.0890323381779923
1.8640116411299441,1.9896753472735358,2.0067667257759658
1.9058995431778079,1.9896753472735358,1.9138009591166063
1.9477874452256716,1.9896753472735358,1.8107003027633071
1.9896753472735358,1.9896753472735358,1.6980318766370268
2.0315632493213993,1.9896753472735358,1.5763959420105227
2.0734511513692637,1.9896753472735358,1.4464712936175763
2.1153390534171272,1.9896753472735358,1.3090519449539999
2.1572269554649912,1.9896753472735358,1.1650490200077683
2.1991148575128552,1.9896753472735358,1.0154900159427651
2.2410027595607191,1.9896753472735358,0.8616905529832681
2.2828906616085827,1.9896753472735358,0.7057110591939766
2.3247785636564471,1.9896753472735358,0.5502096271003715
2.3666664657043106,1.9896753472735358,0.3958604481604146
2.4085543677521750,1.9896753472735358,0.2402982327219931
2.4504422698000385,1.9896753472735358,0.0899063567234121
2.4923301718479025,1.9896753472735358,-0.0954799855178640
2.5342180738957665,1.9896753472735358,-0.3677582957282641
2.5761059759436304,1.9896753472735358,-0.6209026027304752
2.6179938779914940,1.9896753472735358,-0.8588616313699059
2.6598817800393584,1.9896753472735358,-1.0657579507184591
2.7017696820872219,1.9896753472735358,-1.2379146383168338
2.7436575841350863,1.9896753472735358,-1.3764167267214569
2.7855454861829498,1.9896753472735358,-1.4774758938826387
2.8274333882308138,1.9896753472735358,-1.5348249113972419
2.8693212902786778,1.9896753472735358,-1.5425540462453446
2.9112091923265417,1.9896753472735358,-1.4952178922066803
2.9530970943744053,1.9896753472735358,-1.3872747367257861
2.9949849964222697,1.9896753472735358,-1.2129696837416180
3.0368728984701332,1.9896753472735358,-0.9665630466959085
3.0787608005179976,1.9896753472735358,-0.6425735595893238
3.1206487025658611,1.9896753472735358,-0.2358763735940105
0.0209439510239320,2.0315632493213993,-0.2360513108753060
0.0628318530717960,2.0315632493213993,-0.6459471950155001
0.1047197551196597,2.0315632493213993,-0.9759927270863530
0.1466076571675237,2.0315632493213993,-1.2301214755231811
0.1884955592153876,2.0315632493213993,-1.4127030965181788
0.2303834612632514,2.0315632493213993,-1.5286471336048901
0.2722713633111153,2.0315632493213993,-1.5834017045773872
0.3141592653589793,2.0315632493213993,-1.5829231710041145
0.3560471674068433,2.0315632493213993,-1.5336815771890833
0.3979350694547070,2.0315632493213993,-1.4423776861118163
0.4398229715025710,2.0315632493213993,-1.3144573783547286
0.4817108735504350,2.0315632493213993,-1.1519336366737514
0.5235987755982989,2.0315632493213993,-0.9552406136765919
0.5654866776461627,2.0315632493213993,-0.7293321815727529
0.6073745796940266,2.0315632493213993,-0.4852105201879976
0.6492624817418906,2.0315632493213993,-0.2256630913230483
0.6911503837897545,2.0315632493213993,0.0198597346203415
0.7330382858376183,2.0315632493213993,0.1634418891121636
0.7749261878854823,2.0315632493213993,0.3132938989554764
0.8168140899333461,2.0315632493213993,0.4646300542245975
0.8587019919812100,2.0315632493213993,0.6136100173756368
0.9005898940290740,2.0315632493213993,0.7627816101217398
0.9424777960769379,2.0315632493213993,0.9114900467684742
0.9843656981248019,2.0315632493213993,1.0571016836475544
1.0262536001726656,2.0315632493213993,1.1973866040184944
1.0681415022205296,2.0315632493213993,1.3309828040964151
1.1100294042683936,2.0315632493213993,1.4570826509912489
1.1519173063162575,2.0315632493213993,1.5751207326427858
1.1938052083641213,2.0315632493213993,1.6845945169698995
1.2356931104119853,2.0315632493213993,1.7849764611564711
1.2775810124598492,2.0315632493213993,1.8756809439594508
1.3194689145077132,2.0315632493213993,1.9560673221371485
1.3613568165555769,2.0315632493213993,2.0254669988744838
1.4032447186034409,2.0315632493213993,2.0832241245247660
1.4451326206513049,2.0315632493213993,2.1287408417815761
1.4870205226991688,2.0315632493213993,2.1615197480842050
1.5289084247470326,2.0315632493213993,2.1811982732919493
1.5707963267948966,2.0315632493213993,2.1875716698248784
1.6126842288427605,2.0315632493213993,2.1806030991573877
1.6545721308906245,2.0315632493213993,2.1604207834347773
1.6964600329384882,2.0315632493213993,2.1273033666138197
1.7383479349863524,2.0315632493213993,2.0816555560723042
1.7802358370342162,2.0315632493213993,2.0239768964474236
1.8221237390820799,2.0315632493213993,1.9548272744162940
1.8640116411299441,2.0315632493213993,1.8747935373064137
1.9058995431778079,2.0315632493213993,1.7844623715505838
1.9477874452256716,2.0315632493213993,1.6844049737362712
1.9896753472735358,2.0315632493213993,1.5751781701165968
2.0315632493213993,2.0315632493213993,1.4573430900421256
2.0734511513692637,2.0315632493213993,1.3314958105692665
2.1153390534171272,2.0315632493213993,1.1983005749209490
2.1572269554649912,2.0315632493213993,1.0585371180715872
2.1991148575128552,2.0315632493213993,0.9132443501346036
2.2410027595607191,2.0315632493213993,0.7640698792548289
2.2828906616085827,2.0315632493213993,0.6134912077579733
2.3247785636564471,2.0315632493213993,0.4635020799529910
2.3666664657043106,2.0315632493213993,0.3128036533229987
2.4085543677521750,2.0315632493213993,0.1617469764427313
2.4504422698000385,2.0315632493213993,0.0175534329614763
2.4923301718479025,2.0315632493213993,-0.2277595927946947
2.5342180738957665,2.0315632493213993,-0.4887179225583512
2.5761059759436304,2.0315632493213993,-0.7338400570901081
2.6179938779914940,2.0315632493213993,-0.9572334516596085
2.6598817800393584,2.0315632493213993,-1.1528382249999187
2.7017696820872219,2.0315632493213993,-1.3158289727637602
2.7436575841350863,2.0315632493213993,-1.4443308715008008
2.7855454861829498,2.0315632493213993,-1.5353757699701898
2.8274333882308138,2.0315632493213993,-1.5837448878060736
2.8693212902786778,2.0315632493213993,-1.5834249275343251
2.9112091923265417,2.0315632493213993,-1.5284751518456152
2.9530970943744053,2.0315632493213993,-1.4131125222194858
2.9949849964222697,2.0315632493213993,-1.2316838987219396
3.0368728984701332,2.0315632493213993,-0.9787299389373119
3.0787608005179976,2.0315632493213993,-0.6490581570228919
3.1206487025658611,2.0315632493213993,-0.2377477789256049
0.0209439510239320,2.0734511513692637,-0.2377991634150667
0.0628318530717960,2.0734511513692637,-0.6520360179581586
0.1047197551196597,2.0734511513692637,-0.9874235039677988
0.1466076571675237,2.0734511513692637,-1.2478177253811962
0.1884955592153876,2.0734511513692637,-1.4375637705786422
0.2303834612632514,2.0734511513692637,-1.5615853689551868
0.2722713633111153,2.0734511513692637,-1.6253828787603022
0.3141592653589793,2.0734511513692637,-1.6349320348253071
0.3560471674068433,2.0734511513692637,-1.5963908795722257
0.3979350694547070,2.0734511513692637,-1.5153973828010847
0.4398229715025710,2.0734511513692637,-1.3961647150241498
0.4817108735504350,2.0734511513692637,-1.2419407333959909
0.5235987755982989,2.0734511513692637,-1.0572770101530737
0.5654866776461627,2.0734511513692637,-0.8472463536818375
0.6073745796940266,2.0734511513692637,-0.6143234328248784
0.6492624817418906,2.0734511513692637,-0.3651582096417629
0.6911503837897545,2.0734511513692637,-0.1011980443096113
0.7330382858376183,2.0734511513692637,0.0839337767922090
0.7749261878854823,2.0734511513692637,0.2240005132729302
0.8168140899333461,2.0734511513692637,0.3714415615150335
0.8587019919812100,2.0734511513692637,0.5166554970344743
0.9005898940290740,2.0734511513692637,0.6598811029814432
0.9424777960769379,2.0734511513692637,0.8024843548379913
0.9843656981248019,2.0734511513692637,0.9428411328470214
1.0262536001726656,2.0734511513692637,1.0785994506468000
1.0681415022205296,2.0734511513692637,1.2080775542589541
1.1100294042683936,2.0734511513692637,1.3302989657008280
1.1519173063162575,2.0734511513692637,1.4446659794477181
1.1938052083641213,2.0734511513692637,1.5507042971786298
1.2356931104119853,2.0734511513692637,1.6479282914210562
1.2775810124598492,2.0734511513692637,1.7357895142742028
1.3194689145077132,2.0734511513692637,1.8136752303281376
1.3613568165555769,2.0734511513692637,1.8809358485611700
1.4032447186034409,2.0734511513692637,1.9369271645146586
1.4451326206513049,2.0734511513692637,1.9810572428710884
1.4870205226991688,2.0734511513692637,2.0128304838654310
1.5289084247470326,2.0734511513692637,2.0318836361335628
1.5707963267948966,2.0734511513692637,2.0380104423780696
1.6126842288427605,2.0734511513692637,2.0311732765511836
1.6545721308906245,2.0734511513692637,2.0115015524782094
1.6964600329384882,2.0734511513692637,1.9792778558496615
1.7383479349863524,2.0734511513692637,1.9349137036492927
1.7802358370342162,2.0734511513692637,1.8789176301691863
1.8221237390820799,2.0734511513692637,1.8118590169585100
1.8640116411299441,2.0734511513692637,1.7343317819001414
1.9058995431778079,2.0734511513692637,1.6469226773168530
1.9477874452256716,2.0734511513692637,1.5501892701560573
1.9896753472735358,2.0734511513692637,1.4446522120930263
2.0315632493213993,2.0734511513692637,1.3308049697008528
2.0734511513692637,2.0734511513692637,1.2091439871759020
2.1153390534171272,2.0734511513692637,1.0802319088830854
2.1572269554649912,2.0734511513692637,0.9448380880651609
2.1991148575128552,2.0734511513692637,0.8042223523638908
2.2410027595607191,2.0734511513692637,0.6604364717199639
2.2828906616085827,2.0734511513692637,0.5158255278138422
2.3247785636564471,2.0734511513692637,0.3707774924364272
2.3666664657043106,2.0734511513692637,0.2237775247200217
2.4085543677521750,2.0734511513692637,0.0815408746503974
2.4504422698000385,2.0734511513692637,-0.1046859087242047
2.4923301718479025,2.0734511513692637,-0.3664010543431283
2.5342180738957665,2.0734511513692637,-0.6198200645075777
2.5761059759436304,2.0734511513692637,-0.8522752079457930
2.6179938779914940,2.0734511513692637,-1.0611200209720539
2.6598817800393584,2.0734511513692637,-1.2451359276264193
2.7017696820872219,2.0734511513692637,-1.3988220703011984
2.7436575841350863,2.0734511513692637,-1.5176658315677551
2.7855454861829498,2.0734511513692637,-1.5982696080579195
2.8274333882308138,2.0734511513692637,-1.6363068820826174
2.8693212902786778,2.0734511513692637,-1.6263034491182871
2.9112091923265417,2.0734511513692637,-1.5623755515885394
2.9530970943744053,2.0734511513692637,-1.4387226208325572
2.9949849964222697,2.0734511513692637,-1.2497857035899573
3.0368728984701332,2.0734511513692637,-0.9902700273602161
3.0787608005179976,2.0734511513692637,-0.6551229169818649
3.1206487025658611,2.0734511513692637,-0.2394847167924005
0.0209439510239320,2.1153390534171272,-0.2394494035849231
0.0628318530717960,2.1153390534171272,-0.6578281394557709
0.1047197551196597,2.1153390534171272,-0.9984176772985323
0.1466076571675237,2.1153390534171272,-1.2650920896115585
0.1884955592153876,2.1153390534171272,-1.4622829767784260
0.2303834612632514,2.1153390534171272,-1.5950214026030269
0.2722713633111153,2.1153390534171272,-1.6688529536918928
0.3141592653589793,2.1153390534171272,-1.6895658401564440
0.3560471674068433,2.1153390534171272,-1.6626720428747308
0.3979350694547070,2.1153390534171272,-1.5927955988110061
0.4398229715025710,2.1153390534171272,-1.4836826024581349
0.4817108735504350,2.1153390534171272,-1.3395062499299693
0.5235987755982989,2.1153390534171272,-1.1661238984535078
0.5654866776461627,2.1153390534171272,-0.9693745163868807
0.6073745796940266,2.1153390534171272,-0.7507749064537318
0.6492624817418906,2.1153390534171272,-0.5099522594316607
0.6911503837897545,2.1153390534171272,-0.2587563044629511
0.7330382858376183,2.1153390534171272,-0.0059194526659938
0.7749261878854823,2.1153390534171272,0.1330052533930494
0.8168140899333461,2.1153390534171272,0.2717800257413701
0.8587019919812100,2.1153390534171272,0.4136620250226157
0.9005898940290740,2.1153390534171272,0.5521277373870054
0.9424777960769379,2.1153390534171272,0.6884596646445812
0.9843656981248019,2.1153390534171272,0.8228213326173368
1.0262536001726656,2.1153390534171272,0.9534264091952218
1.0681415022205296,2.1153390534171272,1.0784056041438177
1.1100294042683936,2.1153390534171272,1.1965208133963801
1.1519173063162575,2.1153390534171272,1.3070425931086875
1.1938052083641213,2.1153390534171272,1.4094725770447074
1.2356931104119853,2.1153390534171272,1.5033521451674319
1.2775810124598492,2.1153390534171272,1.5881741226119244
1.3194689145077132,2.1153390534171272,1.6633645078401318
1.3613568165555769,2.1153390534171272,1.7283042988439976
1.4032447186034409,2.1153390534171272,1.7823710907964858
1.4451326206513049,2.1153390534171272,1.8249871558868480
1.4870205226991688,2.1153390534171272,1.8556652503317277
1.5289084247470326,2.1153390534171272,1.8740464384326854
1.5707963267948966,2.1153390534171272,1.8799264362335362
1.6126842288427605,2.1153390534171272,1.8732687013562181
1.6545721308906245,2.1153390534171272,1.8542038943309389
1.6964600329384882,2.1153390534171272,1.8230164843430121
1.7383479349863524,2.1153390534171272,1.7801202157873717
1.7802358370342162,2.1153390534171272,1.7260249478828735
1.8221237390820799,2.1153390534171272,1.6612981037409935
1.8640116411299441,2.1153390534171272,1.5865246971376323
1.9058995431778079,2.1153390534171272,1.5022706959687384
1.9477874452256716,2.1153390534171272,1.4090553539769080
1.9896753472735358,2.1153390534171272,1.3073392861315651
2.0315632493213993,2.1153390534171272,1.1975375563594453
2.0734511513692637,2.1153390534171272,1.0800740907768396
2.1153390534171272,2.1153390534171272,0.9555088866672654
2.1572269554649912,2.1153390534171272,0.8247766847872644
2.1991148575128552,2.1153390534171272,0.6894781663327727
2.2410027595607191,2.1153390534171272,0.5517699424635989
2.2828906616085827,2.1153390534171272,0.4129894116383465
2.3247785636564471,2.1153390534171272,0.2722337934709563
2.3666664657043106,2.1153390534171272,0.1323734850183059
2.4085543677521750,2.1153390534171272,-0.0063445238951896
2.4504422698000385,2.1153390534171272,-0.2621215440901888
2.4923301718479025,2.1153390534171272,-0.5133580269377124
2.5342180738957665,2.1153390534171272,-0.7560675149052368
2.5761059759436304,2.1153390534171272,-0.9744749892815536
2.6179938779914940,2.1153390534171272,-1.1708694200203897
2.6598817800393584,2.1153390534171272,-1.3433890722619501
2.7017696820872219,2.1153390534171272,-1.4863657301262660
2.7436575841350863,2.1153390534171272,-1.5944605166758767
2.7855454861829498,2.1153390534171272,-1.6637003931127750
2.8274333882308138,2.1153390534171272,-1.6901867222343239
2.8693212902786778,2.1153390534171272,-1.6691824983578474
2.9112091923265417,2.1153390534171272,-1.5952788062270025
2.9530970943744053,2.1153390534171272,-1.4628716961187338
2.9949849964222697,2.1153390534171272,-1.2664582496341099
3.0368728984701332,2.1153390534171272,-1.0007326001865120
3.0787608005179976,2.1153390534171272,-0.6605821376973798
3.1206487025658611,2.1153390534171272,-0.2410502479079974
0.0209439510239320,2.1572269554649912,-0.2409411398972084
0.0628318530717960,2.1572269554649912,-0.6631265603510387
0.1047197551196597,2.1572269554649912,-1.0086120342982778
0.1466076571675237,2.1572269554649912,-1.2813642386599178
0.1884955592153876,2.1572269554649912,-1.4859725053645070
0.2303834612632514,2.1572269554649912,-1.6276046388949730
0.2722713633111153,2.1572269554649912,-1.7117976576433505
0.3141592653589793,2.1572269554649912,-1.7440541498914772
0.3560471674068433,2.1572269554649912,-1.7293198125867912
0.3979350694547070,2.1572269554649912,-1.6716542371570728
0.4398229715025710,2.1572269554649912,-1.5745636286163271
0.4817108735504350,2.1572269554649912,-1.4421284096734983
0.5235987755982989,2.1572269554649912,-1.2800615083930398
0.5654866776461627,2.1572269554649912,-1.0947827591557426
0.6073745796940266,2.1572269554649912,-0.8899453107996513
0.6492624817418906,2.1572269554649912,-0.6638501785978868
0.6911503837897545,2.1572269554649912,-0.4202652996650958
0.7330382858376183,2.1572269554649912,-0.1725941784678095
0.7749261878854823,2.1572269554649912,0.0403702467200985
0.8168140899333461,2.1572269554649912,0.1694494439762801
0.8587019919812100,2.1572269554649912,0.3043675210863817
0.9005898940290740,2.1572269554649912,0.4391421372729842
0.9424777960769379,2.1572269554649912,0.5701388616578416
0.9843656981248019,2.1572269554649912,0.6982772799480362
1.0262536001726656,2.1572269554649912,0.8231005663931739
1.0681415022205296,2.1572269554649912,0.9430587016439522
1.1100294042683936,2.1572269554649912,1.0567407577053247
1.1519173063162575,2.1572269554649912,1.1632158142440012
1.1938052083641213,2.1572269554649912,1.2618853777746817
1.2356931104119853,2.1572269554649912,1.3522752412579493
1.2775810124598492,2.1572269554649912,1.4339058530401758
1.3194689145077132,2.1572269554649912,1.5062447121933520
1.3613568165555769,2.1572269554649912,1.5687130574676496
1.4032447186034409,2.1572269554649912,1.6207214357641988
1.4451326206513049,2.1572269554649912,1.6617164707897893
1.4870205226991688,2.1572269554649912,1.6912274572036552
1.5289084247470326,2.1572269554649912,1.7089057122947851
1.5707963267948966,2.1572269554649912,1.7145525178487324
1.6126842288427605,2.1572269554649912,1.7081335250523346
1.6545721308906245,2.1572269554649912,1.6897790168635549
1.6964600329384882,2.1572269554649912,1.6597706152553307
1.7383479349863524,2.1572269554649912,1.6185159980022328
1.7802358370342162,2.1572269554649912,1.5665140467908159
1.8221237390820799,2.1572269554649912,1.5043137013501251
1.8640116411299441,2.1572269554649912,1.4324707998856079
1.9058995431778079,2.1572269554649912,1.3515085673360456
1.9477874452256716,2.1572269554649912,1.2618895394699561
1.9896753472735358,2.1572269554649912,1.1640102933664960
2.0315632493213993,2.1572269554649912,1.0582365415383388
2.0734511513692637,2.1572269554649912,0.9450047750628660
2.1153390534171272,2.1572269554649912,0.8250162574894465
2.1572269554649912,2.1572269554649912,0.6994886301239988
2.1991148575128552,2.1572269554649912,0.5702014361681418
2.2410027595607191,2.1572269554649912,0.4387378781666311
2.2828906616085827,2.1572269554649912,0.3051159802572579
2.3247785636564471,2.1572269554649912,0.1704231641944325
2.3666664657043106,2.1572269554649912,0.0408638729302397
2.4085543677521750,2.1572269554649912,-0.1751353422553410
2.4504422698000385,2.1572269554649912,-0.4225972927431652
2.4923301718479025,2.1572269554649912,-0.6673198224254094
2.5342180738957665,2.1572269554649912,-0.8940803047805173
2.5761059759436304,2.1572269554649912,-1.0997858957559654
2.6179938779914940,2.1572269554649912,-1.2849937949582979
2.6598817800393584,2.1572269554649912,-1.4457160745845246
2.7017696820872219,2.1572269554649912,-1.5763518672930492
2.7436575841350863,2.1572269554649912,-1.6719649448092999
2.7855454861829498,2.1572269554649912,-1.7286873520261790
2.8274333882308138,2.1572269554649912,-1.7429030186308365
2.8693212902786778,2.1572269554649912,-1.7104283110542213
2.9112091923265417,2.1572269554649912,-1.6263451447972053
2.9530970943744053,2.1572269554649912,-1.4852798708001709
2.9949849964222697,2.1572269554649912,-1.2817259939669396
3.0368728984701332,2.1572269554649912,-1.0102415791718753
3.0787608005179976,2.1572269554649912,-0.6655320151246785
3.1206487025658611,2.1572269554649912,-0.2424702219364890
0.0209439510239320,2.1991148575128552,-0.2422773133003855
0.0628318530717960,2.1991148575128552,-0.6679407850663632
0.1047197551196597,2.1991148575128552,-1.0179862384157343
0.1466076571675237,2.1991148575128552,-1.2964855239963986
0.1884955592153876,2.1991148575128552,-1.5081834234753593
0.2303834612632514,2.1991148575128552,-1.6583623681017239
0.2722713633111153,2.1991148575128552,-1.7525349431977588
0.3141592653589793,2.1991148575128552,-1.7959911362028027
0.3560471674068433,2.1991148575128552,-1.7933379376416894
0.3979350694547070,2.1991148575128552,-1.7483209419490249
0.4398229715025710,2.1991148575128552,-1.6642980047946043
0.4817108735504350,2.1991148575128552,-1.5452667043691677
0.5235987755982989,2.1991148575128552,-1.3963339646871253
0.5654866776461627,2.1991148575128552,-1.2231783177891919
0.6073745796940266,2.1991148575128552,-1.0307981896937985
0.6492624817418906,2.1991148575128552,-0.8206790330298774
0.6911503837897545,2.1991148575128552,-0.5910564914481303
0.7330382858376183,2.1991148575128552,-0.3536213440939363
0.7749261878854823,2.1991148575128552,-0.1128765642009711
0.8168140899333461,2.1991148575128552,0.0683586020694800
0.8587019919812100,2.1991148575128552,0.1920562546786439
0.9005898940290740,2.1991148575128552,0.3206403822916795
0.9424777960769379,2.1991148575128552,0.4474095702530903
0.9843656981248019,2.1991148575128552,0.5700522030746944
1.0262536001726656,2.1991148575128552,0.6888995939838890
1.0681415022205296,2.1991148575128552,0.8033308755420301
1.1100294042683936,2.1991148575128552,0.9121434697207155
1.1519173063162575,2.1991148575128552,1.0142838218814696
1.1938052083641213,2.1991148575128552,1.1090107985510798
1.2356931104119853,2.1991148575128552,1.1957793912509225
1.2775810124598492,2.1991148575128552,1.2741031761436636
1.3194689145077132,2.1991148575128552,1.3434780029176865
1.3613568165555769,2.1991148575128552,1.4033658970605707
1.4032447186034409,2.1991148575128552,1.4532174936193007
1.4451326206513049,2.1991148575128552,1.4925127874190836
1.4870205226991688,2.1991148575128552,1.5208058506163611
1.5289084247470326,2.1991148575128552,1.5377643381061132
1.5707963267948966,2.1991148575128552,1.5431983260750608
1.6126842288427605,2.1991148575128552,1.5370756154740717
1.6545721308906245,2.1991148575128552,1.5195224759584365
1.6964600329384882,2.1991148575128552,1.4908101979806874
1.7383479349863524,2.1991148575128552,1.4513289636768090
1.7802358370342162,2.1991148575128552,1.4015516121722051
1.8221237390820799,2.1991148575128552,1.3419910570584950
1.8640116411299441,2.1991148575128552,1.2731566794856464
1.9058995431778079,2.1991148575128552,1.1955173506089583
1.9477874452256716,2.1991148575128552,1.1094823336993369
1.9896753472735358,2.1991148575128552,1.0154165260237120
2.0315632493213993,2.1991148575128552,0.9137119469477551
2.0734511513692637,2.1991148575128552,0.8049342126698460
2.1153390534171272,2.1991148575128552,0.6900208104313037
2.1572269554649912,2.1991148575128552,0.5703674802881207
2.1991148575128552,2.1991148575128552,0.4474169279364290
2.2410027595607191,2.1991148575128552,0.3216935035599690
2.2828906616085827,2.1991148575128552,0.1939343210312889
2.3247785636564471,2.1991148575128552,0.0699244661316102
2.3666664657043106,2.1991148575128552,-0.1113757970342925
2.4085543677521750,2.1991148575128552,-0.3550390715257452
2.4504422698000385,2.1991148575128552,-0.5927302521345073
2.4923301718479025,2.1991148575128552,-0.8221087745322297
2.5342180738957665,2.1991148575128552,-1.0337043009168096
2.5761059759436304,2.1991148575128552,-1.2275984026142222
2.6179938779914940,2.1991148575128552,-1.4008504665062897
2.6598817800393584,2.1991148575128552,-1.5484779128684192
2.7017696820872219,2.1991148575128552,-1.6654798240456505
2.7436575841350863,2.1991148575128552,-1.7475988195345173
2.7855454861829498,2.1991148575128552,-1.7913207153847786
2.8274333882308138,2.1991148575128552,-1.7932885414823312
2.8693212902786778,2.1991148575128552,-1.7496414408436520
2.9112091923265417,2.1991148575128552,-1.6557600966081278
2.9530970943744053,2.1991148575128552,-1.5064133276048217
2.9949849964222697,2.1991148575128552,-1.2960582892046069
3.0368728984701332,2.1991148575128552,-1.0191056944958645
3.0787608005179976,2.1991148575128552,-0.6700887503599634
3.1206487025658611,2.1991148575128552,-0.2437471138487414
0.0209439510239320,2.2410027595607191,-0.2434254450810064
0.0628318530717960,2.2410027595607191,-0.6722173056399779
0.1047197551196597,2.2410027595607191,-1.0264962824458090
0.1466076571675237,2.2410027595607191,-1.3104037869714698
0.1884955592153876,2.2410027595607191,-1.5287862365507325
0.2303834612632514,2.2410027595607191,-1.6869878435192154
0.2722713633111153,2.2410027595607191,-1.7904813961563388
0.3141592653589793,2.2410027595607191,-1.8444067187752089
0.3560471674068433,2.2410027595607191,-1.8532127899155439
0.3979350694547070,2.2410027595607191,-1.8207092196974193
0.4398229715025710,2.2410027595607191,-1.7505508416483269
0.4817108735504350,2.2410027595607191,-1.6465309676541720
0.5235987755982989,2.2410027595607191,-1.5125738727887452
0.5654866776461627,2.2410027595607191,-1.3531448996405582
0.6073745796940266,2.2410027595607191,-1.1733881494166134
0.6492624817418906,2.2410027595607191,-0.9774440925458434
0.6911503837897545,2.2410027595607191,-0.7657033058076651
0.7330382858376183,2.2410027595607191,-0.5386268655136577
0.7749261878854823,2.2410027595607191,-0.3104006870140215
0.8168140899333461,2.2410027595607191,-0.0746902505739862
0.8587019919812100,2.2410027595607191,0.0821850223950194
0.9005898940290740,2.2410027595607191,0.1997832862049475
0.9424777960769379,2.2410027595607191,0.3203537268130495
0.9843656981248019,2.2410027595607191,0.4383385387603547
1.0262536001726656,2.2410027595607191,0.5517711674266459
1.0681415022205296,2.2410027595607191,0.6605450022942499
1.1100294042683936,2.2410027595607191,0.7640935433526899
1.1519173063162575,2.2410027595607191,0.8615323895148621
1.1938052083641213,2.2410027595607191,0.9520578300975715
1.2356931104119853,2.2410027595607191,1.0350365955633725
1.2775810124598492,2.2410027595607191,1.1099383880360174
1.3194689145077132,2.2410027595607191,1.1762601366816137
1.3613568165555769,2.2410027595607191,1.2334916762983563
1.4032447186034409,2.2410027595607191,1.2811213214229644
1.4451326206513049,2.2410027595607191,1.3186656845648437
1.4870205226991688,2.2410027595607191,1.3457086239703786
1.5289084247470326,2.2410027595607191,1.3619383154366196
1.5707963267948966,2.2410027595607191,1.3671754249348240
1.6126842288427605,2.2410027595607191,1.3613884453869718
1.6545721308906245,2.2410027595607191,1.3446945522599871
1.6964600329384882,2.2410027595607191,1.3173460939081723
1.7383479349863524,2.2410027595607191,1.2797043199021860
1.7802358370342162,2.2410027595607191,1.2322034073832020
1.8221237390820799,2.2410027595607191,1.1753095402034439
1.8640116411299441,2.2410027595607191,1.1094820483128669
1.9058995431778079,2.2410027595607191,1.0351467451626433
1.9477874452256716,2.2410027595607191,0.9526955862148841
1.9896753472735358,2.2410027595607191,0.8625299906655125
2.0315632493213993,2.2410027595607191,0.7651608277327991
2.0734511513692637,2.2410027595607191,0.6613470828148127
2.1153390534171272,2.2410027595607191,0.5521642603479640
2.1572269554649912,2.2410027595607191,0.4387583769203879
2.1991148575128552,2.2410027595607191,0.3217445546137594
2.2410027595607191,2.2410027595607191,0.2019366458739021
2.2828906616085827,2.2410027595607191,0.0842226189258399
2.3247785636564471,2.2410027595607191,-0.0713074293214927
2.3666664657043106,2.2410027595607191,-0.3103683619356913
2.4085543677521750,2.2410027595607191,-0.5387776249433999
2.4504422698000385,2.2410027595607191,-0.7643651768282617
2.4923301718479025,2.2410027595607191,-0.9767836009285363
2.5342180738957665,2.2410027595607191,-1.1750380846809365
2.5761059759436304,2.2410027595607191,-1.3563471042945590
2.6179938779914940,2.2410027595607191,-1.5159341574325438
2.6598817800393584,2.2410027595607191,-1.6490169605803826
2.7017696820872219,2.2410027595607191,-1.7515358991727528
2.7436575841350863,2.2410027595607191,-1.8199738532926653
2.7855454861829498,2.2410027595607191,-1.8510508519809785
2.8274333882308138,2.2410027595607191,-1.8414153820369914
2.8693212902786778,2.2410027595607191,-1.7872624027466779
2.9112091923265417,2.2410027595607191,-1.6840922321150962
2.9530970943744053,2.2410027595607191,-1.5267626095232831
2.9949849964222697,2.2410027595607191,-1.3097396946779611
3.0368728984701332,2.2410027595607191,-1.0273834331060565
3.0787608005179976,2.2410027595607191,-0.6741672667368058
3.1206487025658611,2.2410027595607191,-0.2448063568046638
0.0209439510239320,2.2828906616085827,-0.2442684143047655
0.0628318530717960,2.2828906616085827,-0.6756879895858722
0.1047197551196597,2.2828906616085827,-1.0338312256190845
0.1466076571675237,2.2828906616085827,-1.3228585770819330
0.1884955592153876,2.2828906616085827,-1.5476381859286492
0.2303834612632514,2.2828906616085827,-1.7134882211497529
0.2722713633111153,2.2828906616085827,-1.8257909591876285
0.3141592653589793,2.2828906616085827,-1.8896074773611915
0.3560471674068433,2.2828906616085827,-1.9094948970233991
0.3979350694547070,2.2828906616085827,-1.8895708322049121
0.4398229715025710,2.2828906616085827,-1.8335383924493913
0.4817108735504350,2.2828906616085827,-1.7446343207783808
0.5235987755982989,2.2828906616085827,-1.6260004779368844
0.5654866776461627,2.2828906616085827,-1.4814099417499518
0.6073745796940266,2.2828906616085827,-1.3155306394329003
0.6492624817418906,2.2828906616085827,-1.1331598797626177
0.6911503837897545,2.2828906616085827,-0.9373847185393163
0.7330382858376183,2.2828906616085827,-0.7281266036923494
0.7749261878854823,2.2828906616085827,-0.5077594933470775
0.8168140899333461,2.2828906616085827,-0.2882216285940439
0.8587019919812100,2.2828906616085827,-0.0601790283127177
0.9005898940290740,2.2828906616085827,0.0822742423898400
0.9424777960769379,2.2828906616085827,0.1924289146509921
0.9843656981248019,2.2828906616085827,0.3038308337330825
1.0262536001726656,2.2828906616085827,0.4122865514223451
1.0681415022205296,2.2828906616085827,0.5158068166632916
1.1100294042683936,2.2828906616085827,0.6140061392191057
1.1519173063162575,2.2828906616085827,0.7064290124651822
1.1938052083641213,2.2828906616085827,0.7924329019980506
1.2356931104119853,2.2828906616085827,0.8713779289915936
1.2775810124598492,2.2828906616085827,0.9426918337288352
1.3194689145077132,2.2828906616085827,1.0058501530502775
1.3613568165555769,2.2828906616085827,1.0603491861209338
1.4032447186034409,2.2828906616085827,1.1057017087638199
1.4451326206513049,2.2828906616085827,1.1414550570419943
1.4870205226991688,2.2828906616085827,1.1672213161688287
1.5289084247470326,2.2828906616085827,1.1827090635959414
1.5707963267948966,2.2828906616085827,1.1877487803222277
1.6126842288427605,2.2828906616085827,1.1823070391619310
1.6545721308906245,2.2828906616085827,1.1664871831952375
1.6964600329384882,2.2828906616085827,1.1405163937648493
1.7383479349863524,2.2828906616085827,1.1047209950952659
1.7802358370342162,2.2828906616085827,1.0594937877202324
1.8221237390820799,2.2828906616085827,1.0052593870130988
1.8640116411299441,2.2828906616085827,0.9424461223116066
1.9058995431778079,2.2828906616085827,0.8714757715761766
1.9477874452256716,2.2828906616085827,0.7927836381920141
1.9896753472735358,2.2828906616085827,0.7068759403837983
2.0315632493213993,2.2828906616085827,0.6144067367448480
2.0734511513692637,2.2828906616085827,0.5161959408936450
2.1153390534171272,2.2828906616085827,0.4130428161837150
2.1572269554649912,2.2828906616085827,0.3054036623604202
2.1991148575128552,2.2828906616085827,0.1942338610588656
2.2410027595607191,2.2828906616085827,0.0839345023828314
2.2828906616085827,2.2828906616085827,-0.0566310063693503
2.3247785636564471,2.2828906616085827,-0.2878439139845175
2.3666664657043106,2.2828906616085827,-0.5071558608889591
2.4085543677521750,2.2828906616085827,-0.7254426226067148
2.4504422698000385,2.2828906616085827,-0.9337927320839624
2.4923301718479025,2.2828906616085827,-1.1315991175964539
2.5342180738957665,2.2828906616085827,-1.3163303084545355
2.5761059759436304,2.2828906616085827,-1.4834191310829603
2.6179938779914940,2.2828906616085827,-1.6280795166953419
2.6598817800393584,2.2828906616085827,-1.7461655124891633
2.7017696820872219,2.2828906616085827,-1.8342631459615899
2.7436575841350863,2.2828906616085827,-1.8893317458297836
2.7855454861829498,2.2828906616085827,-1.9082717258372628
2.8274333882308138,2.2828906616085827,-1.8876476479463302
2.8693212902786778,2.2828906616085827,-1.8235282099818133
2.9112091923265417,2.2828906616085827,-1.7113955759161084
2.9530970943744053,2.2828906616085827,-1.5461839861901108
2.9949849964222697,2.2828906616085827,-1.3224639922657728
3.0368728984701332,2.2828906616085827,-1.0346924515653220
3.0787608005179976,2.2828906616085827,-0.6774338045888585
3.1206487025658611,2.2828906616085827,-0.2455029688362773
0.0209439510239320,2.3247785636564471,-0.2446355456974778
0.0628318530717960,2.3247785636564471,-0.6779301827840780
0.1047197551196597,2.3247785636564471,-1.0394423465559595
0.1466076571675237,2.3247785636564471,-1.3332993163302413
0.1884955592153876,2.3247785636564471,-1.5643026953903894
0.2303834612632514,2.3247785636564471,-1.7376595395100776
0.2722713633111153,2.3247785636564471,-1.8586452772503825
0.3141592653589793,2.3247785636564471,-1.9323146560096605
0.3560471674068433,2.3247785636564471,-1.9633193895137382
0.3979350694547070,2.3247785636564471,-1.9557630705537579
0.4398229715025710,2.3247785636564471,-1.9131039674662551
0.4817108735504350,2.3247785636564471,-1.8383337363509289
0.5235987755982989,2.3247785636564471,-1.7344702882073229
0.5654866776461627,2.3247785636564471,-1.6050082293787402
0.6073745796940266,2.3247785636564471,-1.4540138882320872
0.6492624817418906,2.3247785636564471,-1.2858440559387569
0.6911503837897545,2.3247785636564471,-1.1044512120739043
0.7330382858376183,2.3247785636564471,-0.9120659816516627
0.7749261878854823,2.3247785636564471,-0.7085102820227663
0.8168140899333461,2.3247785636564471,-0.4971680810187180
0.8587019919812100,2.3247785636564471,-0.2877577710827083
0.9005898940290740,2.3247785636564471,-0.0739526932327516
0.9424777960769379,2.3247785636564471,0.0685366020212282
0.9843656981248019,2.3247785636564471,0.1703808971079986
1.0262536001726656,2.3247785636564471,0.2718004584232056
1.0681415022205296,2.3247785636564471,0.3701095919478964
1.1100294042683936,2.3247785636564471,0.4632345240134702
1.1519173063162575,2.3247785636564471,0.5505849824169934
1.1938052083641213,2.3247785636564471,0.6317972833009674
1.2356931104119853,2.3247785636564471,0.7064020001959093
1.2775810124598492,2.3247785636564471,0.7738719549780443
1.3194689145077132,2.3247785636564471,0.8336796519208299
1.3613568165555769,2.3247785636564471,0.8853169519018297
1.4032447186034409,2.3247785636564471,0.9283041571779491
1.4451326206513049,2.3247785636564471,0.9622054113457260
1.4870205226991688,2.3247785636564471,0.9866517956591546
1.5289084247470326,2.3247785636564471,1.0013666333284641
1.5707963267948966,2.3247785636564471,1.0061865901007945
1.6126842288427605,2.3247785636564471,1.0010737468747328
1.6545721308906245,2.3247785636564471,0.9861161295840485
1.6964600329384882,2.3247785636564471,0.9615165511162334
1.7383479349863524,2.3247785636564471,0.9275719048551331
1.7802358370342162,2.3247785636564471,0.8846472696908465
1.8221237390820799,2.3247785636564471,0.8331512840999262
1.8640116411299441,2.3247785636564471,0.7735207336739199
1.9058995431778079,2.3247785636564471,0.7062215204157823
1.9477874452256716,2.3247785636564471,0.6317660423093098
1.9896753472735358,2.3247785636564471,0.5507263495906448
2.0315632493213993,2.3247785636564471,0.4636865576571156
2.0734511513692637,2.3247785636564471,0.3710801933049931
2.1153390534171272,2.3247785636564471,0.2731471937223858
2.1572269554649912,2.3247785636564471,0.1711345016775225
2.1991148575128552,2.3247785636564471,0.0691882688673733
2.2410027595607191,2.3247785636564471,-0.0725494066661261
2.2828906616085827,2.3247785636564471,-0.2886625296327976
2.3247785636564471,2.3247785636564471,-0.4975606026839125
2.3666664657043106,2.3247785636564471,-0.7068254489057156
2.4085543677521750,2.3247785636564471,-0.9079487339395524
2.4504422698000385,2.3247785636564471,-1.1012246853637271
2.4923301718479025,2.3247785636564471,-1.2848345130229886
2.5342180738957665,2.3247785636564471,-1.4546589775308680
2.5761059759436304,2.3247785636564471,-1.6063018872915977
2.6179938779914940,2.3247785636564471,-1.7357095349487566
2.6598817800393584,2.3247785636564471,-1.8392624460129559
2.7017696820872219,2.3247785636564471,-1.9137383756821771
2.7436575841350863,2.3247785636564471,-1.9561313851839555
2.7855454861829498,2.3247785636564471,-1.9633527463172187
2.8274333882308138,2.3247785636564471,-1.9319517973140194
2.8693212902786778,2.3247785636564471,-1.8579621868324334
2.9112091923265417,2.3247785636564471,-1.7368805888982530
2.9530970943744053,2.3247785636564471,-1.5637506200301434
2.9949849964222697,2.3247785636564471,-1.3333275802469053
3.0368728984701332,2.3247785636564471,-1.0402828157242658
3.0787608005179976,2.3247785636564471,-0.6793914656245829
3.1206487025658611,2.3247785636564471,-0.2456610645571431
0.0209439510239320,2.3666664657043106,-0.2443611989495948
0.0628318530717960,2.3666664657043106,-0.6784986118327561
0.1047197551196597,2.3666664657043106,-1.0426755026955312
0.1466076571675237,2.3666664657043106,-1.3409416411194486
0.1884955592153876,2.3666664657043106,-1.5779683121516770
0.2303834612632514,2.3666664657043106,-1.7588015057236688
0.2722713633111153,2.3666664657043106,-1.8885698752122584
0.3141592653589793,2.3666664657043106,-1.9722031734986647
0.3560471674068433,2.3666664657043106,-2.0141908367638424
0.3979350694547070,2.3666664657043106,-2.0184327720641280
0.4398229715025710,2.3666664657043106,-1.9882853340324464
0.4817108735504350,2.3666664657043106,-1.9268241323915845
0.5235987755982989,2.3666664657043106,-1.8371624641300641
0.5654866776461627,2.3666664657043106,-1.7226319949904914
0.6073745796940266,2.3666664657043106,-1.5867946779031505
0.6492624817418906,2.3666664657043106,-1.4333848319333096
0.6911503837897545,2.3666664657043106,-1.2661856089515924
0.7330382858376183,2.3666664657043106,-1.0885519944093300
0.7749261878854823,2.3666664657043106,-0.9022641055118005
0.8168140899333461,2.3666664657043106,-0.7071557816651334
0.8587019919812100,2.3666664657043106,-0.5068376655178578
0.9005898940290740,2.3666664657043106,-0.3103897273876172
0.9424777960769379,2.3666664657043106,-0.1129404997411832
0.9843656981248019,2.3666664657043106,0.0405900516962401
1.0262536001726656,2.3666664657043106,0.1342598140247046
1.0681415022205296,2.3666664657043106,0.2252066298332444
1.1100294042683936,2.3666664657043106,0.3129808612750221
1.1519173063162575,2.3666664657043106,0.3955257786187102
1.1938052083641213,2.3666664657043106,0.4720097081808594
1.2356931104119853,2.3666664657043106,0.5420901832808350
1.2775810124598492,2.3666664657043106,0.6054273662301016
1.3194689145077132,2.3666664657043106,0.6615994607121306
1.3613568165555769,2.3666664657043106,0.7101404446914221
1.4032447186034409,2.3666664657043106,0.7505858394086402
1.4451326206513049,2.3666664657043106,0.7825083099777259
1.4870205226991688,2.3666664657043106,0.8055465325184268
1.5289084247470326,2.3666664657043106,0.8194294602814988
1.5707963267948966,2.3666664657043106,0.8239948154242256
1.6126842288427605,2.3666664657043106,0.8191995718157299
1.6545721308906245,2.3666664657043106,0.8051209717952732
1.6964600329384882,2.3666664657043106,0.7819482834791026
1.7383479349863524,2.3666664657043106,0.7499673523639931
1.7802358370342162,2.3666664657043106,0.7095414434652343
1.8221237390820799,2.3666664657043106,0.6610920613429717
1.8640116411299441,2.3666664657043106,0.6050808221256538
1.9058995431778079,2.3666664657043106,0.5419857353606946
1.9477874452256716,2.3666664657043106,0.4722522585954621
1.9896753472735358,2.3666664657043106,0.3961976857563674
2.0315632493213993,2.3666664657043106,0.3139333597120031
2.0734511513692637,2.3666664657043106,0.2257129590972100
2.1153390534171272,2.3666664657043106,0.1334424544243943
2.1572269554649912,2.3666664657043106,0.0403233139789308
2.1991148575128552,2.3666664657043106,-0.1132308176849078
2.2410027595607191,2.3666664657043106,-0.3132908476161080
2.2828906616085827,2.3666664657043106,-0.5097667158192962
2.3247785636564471,2.3666664657043106,-0.7083370160554158
2.3666664657043106,2.3666664657043106,-0.9002268956768797
2.4085543677521750,2.3666664657043106,-1.0862257927882191
2.4504422698000385,2.3666664657043106,-1.2652170134572807
2.4923301718479025,2.3666664657043106,-1.4336122400499409
2.5342180738957665,2.3666664657043106,-1.5875510192146081
2.5761059759436304,2.3666664657043106,-1.7234650379125904
2.6179938779914940,2.3666664657043106,-1.8379420891336302
2.6598817800393584,2.3666664657043106,-1.9276282711400099
2.7017696820872219,2.3666664657043106,-1.9892492536469726
2.7436575841350863,2.3666664657043106,-2.0196071284973169
2.7855454861829498,2.3666664657043106,-2.0154626451660640
2.8274333882308138,2.3666664657043106,-1.9733407506939253
2.8693212902786778,2.3666664657043106,-1.8893656090778095
2.9112091923265417,2.3666664657043106,-1.7592044959327442
2.9530970943744053,2.3666664657043106,-1.5781317424029933
2.9949849964222697,2.3666664657043106,-1.3411752284639917
3.0368728984701332,2.3666664657043106,-1.0432923120962723
3.0787608005179976,2.3666664657043106,-0.6795271628312249
3.1206487025658611,2.3666664657043106,-0.2451181008688693
0.0209439510239320,2.4085543677521750,-0.2433165516723305
0.0628318530717960,2.4085543677521750,-0.6770039687111798
0.1047197551196597,2.4085543677521750,-1.0428789777688399
0.1466076571675237,2.4085543677521750,-1.3448863159766546
0.1884955592153876,2.4085543677521750,-1.5875245890128602
0.2303834612632514,2.4085543677521750,-1.7756162945614402
0.2722713633111153,2.4085543677521750,-1.9140331884420996
0.3141592653589793,2.4085543677521750,-2.0074288276797048
0.3560471674068433,2.4085543677521750,-2.0600437365734581
0.3979350694547070,2.4085543677521750,-2.0756491220876714
0.4398229715025710,2.4085543677521750,-2.0576432236128457
0.4817108735504350,2.4085543677521750,-2.0092250803659346
0.5235987755982989,2.4085543677521750,-1.9335345911536250
0.5654866776461627,2.4085543677521750,-1.8337117560840057
0.6073745796940266,2.4085543677521750,-1.7129219824985904
0.6492624817418906,2.4085543677521750,-1.5744161967850174
0.6911503837897545,2.4085543677521750,-1.4216109935917300
0.7330382858376183,2.4085543677521750,-1.2580195348951084
0.7749261878854823,2.4085543677521750,-1.0867146085319437
0.8168140899333461,2.4085543677521750,-0.9092012124800178
0.8587019919812100,2.4085543677521750,-0.7252204085643713
0.9005898940290740,2.4085543677521750,-0.5377367495369283
0.9424777960769379,2.4085543677521750,-0.3560197377512392
0.9843656981248019,2.4085543677521750,-0.1714561271087195
1.0262536001726656,2.4085543677521750,-0.0044290132261634
1.0681415022205296,2.4085543677521750,0.0846954618666841
1.1100294042683936,2.4085543677521750,0.1651284040186267
1.1519173063162575,2.4085543677521750,0.2421094244657762
1.1938052083641213,2.4085543677521750,0.3141535917280066
1.2356931104119853,2.4085543677521750,0.3801048100717624
1.2775810124598492,2.4085543677521750,0.4394578256433893
1.3194689145077132,2.4085543677521750,0.4919174716328779
1.3613568165555769,2.4085543677521750,0.5371733508000849
1.4032447186034409,2.4085543677521750,0.5748668585156494
1.4451326206513049,2.4085543677521750,0.6046285595550872
1.4870205226991688,2.4085543677521750,0.6261252691220947
1.5289084247470326,2.4085543677521750,0.6390982008922889
1.5707963267948966,2.4085543677521750,0.6433889439201537
1.6126842288427605,2.4085543677521750,0.6389536931671200
1.6545721308906245,2.4085543677521750,0.6258665995748337
1.6964600329384882,2.4085543677521750,0.6043131069983912
1.7383479349863524,2.4085543677521750,0.5745738938535134
1.7802358370342162,2.4085543677521750,0.5369988349661753
1.8221237390820799,2.4085543677521750,0.4919676437386903
1.8640116411299441,2.4085543677521750,0.4398309947602134
1.9058995431778079,2.4085543677521750,0.3808323035292957
1.9477874452256716,2.4085543677521750,0.3150563312298079
1.9896753472735358,2.4085543677521750,0.2425934970885824
2.0315632493213993,2.4085543677521750,0.1642936244639386
2.0734511513692637,2.4085543677521750,0.0827128146779453
2.1153390534171272,2.4085543677521750,-0.0050327878315282
2.1572269554649912,2.4085543677521750,-0.1755504655339596
2.1991148575128552,2.4085543677521750,-0.3603272231171828
2.2410027595607191,2.4085543677521750,-0.5434437770960358
2.2828906616085827,2.4085543677521750,-0.7293863444190527
2.3247785636564471,2.4085543677521750,-0.9102695699824874
2.3666664657043106,2.4085543677521750,-1.0871216668175057
2.4085543677521750,2.4085543677521750,-1.2590815539103775
2.4504422698000385,2.4085543677521750,-1.4229939858077161
2.4923301718479025,2.4085543677521750,-1.5754670225352525
2.5342180738957665,2.4085543677521750,-1.7134381794417402
2.5761059759436304,2.4085543677521750,-1.8339563527953557
2.6179938779914940,2.4085543677521750,-1.9339446590792133
2.6598817800393584,2.4085543677521750,-2.0101518181403053
2.7017696820872219,2.4085543677521750,-2.0592282903004402
2.7436575841350863,2.4085543677521750,-2.0778043163923625
2.7855454861829498,2.4085543677521750,-2.0624857081895840
2.8274333882308138,2.4085543677521750,-2.0097599562882369
2.8693212902786778,2.4085543677521750,-1.9158713903038720
2.9112091923265417,2.4085543677521750,-1.7767416933997475
2.9530970943744053,2.4085543677521750,-1.5879793763737950
2.9949849964222697,2.4085543677521750,-1.3449715174031398
3.0368728984701332,2.4085543677521750,-1.0430172781556981
3.0787608005179976,2.4085543677521750,-0.6774568382516917
3.1206487025658611,2.4085543677521750,-0.2437633561750079
0.0209439510239320,2.4504422698000385,-0.2414121264873989
0.0628318530717960,2.4504422698000385,-0.6731377492526466
0.1047197551196597,2.4504422698000385,-1.0394704582726866
0.1466076571675237,2.4504422698000385,-1.3442256092723914
0.1884955592153876,2.4504422698000385,-1.5916846398282860
0.2303834612632514,2.4504422698000385,-1.7863824042822896
0.2722713633111153,2.4504422698000385,-1.9328701845460208
0.3141592653589793,2.4504422698000385,-2.0355101661836841
0.3560471674068433,2.4504422698000385,-2.0983529408927870
0.3979350694547070,2.4504422698000385,-2.1251165449760183
0.4398229715025710,2.4504422698000385,-2.1192362528579811
0.4817108735504350,2.4504422698000385,-2.0839278219080697
0.5235987755982989,2.4504422698000385,-2.0222301204870372
0.5654866776461627,2.4504422698000385,-1.9370439503521841
0.6073745796940266,2.4504422698000385,-1.8312094046994150
0.6492624817418906,2.4504422698000385,-1.7076355309720099
0.6911503837897545,2.4504422698000385,-1.5694354667105384
0.7330382858376183,2.4504422698000385,-1.4199655258146915
0.7749261878854823,2.4504422698000385,-1.2626210966316675
0.8168140899333461,2.4504422698000385,-1.1002138133111854
0.8587019919812100,2.4504422698000385,-0.9339804015400212
0.9005898940290740,2.4504422698000385,-0.7634811067819808
0.9424777960769379,2.4504422698000385,-0.5904269946463887
0.9843656981248019,2.4504422698000385,-0.4231917659362340
1.0262536001726656,2.4504422698000385,-0.2586646818670101
1.0681415022205296,2.4504422698000385,-0.1037775416698128
1.1100294042683936,2.4504422698000385,0.0212450099277306
1.1519173063162575,2.4504422698000385,0.0931655628085204
1.1938052083641213,2.4504422698000385,0.1591100022227777
1.2356931104119853,2.4504422698000385,0.2204678455968281
1.2775810124598492,2.4504422698000385,0.2762362065392416
1.3194689145077132,2.4504422698000385,0.3255738343928175
1.3613568165555769,2.4504422698000385,0.3679988163431555
1.4032447186034409,2.4504422698000385,0.4032018669853816
1.4451326206513049,2.4504422698000385,0.4309244351297331
1.4870205226991688,2.4504422698000385,0.4509315645649306
1.5289084247470326,2.4504422698000385,0.4630307310475231
1.5707963267948966,2.4504422698000385,0.4670998078738420
1.6126842288427605,2.4504422698000385,0.4631068593482463
1.6545721308906245,2.4504422698000385,0.4511154863091600
1.6964600329384882,2.4504422698000385,0.4312736593869375
1.7383479349863524,2.4504422698000385,0.4037852430267111
1.7802358370342162,2.4504422698000385,0.3688656893681025
1.8221237390820799,2.4504422698000385,0.3266931682946998
1.8640116411299441,2.4504422698000385,0.2773957719578211
1.9058995431778079,2.4504422698000385,0.2211749200089094
1.9477874452256716,2.4504422698000385,0.1587006308094890
1.9896753472735358,2.4504422698000385,0.0915516250244259
2.0315632493213993,2.4504422698000385,0.0200996363951962
2.0734511513692637,2.4504422698000385,-0.1078529801048687
2.1153390534171272,2.4504422698000385,-0.2655722644347582
2.1572269554649912,2.4504422698000385,-0.4281240050247020
2.1991148575128552,2.4504422698000385,-0.5975580907239805
2.2410027595607191,2.4504422698000385,-0.7688826021802442
2.2828906616085827,2.4504422698000385,-0.9371106272697025
2.3247785636564471,2.4504422698000385,-1.1033360400233598
2.3666664657043106,2.4504422698000385,-1.2665087433263256
2.4085543677521750,2.4504422698000385,-1.4237166465987519
2.4504422698000385,2.4504422698000385,-1.5719404022245405
2.4923301718479025,2.4504422698000385,-1.7085178020263236
2.5342180738957665,2.4504422698000385,-1.8309155093348406
2.5761059759436304,2.4504422698000385,-1.9364575655498208
2.6179938779914940,2.4504422698000385,-2.0222078709518860
2.6598817800393584,2.4504422698000385,-2.0849871720852802
2.7017696820872219,2.4504422698000385,-2.1214569538898589
2.7436575841350863,2.4504422698000385,-2.1282053266984198
2.7855454861829498,2.4504422698000385,-2.1017862388570419
2.8274333882308138,2.4504422698000385,-2.0386940608943709
2.8693212902786778,2.4504422698000385,-1.9352942654913587
2.9112091923265417,2.4504422698000385,-1.7877562354590748
2.9530970943744053,2.4504422698000385,-1.5920302909089665
2.9949849964222697,2.4504422698000385,-1.3438835090150607
3.0368728984701332,2.4504422698000385,-1.0389785846291850
3.0787608005179976,2.4504422698000385,-0.6729642615587749
3.1206487025658611,2.4504422698000385,-0.2415482864432572
0.0209439510239320,2.4923301718479025,-0.2385872041282413
0.0628318530717960,2.4923301718479025,-0.6666610312271051
0.1047197551196597,2.4923301718479025,-1.0319488544766076
0.1466076571675237,2.4923301718479025,-1.3381108218831081
0.1884955592153876,2.4923301718479025,-1.5891843355815611
0.2303834612632514,2.4923301718479025,-1.7894060422634919
0.2722713633111153,2.4923301718479025,-1.9430312943884394
0.3141592653589793,2.4923301718479025,-2.0541892829782884
0.3560471674068433,2.4923301718479025,-2.1267944711316700
0.3979350694547070,2.4923301718479025,-2.1645073597093911
0.4398229715025710,2.4923301718479025,-2.1707198053962786
0.4817108735504350,2.4923301718479025,-2.1485482839737067
0.5235987755982989,2.4923301718479025,-2.1008461400604568
0.5654866776461627,2.4923301718479025,-2.0302645827207466
0.6073745796940266,2.4923301718479025,-1.9393774276343541
0.6492624817418906,2.4923301718479025,-1.8308423355291590
0.6911503837897545,2.4923301718479025,-1.7075348673880222
0.7330382858376183,2.4923301718479025,-1.5725864422159255
0.7749261878854823,2.4923301718479025,-1.4292728672274251
0.8168140899333461,2.4923301718479025,-1.2807091863353457
0.8587019919812100,2.4923301718479025,-1.1293144480962536
0.9005898940290740,2.4923301718479025,-0.9761372884408401
0.9424777960769379,2.4923301718479025,-0.8207820857903156
0.9843656981248019,2.4923301718479025,-0.6637763550745133
1.0262536001726656,2.4923301718479025,-0.5107491889562643
1.0681415022205296,2.4923301718479025,-0.3671981222511052
1.1100294042683936,2.4923301718479025,-0.2245484668142529
1.1519173063162575,2.4923301718479025,-0.0965737859548384
1.1938052083641213,2.4923301718479025,0.0091912362605358
1.2356931104119853,2.4923301718479025,0.0672331324535899
1.2775810124598492,2.4923301718479025,0.1176673499207788
1.3194689145077132,2.4923301718479025,0.1626906654918911
1.3613568165555769,2.4923301718479025,0.2019673966221892
1.4032447186034409,2.4923301718479025,0.2348742025281512
1.4451326206513049,2.4923301718479025,0.2609221330755431
1.4870205226991688,2.4923301718479025,0.2797842426697461
1.5289084247470326,2.4923301718479025,0.2912540701991490
1.5707963267948966,2.4923301718479025,0.2952159050978967
1.6126842288427605,2.4923301718479025,0.2916305903783322
1.6545721308906245,2.4923301718479025,0.2805259090844548
1.6964600329384882,2.4923301718479025,0.2619861226349204
1.7383479349863524,2.4923301718479025,0.2361471877987534
1.7802358370342162,2.4923301718479025,0.2032196406352730
1.8221237390820799,2.4923301718479025,0.1635711090007338
1.8640116411299441,2.4923301718479025,0.1178551280659979
1.9058995431778079,2.4923301718479025,0.0668858117474512
1.9477874452256716,2.4923301718479025,0.0093546793598843
1.9896753472735358,2.4923301718479025,-0.0998543193091752
2.0315632493213993,2.4923301718479025,-0.2290629120386036
2.0734511513692637,2.4923301718479025,-0.3707837697327448
2.1153390534171272,2.4923301718479025,-0.5156865141549557
2.1572269554649912,2.4923301718479025,-0.6698502510457811
2.1991148575128552,2.4923301718479025,-0.8248831568688343
2.2410027595607191,2.4923301718479025,-0.9792301221214340
2.2828906616085827,2.4923301718479025,-1.1336411906648400
2.3247785636564471,2.4923301718479025,-1.2866172246484939
2.3666664657043106,2.4923301718479025,-1.4353563935525233
2.4085543677521750,2.4923301718479025,-1.5771456077950792
2.4504422698000385,2.4923301718479025,-1.7096555480552400
2.4923301718479025,2.4923301718479025,-1.8306889327161393
2.5342180738957665,2.4923301718479025,-1.9379158385920261
2.5761059759436304,2.4923301718479025,-2.0287514344010611
2.6179938779914940,2.4923301718479025,-2.1003455877402848
2.6598817800393584,2.4923301718479025,-2.1496273815353977
2.7017696820872219,2.4923301718479025,-2.1733689192438961
2.7436575841350863,2.4923301718479025,-2.1682470550682265
2.7855454861829498,2.4923301718479025,-2.1308843084030737
2.8274333882308138,2.4923301718479025,-2.0578552571210524
2.8693212902786778,2.4923301718479025,-1.9456598009622490
2.9112091923265417,2.4923301718479025,-1.7906825953799796
2.9530970943744053,2.4923301718479025,-1.5891653303873738
2.9949849964222697,2.4923301718479025,-1.3372099040649894
3.0368728984701332,2.4923301718479025,-1.0308128040690567
3.0787608005179976,2.4923301718479025,-0.6659160756147584
3.1206487025658611,2.4923301718479025,-0.2384554798915663
0.0209439510239320,2.5342180738957665,-0.2347911518807579
0.0628318530717960,2.5342180738957665,-0.6573672609061344
0.1047197551196597,2.5342180738957665,-1.0198774150542724
0.1466076571675237,2.5342180738957665,-1.3258160889151596
0.1884955592153876,2.5342180738957665,-1.5789866674795430
0.2303834612632514,2.5342180738957665,-1.7833647747695467
0.2722713633111153,2.5342180738957665,-1.9429652094031153
0.3141592653589793,2.5342180738957665,-2.0617300540328034
0.3560471674068433,2.5342180738957665,-2.1434412870599906
0.3979350694547070,2.5342180738957665,-2.1916506047064370
0.4398229715025710,2.5342180738957665,-2.2096222836961799
0.4817108735504350,2.5342180738957665,-2.2003010364685482
0.5235987755982989,2.5342180738957665,-2.1663308899780036
0.5654866776461627,2.5342180738957665,-2.1101446058067226
0.6073745796940266,2.5342180738957665,-2.0341123740188491
0.6492624817418906,2.5342180738957665,-1.9407024657204293
0.6911503837897545,2.5342180738957665,-1.8325917451225788
0.7330382858376183,2.5342180738957665,-1.7126786210472782
0.7749261878854823,2.5342180738957665,-1.5839799133527781
0.8168140899333461,2.5342180738957665,-1.4494233997634349
0.8587019919812100,2.5342180738957665,-1.3115827612506641
0.9005898940290740,2.5342180738957665,-1.1724141742914942
0.9424777960769379,2.5342180738957665,-1.0330024029514446
0.9843656981248019,2.5342180738957665,-0.8934706817707702
1.0262536001726656,2.5342180738957665,-0.7539202122128650
1.0681415022205296,2.5342180738957665,-0.6169114988887766
1.1100294042683936,2.5342180738957665,-0.4880775121525010
1.1519173063162575,2.5342180738957665,-0.3693649473679625
1.1938052083641213,2.5342180738957665,-0.2542225504620817
1.2356931104119853,2.5342180738957665,-0.1522242873736619
1.2775810124598492,2.5342180738957665,-0.0531619991310060
1.3194689145077132,2.5342180738957665,0.0088616184268590
1.3613568165555769,2.5342180738957665,0.0460954689771472
1.4032447186034409,2.5342180738957665,0.0754905921404334
1.4451326206513049,2.5342180738957665,0.0985331829204298
1.4870205226991688,2.5342180738957665,0.1152787692029137
1.5289084247470326,2.5342180738957665,0.1255265875354261
1.5707963267948966,2.5342180738957665,0.1290914853844310
1.6126842288427605,2.5342180738957665,0.1258843247761199
1.6545721308906245,2.5342180738957665,0.1159324947597162
1.6964600329384882,2.5342180738957665,0.0993786897763379
1.7383479349863524,2.5342180738957665,0.0764429868635724
1.7802358370342162,2.5342180738957665,0.0472270318064122
1.8221237390820799,2.5342180738957665,0.0105871756029561
1.8640116411299441,2.5342180738957665,-0.0519582981633705
1.9058995431778079,2.5342180738957665,-0.1505116998542266
1.9477874452256716,2.5342180738957665,-0.2552114396474879
1.9896753472735358,2.5342180738957665,-0.3698771049541095
2.0315632493213993,2.5342180738957665,-0.4894748309111527
2.0734511513692637,2.5342180738957665,-0.6202918617059536
2.1153390534171272,2.5342180738957665,-0.7566609593843093
2.1572269554649912,2.5342180738957665,-0.8946062762484882
2.1991148575128552,2.5342180738957665,-1.0344705980701612
2.2410027595607191,2.5342180738957665,-1.1761901602694376
2.2828906616085827,2.5342180738957665,-1.3177818130642580
2.3247785636564471,2.5342180738957665,-1.4565413278414139
2.3666664657043106,2.5342180738957665,-1.5900436879334099
2.4085543677521750,2.5342180738957665,-1.7162673674466666
2.4504422698000385,2.5342180738957665,-1.8333158046828109
2.4923301718479025,2.5342180738957665,-1.9391579301559749
2.5342180738957665,2.5342180738957665,-2.0315136295586855
2.5761059759436304,2.5342180738957665,-2.1078481117571628
2.6179938779914940,2.5342180738957665,-2.1654111014423867
2.6598817800393584,2.5342180738957665,-2.2012820569910163
2.7017696820872219,2.5342180738957665,-2.2124095819153382
2.7436575841350863,2.5342180738957665,-2.1956448616403512
2.7855454861829498,2.5342180738957665,-2.1477676402052532
2.8274333882308138,2.5342180738957665,-2.0654990683162455
2.8693212902786778,2.5342180738957665,-1.9454973633521846
2.9112091923265417,2.5342180738957665,-1.7843402536466442
2.9530970943744053,2.5342180738957665,-1.5785059517630140
2.9949849964222697,2.5342180738957665,-1.3243651520018473
3.0368728984701332,2.5342180738957665,-1.0181896595306976
3.0787608005179976,2.5342180738957665,-0.6561738951564859
3.1206487025658611,2.5342180738957665,-0.2344595698158566
0.0209439510239320,2.5761059759436304,-0.2299648908390489
0.0628318530717960,2.5761059759436304,-0.6450492536221000
0.1047197551196597,2.5761059759436304,-1.0028704970848383
0.1466076571675237,2.5761059759436304,-1.3067672809196000
0.1884955592153876,2.5761059759436304,-1.5603399225557981
0.2303834612632514,2.5761059759436304,-1.7673465488702871
0.2722713633111153,2.5761059759436304,-1.9315979006250461
0.3141592653589793,2.5761059759436304,-2.0568564814074941
0.3560471674068433,2.5761059759436304,-2.1467403274768992
0.3979350694547070,2.5761059759436304,-2.2046335347267307
0.4398229715025710,2.5761059759436304,-2.2336159840148180
0.4817108735504350,2.5761059759436304,-2.2364358223198528
0.5235987755982989,2.5761059759436304,-2.2155474157493349
0.5654866776461627,2.5761059759436304,-2.1732176642248366
0.6073745796940266,2.5761059759436304,-2.1116728688129132
0.6492624817418906,2.5761059759436304,-2.0332365837813984
0.6911503837897545,2.5761059759436304,-1.9404104074066033
0.7330382858376183,2.5761059759436304,-1.8358689730036455
0.7749261878854823,2.5761059759436304,-1.7223603524789546
0.8168140899333461,2.5761059759436304,-1.6025227170855716
0.8587019919812100,2.5761059759436304,-1.4786741463848470
0.9005898940290740,2.5761059759436304,-1.3527034176497377
0.9424777960769379,2.5761059759436304,-1.2261586439482395
0.9843656981248019,2.5761059759436304,-1.1003707556974460
1.0262536001726656,2.5761059759436304,-0.9763187708695087
1.0681415022205296,2.5761059759436304,-0.8545485083801849
1.1100294042683936,2.5761059759436304,-0.7359523293174950
1.1519173063162575,2.5761059759436304,-0.6229298500903288
1.1938052083641213,2.5761059759436304,-0.5189161286012973
1.2356931104119853,2.5761059759436304,-0.4256302569273197
1.2775810124598492,2.5761059759436304,-0.3409255353364489
1.3194689145077132,2.5761059759436304,-0.2626718308853465
1.3613568165555769,2.5761059759436304,-0.1954404528497718
1.4032447186034409,2.5761059759436304,-0.1435401408107458
1.4451326206513049,2.5761059759436304,-0.1006642168991115
1.4870205226991688,2.5761059759436304,-0.0639094539492124
1.5289084247470326,2.5761059759436304,-0.0424248838921149
1.5707963267948966,2.5761059759436304,-0.0356353621067553
1.6126842288427605,2.5761059759436304,-0.0413182155085930
1.6545721308906245,2.5761059759436304,-0.0616812151650970
1.6964600329384882,2.5761059759436304,-0.0977080687878731
1.7383479349863524,2.5761059759436304,-0.1397916648068840
1.7802358370342162,2.5761059759436304,-0.1913466968082854
1.8221237390820799,2.5761059759436304,-0.2592200807044619
1.8640116411299441,2.5761059759436304,-0.3376496069673338
1.9058995431778079,2.5761059759436304,-0.4223802577009705
1.9477874452256716,2.5761059759436304,-0.5170888943718034
1.9896753472735358,2.5761059759436304,-0.6228758417806961
2.0315632493213993,2.5761059759436304,-0.7361145865299747
2.0734511513692637,2.5761059759436304,-0.8535625477593296
2.1153390534171272,2.5761059759436304,-0.9747589651413771
2.1572269554649912,2.5761059759436304,-1.1000372324312289
2.1991148575128552,2.5761059759436304,-1.2283997185081317
2.2410027595607191,2.5761059759436304,-1.3575653356892479
2.2828906616085827,2.5761059759436304,-1.4850155902666680
2.3247785636564471,2.5761059759436304,-1.6086304500560218
2.3666664657043106,2.5761059759436304,-1.7266831153381090
2.4085543677521750,2.5761059759436304,-1.8375570451050753
2.4504422698000385,2.5761059759436304,-1.9394990362350770
2.4923301718479025,2.5761059759436304,-2.0305084103182942
2.5342180738957665,2.5761059759436304,-2.1083323547962634
2.5761059759436304,2.5761059759436304,-2.1705085679777585
2.6179938779914940,2.5761059759436304,-2.2144137569283378
2.6598817800393584,2.5761059759436304,-2.2373001420960250
2.7017696820872219,2.5761059759436304,-2.2363180853022495
2.7436575841350863,2.5761059759436304,-2.2085299184954446
2.7855454861829498,2.5761059759436304,-2.1509197879514366
2.8274333882308138,2.5761059759436304,-2.0604002958684990
2.8693212902786778,2.5761059759436304,-1.9338136698809238
2.9112091923265417,2.5761059759436304,-1.7679261963627342
2.9530970943744053,2.5761059759436304,-1.5594185579334885
2.9949849964222697,2.5761059759436304,-1.3048775803514026
3.0368728984701332,2.5761059759436304,-1.0007939920921305
3.0787608005179976,2.5761059759436304,-0.6435668571703635
3.1206487025658611,2.5761059759436304,-0.2295113100124960
0.0209439510239320,2.6179938779914940,-0.2240310318168729
0.0628318530717960,2.6179938779914940,-0.6294806678142189
0.1047197551196597,2.6179938779914940,-0.9805690356964333
0.1466076571675237,2.6179938779914940,-1.2804950165860218
0.1884955592153876,2.6179938779914940,-1.5326809038856126
0.2303834612632514,2.6179938779914940,-1.7406887365945001
0.2722713633111153,2.6179938779914940,-1.9081284883851066
0.3141592653589793,2.6179938779914940,-2.0385604412899565
0.3560471674068433,2.6179938779914940,-2.1353957037942299
0.3979350694547070,2.6179938779914940,-2.2018059029408543
0.4398229715025710,2.6179938779914940,-2.2406619748398438
0.4817108735504350,2.6179938779914940,-2.2545245260539133
0.5235987755982989,2.6179938779914940,-2.2456973769720463
0.5654866776461627,2.6179938779914940,-2.2163332332613366
0.6073745796940266,2.6179938779914940,-2.1685583089789997
0.6492624817418906,2.6179938779914940,-2.1045757784592074
0.6911503837897545,2.6179938779914940,-2.0267193788923961
0.7330382858376183,2.6179938779914940,-1.9374452376412785
0.7749261878854823,2.6179938779914940,-1.8392556639851905
0.8168140899333461,2.6179938779914940,-1.7345472633744992
0.8587019919812100,2.6179938779914940,-1.6254038522030372
0.9005898940290740,2.6179938779914940,-1.5134451985551836
0.9424777960769379,2.6179938779914940,-1.3999222957407207
0.9843656981248019,2.6179938779914940,-1.2861058115242416
1.0262536001726656,2.6179938779914940,-1.1736118465386098
1.0681415022205296,2.6179938779914940,-1.0641902552530620
1.1100294042683936,2.6179938779914940,-0.9591462217396407
1.1519173063162575,2.6179938779914940,-0.8591799752554385
1.1938052083641213,2.6179938779914940,-0.7649171761529205
1.2356931104119853,2.6179938779914940,-0.6774637028968620
1.2775810124598492,2.6179938779914940,-0.5983293500380724
1.3194689145077132,2.6179938779914940,-0.5288344897100781
1.3613568165555769,2.6179938779914940,-0.4696022767538416
1.4032447186034409,2.6179938779914940,-0.4205962011357124
1.4451326206513049,2.6179938779914940,-0.3816507451287494
1.4870205226991688,2.6179938779914940,-0.3529623033995858
1.5289084247470326,2.6179938779914940,-0.3350791716644497
1.5707963267948966,2.6179938779914940,-0.3285426481487304
1.6126842288427605,2.6179938779914940,-0.3336000257696949
1.6545721308906245,2.6179938779914940,-0.3501099767333708
1.6964600329384882,2.6179938779914940,-0.3776167145753115
1.7383479349863524,2.6179938779914940,-0.4156837565670789
1.7802358370342162,2.6179938779914940,-0.4643301441188556
1.8221237390820799,2.6179938779914940,-0.5239436872191434
1.8640116411299441,2.6179938779914940,-0.5944682054173049
1.9058995431778079,2.6179938779914940,-0.6747027212019177
1.9477874452256716,2.6179938779914940,-0.7626408133791320
1.9896753472735358,2.6179938779914940,-0.8566655863227127
2.0315632493213993,2.6179938779914940,-0.9563182023997540
2.0734511513692637,2.6179938779914940,-1.0617332985053296
2.1153390534171272,2.6179938779914940,-1.1724339610943739
2.1572269554649912,2.6179938779914940,-1.2868155649561517
2.1991148575128552,2.6179938779914940,-1.4026084878556999
2.2410027595607191,2.6179938779914940,-1.5176025785891618
2.2828906616085827,2.6179938779914940,-1.6300030865299813
2.3247785636564471,2.6179938779914940,-1.7383550394951055
2.3666664657043106,2.6179938779914940,-1.8412858011981219
2.4085543677521750,2.6179938779914940,-1.9372881566586870
2.4504422698000385,2.6179938779914940,-2.0246201020015935
2.4923301718479025,2.6179938779914940,-2.1012969822357990
2.5342180738957665,2.6179938779914940,-2.1651271403201107
2.5761059759436304,2.6179938779914940,-2.2137569869328053
2.6179938779914940,2.6179938779914940,-2.2447100671662303
2.6598817800393584,2.6179938779914940,-2.2554150087846767
2.7017696820872219,2.6179938779914940,-2.2432215449173736
2.7436575841350863,2.6179938779914940,-2.2054065236675444
2.7855454861829498,2.6179938779914940,-2.1391737318635595
2.8274333882308138,2.6179938779914940,-2.0416511872511052
2.8693212902786778,2.6179938779914940,-1.9098874746573991
2.9112091923265417,2.6179938779914940,-1.7408468459911162
2.9530970943744053,2.6179938779914940,-1.5314028003246722
2.9949849964222697,2.6179938779914940,-1.2783311362071177
3.0368728984701332,2.6179938779914940,-0.9783042248002376
3.0787608005179976,2.6179938779914940,-0.6278875042339342
3.1206487025658611,2.6179938779914940,-0.2235375450451258
0.0209439510239320,2.6598817800393584,-0.2168902673755453
0.0628318530717960,2.6598817800393584,-0.6103983574851406
0.1047197551196597,2.6598817800393584,-0.9525911808796801
0.1466076571675237,2.6598817800393584,-1.2465333227018680
0.1884955592153876,2.6598817800393584,-1.4954720764371927
0.2303834612632514,2.6598817800393584,-1.7027654238664212
0.2722713633111153,2.6598817800393584,-1.8717986007843608
0.3141592653589793,2.6598817800393584,-2.0058926757032824
0.3560471674068433,2.6598817800393584,-2.1082134288525824
0.3979350694547070,2.6598817800393584,-2.1816956900651472
0.4398229715025710,2.6598817800393584,-2.2290023249414213
0.4817108735504350,2.6598817800393584,-2.2525325461388523
0.5235987755982989,2.6598817800393584,-2.2544795923232095
0.5654866776461627,2.6598817800393584,-2.2369192364728736
0.6073745796940266,2.6598817800393584,-2.2018995395727772
0.6492624817418906,2.6598817800393584,-2.1515066418964910
0.6911503837897545,2.6598817800393584,-2.0878969850960982
0.7330382858376183,2.6598817800393584,-2.0132978436050464
0.7749261878854823,2.6598817800393584,-1.9299714952374039
0.8168140899333461,2.6598817800393584,-1.8401189588914433
0.8587019919812100,2.6598817800393584,-1.7457024027189409
0.9005898940290740,2.6598817800393584,-1.6482387603892157
0.9424777960769379,2.6598817800393584,-1.5487438547512171
0.9843656981248019,2.6598817800393584,-1.4480205582463033
1.0262536001726656,2.6598817800393584,-1.3472008654989891
1.0681415022205296,2.6598817800393584,-1.2480622607645349
1.1100294042683936,2.6598817800393584,-1.1527189810543836
1.1519173063162575,2.6598817800393584,-1.0629324912692999
1.1938052083641213,2.6598817800393584,-0.9796920179575135
1.2356931104119853,2.6598817800393584,-0.9033593942428999
1.2775810124598492,2.6598817800393584,-0.8341067023303215
1.3194689145077132,2.6598817800393584,-0.7722512166099067
1.3613568165555769,2.6598817800393584,-0.7183321622452211
1.4032447186034409,2.6598817800393584,-0.6730047787442303
1.4451326206513049,2.6598817800393584,-0.6368943317225348
1.4870205226991688,2.6598817800393584,-0.6105043214656865
1.5289084247470326,2.6598817800393584,-0.5941965432783268
1.5707963267948966,2.6598817800393584,-0.5882121233150859
1.6126842288427605,2.6598817800393584,-0.5926956541146152
1.6545721308906245,2.6598817800393584,-0.6076986093640531
1.6964600329384882,2.6598817800393584,-0.6331495113597735
1.7383479349863524,2.6598817800393584,-0.6687897020787966
1.7802358370342162,2.6598817800393584,-0.7141059760125119
1.8221237390820799,2.6598817800393584,-0.7683379510948767
1.8640116411299441,2.6598817800393584,-0.8306367413296100
1.9058995431778079,2.6598817800393584,-0.9003374996929150
1.9477874452256716,2.6598817800393584,-0.9771339870958196
1.9896753472735358,2.6598817800393584,-1.0609170238197883
2.0315632493213993,2.6598817800393584,-1.1513064308672003
2.0734511513692637,2.6598817800393584,-1.2472456973212975
2.1153390534171272,2.6598817800393584,-1.3470155386098750
2.1572269554649912,2.6598817800393584,-1.4486311949453901
2.1991148575128552,2.6598817800393584,-1.5502741813609016
2.2410027595607191,2.6598817800393584,-1.6504716112853306
2.2828906616085827,2.6598817800393584,-1.7480023839302414
2.3247785636564471,2.6598817800393584,-1.8416862239663678
2.3666664657043106,2.6598817800393584,-1.9302094919604391
2.4085543677521750,2.6598817800393584,-2.0120468136255107
2.4504422698000385,2.6598817800393584,-2.0854577339728548
2.4923301718479025,2.6598817800393584,-2.1485147158630684
2.5342180738957665,2.6598817800393584,-2.1991341720914042
2.5761059759436304,2.6598817800393584,-2.2351031074426482
2.6179938779914940,2.6598817800393584,-2.2541034599078693
2.6598817800393584,2.6598817800393584,-2.2537348719171697
2.7017696820872219,2.6598817800393584,-2.2315323771864848
2.7436575841350863,2.6598817800393584,-2.1849747010650082
2.7855454861829498,2.6598817800393584,-2.1114821801133408
2.8274333882308138,2.6598817800393584,-2.0084072568869464
2.8693212902786778,2.6598817800393584,-1.8730219460709547
2.9112091923265417,2.6598817800393584,-1.7025054303700560
2.9530970943744053,2.6598817800393584,-1.4939329664365826
2.9949849964222697,2.6598817800393584,-1.2442661639838075
3.0368728984701332,2.6598817800393584,-0.9503445306734483
3.0787608005179976,2.6598817800393584,-0.6088781950554208
3.1206487025658611,2.6598817800393584,-0.2164414661169505
0.0209439510239320,2.7017696820872219,-0.2084185716114674
0.0628318530717960,2.7017696820872219,-0.5874794751882800
0.1047197551196597,2.7017696820872219,-0.9184711116773717
0.1466076571675237,2.7017696820872219,-1.2043099095028478
0.1884955592153876,2.7017696820872219,-1.4480461972960021
0.2303834612632514,2.7017696820872219,-1.6528018362332613
0.2722713633111153,2.7017696820872219,-1.8216979068523298
0.3141592653589793,2.7017696820872219,-1.9577776747579416
0.3560471674068433,2.7017696820872219,-2.0639348655228438
0.3979350694547070,2.7017696820872219,-2.1428613100369285
0.4398229715025710,2.7017696820872219,-2.1970273199280679
0.4817108735504350,2.7017696820872219,-2.2287001492809675
0.5235987755982989,2.7017696820872219,-2.2399926196659878
0.5654866776461627,2.7017696820872219,-2.2329226116616634
0.6073745796940266,2.7017696820872219,-2.2094628182705076
0.6492624817418906,2.7017696820872219,-2.1715711265388857
0.6911503837897545,2.7017696820872219,-2.1212075137005817
0.7330382858376183,2.7017696820872219,-2.0603491607793201
0.7749261878854823,2.7017696820872219,-1.9910007676504795
0.8168140899333461,2.7017696820872219,-1.9151664769313310
0.8587019919812100,2.7017696820872219,-1.8347330424332988
0.9005898940290740,2.7017696820872219,-1.7512595555533801
0.9424777960769379,2.7017696820872219,-1.6657943128731996
0.9843656981248019,2.7017696820872219,-1.5789422787136285
1.0262536001726656,2.7017696820872219,-1.4912882633106579
1.0681415022205296,2.7017696820872219,-1.4039243484401536
1.1100294042683936,2.7017696820872219,-1.3186139713216545
1.1519173063162575,2.7017696820872219,-1.2374095149889595
1.1938052083641213,2.7017696820872219,-1.1620512222876873
1.2356931104119853,2.7017696820872219,-1.0936121627795652
1.2775810124598492,2.7017696820872219,-1.0325426226611936
1.3194689145077132,2.7017696820872219,-0.9789454643354383
1.3613568165555769,2.7017696820872219,-0.9328533980622790
1.4032447186034409,2.7017696820872219,-0.8943887914926218
1.4451326206513049,2.7017696820872219,-0.8637991040737700
1.4870205226991688,2.7017696820872219,-0.8414129390132327
1.5289084247470326,2.7017696820872219,-0.8275660928110492
1.5707963267948966,2.7017696820872219,-0.8225310145723189
1.6126842288427605,2.7017696820872219,-0.8264651862694267
1.6545721308906245,2.7017696820872219,-0.8393830793877751
1.6964600329384882,2.7017696820872219,-0.8611541148512553
1.7383479349863524,2.7017696820872219,-0.8915306949409603
1.7802358370342162,2.7017696820872219,-0.9302066367628128
1.8221237390820799,2.7017696820872219,-0.9768889865115323
1.8640116411299441,2.7017696820872219,-1.0313389278657443
1.9058995431778079,2.7017696820872219,-1.0933252221513576
1.9477874452256716,2.7017696820872219,-1.1624707811597681
1.9896753472735358,2.7017696820872219,-1.2380602841508395
2.0315632493213993,2.7017696820872219,-1.3189454397825602
2.0734511513692637,2.7017696820872219,-1.4036443369290503
2.1153390534171272,2.7017696820872219,-1.4905890942258488
2.1572269554649912,2.7017696820872219,-1.5783614438186926
2.1991148575128552,2.7017696820872219,-1.6657776297707669
2.2410027595607191,2.7017696820872219,-1.7518066339624685
2.2828906616085827,2.7017696820872219,-1.8354110894267828
2.3247785636564471,2.7017696820872219,-1.9154165572165864
2.3666664657043106,2.7017696820872219,-1.9904590182628470
2.4085543677521750,2.7017696820872219,-2.0589955154580570
2.4504422698000385,2.7017696820872219,-2.1193357062510549
2.4923301718479025,2.7017696820872219,-2.1696639583453141
2.5342180738957665,2.7017696820872219,-2.2080466305884037
2.5761059759436304,2.7017696820872219,-2.2324352579039464
2.6179938779914940,2.7017696820872219,-2.2406772756424016
2.6598817800393584,2.7017696820872219,-2.2305370270789191
2.7017696820872219,2.7017696820872219,-2.1997202081046825
2.7436575841350863,2.7017696820872219,-2.1458912693021914
2.7855454861829498,2.7017696820872219,-2.0666766854466410
2.8274333882308138,2.7017696820872219,-1.9596537249754289
2.8693212902786778,2.7017696820872219,-1.8223296371546320
2.9112091923265417,2.7017696820872219,-1.6521176308812062
2.9530970943744053,2.7017696820872219,-1.4463143864877335
2.9949849964222697,2.7017696820872219,-1.2020812826792795
3.0368728984701332,2.7017696820872219,-0.9164296190052524
3.0787608005179976,2.7017696820872219,-0.5862092112476474
3.1206487025658611,2.7017696820872219,-0.2080994701136016
0.0209439510239320,2.7436575841350863,-0.1984644604762547
0.0628318530717960,2.7436575841350863,-0.5603198827854003
0.1047197551196597,2.7436575841350863,-0.8776063489618718
0.1466076571675237,2.7436575841350863,-1.1530590189850953
0.1884955592153876,2.7436575841350863,-1.3894897775810557
0.2303834612632514,2.7436575841350863,-1.5897381003244240
0.2722713633111153,2.7436575841350863,-1.7566168904502952
0.3141592653589793,2.7436575841350863,-1.8928586516588033
0.3560471674068433,2.7436575841350863,-2.0010702905716014
0.3979350694547070,2.7436575841350863,-2.0837057591054799
0.4398229715025710,2.7436575841350863,-2.1430623575313410
0.4817108735504350,2.7436575841350863,-2.1812986579741631
0.5235987755982989,2.7436575841350863,-2.2004631103742134
0.5654866776461627,2.7436575841350863,-2.2025183941424467
0.6073745796940266,2.7436575841350863,-2.1893519323085155
0.6492624817418906,2.7436575841350863,-2.1627762740780714
0.6911503837897545,2.7436575841350863,-2.1245358945442758
0.7330382858376183,2.7436575841350863,-2.0763377866311203
0.7749261878854823,2.7436575841350863,-2.0199041591912517
0.8168140899333461,2.7436575841350863,-1.9570101271850013
0.8587019919812100,2.7436575841350863,-1.8894401837323500
0.9005898940290740,2.7436575841350863,-1.8188176591692018
0.9424777960769379,2.7436575841350863,-1.7463650140709486
0.9843656981248019,2.7436575841350863,-1.6727884298435935
1.0262536001726656,2.7436575841350863,-1.5984803880213474
1.0681415022205296,2.7436575841350863,-1.5239879047000513
1.1100294042683936,2.7436575841350863,-1.4503990857274449
1.1519173063162575,2.7436575841350863,-1.3793221090984256
1.1938052083641213,2.7436575841350863,-1.3124909085827081
1.2356931104119853,2.7436575841350863,-1.2513255853116001
1.2775810124598492,2.7436575841350863,-1.1967225753622235
1.3194689145077132,2.7436575841350863,-1.1491056122893826
1.3613568165555769,2.7436575841350863,-1.1086085644923749
1.4032447186034409,2.7436575841350863,-1.0752572735944412
1.4451326206513049,2.7436575841350863,-1.0490849777115898
1.4870205226991688,2.7436575841350863,-1.0301749474654012
1.5289084247470326,2.7436575841350863,-1.0186519108778238
1.5707963267948966,2.7436575841350863,-1.0146491536303350
1.6126842288427605,2.7436575841350863,-1.0182731149731288
1.6545721308906245,2.7436575841350863,-1.0295790617719212
1.6964600329384882,2.7436575841350863,-1.0485627006359275
1.7383479349863524,2.7436575841350863,-1.0751638472151230
1.7802358370342162,2.7436575841350863,-1.1092700567018907
1.8221237390820799,2.7436575841350863,-1.1507032334978213
1.8640116411299441,2.7436575841350863,-1.1991763298454781
1.9058995431778079,2.7436575841350863,-1.2542250425958101
1.9477874452256716,2.7436575841350863,-1.3151462066800994
1.9896753472735358,2.7436575841350863,-1.3809905048825819
2.0315632493213993,2.7436575841350863,-1.4506383390436011
2.0734511513692637,2.7436575841350863,-1.5229348829139597
2.1153390534171272,2.7436575841350863,-1.5968123051108820
2.1572269554649912,2.7436575841350863,-1.6713287918029593
2.1991148575128552,2.7436575841350863,-1.7456078843951044
2.2410027595607191,2.7436575841350863,-1.8187245696155980
2.2828906616085827,2.7436575841350863,-1.8896094811980606
2.3247785636564471,2.7436575841350863,-1.9570164581486367
2.3666664657043106,2.7436575841350863,-2.0195484774141876
2.4085543677521750,2.7436575841350863,-2.0757034180577643
2.4504422698000385,2.7436575841350863,-2.1239027982318990
2.4923301718479025,2.7436575841350863,-2.1624908110027308
2.5342180738957665,2.7436575841350863,-2.1897146587951841
2.5761059759436304,2.7436575841350863,-2.2037069549135544
2.6179938779914940,2.7436575841350863,-2.2024861364946249
2.6598817800393584,2.7436575841350863,-2.1839780172057193
2.7017696820872219,2.7436575841350863,-2.1460491747183728
2.7436575841350863,2.7436575841350863,-2.0865369844812705
2.7855454861829498,2.7436575841350863,-2.0032634325177976
2.8274333882308138,2.7436575841350863,-1.8940275554392638
2.8693212902786778,2.7436575841350863,-1.7565795659052310
2.9112091923265417,2.7436575841350863,-1.5885845903256461
2.9530970943744053,2.7436575841350863,-1.3875844929128061
2.9949849964222697,2.7436575841350863,-1.1509639102203550
3.0368728984701332,2.7436575841350863,-0.8759234837515597
3.0787608005179976,2.7436575841350863,-0.5594607733596697
3.1206487025658611,2.7436575841350863,-0.1983578796120500
0.0209439510239320,2.7855454861829498,-0.1868490061781227
0.0628318530717960,2.7855454861829498,-0.5284236719255604
0.1047197551196597,2.7855454861829498,-0.8292283203780312
0.1466076571675237,2.7855454861829498,-1.0917709013469155
0.1884955592153876,2.7855454861829498,-1.3185733893099079
0.2303834612632514,2.7855454861829498,-1.5121427456345751
0.2722713633111153,2.7855454861829498,-1.6749429569569219
0.3141592653589793,2.7855454861829498,-1.8093710917681525
0.3560471674068433,2.7855454861829498,-1.9177410495678340
0.3979350694547070,2.7855454861829498,-2.0022777073708951
0.4398229715025710,2.7855454861829498,-2.0651206472426527
0.4817108735504350,2.7855454861829498,-2.1083315540619583
0.5235987755982989,2.7855454861829498,-2.1338958526329583
0.5654866776461627,2.7855454861829498,-2.1437109868073247
0.6073745796940266,2.7855454861829498,-2.1395624154309307
0.6492624817418906,2.7855454861829498,-2.1231008314664646
0.6911503837897545,2.7855454861829498,-2.0958430276283235
0.7330382858376183,2.7855454861829498,-2.0592158235446303
0.7749261878854823,2.7855454861829498,-2.0146421097375211
0.8168140899333461,2.7855454861829498,-1.9636324298202494
0.8587019919812100,2.7855454861829498,-1.9078106254333460
0.9005898940290740,2.7855454861829498,-1.8488033839558036
0.9424777960769379,2.7855454861829498,-1.7880007129581064
0.9843656981248019,2.7855454861829498,-1.7263315403168156
1.0262536001726656,2.7855454861829498,-1.6642693516210429
1.0681415022205296,2.7855454861829498,-1.6021434953796505
1.1100294042683936,2.7855454861829498,-1.5405529691253701
1.1519173063162575,2.7855454861829498,-1.4805592313086127
1.1938052083641213,2.7855454861829498,-1.4235299072045611
1.2356931104119853,2.7855454861829498,-1.3707969013054235
1.2775810124598492,2.7855454861829498,-1.3233817581149074
1.3194689145077132,2.7855454861829498,-1.2819115724937531
1.3613568165555769,2.7855454861829498,-1.2466903805975611
1.4032447186034409,2.7855454861829498,-1.2178295672404507
1.4451326206513049,2.7855454861829498,-1.1953628981465627
1.4870205226991688,2.7855454861829498,-1.1793164131969185
1.5289084247470326,2.7855454861829498,-1.1697347745793707
1.5707963267948966,2.7855454861829498,-1.1666783967933079
1.6126842288427605,2.7855454861829498,-1.1702064685245790
1.6545721308906245,2.7855454861829498,-1.1803565016346640
1.6964600329384882,2.7855454861829498,-1.1971251799724711
1.7383479349863524,2.7855454861829498,-1.2204500834833385
1.7802358370342162,2.7855454861829498,-1.2501889194535685
1.8221237390820799,2.7855454861829498,-1.2860937951945288
1.8640116411299441,2.7855454861829498,-1.3277836051397303
1.9058995431778079,2.7855454861829498,-1.3747258380741794
1.9477874452256716,2.7855454861829498,-1.4262439145828001
1.9896753472735358,2.7855454861829498,-1.4815596287043125
2.0315632493213993,2.7855454861829498,-1.5398605406185628
2.0734511513692637,2.7855454861829498,-1.6003604753570468
2.1153390534171272,2.7855454861829498,-1.6623165456152549
2.1572269554649912,2.7855454861829498,-1.7249875073465779
2.1991148575128552,2.7855454861829498,-1.7875540686873104
2.2410027595607191,2.7855454861829498,-1.8490470368613918
2.2828906616085827,2.7855454861829498,-1.9083241320304500
2.3247785636564471,2.7855454861829498,-1.9641030192185465
2.3666664657043106,2.7855454861829498,-2.0150220589116472
2.4085543677521750,2.7855454861829498,-2.0596881676369700
2.4504422698000385,2.7855454861829498,-2.0966868012664266
2.4923301718479025,2.7855454861829498,-2.1245554745380524
2.5342180738957665,2.7855454861829498,-2.1417414213314379
2.5761059759436304,2.7855454861829498,-2.1465686095703198
2.6179938779914940,2.7855454861829498,-2.1372313613916600
2.6598817800393584,2.7855454861829498,-2.1118176224727061
2.7017696820872219,2.7855454861829498,-2.0683514109113168
2.7436575841350863,2.7855454861829498,-2.0048364183607150
2.7855454861829498,2.7855454861829498,-1.9192832562658493
2.8274333882308138,2.7855454861829498,-1.8097099721608085
2.8693212902786778,2.7855454861829498,-1.6741151958429390
2.9112091923265417,2.7855454861829498,-1.5104312922031484
2.9530970943744053,2.7855454861829498,-1.3164686658350362
2.9949849964222697,2.7855454861829498,-1.0898618372896121
3.0368728984701332,2.7855454861829498,-0.8280247217235791
3.0787608005179976,2.7855454861829498,-0.5281186349341387
3.1206487025658611,2.7855454861829498,-0.1870332746533024
0.0209439510239320,2.8274333882308138,-0.1733719152963420
0.0628318530717960,2.8274333882308138,-0.4912124401183567
0.1047197551196597,2.8274333882308138,-0.7724069107386471
0.1466076571675237,2.8274333882308138,-1.0191873770316553
0.1884955592153876,2.8274333882308138,-1.2337353885538589
0.2303834612632514,2.8274333882308138,-1.4181807160334114
0.2722713633111153,2.8274333882308138,-1.5746062989785006
0.3141592653589793,2.8274333882308138,-1.7050575641083632
0.3560471674068433,2.8274333882308138,-1.8115535673729397
0.3979350694547070,2.8274333882308138,-1.8960963801236987
0.4398229715025710,2.8274333882308138,-1.9606736501056521
0.4817108735504350,2.8274333882308138,-2.0072482680948411
0.5235987755982989,2.8274333882308138,-2.0377304728051460
0.5654866776461627,2.8274333882308138,-2.0539331680277897
0.6073745796940266,2.8274333882308138,-2.0575203491645961
0.6492624817418906,2.8274333882308138,-2.0499681263370761
0.6911503837897545,2.8274333882308138,-2.0325626099489535
0.7330382858376183,2.8274333882308138,-2.0064534382185037
0.7749261878854823,2.8274333882308138,-1.9727622795496627
0.8168140899333461,2.8274333882308138,-1.9327127618429218
0.8587019919812100,2.8274333882308138,-1.8877121833555632
0.9005898940290740,2.8274333882308138,-1.8393036670637368
0.9424777960769379,2.8274333882308138,-1.7889597311296066
0.9843656981248019,2.8274333882308138,-1.7378116162075272
1.0262536001726656,2.8274333882308138,-1.6865153587733037
1.0681415022205296,2.8274333882308138,-1.6354005972633818
1.1100294042683936,2.8274333882308138,-1.5848195828373641
1.1519173063162575,2.8274333882308138,-1.5354296233403080
1.1938052083641213,2.8274333882308138,-1.4882096276008261
1.2356931104119853,2.8274333882308138,-1.4442481310235946
1.2775810124598492,2.8274333882308138,-1.4044917387755573
1.3194689145077132,2.8274333882308138,-1.3696044383387167
1.3613568165555769,2.8274333882308138,-1.3399641445841015
1.4032447186034409,2.8274333882308138,-1.3157407102504226
1.4451326206513049,2.8274333882308138,-1.2969897737025657
1.4870205226991688,2.8274333882308138,-1.2837239239367577
1.5289084247470326,2.8274333882308138,-1.2759508741335341
1.5707963267948966,2.8274333882308138,-1.2736841340142659
1.6126842288427605,2.8274333882308138,-1.2769363390528397
1.6545721308906245,2.8274333882308138,-1.2857040672572864
1.6964600329384882,2.8274333882308138,-1.2999496877898811
1.7383479349863524,2.8274333882308138,-1.3195828346534049
1.7802358370342162,2.8274333882308138,-1.3444426751620739
1.8221237390820799,2.8274333882308138,-1.3742827138916114
1.8640116411299441,2.8274333882308138,-1.4087619349010985
1.9058995431778079,2.8274333882308138,-1.4474476898717954
1.9477874452256716,2.8274333882308138,-1.4898338552816786
1.9896753472735358,2.8274333882308138,-1.5353705530744661
2.0315632493213993,2.8274333882308138,-1.5834917408631941
2.0734511513692637,2.8274333882308138,-1.6336216793099043
2.1153390534171272,2.8274333882308138,-1.6851478474017341
2.1572269554649912,2.8274333882308138,-1.7373662232467844
2.1991148575128552,2.8274333882308138,-1.7894253077445608
2.2410027595607191,2.8274333882308138,-1.8403027229112872
2.2828906616085827,2.8274333882308138,-1.8888326725706990
2.3247785636564471,2.8274333882308138,-1.9337715856368276
2.3666664657043106,2.8274333882308138,-1.9738658465988641
2.4085543677521750,2.8274333882308138,-2.0078865910610264
2.4504422698000385,2.8274333882308138,-2.0346178281610010
2.4923301718479025,2.8274333882308138,-2.0528086826504062
2.5342180738957665,2.8274333882308138,-2.0611150465718446
2.5761059759436304,2.8274333882308138,-2.0580569050704529
2.6179938779914940,2.8274333882308138,-2.0420082927254293
2.6598817800393584,2.8274333882308138,-2.0112227907266251
2.7017696820872219,2.8274333882308138,-1.9638840444389476
2.7436575841350863,2.8274333882308138,-1.8981621241055857
2.7855454861829498,2.8274333882308138,-1.8122550014519245
2.8274333882308138,2.8274333882308138,-1.7043998675547620
2.8693212902786778,2.8274333882308138,-1.5728488989374712
2.9112091923265417,2.8274333882308138,-1.4158144276520006
2.9530970943744053,2.8274333882308138,-1.2313957386155554
2.9949849964222697,2.8274333882308138,-1.0175021952827470
3.0368728984701332,2.8274333882308138,-0.7717854845459863
3.0787608005179976,2.8274333882308138,-0.4915892237544922
3.1206487025658611,2.8274333882308138,-0.1739190036548829
0.0209439510239320,2.8693212902786778,-0.1578264618765374
0.0628318530717960,2.8693212902786778,-0.4480620046139869
0.1047197551196597,2.8693212902786778,-0.7061003572709910
0.1466076571675237,2.8693212902786778,-0.9338578213839578
0.1884955592153876,2.8693212902786778,-1.1331368488782094
0.2303834612632514,2.8693212902786778,-1.3056588492492751
0.2722713633111153,2.8693212902786778,-1.4531059977149134
0.3141592653589793,2.8693212902786778,-1.5771638526216016
0.3560471674068433,2.8693212902786778,-1.6795557760098279
0.3979350694547070,2.8693212902786778,-1.7620607831852826
0.4398229715025710,2.8693212902786778,-1.8265083436439002
0.4817108735504350,2.8693212902786778,-1.8747469258458502
0.5235987755982989,2.8693212902786778,-1.9085881006553416
0.5654866776461627,2.8693212902786778,-1.9297348200211975
0.6073745796940266,2.8693212902786778,-1.9397100004040368
0.6492624817418906,2.8693212902786778,-1.9398074277037085
0.6911503837897545,2.8693212902786778,-1.9310881974845255
0.7330382858376183,2.8693212902786778,-1.9144393041498464
0.7749261878854823,2.8693212902786778,-1.8906938961997108
0.8168140899333461,2.8693212902786778,-1.8607841413926702
0.8587019919812100,2.8693212902786778,-1.8258631347384948
0.9005898940290740,2.8693212902786778,-1.7873124491790477
0.9424777960769379,2.8693212902786778,-1.7465832549822200
0.9843656981248019,2.8693212902786778,-1.7049221762804194
1.0262536001726656,2.8693212902786778,-1.6631529232068998
1.0681415022205296,2.8693212902786778,-1.6216905510324884
1.1100294042683936,2.8693212902786778,-1.5807953954186325
1.1519173063162575,2.8693212902786778,-1.5408710506740262
1.1938052083641213,2.8693212902786778,-1.5025883063437955
1.2356931104119853,2.8693212902786778,-1.4667867532236292
1.2775810124598492,2.8693212902786778,-1.4342749428393777
1.3194689145077132,2.8693212902786778,-1.4056749158164292
1.3613568165555769,2.8693212902786778,-1.3813734132345223
1.4032447186034409,2.8693212902786778,-1.3615585243506350
1.4451326206513049,2.8693212902786778,-1.3462905898903057
1.4870205226991688,2.8693212902786778,-1.3355675480330840
1.5289084247470326,2.8693212902786778,-1.3293674992687015
1.5707963267948966,2.8693212902786778,-1.3276676856767000
1.6126842288427605,2.8693212902786778,-1.3304462105445860
1.6545721308906245,2.8693212902786778,-1.3376737274500574
1.6964600329384882,2.8693212902786778,-1.3493005914390315
1.7383479349863524,2.8693212902786778,-1.3652429135227859
1.7802358370342162,2.8693212902786778,-1.3853697078590643
1.8221237390820799,2.8693212902786778,-1.4094931044378094
1.8640116411299441,2.8693212902786778,-1.4373638758454197
1.9058995431778079,2.8693212902786778,-1.4686740615601108
1.9477874452256716,2.8693212902786778,-1.5030659750869502
1.9896753472735358,2.8693212902786778,-1.5401423484901162
2.0315632493213993,2.8693212902786778,-1.5794681791675014
2.0734511513692637,2.8693212902786778,-1.6205549669607033
2.1153390534171272,2.8693212902786778,-1.6628253652063851
2.1572269554649912,2.8693212902786778,-1.7055697008184838
2.1991148575128552,2.8693212902786778,-1.7479181370446679
2.2410027595607191,2.8693212902786778,-1.7888518717824486
2.2828906616085827,2.8693212902786778,-1.8272578404879021
2.3247785636564471,2.8693212902786778,-1.8620046103161161
2.3666664657043106,2.8693212902786778,-1.8920030169386124
2.4085543677521750,2.8693212902786778,-1.9162236223066438
2.4504422698000385,2.8693212902786778,-1.9336658567462408
2.4923301718479025,2.8693212902786778,-1.9432952425415966
2.5342180738957665,2.8693212902786778,-1.9439756551917644
2.5761059759436304,2.8693212902786778,-1.9344221015241478
2.6179938779914940,2.8693212902786778,-1.9131898340704605
2.6598817800393584,2.8693212902786778,-1.8787025257139751
2.7017696820872219,2.8693212902786778,-1.8293095861575843
2.7436575841350863,2.8693212902786778,-1.7633535087533758
2.7855454861829498,2.8693212902786778,-1.6792246518689162
2.8274333882308138,2.8693212902786778,-1.5753840960107086
2.8693212902786778,2.8693212902786778,-1.4503441866704792
2.9112091923265417,2.8693212902786778,-1.3026080562635598
2.9530970943744053,2.8693212902786778,-1.1305798847493906
2.9949849964222697,2.8693212902786778,-0.9324637292364043
3.0368728984701332,2.8693212902786778,-0.7061692169005755
3.0787608005179976,2.8693212902786778,-0.4492381574110462
3.1206487025658611,2.8693212902786778,-0.1587994210324308
0.0209439510239320,2.9112091923265417,-0.1400250765808098
0.0628318530717960,2.9112091923265417,-0.3983730786543264
0.1047197551196597,2.9112091923265417,-0.6292630943026960
0.1466076571675237,2.9112091923265417,-0.8342757582301167
0.1884955592153876,2.9112091923265417,-1.0148172306696071
0.2303834612632514,2.9112091923265417,-1.1721894606492429
0.2722713633111153,2.9112091923265417,-1.3076693859630562
0.3141592653589793,2.9112091923265417,-1.4225821076424949
0.3560471674068433,2.9112091923265417,-1.5183534605818616
0.3979350694547070,2.9112091923265417,-1.5965308909263198
0.4398229715025710,2.9112091923265417,-1.6587672668318638
0.4817108735504350,2.9112091923265417,-1.7067690915978164
0.5235987755982989,2.9112091923265417,-1.7422175922904815
0.5654866776461627,2.9112091923265417,-1.7666774930597677
0.6073745796940266,2.9112091923265417,-1.7815130822215262
0.6492624817418906,2.9112091923265417,-1.7878334630065991
0.6911503837897545,2.9112091923265417,-1.7864875183593936
0.7330382858376183,2.9112091923265417,-1.7781226037121112
0.7749261878854823,2.9112091923265417,-1.7633070136593749
0.8168140899333461,2.9112091923265417,-1.7426925213375626
0.8587019919812100,2.9112091923265417,-1.7171616875453015
0.9005898940290740,2.9112091923265417,-1.6878799970370808
0.9424777960769379,2.9112091923265417,-1.6561874356092410
0.9843656981248019,2.9112091923265417,-1.6233460803457251
1.0262536001726656,2.9112091923265417,-1.5902797051853130
1.0681415022205296,2.9112091923265417,-1.5574882374428047
1.1100294042683936,2.9112091923265417,-1.5252060026908973
1.1519173063162575,2.9112091923265417,-1.4936773568254769
1.1938052083641213,2.9112091923265417,-1.4633414220802781
1.2356931104119853,2.9112091923265417,-1.4348230618634712
1.2775810124598492,2.9112091923265417,-1.4087899476616133
1.3194689145077132,2.9112091923265417,-1.3858022669185459
1.3613568165555769,2.9112091923265417,-1.3662365902929088
1.4032447186034409,2.9112091923265417,-1.3502901601545969
1.4451326206513049,2.9112091923265417,-1.3380301641311545
1.4870205226991688,2.9112091923265417,-1.3294507324949418
1.5289084247470326,2.9112091923265417,-1.3245164913982279
1.5707963267948966,2.9112091923265417,-1.3231870379994117
1.6126842288427605,2.9112091923265417,-1.3254252347759412
1.6545721308906245,2.9112091923265417,-1.3311947244429321
1.6964600329384882,2.9112091923265417,-1.3404514561998861
1.7383479349863524,2.9112091923265417,-1.3531325821308036
1.7802358370342162,2.9112091923265417,-1.3691450188565486
1.8221237390820799,2.9112091923265417,-1.3883555546888238
1.8640116411299441,2.9112091923265417,-1.4105842220764464
1.9058995431778079,2.9112091923265417,-1.4356019530783291
1.9477874452256716,2.9112091923265417,-1.4631316240193351
1.9896753472735358,2.9112091923265417,-1.4928486620719732
2.0315632493213993,2.9112091923265417,-1.5243749240744462
2.0734511513692637,2.9112091923265417,-1.5572601447864303
2.1153390534171272,2.9112091923265417,-1.5909514299040215
2.1572269554649912,2.9112091923265417,-1.6247626409916451
2.1991148575128552,2.9112091923265417,-1.6578649807708030
2.2410027595607191,2.9112091923265417,-1.6893162253455953
2.2828906616085827,2.9112091923265417,-1.7181256611733664
2.3247785636564471,2.9112091923265417,-1.7433282381017552
2.3666664657043106,2.9112091923265417,-1.7640333372207788
2.4085543677521750,2.9112091923265417,-1.7794261957700697
2.4504422698000385,2.9112091923265417,-1.7887228652903011
2.4923301718479025,2.9112091923265417,-1.7910983998604231
2.5342180738957665,2.9112091923265417,-1.7856154085757565
2.5761059759436304,2.9112091923265417,-1.7711767976898636
2.6179938779914940,2.9112091923265417,-1.7465168612654134
2.6598817800393584,2.9112091923265417,-1.7102329956899822
2.7017696820872219,2.9112091923265417,-1.6608488390416467
2.7436575841350863,2.9112091923265417,-1.5968904327908731
2.7855454861829498,2.9112091923265417,-1.5169520189175567
2.8274333882308138,2.9112091923265417,-1.4197290974034400
2.8693212902786778,2.9112091923265417,-1.3040038324953389
2.9112091923265417,2.9112091923265417,-1.1685800204889152
2.9530970943744053,2.9112091923265417,-1.0121778501981715
2.9949849964222697,2.9112091923265417,-0.8333083573644364
3.0368728984701332,2.9112091923265417,-0.6301509354020997
3.0787608005179976,2.9112091923265417,-0.4004541577966332
3.1206487025658611,2.9112091923265417,-0.1414724654010288
0.0209439510239320,2.9530970943744053,-0.1198355498039236
0.0628318530717960,2.9530970943744053,-0.3416783805774377
0.1047197551196597,2.9530970943744053,-0.5410198050535893
0.1466076571675237,2.9530970943744053,-0.7191131615874188
0.1884955592153876,2.9530970943744053,-0.8769794532737665
0.2303834612632514,2.9530970943744053,-1.0155144553311419
0.2722713633111153,2.9530970943744053,-1.1356023245523510
0.3141592653589793,2.9530970943744053,-1.2382146588165635
0.3560471674068433,2.9530970943744053,-1.3244764729763676
0.3979350694547070,2.9530970943744053,-1.3956873191010373
0.4398229715025710,2.9530970943744053,-1.4532948853803873
0.4817108735504350,2.9530970943744053,-1.4988275992865594
0.5235987755982989,2.9530970943744053,-1.5338002187115511
0.5654866776461627,2.9530970943744053,-1.5596111500589707
0.6073745796940266,2.9530970943744053,-1.5774521445200491
0.6492624817418906,2.9530970943744053,-1.5882504615107214
0.6911503837897545,2.9530970943744053,-1.5926608529648687
0.7330382858376183,2.9530970943744053,-1.5911192200440041
0.7749261878854823,2.9530970943744053,-1.5839592670501215
0.8168140899333461,2.9530970943744053,-1.5715744434443468
0.8587019919812100,2.9530970943744053,-1.5545790336069574
0.9005898940290740,2.9530970943744053,-1.5338945739125436
0.9424777960769379,2.9530970943744053,-1.5106889248707560
0.9843656981248019,2.9530970943744053,-1.4861574612853521
1.0262536001726656,2.9530970943744053,-1.4612481116790577
1.0681415022205296,2.9530970943744053,-1.4365055064465231
1.1100294042683936,2.9530970943744053,-1.4121443093157682
1.1519173063162575,2.9530970943744053,-1.3882868110379134
1.1938052083641213,2.9530970943744053,-1.3651805555730754
1.2356931104119853,2.9530970943744053,-1.3432598439851242
1.2775810124598492,2.9530970943744053,-1.3230584818758622
1.3194689145077132,2.9530970943744053,-1.3050743279132662
1.3613568165555769,2.9530970943744053,-1.2896757947704516
1.4032447186034409,2.9530970943744053,-1.2770786953872222
1.4451326206513049,2.9530970943744053,-1.2673739418508321
1.4870205226991688,2.9530970943744053,-1.2605736466988846
1.5289084247470326,2.9530970943744053,-1.2566523669724770
1.5707963267948966,2.9530970943744053,-1.2555739209957943
1.6126842288427605,2.9530970943744053,-1.2573034949014170
1.6545721308906245,2.9530970943744053,-1.2618085771361840
1.6964600329384882,2.9530970943744053,-1.2690526917192095
1.7383479349863524,2.9530970943744053,-1.2789851298720170
1.7802358370342162,2.9530970943744053,-1.2915292017521123
1.8221237390820799,2.9530970943744053,-1.3065713296906294
1.8640116411299441,2.9530970943744053,-1.3239532729152530
1.9058995431778079,2.9530970943744053,-1.3434691902621334
1.9477874452256716,2.9530970943744053,-1.3648673885514113
1.9896753472735358,2.9530970943744053,-1.3878533516351148
2.0315632493213993,2.9530970943744053,-1.4120872891427838
2.0734511513692637,2.9530970943744053,-1.4371692625504746
2.1153390534171272,2.9530970943744053,-1.4626117798553515
2.1572269554649912,2.9530970943744053,-1.4878128405016959
2.1991148575128552,2.9530970943744053,-1.5120519240637948
2.2410027595607191,2.9530970943744053,-1.5345247523736447
2.2828906616085827,2.9530970943744053,-1.5544097848010627
2.3247785636564471,2.9530970943744053,-1.5709370824567495
2.3666664657043106,2.9530970943744053,-1.5834259872513059
2.4085543677521750,2.9530970943744053,-1.5912738472652603
2.4504422698000385,2.9530970943744053,-1.5939012185803381
2.4923301718479025,2.9530970943744053,-1.5906757602447801
2.5342180738957665,2.9530970943744053,-1.5808417083663515
2.5761059759436304,2.9530970943744053,-1.5634766913726066
2.6179938779914940,2.9530970943744053,-1.5374878705365382
2.6598817800393584,2.9530970943744053,-1.5016486790584060
2.7017696820872219,2.9530970943744053,-1.4546673129320495
2.7436575841350863,2.9530970943744053,-1.3952693916231333
2.7855454861829498,2.9530970943744053,-1.3222713429029314
2.8274333882308138,2.9530970943744053,-1.2346202693793600
2.8693212902786778,2.9530970943744053,-1.1313819160648924
2.9112091923265417,2.9530970943744053,-1.0116703120530024
2.9530970943744053,2.9530970943744053,-0.8745274533168423
2.9949849964222697,2.9530970943744053,-0.7187741788931790
3.0368728984701332,2.9530970943744053,-0.5428598946013092
3.0787608005179976,2.9530970943744053,-0.3447372728234261
3.1206487025658611,2.9530970943744053,-0.1217798844016113
0.0209439510239320,2.9949849964222697,-0.0972246704639839
0.0628318530717960,2.9949849964222697,-0.2777793782784118
0.1047197551196597,2.9949849964222697,-0.4408989941292405
0.1466076571675237,2.9949849964222697,-0.5875496029042073
0.1884955592153876,2.9949849964222697,-0.7184089067064418
0.2303834612632514,2.9949849964222697,-0.8340052859553537
0.2722713633111153,2.9949849964222697,-0.9348597321150679
0.3141592653589793,2.9949849964222697,-1.0216051061533034
0.3560471674068433,2.9949849964222697,-1.0950621192082186
0.3979350694547070,2.9949849964222697,-1.1562610570447698
0.4398229715025710,2.9949849964222697,-1.2064096979594405
0.4817108735504350,2.9949849964222697,-1.2468180547446344
0.5235987755982989,2.9949849964222697,-1.2787973963977801
0.5654866776461627,2.9949849964222697,-1.3035538404684754
0.6073745796940266,2.9949849964222697,-1.3220963574660562
0.6492624817418906,2.9949849964222697,-1.3351767065014977
0.6911503837897545,2.9949849964222697,-1.3432758154896580
0.7330382858376183,2.9949849964222697,-1.3466473112847919
0.7749261878854823,2.9949849964222697,-1.3454219162209888
0.8168140899333461,2.9949849964222697,-1.3397617572472937
0.8587019919812100,2.9949849964222697,-1.3300279762250329
0.9005898940290740,2.9949849964222697,-1.3168945942701671
0.9424777960769379,2.9949849964222697,-1.3013309947814191
0.9843656981248019,2.9949849964222697,-1.2844197297995636
1.0262536001726656,2.9949849964222697,-1.2670798016128642
1.0681415022205296,2.9949849964222697,-1.2498580150898904
1.1100294042683936,2.9949849964222697,-1.2329276089472230
1.1519173063162575,2.9949849964222697,-1.2162834577675925
1.1938052083641213,2.9949849964222697,-1.1999798112459386
1.2356931104119853,2.9949849964222697,-1.1842536941887074
1.2775810124598492,2.9949849964222697,-1.1694946024362312
1.3194689145077132,2.9949849964222697,-1.1561308762659572
1.3613568165555769,2.9949849964222697,-1.1445245885469146
1.4032447186034409,2.9949849964222697,-1.1349222176676819
1.4451326206513049,2.9949849964222697,-1.1274583472659645
1.4870205226991688,2.9949849964222697,-1.1221868646209296
1.5289084247470326,2.9949849964222697,-1.1191158077670922
1.5707963267948966,2.9949849964222697,-1.1182329330252754
1.6126842288427605,2.9949849964222697,-1.1195186186868826
1.6545721308906245,2.9949849964222697,-1.1229477741223119
1.6964600329384882,2.9949849964222697,-1.1284840154915783
1.7383479349863524,2.9949849964222697,-1.1360694379081375
1.7802358370342162,2.9949849964222697,-1.1456132200519675
1.8221237390820799,2.9949849964222697,-1.1569824842275596
1.8640116411299441,2.9949849964222697,-1.1699989129956416
1.9058995431778079,2.9949849964222697,-1.1844436087324000
1.9477874452256716,2.9949849964222697,-1.2000695063005595
1.9896753472735358,2.9949849964222697,-1.2166152400306582
2.0315632493213993,2.9949849964222697,-1.2338092448246663
2.0734511513692637,2.9949849964222697,-1.2513536171713349
2.1153390534171272,2.9949849964222697,-1.2688886117586371
2.1572269554649912,2.9949849964222697,-1.2859565717314587
2.1991148575128552,2.9949849964222697,-1.3019936129316758
2.2410027595607191,2.9949849964222697,-1.3163654096428932
2.2828906616085827,2.9949849964222697,-1.3284353411384753
2.3247785636564471,2.9949849964222697,-1.3376306283005019
2.3666664657043106,2.9949849964222697,-1.3434719329375830
2.4085543677521750,2.9949849964222697,-1.3455520578039217
2.4504422698000385,2.9949849964222697,-1.3434740591402048
2.4923301718479025,2.9949849964222697,-1.3367740347427597
2.5342180738957665,2.9949849964222697,-1.3248553073178766
2.5761059759436304,2.9949849964222697,-1.3069532776601875
2.6179938779914940,2.9949849964222697,-1.2821400165420260
2.6598817800393584,2.9949849964222697,-1.2493680131808329
2.7017696820872219,2.9949849964222697,-1.2075438639010603
2.7436575841350863,2.9949849964222697,-1.1556148689137160
2.7855454861829498,2.9949849964222697,-1.0926454790045657
2.8274333882308138,2.9949849964222697,-1.0178586378591912
2.8693212902786778,2.9949849964222697,-0.9306216532344408
2.9112091923265417,2.9949849964222697,-0.8303677388383783
2.9530970943744053,2.9949849964222697,-0.7164601802140540
2.9949849964222697,2.9949849964222697,-0.5880211311217104
3.0368728984701332,2.9949849964222697,-0.4437560596981759
3.0787608005179976,2.9949849964222697,-0.2818048773592532
3.1206487025658611,2.9949849964222697,-0.0996424701856839
0.0209439510239320,3.0368728984701332,-0.0723019721170868
0.0628318530717960,3.0368728984701332,-0.2068916679783971
0.1047197551196597,3.0368728984701332,-0.3290934760631498
0.1466076571675237,3.0368728984701332,-0.4396548990942746
0.1884955592153876,3.0368728984701332,-0.5389798433405338
0.2303834612632514,3.0368728984701332,-0.6272910541985328
0.2722713633111153,3.0368728984701332,-0.7047920453694795
0.3141592653589793,3.0368728984701332,-0.7718006185472310
0.3560471674068433,3.0368728984701332,-0.8288330299198048
0.3979350694547070,3.0368728984701332,-0.8766292912809841
0.4398229715025710,3.0368728984701332,-0.9161224774690502
0.4817108735504350,3.0368728984701332,-0.9483649108934945
0.5235987755982989,3.0368728984701332,-0.9744297487284254
0.5654866776461627,3.0368728984701332,-0.9953076772545292
0.6073745796940266,3.0368728984701332,-1.0118164932156706
0.6492624817418906,3.0368728984701332,-1.0245383751071000
0.6911503837897545,3.0368728984701332,-1.0337972983822121
0.7330382858376183,3.0368728984701332,-1.0396874823143150
0.7749261878854823,3.0368728984701332,-1.0421604709532810
0.8168140899333461,3.0368728984701332,-1.0411679550236226
0.8587019919812100,3.0368728984701332,-1.0368339300028564
0.9005898940290740,3.0368728984701332,-1.0295955625376594
0.9424777960769379,3.0368728984701332,-1.0202290646002348
0.9843656981248019,3.0368728984701332,-1.0097039704277126
1.0262536001726656,3.0368728984701332,-0.9989050667282485
1.0681415022205296,3.0368728984701332,-0.9883719320459310
1.1100294042683936,3.0368728984701332,-0.9782221478462282
1.1519173063162575,3.0368728984701332,-0.9683003370840422
1.1938052083641213,3.0368728984701332,-0.9584328773035875
1.2356931104119853,3.0368728984701332,-0.9486162754512852
1.2775810124598492,3.0368728984701332,-0.9390535358389146
1.3194689145077132,3.0368728984701332,-0.9300730902966275
1.3613568165555769,3.0368728984701332,-0.9220178967041611
1.4032447186034409,3.0368728984701332,-0.9151692664249471
1.4451326206513049,3.0368728984701332,-0.9097216022791547
1.4870205226991688,3.0368728984701332,-0.9057924596275145
1.5289084247470326,3.0368728984701332,-0.9034453889871238
1.5707963267948966,3.0368728984701332,-0.9027098801775055
1.6126842288427605,3.0368728984701332,-0.9035918731272061
1.6545721308906245,3.0368728984701332,-0.9060745258261551
1.6964600329384882,3.0368728984701332,-0.9101119146346448
1.7383479349863524,3.0368728984701332,-0.9156195345852546
1.7802358370342162,3.0368728984701332,-0.9224661337735155
1.8221237390820799,3.0368728984701332,-0.9304718943730028
1.8640116411299441,3.0368728984701332,-0.9394175574812512
1.9058995431778079,3.0368728984701332,-0.9490663438453547
1.9477874452256716,3.0368728984701332,-0.9591943058676733
1.9896753472735358,3.0368728984701332,-0.9696162284427942
2.0315632493213993,3.0368728984701332,-0.9801888352246987
2.0734511513692637,3.0368728984701332,-0.9907790447497781
2.1153390534171272,3.0368728984701332,-1.0012052750323959
2.1572269554649912,3.0368728984701332,-1.0111831532557487
2.1991148575128552,3.0368728984701332,-1.0203126110854772
2.2410027595607191,3.0368728984701332,-1.0281209135971443
2.2828906616085827,3.0368728984701332,-1.0341401484505532
2.3247785636564471,3.0368728984701332,-1.0379756745234781
2.3666664657043106,3.0368728984701332,-1.0393290379871718
2.4085543677521750,3.0368728984701332,-1.0379661388685999
2.4504422698000385,3.0368728984701332,-1.0336481996315039
2.4923301718479025,3.0368728984701332,-1.0260551128064952
2.5342180738957665,3.0368728984701332,-1.0147276178570477
2.5761059759436304,3.0368728984701332,-0.9990441948483534
2.6179938779914940,3.0368728984701332,-0.9782376922641827
2.6598817800393584,3.0368728984701332,-0.9514481542647151
2.7017696820872219,3.0368728984701332,-0.9178013770393081
2.7436575841350863,3.0368728984701332,-0.8764962898956190
2.7855454861829498,3.0368728984701332,-0.8268788148699255
2.8274333882308138,3.0368728984701332,-0.7684777189211407
2.8693212902786778,3.0368728984701332,-0.7009818844466870
2.9112091923265417,3.0368728984701332,-0.6241494824417538
2.9530970943744053,3.0368728984701332,-0.5376556765642395
2.9949849964222697,3.0368728984701332,-0.4409017244635963
3.0368728984701332,3.0368728984701332,-0.3328188683471547
3.0787608005179976,3.0368728984701332,-0.2117014451713254
3.1206487025658611,3.0368728984701332,-0.0750952738658089
0.0209439510239320,3.0787608005179976,-0.0453524906678073
0.0628318530717960,3.0787608005179976,-0.1297632699502807
0.1047197551196597,3.0787608005179976,-0.2066856292353152
0.1466076571675237,3.0787608005179976,-0.2767364680370642
0.1884955592153876,3.0787608005179976,-0.3401348051472954
0.2303834612632514,3.0787608005179976,-0.3968768047209669
0.2722713633111153,3.0787608005179976,-0.4469083587549406
0.3141592653589793,3.0787608005179976,-0.4902671821226970
0.3560471674068433,3.0787608005179976,-0.5271744395444803
0.3979350694547070,3.0787608005179976,-0.5580678064262377
0.4398229715025710,3.0787608005179976,-0.5835798881697345
0.4817108735504350,3.0787608005179976,-0.6044749152237310
0.5235987755982989,3.0787608005179976,-0.6215610146880640
0.5654866776461627,3.0787608005179976,-0.6355954325289315
0.6073745796940266,3.0787608005179976,-0.6471975848146961
0.6492624817418906,3.0787608005179976,-0.6567821014221755
0.6911503837897545,3.0787608005179976,-0.6645230651548492
0.7330382858376183,3.0787608005179976,-0.6703618941129772
0.7749261878854823,3.0787608005179976,-0.6740722792829613
0.8168140899333461,3.0787608005179976,-0.6753897412403650
0.8587019919812100,3.0787608005179976,-0.6741918164742249
0.9005898940290740,3.0787608005179976,-0.6706750082529439
0.9424777960769379,3.0787608005179976,-0.6654352985985066
0.9843656981248019,3.0787608005179976,-0.6593653744306263
1.0262536001726656,3.0787608005179976,-0.6533706146582027
1.0681415022205296,3.0787608005179976,-0.6480406245727416
1.1100294042683936,3.0787608005179976,-0.6434755809833246
1.1519173063162575,3.0787608005179976,-0.6393721972499341
1.1938052083641213,3.0787608005179976,-0.6352914682735723
1.2356931104119853,3.0787608005179976,-0.6309234726779736
1.2775810124598492,3.0787608005179976,-0.6262114413389582
1.3194689145077132,3.0787608005179976,-0.6213233534322474
1.3613568165555769,3.0787608005179976,-0.6165464334295319
1.4032447186034409,3.0787608005179976,-0.6121849718939714
1.4451326206513049,3.0787608005179976,-0.6085001325793522
1.4870205226991688,3.0787608005179976,-0.6056906371386196
1.5289084247470326,3.0787608005179976,-0.6038960809276149
1.5707963267948966,3.0787608005179976,-0.6032055740500786
1.6126842288427605,3.0787608005179976,-0.6036620961662104
1.6545721308906245,3.0787608005179976,-0.6052601341682280
1.6964600329384882,3.0787608005179976,-0.6079387793795719
1.7383479349863524,3.0787608005179976,-0.6115750654100418
1.7802358370342162,3.0787608005179976,-0.6159837885593576
1.8221237390820799,3.0787608005179976,-0.6209303214270936
1.8640116411299441,3.0787608005179976,-0.6261607918618298
1.9058995431778079,3.0787608005179976,-0.6314477644108589
1.9477874452256716,3.0787608005179976,-0.6366390578778980
1.9896753472735358,3.0787608005179976,-0.6416867774093106
2.0315632493213993,3.0787608005179976,-0.6466324757072592
2.0734511513692637,3.0787608005179976,-0.6515414070510910
2.1153390534171272,3.0787608005179976,-0.6564104280652943
2.1572269554649912,3.0787608005179976,-0.6610988364960096
2.1991148575128552,3.0787608005179976,-0.6653251413797632
2.2410027595607191,3.0787608005179976,-0.6687339248722646
2.2828906616085827,3.0787608005179976,-0.6709931604347039
2.3247785636564471,3.0787608005179976,-0.6718662536256339
2.3666664657043106,3.0787608005179976,-0.6712232141353043
2.4085543677521750,3.0787608005179976,-0.6689922418317340
2.4504422698000385,3.0787608005179976,-0.6650804040259146
2.4923301718479025,3.0787608005179976,-0.6592982324417237
2.5342180738957665,3.0787608005179976,-0.6513132748813836
2.5761059759436304,3.0787608005179976,-0.6406433090388078
2.6179938779914940,3.0787608005179976,-0.6266885856020007
2.6598817800393584,3.0787608005179976,-0.6087954170861745
2.7017696820872219,3.0787608005179976,-0.5863385938580072
2.7436575841350863,3.0787608005179976,-0.5588055567060530
2.7855454861829498,3.0787608005179976,-0.5258611108607014
2.8274333882308138,3.0787608005179976,-0.4873699274948365
2.8693212902786778,3.0787608005179976,-0.4433579796336689
2.9112091923265417,3.0787608005179976,-0.3939047746289426
2.9530970943744053,3.0787608005179976,-0.3389740844813254
2.9949849964222697,3.0787608005179976,-0.2782070984224141
3.0368728984701332,3.0787608005179976,-0.2107126855525364
3.0787608005179976,3.0787608005179976,-0.1348906919807928
3.1206487025658611,3.0787608005179976,-0.0483156611319142
0.0209439510239320,3.1206487025658611,-0.0168463431534081
0.0628318530717960,3.1206487025658611,-0.0477232439234445
0.1047197551196597,3.1206487025658611,-0.0757579077042884
0.1466076571675237,3.1206487025658611,-0.1015301749761534
0.1884955592153876,3.1206487025658611,-0.1251705621459487
0.2303834612632514,3.1206487025658611,-0.1465370024692881
0.2722713633111153,3.1206487025658611,-0.1653891735233227
0.3141592653589793,3.1206487025658611,-0.1815341000373072
0.3560471674068433,3.1206487025658611,-0.1949248149097786
0.3979350694547070,3.1206487025658611,-0.2057049296200132
0.4398229715025710,3.1206487025658611,-0.2142026076248459
0.4817108735504350,3.1206487025658611,-0.2208849422241227
0.5235987755982989,3.1206487025658611,-0.2262869585960928
0.5654866776461627,3.1206487025658611,-0.2309289367440249
0.6073745796940266,3.1206487025658611,-0.2352333234874678
0.6492624817418906,3.1206487025658611,-0.2394506110138406
0.6911503837897545,3.1206487025658611,-0.2436044689178667
0.7330382858376183,3.1206487025658611,-0.2474711073073382
0.7749261878854823,3.1206487025658611,-0.2506142067219544
0.8168140899333461,3.1206487025658611,-0.2524972945197926
0.8587019919812100,3.1206487025658611,-0.2526773142173573
0.9005898940290740,3.1206487025658611,-0.2510364400219318
0.9424777960769379,3.1206487025658611,-0.2479472321954813
0.9843656981248019,3.1206487025658611,-0.2442415489536335
1.0262536001726656,3.1206487025658611,-0.2409294594454206
1.0681415022205296,3.1206487025658611,-0.2387806407432706
1.1100294042683936,3.1206487025658611,-0.2380085699709397
1.1519173063162575,3.1206487025658611,-0.2382481298417236
1.1938052083641213,3.1206487025658611,-0.2388133907591725
1.2356931104119853,3.1206487025658611,-0.2390456550101410
1.2775810124598492,3.1206487025658611,-0.2385526922465803
1.3194689145077132,3.1206487025658611,-0.2372641168114035
1.3613568165555769,3.1206487025658611,-0.2353526153122038
1.4032447186034409,3.1206487025658611,-0.2331132074338940
1.4451326206513049,3.1206487025658611,-0.2308650713647450
1.4870205226991688,3.1206487025658611,-0.2288950360641636
1.5289084247470326,3.1206487025658611,-0.2274331554593497
1.5707963267948966,3.1206487025658611,-0.2266435225036879
1.6126842288427605,3.1206487025658611,-0.2266181912047774
1.6545721308906245,3.1206487025658611,-0.2273696799133637
1.6964600329384882,3.1206487025658611,-0.2288238190530987
1.7383479349863524,3.1206487025658611,-0.2308188421631410
1.7802358370342162,3.1206487025658611,-0.2331185931853713
1.8221237390820799,3.1206487025658611,-0.2354467871853693
1.8640116411299441,3.1206487025658611,-0.2375437467826445
1.9058995431778079,3.1206487025658611,-0.2392358321864859
1.9477874452256716,3.1206487025658611,-0.2404934322607162
1.9896753472735358,3.1206487025658611,-0.2414447623549201
2.0315632493213993,3.1206487025658611,-0.2423223555296554
2.0734511513692637,3.1206487025658611,-0.2433518346188505
2.1153390534171272,3.1206487025658611,-0.2446328222893851
2.1572269554649912,3.1206487025658611,-0.2460781148438064
2.1991148575128552,3.1206487025658611,-0.2474487392345360
2.2410027595607191,3.1206487025658611,-0.2484643396732144
2.2828906616085827,3.1206487025658611,-0.2489232005755190
2.3247785636564471,3.1206487025658611,-0.2487665283686867
2.3666664657043106,3.1206487025658611,-0.2480616007191246
2.4085543677521750,3.1206487025658611,-0.2469243118881850
2.4504422698000385,3.1206487025658611,-0.2454246166858720
2.4923301718479025,3.1206487025658611,-0.2435138990661858
2.5342180738957665,3.1206487025658611,-0.2409947656767948
2.5761059759436304,3.1206487025658611,-0.2375358444674348
2.6179938779914940,3.1206487025658611,-0.2327233666093730
2.6598817800393584,3.1206487025658611,-0.2261366815758955
2.7017696820872219,3.1206487025658611,-0.2174327492923385
2.7436575841350863,3.1206487025658611,-0.2064224947244003
2.7855454861829498,3.1206487025658611,-0.1931196509212989
2.8274333882308138,3.1206487025658611,-0.1777424424022986
2.8693212902786778,3.1206487025658611,-0.1606528628135618
2.9112091923265417,3.1206487025658611,-0.1422287054732330
2.9530970943744053,3.1206487025658611,-0.1226783989815628
2.9949849964222697,3.1206487025658611,-0.1018237196617610
3.0368728984701332,3.1206487025658611,-0.0788851558034118
3.0787608005179976,3.1206487025658611,-0.0523052529507898
3.1206487025658611,3.1206487025658611,-0.0196364313116098


==> Graphics/Data/DiscSigma2d2/SolExact.csv <==
a,b,c
0.0209439510239320,0.0209439510239320,-0.0162501426572143
0.0628318530717960,0.0209439510239320,-0.0464766402114082
0.1047197551196597,0.0209439510239320,-0.0738178038487367
0.1466076571675237,0.0209439510239320,-0.0984450677938834
0.1884955592153876,0.0209439510239320,-0.1205250371384423
0.2303834612632514,0.0209439510239320,-0.1402194878409173
0.2722713633111153,0.0209439510239320,-0.1576853667267231
0.3141592653589793,0.0209439510239320,-0.1730747914881845
0.3560471674068433,0.0209439510239320,-0.1865350506845367
0.3979350694547070,0.0209439510239320,-0.1982086037419250
0.4398229715025710,0.0209439510239320,-0.2082330809534054
0.4817108735504350,0.0209439510239320,-0.2167412834789440
0.5235987755982989,0.0209439510239320,-0.2238611833454170
0.5654866776461627,0.0209439510239320,-0.2297159234466116
0.6073745796940266,0.0209439510239320,-0.2344238175432246
0.6492624817418906,0.0209439510239320,-0.2380983502628634
0.6911503837897545,0.0209439510239320,-0.2408481771000459
0.7330382858376183,0.0209439510239320,-0.2427771244161999
0.7749261878854823,0.0209439510239320,-0.2439841894396641
0.8168140899333461,0.0209439510239320,-0.2445635402656870
0.8587019919812100,0.0209439510239320,-0.2446045158564278
0.9005898940290740,0.0209439510239320,-0.2441916260409556
0.9424777960769379,0.0209439510239320,-0.2434045515152502
0.9843656981248019,0.0209439510239320,-0.2423181438422017
1.0262536001726656,0.0209439510239320,-0.2410024254516102
1.0681415022205296,0.0209439510239320,-0.2395225896401866
1.1100294042683936,0.0209439510239320,-0.2379390005715517
1.1519173063162575,0.0209439510239320,-0.2363071932762369
1.1938052083641213,0.0209439510239320,-0.2346778736516837
1.2356931104119853,0.0209439510239320,-0.2330969184622440
1.2775810124598492,0.0209439510239320,-0.2316053753391802
1.3194689145077132,0.0209439510239320,-0.2302394627806648
1.3613568165555769,0.0209439510239320,-0.2290305701517807
1.4032447186034409,0.0209439510239320,-0.2280052576845211
1.4451326206513049,0.0209439510239320,-0.2271852564777895
1.4870205226991688,0.0209439510239320,-0.2265874684974000
1.5289084247470326,0.0209439510239320,-0.2262239665760766
1.5707963267948966,0.0209439510239320,-0.2261019944134539
1.6126842288427605,0.0209439510239320,-0.2262239665760766
1.6545721308906245,0.0209439510239320,-0.2265874684974000
1.6964600329384882,0.0209439510239320,-0.2271852564777895
1.7383479349863524,0.0209439510239320,-0.2280052576845211
1.7802358370342162,0.0209439510239320,-0.2290305701517807
1.8221237390820799,0.0209439510239320,-0.2302394627806648
1.8640116411299441,0.0209439510239320,-0.2316053753391802
1.9058995431778079,0.0209439510239320,-0.2330969184622440
1.9477874452256716,0.0209439510239320,-0.2346778736516837
1.9896753472735358,0.0209439510239320,-0.2363071932762369
2.0315632493213993,0.0209439510239320,-0.2379390005715518
2.0734511513692637,0.0209439510239320,-0.2395225896401867
2.1153390534171272,0.0209439510239320,-0.2410024254516103
2.1572269554649912,0.0209439510239320,-0.2423181438422017
2.1991148575128552,0.0209439510239320,-0.2434045515152502
2.2410027595607191,0.0209439510239320,-0.2441916260409556
2.2828906616085827,0.0209439510239320,-0.2446045158564277
2.3247785636564471,0.0209439510239320,-0.2445635402656871
2.3666664657043106,0.0209439510239320,-0.2439841894396641
2.4085543677521750,0.0209439510239320,-0.2427771244161999
2.4504422698000385,0.0209439510239320,-0.2408481771000458
2.4923301718479025,0.0209439510239320,-0.2380983502628634
2.5342180738957665,0.0209439510239320,-0.2344238175432246
2.5761059759436304,0.0209439510239320,-0.2297159234466116
2.6179938779914940,0.0209439510239320,-0.2238611833454172
2.6598817800393584,0.0209439510239320,-0.2167412834789439
2.7017696820872219,0.0209439510239320,-0.2082330809534055
2.7436575841350863,0.0209439510239320,-0.1982086037419250
2.7855454861829498,0.0209439510239320,-0.1865350506845367
2.8274333882308138,0.0209439510239320,-0.1730747914881845
2.8693212902786778,0.0209439510239320,-0.1576853667267231
2.9112091923265417,0.0209439510239320,-0.1402194878409173
2.9530970943744053,0.0209439510239320,-0.1205250371384424
2.9949849964222697,0.0209439510239320,-0.0984450677938833
3.0368728984701332,0.0209439510239320,-0.0738178038487368
3.0787608005179976,0.0209439510239320,-0.0464766402114079
3.1206487025658611,0.0209439510239320,-0.0162501426572143
0.0209439510239320,0.0628318530717960,-0.0464766402114082
0.0628318530717960,0.0628318530717960,-0.1327653308042500
0.1047197551196597,0.0628318530717960,-0.2106011562927874
0.1466076571675237,0.0628318530717960,-0.2804915159594739
0.1884955592153876,0.0628318530717960,-0.3429295161492278
0.2303834612632514,0.0628318530717960,-0.3983939702694339
0.2722713633111153,0.0628318530717960,-0.4473493987899434
0.3141592653589793,0.0628318530717960,-0.4902460292430734
0.3560471674068433,0.0628318530717960,-0.5275197962236071
0.3979350694547070,0.0628318530717960,-0.5595923413887935
0.4398229715025710,0.0628318530717960,-0.5868710134583489
0.4817108735504350,0.0628318530717960,-0.6097488682144544
0.5235987755982989,0.0628318530717960,-0.6286046685017578
0.5654866776461627,0.0628318530717960,-0.6438028842273730
0.6073745796940266,0.0628318530717960,-0.6556936923608797
0.6492624817418906,0.0628318530717960,-0.6646129769343244
0.6911503837897545,0.0628318530717960,-0.6708823290422191
0.7330382858376183,0.0628318530717960,-0.6748090468415424
0.7749261878854823,0.0628318530717960,-0.6766861355517387
0.8168140899333461,0.0628318530717960,-0.6767923074547183
0.8587019919812100,0.0628318530717960,-0.6753919818948582
0.9005898940290740,0.0628318530717960,-0.6727352852790013
0.9424777960769379,0.0628318530717960,-0.6690580510764563
0.9843656981248019,0.0628318530717960,-0.6645818198189986
1.0262536001726656,0.0628318530717960,-0.6595138391008689
1.0681415022205296,0.0628318530717960,-0.6540470635787752
1.1100294042683936,0.0628318530717960,-0.6483601549718907
1.1519173063162575,0.0628318530717960,-0.6426174820618550
1.1938052083641213,0.0628318530717960,-0.6369691206927737
1.2356931104119853,0.0628318530717960,-0.6315508537712186
1.2775810124598492,0.0628318530717960,-0.6264841712662277
1.3194689145077132,0.0628318530717960,-0.6218762702093051
1.3613568165555769,0.0628318530717960,-0.6178200546944211
1.4032447186034409,0.0628318530717960,-0.6143941358780119
1.4451326206513049,0.0628318530717960,-0.6116628319789801
1.4870205226991688,0.0628318530717960,-0.6096761682786940
1.5289084247470326,0.0628318530717960,-0.6084698771209884
1.5707963267948966,0.0628318530717960,-0.6080653979121643
1.6126842288427605,0.0628318530717960,-0.6084698771209884
1.6545721308906245,0.0628318530717960,-0.6096761682786940
1.6964600329384882,0.0628318530717960,-0.6116628319789801
1.7383479349863524,0.0628318530717960,-0.6143941358780119
1.7802358370342162,0.0628318530717960,-0.6178200546944211
1.8221237390820799,0.0628318530717960,-0.6218762702093051
1.8640116411299441,0.0628318530717960,-0.6264841712662277
1.9058995431778079,0.0628318530717960,-0.6315508537712186
1.9477874452256716,0.0628318530717960,-0.6369691206927734
1.9896753472735358,0.0628318530717960,-0.6426174820618550
2.0315632493213993,0.0628318530717960,-0.6483601549718907
2.0734511513692637,0.0628318530717960,-0.6540470635787754
2.1153390534171272,0.0628318530717960,-0.6595138391008689
2.1572269554649912,0.0628318530717960,-0.6645818198189986
2.1991148575128552,0.0628318530717960,-0.6690580510764563
2.2410027595607191,0.0628318530717960,-0.6727352852790013
2.2828906616085827,0.0628318530717960,-0.6753919818948584
2.3247785636564471,0.0628318530717960,-0.6767923074547183
2.3666664657043106,0.0628318530717960,-0.6766861355517387
2.4085543677521750,0.0628318530717960,-0.6748090468415424
2.4504422698000385,0.0628318530717960,-0.6708823290422192
2.4923301718479025,0.0628318530717960,-0.6646129769343244
2.5342180738957665,0.0628318530717960,-0.6556936923608797
2.5761059759436304,0.0628318530717960,-0.6438028842273730
2.6179938779914940,0.0628318530717960,-0.6286046685017578
2.6598817800393584,0.0628318530717960,-0.6097488682144544
2.7017696820872219,0.0628318530717960,-0.5868710134583491
2.7436575841350863,0.0628318530717960,-0.5595923413887934
2.7855454861829498,0.0628318530717960,-0.5275197962236071
2.8274333882308138,0.0628318530717960,-0.4902460292430734
2.8693212902786778,0.0628318530717960,-0.4473493987899434
2.9112091923265417,0.0628318530717960,-0.3983939702694339
2.9530970943744053,0.0628318530717960,-0.3429295161492281
2.9949849964222697,0.0628318530717960,-0.2804915159594735
3.0368728984701332,0.0628318530717960,-0.2106011562927878
3.0787608005179976,0.0628318530717960,-0.1327653308042491
3.1206487025658611,0.0628318530717960,-0.0464766402114082
0.0209439510239320,0.1047197551196597,-0.0738178038487367
0.0628318530717960,0.1047197551196597,-0.2106011562927874
0.1047197551196597,0.1047197551196597,-0.3336271018116886
0.1466076571675237,0.1047197551196597,-0.4437298002235326
0.1884955592153876,0.1047197551196597,-0.5417199138867453
0.2303834612632514,0.1047197551196597,-0.6283846077000884
0.2722713633111153,0.1047197551196597,-0.7044875491026599
0.3141592653589793,0.1047197551196597,-0.7707689080738924
0.3560471674068433,0.1047197551196597,-0.8279453571335545
0.3979350694547070,0.1047197551196597,-0.8767100713417493
0.4398229715025710,0.1047197551196597,-0.9177327282989173
0.4817108735504350,0.1047197551196597,-0.9516595081458323
0.5235987755982989,0.1047197551196597,-0.9791130935636050
0.5654866776461627,0.1047197551196597,-1.0006926697736811
0.6073745796940266,0.1047197551196597,-1.0169739245378411
0.6492624817418906,0.1047197551196597,-1.0285090481582027
0.6911503837897545,0.1047197551196597,-1.0358267334772167
0.7330382858376183,0.1047197551196597,-1.0394321758776719
0.7749261878854823,0.1047197551196597,-1.0398070732826905
0.8168140899333461,0.1047197551196597,-1.0374096261557313
0.8587019919812100,0.1047197551196597,-1.0326745375005879
0.9005898940290740,0.1047197551196597,-1.0260130128613902
0.9424777960769379,0.1047197551196597,-1.0178127603226026
0.9843656981248019,0.1047197551196597,-1.0084379905090257
1.0262536001726656,0.1047197551196597,-0.9982294165857948
1.0681415022205296,0.1047197551196597,-0.9875042542583818
1.1100294042683936,0.1047197551196597,-0.9765562217725933
1.1519173063162575,0.1047197551196597,-0.9656555399145715
1.1938052083641213,0.1047197551196597,-0.9550489320107935
1.2356931104119853,0.1047197551196597,-0.9449596239280729
1.2775810124598492,0.1047197551196597,-0.9355873440735580
1.3194689145077132,0.1047197551196597,-0.9271083233947329
1.3613568165555769,0.1047197551196597,-0.9196752953794173
1.4032447186034409,0.1047197551196597,-0.9134174960557659
1.4451326206513049,0.1047197551196597,-0.9084406639922692
1.4870205226991688,0.1047197551196597,-0.9048270402977530
1.5289084247470326,0.1047197551196597,-0.9026353686213788
1.5707963267948966,0.1047197551196597,-0.9019008951526433
1.6126842288427605,0.1047197551196597,-0.9026353686213788
1.6545721308906245,0.1047197551196597,-0.9048270402977530
1.6964600329384882,0.1047197551196597,-0.9084406639922692
1.7383479349863524,0.1047197551196597,-0.9134174960557659
1.7802358370342162,0.1047197551196597,-0.9196752953794173
1.8221237390820799,0.1047197551196597,-0.9271083233947329
1.8640116411299441,0.1047197551196597,-0.9355873440735580
1.9058995431778079,0.1047197551196597,-0.9449596239280729
1.9477874452256716,0.1047197551196597,-0.9550489320107932
1.9896753472735358,0.1047197551196597,-0.9656555399145715
2.0315632493213993,0.1047197551196597,-0.9765562217725935
2.0734511513692637,0.1047197551196597,-0.9875042542583822
2.1153390534171272,0.1047197551196597,-0.9982294165857948
2.1572269554649912,0.1047197551196597,-1.0084379905090257
2.1991148575128552,0.1047197551196597,-1.0178127603226026
2.2410027595607191,0.1047197551196597,-1.0260130128613902
2.2828906616085827,0.1047197551196597,-1.0326745375005879
2.3247785636564471,0.1047197551196597,-1.0374096261557311
2.3666664657043106,0.1047197551196597,-1.0398070732826903
2.4085543677521750,0.1047197551196597,-1.0394321758776717
2.4504422698000385,0.1047197551196597,-1.0358267334772167
2.4923301718479025,0.1047197551196597,-1.0285090481582027
2.5342180738957665,0.1047197551196597,-1.0169739245378411
2.5761059759436304,0.1047197551196597,-1.0006926697736811
2.6179938779914940,0.1047197551196597,-0.9791130935636052
2.6598817800393584,0.1047197551196597,-0.9516595081458323
2.7017696820872219,0.1047197551196597,-0.9177327282989176
2.7436575841350863,0.1047197551196597,-0.8767100713417492
2.7855454861829498,0.1047197551196597,-0.8279453571335545
2.8274333882308138,0.1047197551196597,-0.7707689080738924
2.8693212902786778,0.1047197551196597,-0.7044875491026599
2.9112091923265417,0.1047197551196597,-0.6283846077000884
2.9530970943744053,0.1047197551196597,-0.5417199138867458
2.9949849964222697,0.1047197551196597,-0.4437298002235320
3.0368728984701332,0.1047197551196597,-0.3336271018116891
3.0787608005179976,0.1047197551196597,-0.2106011562927860
3.1206487025658611,0.1047197551196597,-0.0738178038487367
0.0209439510239320,0.1466076571675237,-0.0984450677938835
0.0628318530717960,0.1466076571675237,-0.2804915159594739
0.1047197551196597,0.1466076571675237,-0.4437298002235326
0.1466076571675237,0.1466076571675237,-0.5893116364176603
0.1884955592153876,0.1466076571675237,-0.7183562976739728
0.2303834612632514,0.1466076571675237,-0.8319506144251054
0.2722713633111153,0.1466076571675237,-0.9311489744042135
0.3141592653589793,0.1466076571675237,-1.0169733226449680
0.3560471674068433,0.1466076571675237,-1.0904131614815598
0.3979350694547070,0.1466076571675237,-1.1524255505486971
0.4398229715025710,0.1466076571675237,-1.2039351067816086
0.4817108735504350,0.1466076571675237,-1.2458340044160388
0.5235987755982989,0.1466076571675237,-1.2789819749882516
0.5654866776461627,0.1466076571675237,-1.3042063073350296
0.6073745796940266,0.1466076571675237,-1.3223018475936736
0.6492624817418906,0.1466076571675237,-1.3340309992020019
0.6911503837897545,0.1466076571675237,-1.3401237228983527
0.7330382858376183,0.1466076571675237,-1.3412775367215801
0.7749261878854823,0.1466076571675237,-1.3381575160110595
0.8168140899333461,0.1466076571675237,-1.3313962934066828
0.8587019919812100,0.1466076571675237,-1.3215940588488606
0.9005898940290740,0.1466076571675237,-1.3093185595785217
0.9424777960769379,0.1466076571675237,-1.2951051001371139
0.9843656981248019,0.1466076571675237,-1.2794565423666022
1.0262536001726656,0.1466076571675237,-1.2628433054094710
1.0681415022205296,0.1466076571675237,-1.2457033657087231
1.1100294042683936,0.1466076571675237,-1.2284422570078786
1.1519173063162575,0.1466076571675237,-1.2114330703509772
1.1938052083641213,0.1466076571675237,-1.1950164540825754
1.2356931104119853,0.1466076571675237,-1.1795006138477495
1.2775810124598492,0.1466076571675237,-1.1651613125920939
1.3194689145077132,0.1466076571675237,-1.1522418705617201
1.3613568165555769,0.1466076571675237,-1.1409531653032596
1.4032447186034409,0.1466076571675237,-1.1314736316638614
1.4451326206513049,0.1466076571675237,-1.1239492617911926
1.4870205226991688,0.1466076571675237,-1.1184936051334395
1.5289084247470326,0.1466076571675237,-1.1151877684393059
1.5707963267948966,0.1466076571675237,-1.1140804157580144
1.6126842288427605,0.1466076571675237,-1.1151877684393059
1.6545721308906245,0.1466076571675237,-1.1184936051334395
1.6964600329384882,0.1466076571675237,-1.1239492617911926
1.7383479349863524,0.1466076571675237,-1.1314736316638614
1.7802358370342162,0.1466076571675237,-1.1409531653032596
1.8221237390820799,0.1466076571675237,-1.1522418705617201
1.8640116411299441,0.1466076571675237,-1.1651613125920939
1.9058995431778079,0.1466076571675237,-1.1795006138477495
1.9477874452256716,0.1466076571675237,-1.1950164540825754
1.9896753472735358,0.1466076571675237,-1.2114330703509772
2.0315632493213993,0.1466076571675237,-1.2284422570078788
2.0734511513692637,0.1466076571675237,-1.2457033657087235
2.1153390534171272,0.1466076571675237,-1.2628433054094714
2.1572269554649912,0.1466076571675237,-1.2794565423666022
2.1991148575128552,0.1466076571675237,-1.2951051001371139
2.2410027595607191,0.1466076571675237,-1.3093185595785217
2.2828906616085827,0.1466076571675237,-1.3215940588488606
2.3247785636564471,0.1466076571675237,-1.3313962934066832
2.3666664657043106,0.1466076571675237,-1.3381575160110597
2.4085543677521750,0.1466076571675237,-1.3412775367215801
2.4504422698000385,0.1466076571675237,-1.3401237228983522
2.4923301718479025,0.1466076571675237,-1.3340309992020019
2.5342180738957665,0.1466076571675237,-1.3223018475936736
2.5761059759436304,0.1466076571675237,-1.3042063073350296
2.6179938779914940,0.1466076571675237,-1.2789819749882523
2.6598817800393584,0.1466076571675237,-1.2458340044160385
2.7017696820872219,0.1466076571675237,-1.2039351067816089
2.7436575841350863,0.1466076571675237,-1.1524255505486971
2.7855454861829498,0.1466076571675237,-1.0904131614815598
2.8274333882308138,0.1466076571675237,-1.0169733226449680
2.8693212902786778,0.1466076571675237,-0.9311489744042135
2.9112091923265417,0.1466076571675237,-0.8319506144251054
2.9530970943744053,0.1466076571675237,-0.7183562976739736
2.9949849964222697,0.1466076571675237,-0.5893116364176595
3.0368728984701332,0.1466076571675237,-0.4437298002235334
3.0787608005179976,0.1466076571675237,-0.2804915159594720
3.1206487025658611,0.1466076571675237,-0.0984450677938835
0.0209439510239320,0.1884955592153876,-0.1205250371384423
0.0628318530717960,0.1884955592153876,-0.3429295161492278
0.1047197551196597,0.1884955592153876,-0.5417199138867453
0.1466076571675237,0.1884955592153876,-0.7183562976739729
0.1884955592153876,0.1884955592153876,-0.8742576061769001
0.2303834612632514,0.1884955592153876,-1.0108016494045318
0.2722713633111153,0.1884955592153876,-1.1293251087088894
0.3141592653589793,0.1884955592153876,-1.2311235367850071
0.3560471674068433,0.1884955592153876,-1.3174513576709350
0.3979350694547070,0.1884955592153876,-1.3895218667477369
0.4398229715025710,0.1884955592153876,-1.4485072307394933
0.4817108735504350,0.1884955592153876,-1.4955384877132978
0.5235987755982989,0.1884955592153876,-1.5317055470792587
0.5654866776461627,0.1884955592153876,-1.5580571895905000
0.6073745796940266,0.1884955592153876,-1.5756010673431591
0.6492624817418906,0.1884955592153876,-1.5853037037763911
0.6911503837897545,0.1884955592153876,-1.5880904936723612
0.7330382858376183,0.1884955592153876,-1.5848457031562542
0.7749261878854823,0.1884955592153876,-1.5764124696962669
0.8168140899333461,0.1884955592153876,-1.5635928021036105
0.8587019919812100,0.1884955592153876,-1.5471475805325128
0.9005898940290740,0.1884955592153876,-1.5277965564802156
0.9424777960769379,0.1884955592153876,-1.5062183527869748
0.9843656981248019,0.1884955592153876,-1.4830504636360613
1.0262536001726656,0.1884955592153876,-1.4588892545537619
1.0681415022205296,0.1884955592153876,-1.4342899624093766
1.1100294042683936,0.1884955592153876,-1.4097666954152217
1.1519173063162575,0.1884955592153876,-1.3857924331266269
1.1938052083641213,0.1884955592153876,-1.3627990264419370
1.2356931104119853,0.1884955592153876,-1.3411771976025120
1.2775810124598492,0.1884955592153876,-1.3212765401927260
1.3194689145077132,0.1884955592153876,-1.3034055191399689
1.3613568165555769,0.1884955592153876,-1.2878314707146450
1.4032447186034409,0.1884955592153876,-1.2747806025301720
1.4451326206513049,0.1884955592153876,-1.2644379935429841
1.4870205226991688,0.1884955592153876,-1.2569475940525296
1.5289084247470326,0.1884955592153876,-1.2524122257012720
1.5707963267948966,0.1884955592153876,-1.2508935814746887
1.6126842288427605,0.1884955592153876,-1.2524122257012720
1.6545721308906245,0.1884955592153876,-1.2569475940525296
1.6964600329384882,0.1884955592153876,-1.2644379935429841
1.7383479349863524,0.1884955592153876,-1.2747806025301720
1.7802358370342162,0.1884955592153876,-1.2878314707146450
1.8221237390820799,0.1884955592153876,-1.3034055191399689
1.8640116411299441,0.1884955592153876,-1.3212765401927264
1.9058995431778079,0.1884955592153876,-1.3411771976025120
1.9477874452256716,0.1884955592153876,-1.3627990264419365
1.9896753472735358,0.1884955592153876,-1.3857924331266269
2.0315632493213993,0.1884955592153876,-1.4097666954152217
2.0734511513692637,0.1884955592153876,-1.4342899624093772
2.1153390534171272,0.1884955592153876,-1.4588892545537615
2.1572269554649912,0.1884955592153876,-1.4830504636360613
2.1991148575128552,0.1884955592153876,-1.5062183527869748
2.2410027595607191,0.1884955592153876,-1.5277965564802156
2.2828906616085827,0.1884955592153876,-1.5471475805325130
2.3247785636564471,0.1884955592153876,-1.5635928021036103
2.3666664657043106,0.1884955592153876,-1.5764124696962665
2.4085543677521750,0.1884955592153876,-1.5848457031562539
2.4504422698000385,0.1884955592153876,-1.5880904936723614
2.4923301718479025,0.1884955592153876,-1.5853037037763911
2.5342180738957665,0.1884955592153876,-1.5756010673431591
2.5761059759436304,0.1884955592153876,-1.5580571895905000
2.6179938779914940,0.1884955592153876,-1.5317055470792589
2.6598817800393584,0.1884955592153876,-1.4955384877132978
2.7017696820872219,0.1884955592153876,-1.4485072307394939
2.7436575841350863,0.1884955592153876,-1.3895218667477367
2.7855454861829498,0.1884955592153876,-1.3174513576709350
2.8274333882308138,0.1884955592153876,-1.2311235367850071
2.8693212902786778,0.1884955592153876,-1.1293251087088894
2.9112091923265417,0.1884955592153876,-1.0108016494045318
2.9530970943744053,0.1884955592153876,-0.8742576061769007
2.9949849964222697,0.1884955592153876,-0.7183562976739721
3.0368728984701332,0.1884955592153876,-0.5417199138867463
3.0787608005179976,0.1884955592153876,-0.3429295161492256
3.1206487025658611,0.1884955592153876,-0.1205250371384423
0.0209439510239320,0.2303834612632514,-0.1402194878409173
0.0628318530717960,0.2303834612632514,-0.3983939702694337
0.1047197551196597,0.2303834612632514,-0.6283846077000882
0.1466076571675237,0.2303834612632514,-0.8319506144251055
0.1884955592153876,0.2303834612632514,-1.0108016494045315
0.2303834612632514,0.2303834612632514,-1.1665978162662372
0.2722713633111153,0.2303834612632514,-1.3009496633059210
0.3141592653589793,0.2303834612632514,-1.4154181834871022
0.3560471674068433,0.2303834612632514,-1.5115148144411283
0.3979350694547070,0.2303834612632514,-1.5907014384671687
0.4398229715025710,0.2303834612632514,-1.6543903825322204
0.4817108735504350,0.2303834612632514,-1.7039444182711028
0.5235987755982989,0.2303834612632514,-1.7406767619864600
0.5654866776461627,0.2303834612632514,-1.7658510746487628
0.6073745796940266,0.2303834612632514,-1.7806814618963049
0.6492624817418906,0.2303834612632514,-1.7863324740352053
0.6911503837897545,0.2303834612632514,-1.7839191060394082
0.7330382858376183,0.2303834612632514,-1.7745067975506816
0.7749261878854823,0.2303834612632514,-1.7591114328786188
0.8168140899333461,0.2303834612632514,-1.7386993410006379
0.8587019919812100,0.2303834612632514,-1.7141872955619815
0.9005898940290740,0.2303834612632514,-1.6864425148757169
0.9424777960769379,0.2303834612632514,-1.6562826619227360
0.9843656981248019,0.2303834612632514,-1.6244758443517566
1.0262536001726656,0.2303834612632514,-1.5917406144793189
1.0681415022205296,0.2303834612632514,-1.5587459692897898
1.1100294042683936,0.2303834612632514,-1.5261113504353601
1.1519173063162575,0.2303834612632514,-1.4944066442360460
1.1938052083641213,0.2303834612632514,-1.4641521816796872
1.2356931104119853,0.2303834612632514,-1.4358187384219494
1.2775810124598492,0.2303834612632514,-1.4098275347863218
1.3194689145077132,0.2303834612632514,-1.3865502357641197
1.3613568165555769,0.2303834612632514,-1.3663089510144826
1.4032447186034409,0.2303834612632514,-1.3493762348643734
1.4451326206513049,0.2303834612632514,-1.3359750863085822
1.4870205226991688,0.2303834612632514,-1.3262789490097213
1.5289084247470326,0.2303834612632514,-1.3204117112982299
1.5707963267948966,0.2303834612632514,-1.3184477061723698
1.6126842288427605,0.2303834612632514,-1.3204117112982299
1.6545721308906245,0.2303834612632514,-1.3262789490097213
1.6964600329384882,0.2303834612632514,-1.3359750863085822
1.7383479349863524,0.2303834612632514,-1.3493762348643734
1.7802358370342162,0.2303834612632514,-1.3663089510144826
1.8221237390820799,0.2303834612632514,-1.3865502357641197
1.8640116411299441,0.2303834612632514,-1.4098275347863223
1.9058995431778079,0.2303834612632514,-1.4358187384219494
1.9477874452256716,0.2303834612632514,-1.4641521816796867
1.9896753472735358,0.2303834612632514,-1.4944066442360462
2.0315632493213993,0.2303834612632514,-1.5261113504353598
2.0734511513692637,0.2303834612632514,-1.5587459692897898
2.1153390534171272,0.2303834612632514,-1.5917406144793185
2.1572269554649912,0.2303834612632514,-1.6244758443517566
2.1991148575128552,0.2303834612632514,-1.6562826619227360
2.2410027595607191,0.2303834612632514,-1.6864425148757169
2.2828906616085827,0.2303834612632514,-1.7141872955619808
2.3247785636564471,0.2303834612632514,-1.7386993410006379
2.3666664657043106,0.2303834612632514,-1.7591114328786186
2.4085543677521750,0.2303834612632514,-1.7745067975506819
2.4504422698000385,0.2303834612632514,-1.7839191060394084
2.4923301718479025,0.2303834612632514,-1.7863324740352053
2.5342180738957665,0.2303834612632514,-1.7806814618963049
2.5761059759436304,0.2303834612632514,-1.7658510746487628
2.6179938779914940,0.2303834612632514,-1.7406767619864605
2.6598817800393584,0.2303834612632514,-1.7039444182711025
2.7017696820872219,0.2303834612632514,-1.6543903825322210
2.7436575841350863,0.2303834612632514,-1.5907014384671687
2.7855454861829498,0.2303834612632514,-1.5115148144411283
2.8274333882308138,0.2303834612632514,-1.4154181834871022
2.8693212902786778,0.2303834612632514,-1.3009496633059210
2.9112091923265417,0.2303834612632514,-1.1665978162662372
2.9530970943744053,0.2303834612632514,-1.0108016494045324
2.9949849964222697,0.2303834612632514,-0.8319506144251047
3.0368728984701332,0.2303834612632514,-0.6283846077000894
3.0787608005179976,0.2303834612632514,-0.3983939702694312
3.1206487025658611,0.2303834612632514,-0.1402194878409173
0.0209439510239320,0.2722713633111153,-0.1576853667267231
0.0628318530717960,0.2722713633111153,-0.4473493987899434
0.1047197551196597,0.2722713633111153,-0.7044875491026599
0.1466076571675237,0.2722713633111153,-0.9311489744042135
0.1884955592153876,0.2722713633111153,-1.1293251087088891
0.2303834612632514,0.2722713633111153,-1.3009496633059210
0.2722713633111153,0.2722713633111153,-1.4478986267594927
0.3141592653589793,0.2722713633111153,-1.5719902649087352
0.3560471674068433,0.2722713633111153,-1.6749851208677278
0.3979350694547070,0.2722713633111153,-1.7585860150254971
0.4398229715025710,0.2722713633111153,-1.8244380450460198
0.4817108735504350,0.2722713633111153,-1.8741285858682200
0.5235987755982989,0.2722713633111153,-1.9091872897059694
0.5654866776461627,0.2722713633111153,-1.9310860860480881
0.6073745796940266,0.2722713633111153,-1.9412391816583445
0.6492624817418906,0.2722713633111153,-1.9410030605754571
0.6911503837897545,0.2722713633111153,-1.9316764841130887
0.7330382858376183,0.2722713633111153,-1.9145004908598540
0.7749261878854823,0.2722713633111153,-1.8906583966793142
0.8168140899333461,0.2722713633111153,-1.8612757947099783
0.8587019919812100,0.2722713633111153,-1.8274205553653049
0.9005898940290740,0.2722713633111153,-1.7901028263337004
0.9424777960769379,0.2722713633111153,-1.7502750325785188
0.9843656981248019,0.2722713633111153,-1.7088318763380623
1.0262536001726656,0.2722713633111153,-1.6666103371255820
1.0681415022205296,0.2722713633111153,-1.6243896717292772
1.1100294042683936,0.2722713633111153,-1.5828914142122950
1.1519173063162575,0.2722713633111153,-1.5427793759127311
1.1938052083641213,0.2722713633111153,-1.5046596454436285
1.2356931104119853,0.2722713633111153,-1.4690805886929796
1.2775810124598492,0.2722713633111153,-1.4365328488237241
1.3194689145077132,0.2722713633111153,-1.4074493462737507
1.3613568165555769,0.2722713633111153,-1.3822052787558965
1.4032447186034409,0.2722713633111153,-1.3611181212579451
1.4451326206513049,0.2722713633111153,-1.3444476260426304
1.4870205226991688,0.2722713633111153,-1.3323958226476329
1.5289084247470326,0.2722713633111153,-1.3251070178855830
1.5707963267948966,0.2722713633111153,-1.3226677958440578
1.6126842288427605,0.2722713633111153,-1.3251070178855830
1.6545721308906245,0.2722713633111153,-1.3323958226476329
1.6964600329384882,0.2722713633111153,-1.3444476260426304
1.7383479349863524,0.2722713633111153,-1.3611181212579451
1.7802358370342162,0.2722713633111153,-1.3822052787558965
1.8221237390820799,0.2722713633111153,-1.4074493462737507
1.8640116411299441,0.2722713633111153,-1.4365328488237243
1.9058995431778079,0.2722713633111153,-1.4690805886929796
1.9477874452256716,0.2722713633111153,-1.5046596454436283
1.9896753472735358,0.2722713633111153,-1.5427793759127315
2.0315632493213993,0.2722713633111153,-1.5828914142122950
2.0734511513692637,0.2722713633111153,-1.6243896717292776
2.1153390534171272,0.2722713633111153,-1.6666103371255820
2.1572269554649912,0.2722713633111153,-1.7088318763380623
2.1991148575128552,0.2722713633111153,-1.7502750325785188
2.2410027595607191,0.2722713633111153,-1.7901028263337004
2.2828906616085827,0.2722713633111153,-1.8274205553653049
2.3247785636564471,0.2722713633111153,-1.8612757947099781
2.3666664657043106,0.2722713633111153,-1.8906583966793138
2.4085543677521750,0.2722713633111153,-1.9145004908598540
2.4504422698000385,0.2722713633111153,-1.9316764841130887
2.4923301718479025,0.2722713633111153,-1.9410030605754571
2.5342180738957665,0.2722713633111153,-1.9412391816583445
2.5761059759436304,0.2722713633111153,-1.9310860860480881
2.6179938779914940,0.2722713633111153,-1.9091872897059694
2.6598817800393584,0.2722713633111153,-1.8741285858682202
2.7017696820872219,0.2722713633111153,-1.8244380450460207
2.7436575841350863,0.2722713633111153,-1.7585860150254968
2.7855454861829498,0.2722713633111153,-1.6749851208677278
2.8274333882308138,0.2722713633111153,-1.5719902649087352
2.8693212902786778,0.2722713633111153,-1.4478986267594927
2.9112091923265417,0.2722713633111153,-1.3009496633059210
2.9530970943744053,0.2722713633111153,-1.1293251087088902
2.9949849964222697,0.2722713633111153,-0.9311489744042124
3.0368728984701332,0.2722713633111153,-0.7044875491026612
3.0787608005179976,0.2722713633111153,-0.4473493987899405
3.1206487025658611,0.2722713633111153,-0.1576853667267231
0.0209439510239320,0.3141592653589793,-0.1730747914881845
0.0628318530717960,0.3141592653589793,-0.4902460292430734
0.1047197551196597,0.3141592653589793,-0.7707689080738924
0.1466076571675237,0.3141592653589793,-1.0169733226449680
0.1884955592153876,0.3141592653589793,-1.2311235367850071
0.2303834612632514,0.3141592653589793,-1.4154181834871027
0.2722713633111153,0.3141592653589793,-1.5719902649087354
0.3141592653589793,0.3141592653589793,-1.7029071523717685
0.3560471674068433,0.3141592653589793,-1.8101705863624529
0.3979350694547070,0.3141592653589793,-1.8957166765314211
0.4398229715025710,0.3141592653589793,-1.9614159016936954
0.4817108735504350,0.3141592653589793,-2.0090731098286807
0.5235987755982989,0.3141592653589793,-2.0404275180801670
0.5654866776461627,0.3141592653589793,-2.0571527127563312
0.6073745796940266,0.3141592653589793,-2.0608566493297324
0.6492624817418906,0.3141592653589793,-2.0530816524373199
0.6911503837897545,0.3141592653589793,-2.0353044158804230
0.7330382858376183,0.3141592653589793,-2.0089360026247598
0.7749261878854823,0.3141592653589793,-1.9753218448004319
0.8168140899333461,0.3141592653589793,-1.9357417437019269
0.8587019919812100,0.3141592653589793,-1.8914098697881174
0.9005898940290740,0.3141592653589793,-1.8434747626822625
0.9424777960769379,0.3141592653589793,-1.7930193311720042
0.9843656981248019,0.3141592653589793,-1.7410608532093708
1.0262536001726656,0.3141592653589793,-1.6885509759107766
1.0681415022205296,0.3141592653589793,-1.6363757155570207
1.1100294042683936,0.3141592653589793,-1.5853554575932873
1.1519173063162575,0.3141592653589793,-1.5362449566291463
1.1938052083641213,0.3141592653589793,-1.4897333364385517
1.2356931104119853,0.3141592653589793,-1.4464440899598436
1.2775810124598492,0.3141592653589793,-1.4069350792957469
1.3194689145077132,0.3141592653589793,-1.3716985357133735
1.3613568165555769,0.3141592653589793,-1.3411610596442187
1.4032447186034409,0.3141592653589793,-1.3156836206841627
1.4451326206513049,0.3141592653589793,-1.2955615575934729
1.4870205226991688,0.3141592653589793,-1.2810245782968004
1.5289084247470326,0.3141592653589793,-1.2722367598831825
1.5707963267948966,0.3141592653589793,-1.2692965486060408
1.6126842288427605,0.3141592653589793,-1.2722367598831825
1.6545721308906245,0.3141592653589793,-1.2810245782968004
1.6964600329384882,0.3141592653589793,-1.2955615575934729
1.7383479349863524,0.3141592653589793,-1.3156836206841627
1.7802358370342162,0.3141592653589793,-1.3411610596442187
1.8221237390820799,0.3141592653589793,-1.3716985357133735
1.8640116411299441,0.3141592653589793,-1.4069350792957476
1.9058995431778079,0.3141592653589793,-1.4464440899598436
1.9477874452256716,0.3141592653589793,-1.4897333364385512
1.9896753472735358,0.3141592653589793,-1.5362449566291467
2.0315632493213993,0.3141592653589793,-1.5853554575932873
2.0734511513692637,0.3141592653589793,-1.6363757155570211
2.1153390534171272,0.3141592653589793,-1.6885509759107766
2.1572269554649912,0.3141592653589793,-1.7410608532093708
2.1991148575128552,0.3141592653589793,-1.7930193311720042
2.2410027595607191,0.3141592653589793,-1.8434747626822625
2.2828906616085827,0.3141592653589793,-1.8914098697881176
2.3247785636564471,0.3141592653589793,-1.9357417437019269
2.3666664657043106,0.3141592653589793,-1.9753218448004317
2.4085543677521750,0.3141592653589793,-2.0089360026247594
2.4504422698000385,0.3141592653589793,-2.0353044158804230
2.4923301718479025,0.3141592653589793,-2.0530816524373199
2.5342180738957665,0.3141592653589793,-2.0608566493297324
2.5761059759436304,0.3141592653589793,-2.0571527127563312
2.6179938779914940,0.3141592653589793,-2.0404275180801674
2.6598817800393584,0.3141592653589793,-2.0090731098286811
2.7017696820872219,0.3141592653589793,-1.9614159016936963
2.7436575841350863,0.3141592653589793,-1.8957166765314208
2.7855454861829498,0.3141592653589793,-1.8101705863624529
2.8274333882308138,0.3141592653589793,-1.7029071523717685
2.8693212902786778,0.3141592653589793,-1.5719902649087354
2.9112091923265417,0.3141592653589793,-1.4154181834871027
2.9530970943744053,0.3141592653589793,-1.2311235367850082
2.9949849964222697,0.3141592653589793,-1.0169733226449669
3.0368728984701332,0.3141592653589793,-0.7707689080738939
3.0787608005179976,0.3141592653589793,-0.4902460292430703
3.1206487025658611,0.3141592653589793,-0.1730747914881845
0.0209439510239320,0.3560471674068433,-0.1865350506845367
0.0628318530717960,0.3560471674068433,-0.5275197962236071
0.1047197551196597,0.3560471674068433,-0.8279453571335543
0.1466076571675237,0.3560471674068433,-1.0904131614815600
0.1884955592153876,0.3560471674068433,-1.3174513576709348
0.2303834612632514,0.3560471674068433,-1.5115148144411286
0.2722713633111153,0.3560471674068433,-1.6749851208677280
0.3141592653589793,0.3560471674068433,-1.8101705863624524
0.3560471674068433,0.3560471674068433,-1.9193062406731602
0.3979350694547070,0.3560471674068433,-2.0045538338838429
0.4398229715025710,0.3560471674068433,-2.0680018364146298
0.4817108735504350,0.3560471674068433,-2.1116654390217864
0.5235987755982989,0.3560471674068433,-2.1374865527977112
0.5654866776461627,0.3560471674068433,-2.1473338091709415
0.6073745796940266,0.3560471674068433,-2.1430025599061477
0.6492624817418906,0.3560471674068433,-2.1262148771041400
0.6911503837897545,0.3560471674068433,-2.0986195532018597
0.7330382858376183,0.3560471674068433,-2.0617921009723887
0.7749261878854823,0.3560471674068433,-2.0172347535249404
0.8168140899333461,0.3560471674068433,-1.9663764643048667
0.8587019919812100,0.3560471674068433,-1.9105729070936546
0.9005898940290740,0.3560471674068433,-1.8511064760089264
0.9424777960769379,0.3560471674068433,-1.7891862855044418
0.9843656981248019,0.3560471674068433,-1.7259481703700943
1.0262536001726656,0.3560471674068433,-1.6624546857319149
1.0681415022205296,0.3560471674068433,-1.5996951070520695
1.1100294042683936,0.3560471674068433,-1.5385854301288606
1.1519173063162575,0.3560471674068433,-1.4799683710967257
1.1938052083641213,0.3560471674068433,-1.4246133664262386
1.2356931104119853,0.3560471674068433,-1.3732165729241086
1.2775810124598492,0.3560471674068433,-1.3264008677331809
1.3194689145077132,0.3560471674068433,-1.2847158483324370
1.3613568165555769,0.3560471674068433,-1.2486378325369951
1.4032447186034409,0.3560471674068433,-1.2185698584981060
1.4451326206513049,0.3560471674068433,-1.1948416847031593
1.4870205226991688,0.3560471674068433,-1.1777097899756803
1.5289084247470326,0.3560471674068433,-1.1673573734753289
1.5707963267948966,0.3560471674068433,-1.1638943546979010
1.6126842288427605,0.3560471674068433,-1.1673573734753289
1.6545721308906245,0.3560471674068433,-1.1777097899756803
1.6964600329384882,0.3560471674068433,-1.1948416847031593
1.7383479349863524,0.3560471674068433,-1.2185698584981060
1.7802358370342162,0.3560471674068433,-1.2486378325369951
1.8221237390820799,0.3560471674068433,-1.2847158483324370
1.8640116411299441,0.3560471674068433,-1.3264008677331813
1.9058995431778079,0.3560471674068433,-1.3732165729241086
1.9477874452256716,0.3560471674068433,-1.4246133664262381
1.9896753472735358,0.3560471674068433,-1.4799683710967262
2.0315632493213993,0.3560471674068433,-1.5385854301288602
2.0734511513692637,0.3560471674068433,-1.5996951070520700
2.1153390534171272,0.3560471674068433,-1.6624546857319145
2.1572269554649912,0.3560471674068433,-1.7259481703700943
2.1991148575128552,0.3560471674068433,-1.7891862855044418
2.2410027595607191,0.3560471674068433,-1.8511064760089264
2.2828906616085827,0.3560471674068433,-1.9105729070936539
2.3247785636564471,0.3560471674068433,-1.9663764643048662
2.3666664657043106,0.3560471674068433,-2.0172347535249404
2.4085543677521750,0.3560471674068433,-2.0617921009723887
2.4504422698000385,0.3560471674068433,-2.0986195532018601
2.4923301718479025,0.3560471674068433,-2.1262148771041400
2.5342180738957665,0.3560471674068433,-2.1430025599061477
2.5761059759436304,0.3560471674068433,-2.1473338091709415
2.6179938779914940,0.3560471674068433,-2.1374865527977112
2.6598817800393584,0.3560471674068433,-2.1116654390217864
2.7017696820872219,0.3560471674068433,-2.0680018364146311
2.7436575841350863,0.3560471674068433,-2.0045538338838420
2.7855454861829498,0.3560471674068433,-1.9193062406731602
2.8274333882308138,0.3560471674068433,-1.8101705863624524
2.8693212902786778,0.3560471674068433,-1.6749851208677280
2.9112091923265417,0.3560471674068433,-1.5115148144411286
2.9530970943744053,0.3560471674068433,-1.3174513576709361
2.9949849964222697,0.3560471674068433,-1.0904131614815586
3.0368728984701332,0.3560471674068433,-0.8279453571335561
3.0787608005179976,0.3560471674068433,-0.5275197962236037
3.1206487025658611,0.3560471674068433,-0.1865350506845367
0.0209439510239320,0.3979350694547070,-0.1982086037419250
0.0628318530717960,0.3979350694547070,-0.5595923413887935
0.1047197551196597,0.3979350694547070,-0.8767100713417493
0.1466076571675237,0.3979350694547070,-1.1524255505486973
0.1884955592153876,0.3979350694547070,-1.3895218667477369
0.2303834612632514,0.3979350694547070,-1.5907014384671689
0.2722713633111153,0.3979350694547070,-1.7585860150254973
0.3141592653589793,0.3979350694547070,-1.8957166765314213
0.3560471674068433,0.3979350694547070,-2.0045538338838429
0.3979350694547070,0.3979350694547070,-2.0874772287718630
0.4398229715025710,0.3979350694547070,-2.1467859336747837
0.4817108735504350,0.3979350694547070,-2.1846983518621057
0.5235987755982989,0.3979350694547070,-2.2033522173935305
0.5654866776461627,0.3979350694547070,-2.2048045951189588
0.6073745796940266,0.3979350694547070,-2.1910318806784930
0.6492624817418906,0.3979350694547070,-2.1639298005024310
0.6911503837897545,0.3979350694547070,-2.1253134118112778
0.7330382858376183,0.3979350694547070,-2.0769171026157309
0.7749261878854823,0.3979350694547070,-2.0203945917166930
0.8168140899333461,0.3979350694547070,-1.9573189287052650
0.8587019919812100,0.3979350694547070,-1.8891824939627480
0.9005898940290740,0.3979350694547070,-1.8173969986606411
0.9424777960769379,0.3979350694547070,-1.7432934847606463
0.9843656981248019,0.3979350694547070,-1.6681223250146640
1.0262536001726656,0.3979350694547070,-1.5930532229647951
1.0681415022205296,0.3979350694547070,-1.5191752129433398
1.1100294042683936,0.3979350694547070,-1.4474966600727992
1.1519173063162575,0.3979350694547070,-1.3789452602658738
1.1938052083641213,0.3979350694547070,-1.3143680402254634
1.2356931104119853,0.3979350694547070,-1.2545313574446688
1.2775810124598492,0.3979350694547070,-1.2001209002067896
1.3194689145077132,0.3979350694547070,-1.1517416875853277
1.3613568165555769,0.3979350694547070,-1.1099180694439827
1.4032447186034409,0.3979350694547070,-1.0750937264366540
1.4451326206513049,0.3979350694547070,-1.0476316700074426
1.4870205226991688,0.3979350694547070,-1.0278142423906491
1.5289084247470326,0.3979350694547070,-1.0158431166107731
1.5707963267948966,0.3979350694547070,-1.0118392964825140
1.6126842288427605,0.3979350694547070,-1.0158431166107731
1.6545721308906245,0.3979350694547070,-1.0278142423906491
1.6964600329384882,0.3979350694547070,-1.0476316700074426
1.7383479349863524,0.3979350694547070,-1.0750937264366540
1.7802358370342162,0.3979350694547070,-1.1099180694439827
1.8221237390820799,0.3979350694547070,-1.1517416875853277
1.8640116411299441,0.3979350694547070,-1.2001209002067903
1.9058995431778079,0.3979350694547070,-1.2545313574446688
1.9477874452256716,0.3979350694547070,-1.3143680402254629
1.9896753472735358,0.3979350694547070,-1.3789452602658743
2.0315632493213993,0.3979350694547070,-1.4474966600727990
2.0734511513692637,0.3979350694547070,-1.5191752129433405
2.1153390534171272,0.3979350694547070,-1.5930532229647949
2.1572269554649912,0.3979350694547070,-1.6681223250146640
2.1991148575128552,0.3979350694547070,-1.7432934847606463
2.2410027595607191,0.3979350694547070,-1.8173969986606411
2.2828906616085827,0.3979350694547070,-1.8891824939627471
2.3247785636564471,0.3979350694547070,-1.9573189287052655
2.3666664657043106,0.3979350694547070,-2.0203945917166934
2.4085543677521750,0.3979350694547070,-2.0769171026157309
2.4504422698000385,0.3979350694547070,-2.1253134118112769
2.4923301718479025,0.3979350694547070,-2.1639298005024310
2.5342180738957665,0.3979350694547070,-2.1910318806784930
2.5761059759436304,0.3979350694547070,-2.2048045951189588
2.6179938779914940,0.3979350694547070,-2.2033522173935314
2.6598817800393584,0.3979350694547070,-2.1846983518621057
2.7017696820872219,0.3979350694547070,-2.1467859336747841
2.7436575841350863,0.3979350694547070,-2.0874772287718626
2.7855454861829498,0.3979350694547070,-2.0045538338838429
2.8274333882308138,0.3979350694547070,-1.8957166765314213
2.8693212902786778,0.3979350694547070,-1.7585860150254973
2.9112091923265417,0.3979350694547070,-1.5907014384671689
2.9530970943744053,0.3979350694547070,-1.3895218667477385
2.9949849964222697,0.3979350694547070,-1.1524255505486960
3.0368728984701332,0.3979350694547070,-0.8767100713417511
3.0787608005179976,0.3979350694547070,-0.5595923413887900
3.1206487025658611,0.3979350694547070,-0.1982086037419250
0.0209439510239320,0.4398229715025710,-0.2082330809534055
0.0628318530717960,0.4398229715025710,-0.5868710134583488
0.1047197551196597,0.4398229715025710,-0.9177327282989171
0.1466076571675237,0.4398229715025710,-1.2039351067816086
0.1884955592153876,0.4398229715025710,-1.4485072307394933
0.2303834612632514,0.4398229715025710,-1.6543903825322204
0.2722713633111153,0.4398229715025710,-1.8244380450460200
0.3141592653589793,0.4398229715025710,-1.9614159016936954
0.3560471674068433,0.4398229715025710,-2.0680018364146298
0.3979350694547070,0.4398229715025710,-2.1467859336747837
0.4398229715025710,0.4398229715025710,-2.2002704784666949
0.4817108735504350,0.4398229715025710,-2.2308699563094794
0.5235987755982989,0.4398229715025710,-2.2409110532488308
0.5654866776461627,0.4398229715025710,-2.2326326558570191
0.6073745796940266,0.4398229715025710,-2.2081858512328933
0.6492624817418906,0.4398229715025710,-2.1696339270018790
0.6911503837897545,0.4398229715025710,-2.1189523713159799
0.7330382858376183,0.4398229715025710,-2.0580288728537783
0.7749261878854823,0.4398229715025710,-1.9886633208204314
0.8168140899333461,0.4398229715025710,-1.9125678049476775
0.8587019919812100,0.4398229715025710,-1.8313666154938300
0.9005898940290740,0.4398229715025710,-1.7465962432437800
0.9424777960769379,0.4398229715025710,-1.6597053795089973
0.9843656981248019,0.4398229715025710,-1.5720549161275308
1.0262536001726656,0.4398229715025710,-1.4849179454640020
1.0681415022205296,0.4398229715025710,-1.3994797604096147
1.1100294042683936,0.4398229715025710,-1.3168378543821488
1.1519173063162575,0.4398229715025710,-1.2380019213259619
1.1938052083641213,0.4398229715025710,-1.1638938557119884
1.2356931104119853,0.4398229715025710,-1.0953477525377415
1.2775810124598492,0.4398229715025710,-1.0331099073273105
1.3194689145077132,0.4398229715025710,-0.9778388161313643
1.3613568165555769,0.4398229715025710,-0.9301051755271489
1.4032447186034409,0.4398229715025710,-0.8903918826184857
1.4451326206513049,0.4398229715025710,-0.8590940350357769
1.4870205226991688,0.4398229715025710,-0.8365189309360002
1.5289084247470326,0.4398229715025710,-0.8228860690027123
1.5707963267948966,0.4398229715025710,-0.8183271484460457
1.6126842288427605,0.4398229715025710,-0.8228860690027123
1.6545721308906245,0.4398229715025710,-0.8365189309360002
1.6964600329384882,0.4398229715025710,-0.8590940350357769
1.7383479349863524,0.4398229715025710,-0.8903918826184857
1.7802358370342162,0.4398229715025710,-0.9301051755271489
1.8221237390820799,0.4398229715025710,-0.9778388161313643
1.8640116411299441,0.4398229715025710,-1.0331099073273111
1.9058995431778079,0.4398229715025710,-1.0953477525377415
1.9477874452256716,0.4398229715025710,-1.1638938557119878
1.9896753472735358,0.4398229715025710,-1.2380019213259623
2.0315632493213993,0.4398229715025710,-1.3168378543821484
2.0734511513692637,0.4398229715025710,-1.3994797604096154
2.1153390534171272,0.4398229715025710,-1.4849179454640016
2.1572269554649912,0.4398229715025710,-1.5720549161275308
2.1991148575128552,0.4398229715025710,-1.6597053795089973
2.2410027595607191,0.4398229715025710,-1.7465962432437800
2.2828906616085827,0.4398229715025710,-1.8313666154938288
2.3247785636564471,0.4398229715025710,-1.9125678049476778
2.3666664657043106,0.4398229715025710,-1.9886633208204303
2.4085543677521750,0.4398229715025710,-2.0580288728537783
2.4504422698000385,0.4398229715025710,-2.1189523713159790
2.4923301718479025,0.4398229715025710,-2.1696339270018790
2.5342180738957665,0.4398229715025710,-2.2081858512328933
2.5761059759436304,0.4398229715025710,-2.2326326558570191
2.6179938779914940,0.4398229715025710,-2.2409110532488312
2.6598817800393584,0.4398229715025710,-2.2308699563094798
2.7017696820872219,0.4398229715025710,-2.2002704784666958
2.7436575841350863,0.4398229715025710,-2.1467859336747832
2.7855454861829498,0.4398229715025710,-2.0680018364146298
2.8274333882308138,0.4398229715025710,-1.9614159016936954
2.8693212902786778,0.4398229715025710,-1.8244380450460200
2.9112091923265417,0.4398229715025710,-1.6543903825322204
2.9530970943744053,0.4398229715025710,-1.4485072307394946
2.9949849964222697,0.4398229715025710,-1.2039351067816073
3.0368728984701332,0.4398229715025710,-0.9177327282989189
3.0787608005179976,0.4398229715025710,-0.5868710134583451
3.1206487025658611,0.4398229715025710,-0.2082330809534055
0.0209439510239320,0.4817108735504350,-0.2167412834789440
0.0628318530717960,0.4817108735504350,-0.6097488682144544
0.1047197551196597,0.4817108735504350,-0.9516595081458322
0.1466076571675237,0.4817108735504350,-1.2458340044160388
0.1884955592153876,0.4817108735504350,-1.4955384877132976
0.2303834612632514,0.4817108735504350,-1.7039444182711028
0.2722713633111153,0.4817108735504350,-1.8741285858682200
0.3141592653589793,0.4817108735504350,-2.0090731098286807
0.3560471674068433,0.4817108735504350,-2.1116654390217864
0.3979350694547070,0.4817108735504350,-2.1846983518621057
0.4398229715025710,0.4817108735504350,-2.2308699563094794
0.4817108735504350,0.4817108735504350,-2.2527836898690152
0.5235987755982989,0.4817108735504350,-2.2529483195910891
0.5654866776461627,0.4817108735504350,-2.2337779420713462
0.6073745796940266,0.4817108735504350,-2.1975919834506996
0.6492624817418906,0.4817108735504350,-2.1466151994153346
0.6911503837897545,0.4817108735504350,-2.0829776751967009
0.7330382858376183,0.4817108735504350,-2.0087148255715195
0.7749261878854823,0.4817108735504350,-1.9257673948617811
0.8168140899333461,0.4817108735504350,-1.8359814569347426
0.8587019919812100,0.4817108735504350,-1.7411084152029319
0.9005898940290740,0.4817108735504350,-1.6428050026241432
0.9424777960769379,0.4817108735504350,-1.5426332817014430
0.9843656981248019,0.4817108735504350,-1.4420606444831627
1.0262536001726656,0.4817108735504350,-1.3424598125629068
1.0681415022205296,0.4817108735504350,-1.2451088370795449
1.1100294042683936,0.4817108735504350,-1.1511910987172174
1.1519173063162575,0.4817108735504350,-1.0617953077053333
1.1938052083641213,0.4817108735504350,-0.9779155038185692
1.2356931104119853,0.4817108735504350,-0.9004510563768718
1.2775810124598492,0.4817108735504350,-0.8302066642454555
1.3194689145077132,0.4817108735504350,-0.7678923558348054
1.3613568165555769,0.4817108735504350,-0.7141234891006747
1.4032447186034409,0.4817108735504350,-0.6694207515440826
1.4451326206513049,0.4817108735504350,-0.6342101602113214
1.4870205226991688,0.4817108735504350,-0.6088230616939497
1.5289084247470326,0.4817108735504350,-0.5934961321287959
1.5707963267948966,0.4817108735504350,-0.5883713771979558
1.6126842288427605,0.4817108735504350,-0.5934961321287959
1.6545721308906245,0.4817108735504350,-0.6088230616939497
1.6964600329384882,0.4817108735504350,-0.6342101602113214
1.7383479349863524,0.4817108735504350,-0.6694207515440826
1.7802358370342162,0.4817108735504350,-0.7141234891006747
1.8221237390820799,0.4817108735504350,-0.7678923558348054
1.8640116411299441,0.4817108735504350,-0.8302066642454562
1.9058995431778079,0.4817108735504350,-0.9004510563768718
1.9477874452256716,0.4817108735504350,-0.9779155038185685
1.9896753472735358,0.4817108735504350,-1.0617953077053339
2.0315632493213993,0.4817108735504350,-1.1511910987172169
2.0734511513692637,0.4817108735504350,-1.2451088370795456
2.1153390534171272,0.4817108735504350,-1.3424598125629066
2.1572269554649912,0.4817108735504350,-1.4420606444831627
2.1991148575128552,0.4817108735504350,-1.5426332817014430
2.2410027595607191,0.4817108735504350,-1.6428050026241432
2.2828906616085827,0.4817108735504350,-1.7411084152029308
2.3247785636564471,0.4817108735504350,-1.8359814569347430
2.3666664657043106,0.4817108735504350,-1.9257673948617808
2.4085543677521750,0.4817108735504350,-2.0087148255715204
2.4504422698000385,0.4817108735504350,-2.0829776751967009
2.4923301718479025,0.4817108735504350,-2.1466151994153346
2.5342180738957665,0.4817108735504350,-2.1975919834506996
2.5761059759436304,0.4817108735504350,-2.2337779420713462
2.6179938779914940,0.4817108735504350,-2.2529483195910887
2.6598817800393584,0.4817108735504350,-2.2527836898690161
2.7017696820872219,0.4817108735504350,-2.2308699563094807
2.7436575841350863,0.4817108735504350,-2.1846983518621053
2.7855454861829498,0.4817108735504350,-2.1116654390217864
2.8274333882308138,0.4817108735504350,-2.0090731098286807
2.8693212902786778,0.4817108735504350,-1.8741285858682200
2.9112091923265417,0.4817108735504350,-1.7039444182711028
2.9530970943744053,0.4817108735504350,-1.4955384877132987
2.9949849964222697,0.4817108735504350,-1.2458340044160372
3.0368728984701332,0.4817108735504350,-0.9516595081458341
3.0787608005179976,0.4817108735504350,-0.6097488682144505
3.1206487025658611,0.4817108735504350,-0.2167412834789440
0.0209439510239320,0.5235987755982989,-0.2238611833454171
0.0628318530717960,0.5235987755982989,-0.6286046685017578
0.1047197551196597,0.5235987755982989,-0.9791130935636051
0.1466076571675237,0.5235987755982989,-1.2789819749882516
0.1884955592153876,0.5235987755982989,-1.5317055470792587
0.2303834612632514,0.5235987755982989,-1.7406767619864603
0.2722713633111153,0.5235987755982989,-1.9091872897059694
0.3141592653589793,0.5235987755982989,-2.0404275180801674
0.3560471674068433,0.5235987755982989,-2.1374865527977112
0.3979350694547070,0.5235987755982989,-2.2033522173935300
0.4398229715025710,0.5235987755982989,-2.2409110532488308
0.4817108735504350,0.5235987755982989,-2.2529483195910891
0.5235987755982989,0.5235987755982989,-2.2421479934940551
0.5654866776461627,0.5235987755982989,-2.2110927698777552
0.6073745796940266,0.5235987755982989,-2.1622640615084858
0.6492624817418906,0.5235987755982989,-2.0980419989988195
0.6911503837897545,0.5235987755982989,-2.0207054308076007
0.7330382858376183,0.5235987755982989,-1.9324319232399489
0.7749261878854823,0.5235987755982989,-1.8352977604472553
0.8168140899333461,0.5235987755982989,-1.7312779444271873
0.8587019919812100,0.5235987755982989,-1.6222461950236833
0.9005898940290740,0.5235987755982989,-1.5099749499269557
0.9424777960769379,0.5235987755982989,-1.3961353646734915
0.9843656981248019,0.5235987755982989,-1.2822973126460520
1.0262536001726656,0.5235987755982989,-1.1699293850736683
1.0681415022205296,0.5235987755982989,-1.0603988910316489
1.1100294042683936,0.5235987755982989,-0.9549718574415743
1.1519173063162575,0.5235987755982989,-0.8548130290712992
1.1938052083641213,0.5235987755982989,-0.7609858685349508
1.2356931104119853,0.5235987755982989,-0.6744525562929301
1.2775810124598492,0.5235987755982989,-0.5960739906519114
1.3194689145077132,0.5235987755982989,-0.5266097877648444
1.3613568165555769,0.5235987755982989,-0.4667182816309515
1.4032447186034409,0.5235987755982989,-0.4169565240957260
1.4451326206513049,0.5235987755982989,-0.3777802848509386
1.4870205226991688,0.5235987755982989,-0.3495440514346315
1.5289084247470326,0.5235987755982989,-0.3325010292311212
1.5707963267948966,0.5235987755982989,-0.3268031414709964
1.6126842288427605,0.5235987755982989,-0.3325010292311212
1.6545721308906245,0.5235987755982989,-0.3495440514346315
1.6964600329384882,0.5235987755982989,-0.3777802848509386
1.7383479349863524,0.5235987755982989,-0.4169565240957260
1.7802358370342162,0.5235987755982989,-0.4667182816309515
1.8221237390820799,0.5235987755982989,-0.5266097877648444
1.8640116411299441,0.5235987755982989,-0.5960739906519120
1.9058995431778079,0.5235987755982989,-0.6744525562929301
1.9477874452256716,0.5235987755982989,-0.7609858685349500
1.9896753472735358,0.5235987755982989,-0.8548130290712999
2.0315632493213993,0.5235987755982989,-0.9549718574415738
2.0734511513692637,0.5235987755982989,-1.0603988910316495
2.1153390534171272,0.5235987755982989,-1.1699293850736678
2.1572269554649912,0.5235987755982989,-1.2822973126460520
2.1991148575128552,0.5235987755982989,-1.3961353646734915
2.2410027595607191,0.5235987755982989,-1.5099749499269557
2.2828906616085827,0.5235987755982989,-1.6222461950236819
2.3247785636564471,0.5235987755982989,-1.7312779444271877
2.3666664657043106,0.5235987755982989,-1.8352977604472547
2.4085543677521750,0.5235987755982989,-1.9324319232399489
2.4504422698000385,0.5235987755982989,-2.0207054308076002
2.4923301718479025,0.5235987755982989,-2.0980419989988195
2.5342180738957665,0.5235987755982989,-2.1622640615084858
2.5761059759436304,0.5235987755982989,-2.2110927698777552
2.6179938779914940,0.5235987755982989,-2.2421479934940556
2.6598817800393584,0.5235987755982989,-2.2529483195910891
2.7017696820872219,0.5235987755982989,-2.2409110532488312
2.7436575841350863,0.5235987755982989,-2.2033522173935305
2.7855454861829498,0.5235987755982989,-2.1374865527977112
2.8274333882308138,0.5235987755982989,-2.0404275180801674
2.8693212902786778,0.5235987755982989,-1.9091872897059694
2.9112091923265417,0.5235987755982989,-1.7406767619864603
2.9530970943744053,0.5235987755982989,-1.5317055470792598
2.9949849964222697,0.5235987755982989,-1.2789819749882503
3.0368728984701332,0.5235987755982989,-0.9791130935636069
3.0787608005179976,0.5235987755982989,-0.6286046685017537
3.1206487025658611,0.5235987755982989,-0.2238611833454171
0.0209439510239320,0.5654866776461627,-0.2297159234466116
0.0628318530717960,0.5654866776461627,-0.6438028842273729
0.1047197551196597,0.5654866776461627,-1.0006926697736809
0.1466076571675237,0.5654866776461627,-1.3042063073350296
0.1884955592153876,0.5654866776461627,-1.5580571895904998
0.2303834612632514,0.5654866776461627,-1.7658510746487628
0.2722713633111153,0.5654866776461627,-1.9310860860480885
0.3141592653589793,0.5654866776461627,-2.0571527127563312
0.3560471674068433,0.5654866776461627,-2.1473338091709411
0.3979350694547070,0.5654866776461627,-2.2048045951189583
0.4398229715025710,0.5654866776461627,-2.2326326558570191
0.4817108735504350,0.5654866776461627,-2.2337779420713462
0.5235987755982989,0.5654866776461627,-2.2110927698777552
0.5654866776461627,0.5654866776461627,-2.1673218208216563
0.6073745796940266,0.5654866776461627,-2.1051021418780480
0.6492624817418906,0.5654866776461627,-2.0269631454515240
0.6911503837897545,0.5654866776461627,-1.9353266093762682
0.7330382858376183,0.5654866776461627,-1.8325066769160561
0.7749261878854823,0.5654866776461627,-1.7207098567642538
0.8168140899333461,0.5654866776461627,-1.6020350230438225
0.8587019919812100,0.5654866776461627,-1.4784734153073138
0.9005898940290740,0.5654866776461627,-1.3519086385368686
0.9424777960769379,0.5654866776461627,-1.2241166631442231
0.9843656981248019,0.5654866776461627,-1.0967658249707051
1.0262536001726656,0.5654866776461627,-0.9714168252872312
1.0681415022205296,0.5654866776461627,-0.8495227307943123
1.1100294042683936,0.5654866776461627,-0.7324289736220512
1.1519173063162575,0.5654866776461627,-0.6213733513301418
1.1938052083641213,0.5654866776461627,-0.5174860269078698
1.2356931104119853,0.5654866776461627,-0.4217895287741125
1.2775810124598492,0.5654866776461627,-0.3351987507773389
1.3194689145077132,0.5654866776461627,-0.2585209521956114
1.3613568165555769,0.5654866776461627,-0.1924557577365839
1.4032447186034409,0.5654866776461627,-0.1375951575374989
1.4451326206513049,0.5654866776461627,-0.0944235071651948
1.4870205226991688,0.5654866776461627,-0.0633175276161002
1.5289084247470326,0.5654866776461627,-0.0445463053162357
1.5707963267948966,0.5654866776461627,-0.0382712921212125
1.6126842288427605,0.5654866776461627,-0.0445463053162357
1.6545721308906245,0.5654866776461627,-0.0633175276161002
1.6964600329384882,0.5654866776461627,-0.0944235071651948
1.7383479349863524,0.5654866776461627,-0.1375951575374989
1.7802358370342162,0.5654866776461627,-0.1924557577365839
1.8221237390820799,0.5654866776461627,-0.2585209521956114
1.8640116411299441,0.5654866776461627,-0.3351987507773397
1.9058995431778079,0.5654866776461627,-0.4217895287741125
1.9477874452256716,0.5654866776461627,-0.5174860269078690
1.9896753472735358,0.5654866776461627,-0.6213733513301426
2.0315632493213993,0.5654866776461627,-0.7324289736220506
2.0734511513692637,0.5654866776461627,-0.8495227307943130
2.1153390534171272,0.5654866776461627,-0.9714168252872307
2.1572269554649912,0.5654866776461627,-1.0967658249707051
2.1991148575128552,0.5654866776461627,-1.2241166631442231
2.2410027595607191,0.5654866776461627,-1.3519086385368686
2.2828906616085827,0.5654866776461627,-1.4784734153073125
2.3247785636564471,0.5654866776461627,-1.6020350230438232
2.3666664657043106,0.5654866776461627,-1.7207098567642529
2.4085543677521750,0.5654866776461627,-1.8325066769160565
2.4504422698000385,0.5654866776461627,-1.9353266093762680
2.4923301718479025,0.5654866776461627,-2.0269631454515240
2.5342180738957665,0.5654866776461627,-2.1051021418780480
2.5761059759436304,0.5654866776461627,-2.1673218208216563
2.6179938779914940,0.5654866776461627,-2.2110927698777552
2.6598817800393584,0.5654866776461627,-2.2337779420713462
2.7017696820872219,0.5654866776461627,-2.2326326558570195
2.7436575841350863,0.5654866776461627,-2.2048045951189592
2.7855454861829498,0.5654866776461627,-2.1473338091709411
2.8274333882308138,0.5654866776461627,-2.0571527127563312
2.8693212902786778,0.5654866776461627,-1.9310860860480885
2.9112091923265417,0.5654866776461627,-1.7658510746487628
2.9530970943744053,0.5654866776461627,-1.5580571895905009
2.9949849964222697,0.5654866776461627,-1.3042063073350281
3.0368728984701332,0.5654866776461627,-1.0006926697736827
3.0787608005179976,0.5654866776461627,-0.6438028842273686
3.1206487025658611,0.5654866776461627,-0.2297159234466116
0.0209439510239320,0.6073745796940266,-0.2344238175432246
0.0628318530717960,0.6073745796940266,-0.6556936923608797
0.1047197551196597,0.6073745796940266,-1.0169739245378411
0.1466076571675237,0.6073745796940266,-1.3223018475936736
0.1884955592153876,0.6073745796940266,-1.5756010673431589
0.2303834612632514,0.6073745796940266,-1.7806814618963049
0.2722713633111153,0.6073745796940266,-1.9412391816583445
0.3141592653589793,0.6073745796940266,-2.0608566493297324
0.3560471674068433,0.6073745796940266,-2.1430025599061477
0.3979350694547070,0.6073745796940266,-2.1910318806784925
0.4398229715025710,0.6073745796940266,-2.2081858512328929
0.4817108735504350,0.6073745796940266,-2.1975919834506996
0.5235987755982989,0.6073745796940266,-2.1622640615084854
0.5654866776461627,0.6073745796940266,-2.1051021418780480
0.6073745796940266,0.6073745796940266,-2.0288925533264077
0.6492624817418906,0.6073745796940266,-1.9363078969158087
0.6911503837897545,0.6073745796940266,-1.8299070460037197
0.7330382858376183,0.6073745796940266,-1.7121351462428325
0.7749261878854823,0.6073745796940266,-1.5853236155810611
0.8168140899333461,0.6073745796940266,-1.4516901442615457
0.8587019919812100,0.6073745796940266,-1.3133386948226491
0.9005898940290740,0.6073745796940266,-1.1722595020979563
0.9424777960769379,0.6073745796940266,-1.0303290732162782
0.9843656981248019,0.6073745796940266,-0.8893101876016491
1.0262536001726656,0.6073745796940266,-0.7508518969733247
1.0681415022205296,0.6073745796940266,-0.6164895253457859
1.1100294042683936,0.6073745796940266,-0.4876446690287382
1.1519173063162575,0.6073745796940266,-0.3656251966271094
1.1938052083641213,0.6073745796940266,-0.2516252490410513
1.2356931104119853,0.6073745796940266,-0.1467252394659386
1.2775810124598492,0.6073745796940266,-0.0518918533923703
1.3194689145077132,0.6073745796940266,0.0160109756969149
1.3613568165555769,0.6073745796940266,0.0521384724058080
1.4032447186034409,0.6073745796940266,0.0821238122423592
1.4451326206513049,0.6073745796940266,0.1057111078708215
1.4870205226991688,0.6073745796940266,0.1227013358078367
1.5289084247470326,0.6073745796940266,0.1329523364224337
1.5707963267948966,0.6073745796940266,0.1363788139360309
1.6126842288427605,0.6073745796940266,0.1329523364224337
1.6545721308906245,0.6073745796940266,0.1227013358078365
1.6964600329384882,0.6073745796940266,0.1057111078708215
1.7383479349863524,0.6073745796940266,0.0821238122423590
1.7802358370342162,0.6073745796940266,0.0521384724058080
1.8221237390820799,0.6073745796940266,0.0160109756969149
1.8640116411299441,0.6073745796940266,-0.0518918533923711
1.9058995431778079,0.6073745796940266,-0.1467252394659386
1.9477874452256716,0.6073745796940266,-0.2516252490410505
1.9896753472735358,0.6073745796940266,-0.3656251966271102
2.0315632493213993,0.6073745796940266,-0.4876446690287374
2.0734511513692637,0.6073745796940266,-0.6164895253457867
2.1153390534171272,0.6073745796940266,-0.7508518969733240
2.1572269554649912,0.6073745796940266,-0.8893101876016491
2.1991148575128552,0.6073745796940266,-1.0303290732162782
2.2410027595607191,0.6073745796940266,-1.1722595020979563
2.2828906616085827,0.6073745796940266,-1.3133386948226475
2.3247785636564471,0.6073745796940266,-1.4516901442615462
2.3666664657043106,0.6073745796940266,-1.5853236155810597
2.4085543677521750,0.6073745796940266,-1.7121351462428331
2.4504422698000385,0.6073745796940266,-1.8299070460037192
2.4923301718479025,0.6073745796940266,-1.9363078969158087
2.5342180738957665,0.6073745796940266,-2.0288925533264077
2.5761059759436304,0.6073745796940266,-2.1051021418780480
2.6179938779914940,0.6073745796940266,-2.1622640615084858
2.6598817800393584,0.6073745796940266,-2.1975919834507001
2.7017696820872219,0.6073745796940266,-2.2081858512328933
2.7436575841350863,0.6073745796940266,-2.1910318806784925
2.7855454861829498,0.6073745796940266,-2.1430025599061477
2.8274333882308138,0.6073745796940266,-2.0608566493297324
2.8693212902786778,0.6073745796940266,-1.9412391816583445
2.9112091923265417,0.6073745796940266,-1.7806814618963049
2.9530970943744053,0.6073745796940266,-1.5756010673431604
2.9949849964222697,0.6073745796940266,-1.3223018475936723
3.0368728984701332,0.6073745796940266,-1.0169739245378431
3.0787608005179976,0.6073745796940266,-0.6556936923608757
3.1206487025658611,0.6073745796940266,-0.2344238175432246
0.0209439510239320,0.6492624817418906,-0.2380983502628634
0.0628318530717960,0.6492624817418906,-0.6646129769343245
0.1047197551196597,0.6492624817418906,-1.0285090481582027
0.1466076571675237,0.6492624817418906,-1.3340309992020019
0.1884955592153876,0.6492624817418906,-1.5853037037763908
0.2303834612632514,0.6492624817418906,-1.7863324740352058
0.2722713633111153,0.6492624817418906,-1.9410030605754571
0.3141592653589793,0.6492624817418906,-2.0530816524373203
0.3560471674068433,0.6492624817418906,-2.1262148771041400
0.3979350694547070,0.6492624817418906,-2.1639298005024310
0.4398229715025710,0.6492624817418906,-2.1696339270018790
0.4817108735504350,0.6492624817418906,-2.1466151994153346
0.5235987755982989,0.6492624817418906,-2.0980419989988190
0.5654866776461627,0.6492624817418906,-2.0269631454515245
0.6073745796940266,0.6492624817418906,-1.9363078969158087
0.6492624817418906,0.6492624817418906,-1.8288859499772017
0.6911503837897545,0.6492624817418906,-1.7073874396644002
0.7330382858376183,0.6492624817418906,-1.5743829394492712
0.7749261878854823,0.6492624817418906,-1.4323234612468494
0.8168140899333461,0.6492624817418906,-1.2835404554153400
0.8587019919812100,0.6492624817418906,-1.1302458107561171
0.9005898940290740,0.6492624817418906,-0.9745318545137216
0.9424777960769379,0.6492624817418906,-0.8183713523758661
0.9843656981248019,0.6492624817418906,-0.6636175084734320
1.0262536001726656,0.6492624817418906,-0.5120039653804673
1.0681415022205296,0.6492624817418906,-0.3651448041141908
1.1100294042683936,0.6492624817418906,-0.2245345441349904
1.1519173063162575,0.6492624817418906,-0.0915481433464230
1.1938052083641213,0.6492624817418906,0.0162795009523930
1.2356931104119853,0.6492624817418906,0.0733255284143718
1.2775810124598492,0.6492624817418906,0.1248558740961924
1.3194689145077132,0.6492624817418906,0.1704221821597385
1.3613568165555769,0.6492624817418906,0.2096358775453096
1.4032447186034409,0.6492624817418906,0.2421681659716204
1.4451326206513049,0.6492624817418906,0.2677500339358011
1.4870205226991688,0.6492624817418906,0.2861722487133976
1.5289084247470326,0.6492624817418906,0.2972853583583708
1.5707963267948966,0.6492624817418906,0.3009996917030979
1.6126842288427605,0.6492624817418906,0.2972853583583708
1.6545721308906245,0.6492624817418906,0.2861722487133974
1.6964600329384882,0.6492624817418906,0.2677500339358011
1.7383479349863524,0.6492624817418906,0.2421681659716202
1.7802358370342162,0.6492624817418906,0.2096358775453096
1.8221237390820799,0.6492624817418906,0.1704221821597385
1.8640116411299441,0.6492624817418906,0.1248558740961921
1.9058995431778079,0.6492624817418906,0.0733255284143718
1.9477874452256716,0.6492624817418906,0.0162795009523935
1.9896753472735358,0.6492624817418906,-0.0915481433464238
2.0315632493213993,0.6492624817418906,-0.2245345441349897
2.0734511513692637,0.6492624817418906,-0.3651448041141916
2.1153390534171272,0.6492624817418906,-0.5120039653804666
2.1572269554649912,0.6492624817418906,-0.6636175084734320
2.1991148575128552,0.6492624817418906,-0.8183713523758661
2.2410027595607191,0.6492624817418906,-0.9745318545137216
2.2828906616085827,0.6492624817418906,-1.1302458107561153
2.3247785636564471,0.6492624817418906,-1.2835404554153407
2.3666664657043106,0.6492624817418906,-1.4323234612468481
2.4085543677521750,0.6492624817418906,-1.5743829394492723
2.4504422698000385,0.6492624817418906,-1.7073874396643998
2.4923301718479025,0.6492624817418906,-1.8288859499772017
2.5342180738957665,0.6492624817418906,-1.9363078969158087
2.5761059759436304,0.6492624817418906,-2.0269631454515245
2.6179938779914940,0.6492624817418906,-2.0980419989988195
2.6598817800393584,0.6492624817418906,-2.1466151994153351
2.7017696820872219,0.6492624817418906,-2.1696339270018790
2.7436575841350863,0.6492624817418906,-2.1639298005024319
2.7855454861829498,0.6492624817418906,-2.1262148771041400
2.8274333882308138,0.6492624817418906,-2.0530816524373203
2.8693212902786778,0.6492624817418906,-1.9410030605754571
2.9112091923265417,0.6492624817418906,-1.7863324740352058
2.9530970943744053,0.6492624817418906,-1.5853037037763917
2.9949849964222697,0.6492624817418906,-1.3340309992020005
3.0368728984701332,0.6492624817418906,-1.0285090481582044
3.0787608005179976,0.6492624817418906,-0.6646129769343202
3.1206487025658611,0.6492624817418906,-0.2380983502628634
0.0209439510239320,0.6911503837897545,-0.2408481771000459
0.0628318530717960,0.6911503837897545,-0.6708823290422191
0.1047197551196597,0.6911503837897545,-1.0358267334772164
0.1466076571675237,0.6911503837897545,-1.3401237228983525
0.1884955592153876,0.6911503837897545,-1.5880904936723612
0.2303834612632514,0.6911503837897545,-1.7839191060394082
0.2722713633111153,0.6911503837897545,-1.9316764841130882
0.3141592653589793,0.6911503837897545,-2.0353044158804225
0.3560471674068433,0.6911503837897545,-2.0986195532018597
0.3979350694547070,0.6911503837897545,-2.1253134118112778
0.4398229715025710,0.6911503837897545,-2.1189523713159795
0.4817108735504350,0.6911503837897545,-2.0829776751967009
0.5235987755982989,0.6911503837897545,-2.0207054308076007
0.5654866776461627,0.6911503837897545,-1.9353266093762682
0.6073745796940266,0.6911503837897545,-1.8299070460037197
0.6492624817418906,0.6911503837897545,-1.7073874396644002
0.6911503837897545,0.6911503837897545,-1.5705833532061817
0.7330382858376183,0.6911503837897545,-1.4221852133503650
0.7749261878854823,0.6911503837897545,-1.2647583106916764
0.8168140899333461,0.6911503837897545,-1.1007427996982746
0.8587019919812100,0.6911503837897545,-0.9324536987117427
0.9005898940290740,0.6911503837897545,-0.7620808899470909
0.9424777960769379,0.6911503837897545,-0.5916891194927605
0.9843656981248019,0.6911503837897545,-0.4232179973106199
1.0262536001726656,0.6911503837897545,-0.2584819972359631
1.0681415022205296,0.6911503837897545,-0.0991704569775136
1.1100294042683936,0.6911503837897545,0.0265762109412883
1.1519173063162575,0.6911503837897545,0.0985237869443641
1.1938052083641213,0.6911503837897545,0.1656005348559670
1.2356931104119853,0.6911503837897545,0.2272120580748802
1.2775810124598492,0.6911503837897545,0.2828265280631717
1.3194689145077132,0.6911503837897545,0.3319746843461959
1.3613568165555769,0.6911503837897545,0.3742498345125938
1.4032447186034409,0.6911503837897545,0.4093078542142921
1.4451326206513049,0.6911503837897545,0.4368671871665033
1.4870205226991688,0.6911503837897545,0.4567088451477266
1.5289084247470326,0.6911503837897545,0.4686764079997465
1.5707963267948966,0.6911503837897545,0.4726760236276343
1.6126842288427605,0.6911503837897545,0.4686764079997465
1.6545721308906245,0.6911503837897545,0.4567088451477264
1.6964600329384882,0.6911503837897545,0.4368671871665033
1.7383479349863524,0.6911503837897545,0.4093078542142919
1.7802358370342162,0.6911503837897545,0.3742498345125938
1.8221237390820799,0.6911503837897545,0.3319746843461959
1.8640116411299441,0.6911503837897545,0.2828265280631714
1.9058995431778079,0.6911503837897545,0.2272120580748802
1.9477874452256716,0.6911503837897545,0.1656005348559675
1.9896753472735358,0.6911503837897545,0.0985237869443639
2.0315632493213993,0.6911503837897545,0.0265762109412887
2.0734511513692637,0.6911503837897545,-0.0991704569775144
2.1153390534171272,0.6911503837897545,-0.2584819972359623
2.1572269554649912,0.6911503837897545,-0.4232179973106199
2.1991148575128552,0.6911503837897545,-0.5916891194927605
2.2410027595607191,0.6911503837897545,-0.7620808899470909
2.2828906616085827,0.6911503837897545,-0.9324536987117407
2.3247785636564471,0.6911503837897545,-1.1007427996982753
2.3666664657043106,0.6911503837897545,-1.2647583106916753
2.4085543677521750,0.6911503837897545,-1.4221852133503659
2.4504422698000385,0.6911503837897545,-1.5705833532061813
2.4923301718479025,0.6911503837897545,-1.7073874396644002
2.5342180738957665,0.6911503837897545,-1.8299070460037197
2.5761059759436304,0.6911503837897545,-1.9353266093762682
2.6179938779914940,0.6911503837897545,-2.0207054308076002
2.6598817800393584,0.6911503837897545,-2.0829776751967013
2.7017696820872219,0.6911503837897545,-2.1189523713159799
2.7436575841350863,0.6911503837897545,-2.1253134118112773
2.7855454861829498,0.6911503837897545,-2.0986195532018597
2.8274333882308138,0.6911503837897545,-2.0353044158804225
2.8693212902786778,0.6911503837897545,-1.9316764841130882
2.9112091923265417,0.6911503837897545,-1.7839191060394082
2.9530970943744053,0.6911503837897545,-1.5880904936723623
2.9949849964222697,0.6911503837897545,-1.3401237228983511
3.0368728984701332,0.6911503837897545,-1.0358267334772189
3.0787608005179976,0.6911503837897545,-0.6708823290422151
3.1206487025658611,0.6911503837897545,-0.2408481771000459
0.0209439510239320,0.7330382858376183,-0.2427771244162000
0.0628318530717960,0.7330382858376183,-0.6748090468415425
0.1047197551196597,0.7330382858376183,-1.0394321758776719
0.1466076571675237,0.7330382858376183,-1.3412775367215801
0.1884955592153876,0.7330382858376183,-1.5848457031562542
0.2303834612632514,0.7330382858376183,-1.7745067975506816
0.2722713633111153,0.7330382858376183,-1.9145004908598540
0.3141592653589793,0.7330382858376183,-2.0089360026247594
0.3560471674068433,0.7330382858376183,-2.0617921009723883
0.3979350694547070,0.7330382858376183,-2.0769171026157309
0.4398229715025710,0.7330382858376183,-2.0580288728537779
0.4817108735504350,0.7330382858376183,-2.0087148255715199
0.5235987755982989,0.7330382858376183,-1.9324319232399489
0.5654866776461627,0.7330382858376183,-1.8325066769160561
0.6073745796940266,0.7330382858376183,-1.7121351462428327
0.6492624817418906,0.7330382858376183,-1.5743829394492714
0.6911503837897545,0.7330382858376183,-1.4221852133503650
0.7330382858376183,0.7330382858376183,-1.2583466733471058
0.7749261878854823,0.7330382858376183,-1.0855415734264882
0.8168140899333461,0.7330382858376183,-0.9063137161615040
0.8587019919812100,0.7330382858376183,-0.7230764527111503
0.9005898940290740,0.7330382858376183,-0.5381126828204171
0.9424777960769379,0.7330382858376183,-0.3535748548203013
0.9843656981248019,0.7330382858376183,-0.1714849656277978
1.0262536001726656,0.7330382858376183,0.0031327196270487
1.0681415022205296,0.7330382858376183,0.0889576328681956
1.1100294042683936,0.7330382858376183,0.1709169355720430
1.1519173063162575,0.7330382858376183,0.2482605321080933
1.1938052083641213,0.7330382858376183,0.3203035525528473
1.2356931104119853,0.7330382858376183,0.3864263526898074
1.2775810124598492,0.7330382858376183,0.4460745140094748
1.3194689145077132,0.7330382858376183,0.4987588437093506
1.3613568165555769,0.7330382858376183,0.5440553746939361
1.4032447186034409,0.7330382858376183,0.5816053655747321
1.4451326206513049,0.7330382858376183,0.6111153006702392
1.4870205226991688,0.7330382858376183,0.6323568900059583
1.5289084247470326,0.7330382858376183,0.6451670693143894
1.5707963267948966,0.7330382858376183,0.6494480000350332
1.6126842288427605,0.7330382858376183,0.6451670693143894
1.6545721308906245,0.7330382858376183,0.6323568900059581
1.6964600329384882,0.7330382858376183,0.6111153006702392
1.7383479349863524,0.7330382858376183,0.5816053655747319
1.7802358370342162,0.7330382858376183,0.5440553746939361
1.8221237390820799,0.7330382858376183,0.4987588437093506
1.8640116411299441,0.7330382858376183,0.4460745140094746
1.9058995431778079,0.7330382858376183,0.3864263526898074
1.9477874452256716,0.7330382858376183,0.3203035525528475
1.9896753472735358,0.7330382858376183,0.2482605321080928
2.0315632493213993,0.7330382858376183,0.1709169355720434
2.0734511513692637,0.7330382858376183,0.0889576328681951
2.1153390534171272,0.7330382858376183,0.0031327196270493
2.1572269554649912,0.7330382858376183,-0.1714849656277978
2.1991148575128552,0.7330382858376183,-0.3535748548203013
2.2410027595607191,0.7330382858376183,-0.5381126828204171
2.2828906616085827,0.7330382858376183,-0.7230764527111474
2.3247785636564471,0.7330382858376183,-0.9063137161615056
2.3666664657043106,0.7330382858376183,-1.0855415734264868
2.4085543677521750,0.7330382858376183,-1.2583466733471069
2.4504422698000385,0.7330382858376183,-1.4221852133503639
2.4923301718479025,0.7330382858376183,-1.5743829394492714
2.5342180738957665,0.7330382858376183,-1.7121351462428327
2.5761059759436304,0.7330382858376183,-1.8325066769160561
2.6179938779914940,0.7330382858376183,-1.9324319232399487
2.6598817800393584,0.7330382858376183,-2.0087148255715213
2.7017696820872219,0.7330382858376183,-2.0580288728537783
2.7436575841350863,0.7330382858376183,-2.0769171026157314
2.7855454861829498,0.7330382858376183,-2.0617921009723883
2.8274333882308138,0.7330382858376183,-2.0089360026247594
2.8693212902786778,0.7330382858376183,-1.9145004908598540
2.9112091923265417,0.7330382858376183,-1.7745067975506816
2.9530970943744053,0.7330382858376183,-1.5848457031562555
2.9949849964222697,0.7330382858376183,-1.3412775367215790
3.0368728984701332,0.7330382858376183,-1.0394321758776737
3.0787608005179976,0.7330382858376183,-0.6748090468415383
3.1206487025658611,0.7330382858376183,-0.2427771244162000
0.0209439510239320,0.7749261878854823,-0.2439841894396641
0.0628318530717960,0.7749261878854823,-0.6766861355517387
0.1047197551196597,0.7749261878854823,-1.0398070732826905
0.1466076571675237,0.7749261878854823,-1.3381575160110595
0.1884955592153876,0.7749261878854823,-1.5764124696962667
0.2303834612632514,0.7749261878854823,-1.7591114328786190
0.2722713633111153,0.7749261878854823,-1.8906583966793142
0.3141592653589793,0.7749261878854823,-1.9753218448004324
0.3560471674068433,0.7749261878854823,-2.0172347535249409
0.3979350694547070,0.7749261878854823,-2.0203945917166930
0.4398229715025710,0.7749261878854823,-1.9886633208204318
0.4817108735504350,0.7749261878854823,-1.9257673948617813
0.5235987755982989,0.7749261878854823,-1.8352977604472553
0.5654866776461627,0.7749261878854823,-1.7207098567642540
0.6073745796940266,0.7749261878854823,-1.5853236155810611
0.6492624817418906,0.7749261878854823,-1.4323234612468494
0.6911503837897545,0.7749261878854823,-1.2647583106916767
0.7330382858376183,0.7749261878854823,-1.0855415734264882
0.7749261878854823,0.7749261878854823,-0.8974511515431126
0.8168140899333461,0.7749261878854823,-0.7031294397142696
0.8587019919812100,0.7749261878854823,-0.5050833251935613
0.9005898940290740,0.7749261878854823,-0.3056841878154763
0.9424777960769379,0.7749261878854823,-0.1071678999953918
0.9843656981248019,0.7749261878854823,0.0441825866352147
1.0262536001726656,0.7749261878854823,0.1394750872024196
1.0681415022205296,0.7749261878854823,0.2313788766249019
1.1100294042683936,0.7749261878854823,0.3190470335332005
1.1519173063162575,0.7749261878854823,0.4017003902674117
1.1938052083641213,0.7749261878854823,0.4786275328771883
1.2356931104119853,0.7749261878854823,0.5491848011217413
1.2775810124598492,0.7749261878854823,0.6127962884698366
1.3194689145077132,0.7749261878854823,0.6689538420997978
1.3613568165555769,0.7749261878854823,0.7172170628995058
1.4032447186034409,0.7749261878854823,0.7572133054663978
1.4451326206513049,0.7749261878854823,0.7886376781074680
1.4870205226991688,0.7749261878854823,0.8112530428392675
1.5289084247470326,0.7749261878854823,0.8248900153879037
1.5707963267948966,0.7749261878854823,0.8294469651890422
1.6126842288427605,0.7749261878854823,0.8248900153879037
1.6545721308906245,0.7749261878854823,0.8112530428392671
1.6964600329384882,0.7749261878854823,0.7886376781074680
1.7383479349863524,0.7749261878854823,0.7572133054663975
1.7802358370342162,0.7749261878854823,0.7172170628995058
1.8221237390820799,0.7749261878854823,0.6689538420997978
1.8640116411299441,0.7749261878854823,0.6127962884698362
1.9058995431778079,0.7749261878854823,0.5491848011217413
1.9477874452256716,0.7749261878854823,0.4786275328771888
1.9896753472735358,0.7749261878854823,0.4017003902674114
2.0315632493213993,0.7749261878854823,0.3190470335332010
2.0734511513692637,0.7749261878854823,0.2313788766249014
2.1153390534171272,0.7749261878854823,0.1394750872024200
2.1572269554649912,0.7749261878854823,0.0441825866352147
2.1991148575128552,0.7749261878854823,-0.1071678999953918
2.2410027595607191,0.7749261878854823,-0.3056841878154763
2.2828906616085827,0.7749261878854823,-0.5050833251935590
2.3247785636564471,0.7749261878854823,-0.7031294397142701
2.3666664657043106,0.7749261878854823,-0.8974511515431112
2.4085543677521750,0.7749261878854823,-1.0855415734264893
2.4504422698000385,0.7749261878854823,-1.2647583106916760
2.4923301718479025,0.7749261878854823,-1.4323234612468494
2.5342180738957665,0.7749261878854823,-1.5853236155810611
2.5761059759436304,0.7749261878854823,-1.7207098567642540
2.6179938779914940,0.7749261878854823,-1.8352977604472553
2.6598817800393584,0.7749261878854823,-1.9257673948617822
2.7017696820872219,0.7749261878854823,-1.9886633208204316
2.7436575841350863,0.7749261878854823,-2.0203945917166939
2.7855454861829498,0.7749261878854823,-2.0172347535249409
2.8274333882308138,0.7749261878854823,-1.9753218448004324
2.8693212902786778,0.7749261878854823,-1.8906583966793142
2.9112091923265417,0.7749261878854823,-1.7591114328786190
2.9530970943744053,0.7749261878854823,-1.5764124696962678
2.9949849964222697,0.7749261878854823,-1.3381575160110581
3.0368728984701332,0.7749261878854823,-1.0398070732826923
3.0787608005179976,0.7749261878854823,-0.6766861355517344
3.1206487025658611,0.7749261878854823,-0.2439841894396641
0.0209439510239320,0.8168140899333461,-0.2445635402656871
0.0628318530717960,0.8168140899333461,-0.6767923074547183
0.1047197551196597,0.8168140899333461,-1.0374096261557313
0.1466076571675237,0.8168140899333461,-1.3313962934066830
0.1884955592153876,0.8168140899333461,-1.5635928021036103
0.2303834612632514,0.8168140899333461,-1.7386993410006382
0.2722713633111153,0.8168140899333461,-1.8612757947099783
0.3141592653589793,0.8168140899333461,-1.9357417437019271
0.3560471674068433,0.8168140899333461,-1.9663764643048665
0.3979350694547070,0.8168140899333461,-1.9573189287052650
0.4398229715025710,0.8168140899333461,-1.9125678049476771
0.4817108735504350,0.8168140899333461,-1.8359814569347428
0.5235987755982989,0.8168140899333461,-1.7312779444271873
0.5654866776461627,0.8168140899333461,-1.6020350230438229
0.6073745796940266,0.8168140899333461,-1.4516901442615457
0.6492624817418906,0.8168140899333461,-1.2835404554153400
0.6911503837897545,0.8168140899333461,-1.1007427996982748
0.7330382858376183,0.8168140899333461,-0.9063137161615041
0.7749261878854823,0.8168140899333461,-0.7031294397142696
0.8168140899333461,0.8168140899333461,-0.4939259011238973
0.8587019919812100,0.8168140899333461,-0.2812987270158001
0.9005898940290740,0.8168140899333461,-0.0677032398734741
0.9424777960769379,0.8168140899333461,0.0722727709807472
0.9843656981248019,0.8168140899333461,0.1766364521447183
1.0262536001726656,0.8168140899333461,0.2782222185262980
1.0681415022205296,0.8168140899333461,0.3760830171675665
1.1100294042683936,0.8168140899333461,0.4693419471815595
1.1519173063162575,0.8168140899333461,0.5571922597522706
1.1938052083641213,0.8168140899333461,0.6388973581346500
1.2356931104119853,0.8168140899333461,0.7137907976546065
1.2775810124598492,0.8168140899333461,0.7812762857090036
1.3194689145077132,0.8168140899333461,0.8408276817656637
1.3613568165555769,0.8168140899333461,0.8919889973633656
1.4032447186034409,0.8168140899333461,0.9343743961118453
1.4451326206513049,0.8168140899333461,0.9676681936917959
1.4870205226991688,0.8168140899333461,0.9916248578548676
1.5289084247470326,0.8168140899333461,1.0060690084236676
1.5707963267948966,0.8168140899333461,1.0108954172917606
1.6126842288427605,0.8168140899333461,1.0060690084236676
1.6545721308906245,0.8168140899333461,0.9916248578548674
1.6964600329384882,0.8168140899333461,0.9676681936917959
1.7383479349863524,0.8168140899333461,0.9343743961118449
1.7802358370342162,0.8168140899333461,0.8919889973633656
1.8221237390820799,0.8168140899333461,0.8408276817656637
1.8640116411299441,0.8168140899333461,0.7812762857090034
1.9058995431778079,0.8168140899333461,0.7137907976546065
1.9477874452256716,0.8168140899333461,0.6388973581346505
1.9896753472735358,0.8168140899333461,0.5571922597522704
2.0315632493213993,0.8168140899333461,0.4693419471815601
2.0734511513692637,0.8168140899333461,0.3760830171675660
2.1153390534171272,0.8168140899333461,0.2782222185262985
2.1572269554649912,0.8168140899333461,0.1766364521447183
2.1991148575128552,0.8168140899333461,0.0722727709807472
2.2410027595607191,0.8168140899333461,-0.0677032398734741
2.2828906616085827,0.8168140899333461,-0.2812987270157977
2.3247785636564471,0.8168140899333461,-0.4939259011238981
2.3666664657043106,0.8168140899333461,-0.7031294397142688
2.4085543677521750,0.8168140899333461,-0.9063137161615052
2.4504422698000385,0.8168140899333461,-1.1007427996982742
2.4923301718479025,0.8168140899333461,-1.2835404554153400
2.5342180738957665,0.8168140899333461,-1.4516901442615457
2.5761059759436304,0.8168140899333461,-1.6020350230438229
2.6179938779914940,0.8168140899333461,-1.7312779444271869
2.6598817800393584,0.8168140899333461,-1.8359814569347437
2.7017696820872219,0.8168140899333461,-1.9125678049476778
2.7436575841350863,0.8168140899333461,-1.9573189287052659
2.7855454861829498,0.8168140899333461,-1.9663764643048665
2.8274333882308138,0.8168140899333461,-1.9357417437019271
2.8693212902786778,0.8168140899333461,-1.8612757947099783
2.9112091923265417,0.8168140899333461,-1.7386993410006382
2.9530970943744053,0.8168140899333461,-1.5635928021036112
2.9949849964222697,0.8168140899333461,-1.3313962934066819
3.0368728984701332,0.8168140899333461,-1.0374096261557331
3.0787608005179976,0.8168140899333461,-0.6767923074547141
3.1206487025658611,0.8168140899333461,-0.2445635402656871
0.0209439510239320,0.8587019919812100,-0.2446045158564278
0.0628318530717960,0.8587019919812100,-0.6753919818948581
0.1047197551196597,0.8587019919812100,-1.0326745375005879
0.1466076571675237,0.8587019919812100,-1.3215940588488611
0.1884955592153876,0.8587019919812100,-1.5471475805325128
0.2303834612632514,0.8587019919812100,-1.7141872955619815
0.2722713633111153,0.8587019919812100,-1.8274205553653049
0.3141592653589793,0.8587019919812100,-1.8914098697881179
0.3560471674068433,0.8587019919812100,-1.9105729070936546
0.3979350694547070,0.8587019919812100,-1.8891824939627477
0.4398229715025710,0.8587019919812100,-1.8313666154938300
0.4817108735504350,0.8587019919812100,-1.7411084152029317
0.5235987755982989,0.8587019919812100,-1.6222461950236833
0.5654866776461627,0.8587019919812100,-1.4784734153073138
0.6073745796940266,0.8587019919812100,-1.3133386948226493
0.6492624817418906,0.8587019919812100,-1.1302458107561171
0.6911503837897545,0.8587019919812100,-0.9324536987117428
0.7330382858376183,0.8587019919812100,-0.7230764527111503
0.7749261878854823,0.8587019919812100,-0.5050833251935613
0.8168140899333461,0.8587019919812100,-0.2812987270158001
0.8587019919812100,0.8587019919812100,-0.0544022274522865
0.9005898940290740,0.8587019919812100,0.0865357229024806
0.9424777960769379,0.8587019919812100,0.1993662033231613
0.9843656981248019,0.8587019919812100,0.3101678052722905
1.0262536001726656,0.8587019919812100,0.4178904272774595
1.0681415022205296,0.8587019919812100,0.5215563886574619
1.1100294042683936,0.8587019919812100,0.6202604295222898
1.1519173063162575,0.8587019919812100,0.7131697107731367
1.1938052083641213,0.8587019919812100,0.7995238141023967
1.2356931104119853,0.8587019919812100,0.8786347419936655
1.2775810124598492,0.8587019919812100,0.9498869177217369
1.3194689145077132,0.8587019919812100,1.0127371853526073
1.3613568165555769,0.8587019919812100,1.0667148097434733
1.4032447186034409,0.8587019919812100,1.1114214765427313
1.4451326206513049,0.8587019919812100,1.1465312921899791
1.4870205226991688,0.8587019919812100,1.1717907839160149
1.5289084247470326,0.8587019919812100,1.1870188997428364
1.5707963267948966,0.8587019919812100,1.1921070084836438
1.6126842288427605,0.8587019919812100,1.1870188997428364
1.6545721308906245,0.8587019919812100,1.1717907839160147
1.6964600329384882,0.8587019919812100,1.1465312921899791
1.7383479349863524,0.8587019919812100,1.1114214765427310
1.7802358370342162,0.8587019919812100,1.0667148097434733
1.8221237390820799,0.8587019919812100,1.0127371853526073
1.8640116411299441,0.8587019919812100,0.9498869177217367
1.9058995431778079,0.8587019919812100,0.8786347419936655
1.9477874452256716,0.8587019919812100,0.7995238141023971
1.9896753472735358,0.8587019919812100,0.7131697107731365
2.0315632493213993,0.8587019919812100,0.6202604295222903
2.0734511513692637,0.8587019919812100,0.5215563886574615
2.1153390534171272,0.8587019919812100,0.4178904272774600
2.1572269554649912,0.8587019919812100,0.3101678052722905
2.1991148575128552,0.8587019919812100,0.1993662033231613
2.2410027595607191,0.8587019919812100,0.0865357229024806
2.2828906616085827,0.8587019919812100,-0.0544022274522840
2.3247785636564471,0.8587019919812100,-0.2812987270158008
2.3666664657043106,0.8587019919812100,-0.5050833251935598
2.4085543677521750,0.8587019919812100,-0.7230764527111516
2.4504422698000385,0.8587019919812100,-0.9324536987117421
2.4923301718479025,0.8587019919812100,-1.1302458107561171
2.5342180738957665,0.8587019919812100,-1.3133386948226493
2.5761059759436304,0.8587019919812100,-1.4784734153073138
2.6179938779914940,0.8587019919812100,-1.6222461950236828
2.6598817800393584,0.8587019919812100,-1.7411084152029330
2.7017696820872219,0.8587019919812100,-1.8313666154938295
2.7436575841350863,0.8587019919812100,-1.8891824939627484
2.7855454861829498,0.8587019919812100,-1.9105729070936546
2.8274333882308138,0.8587019919812100,-1.8914098697881179
2.8693212902786778,0.8587019919812100,-1.8274205553653049
2.9112091923265417,0.8587019919812100,-1.7141872955619815
2.9530970943744053,0.8587019919812100,-1.5471475805325139
2.9949849964222697,0.8587019919812100,-1.3215940588488595
3.0368728984701332,0.8587019919812100,-1.0326745375005899
3.0787608005179976,0.8587019919812100,-0.6753919818948542
3.1206487025658611,0.8587019919812100,-0.2446045158564278
0.0209439510239320,0.9005898940290740,-0.2441916260409556
0.0628318530717960,0.9005898940290740,-0.6727352852790012
0.1047197551196597,0.9005898940290740,-1.0260130128613900
0.1466076571675237,0.9005898940290740,-1.3093185595785217
0.1884955592153876,0.9005898940290740,-1.5277965564802154
0.2303834612632514,0.9005898940290740,-1.6864425148757172
0.2722713633111153,0.9005898940290740,-1.7901028263337004
0.3141592653589793,0.9005898940290740,-1.8434747626822625
0.3560471674068433,0.9005898940290740,-1.8511064760089264
0.3979350694547070,0.9005898940290740,-1.8173969986606406
0.4398229715025710,0.9005898940290740,-1.7465962432437796
0.4817108735504350,0.9005898940290740,-1.6428050026241430
0.5235987755982989,0.9005898940290740,-1.5099749499269555
0.5654866776461627,0.9005898940290740,-1.3519086385368686
0.6073745796940266,0.9005898940290740,-1.1722595020979565
0.6492624817418906,0.9005898940290740,-0.9745318545137216
0.6911503837897545,0.9005898940290740,-0.7620808899470909
0.7330382858376183,0.9005898940290740,-0.5381126828204171
0.7749261878854823,0.9005898940290740,-0.3056841878154762
0.8168140899333461,0.9005898940290740,-0.0677032398734741
0.8587019919812100,0.9005898940290740,0.0865357229024806
0.9005898940290740,0.9005898940290740,0.2070151368798885
0.9424777960769379,0.9005898940290740,0.3263563841357459
0.9843656981248019,0.9005898940290740,0.4434037866806006
1.0262536001726656,0.9005898940290740,0.5570762263952866
1.0681415022205296,0.9005898940290740,0.6663671450309271
1.1100294042683936,0.9005898940290740,0.7703445442089303
1.1519173063162575,0.9005898940290740,0.8681509854209932
1.1938052083641213,0.9005898940290740,0.9590035900290986
1.2356931104119853,0.9005898940290740,1.0421940392655187
1.2775810124598492,0.9005898940290740,1.1170885742328107
1.3194689145077132,0.9005898940290740,1.1831279959038210
1.3613568165555769,0.9005898940290740,1.2398276651216817
1.4032447186034409,0.9005898940290740,1.2867775025998132
1.4451326206513049,0.9005898940290740,1.3236419889219231
1.4870205226991688,0.9005898940290740,1.3501601645420047
1.5289084247470326,0.9005898940290740,1.3661456297843415
1.5707963267948966,0.9005898940290740,1.3714865448435016
1.6126842288427605,0.9005898940290740,1.3661456297843415
1.6545721308906245,0.9005898940290740,1.3501601645420047
1.6964600329384882,0.9005898940290740,1.3236419889219231
1.7383479349863524,0.9005898940290740,1.2867775025998129
1.7802358370342162,0.9005898940290740,1.2398276651216817
1.8221237390820799,0.9005898940290740,1.1831279959038210
1.8640116411299441,0.9005898940290740,1.1170885742328105
1.9058995431778079,0.9005898940290740,1.0421940392655187
1.9477874452256716,0.9005898940290740,0.9590035900290992
1.9896753472735358,0.9005898940290740,0.8681509854209927
2.0315632493213993,0.9005898940290740,0.7703445442089309
2.0734511513692637,0.9005898940290740,0.6663671450309266
2.1153390534171272,0.9005898940290740,0.5570762263952875
2.1572269554649912,0.9005898940290740,0.4434037866806006
2.1991148575128552,0.9005898940290740,0.3263563841357459
2.2410027595607191,0.9005898940290740,0.2070151368798885
2.2828906616085827,0.9005898940290740,0.0865357229024820
2.3247785636564471,0.9005898940290740,-0.0677032398734750
2.3666664657043106,0.9005898940290740,-0.3056841878154755
2.4085543677521750,0.9005898940290740,-0.5381126828204185
2.4504422698000385,0.9005898940290740,-0.7620808899470902
2.4923301718479025,0.9005898940290740,-0.9745318545137216
2.5342180738957665,0.9005898940290740,-1.1722595020979565
2.5761059759436304,0.9005898940290740,-1.3519086385368686
2.6179938779914940,0.9005898940290740,-1.5099749499269550
2.6598817800393584,0.9005898940290740,-1.6428050026241441
2.7017696820872219,0.9005898940290740,-1.7465962432437798
2.7436575841350863,0.9005898940290740,-1.8173969986606415
2.7855454861829498,0.9005898940290740,-1.8511064760089264
2.8274333882308138,0.9005898940290740,-1.8434747626822625
2.8693212902786778,0.9005898940290740,-1.7901028263337004
2.9112091923265417,0.9005898940290740,-1.6864425148757172
2.9530970943744053,0.9005898940290740,-1.5277965564802167
2.9949849964222697,0.9005898940290740,-1.3093185595785204
3.0368728984701332,0.9005898940290740,-1.0260130128613918
3.0787608005179976,0.9005898940290740,-0.6727352852789972
3.1206487025658611,0.9005898940290740,-0.2441916260409556
0.0209439510239320,0.9424777960769379,-0.2434045515152503
0.0628318530717960,0.9424777960769379,-0.6690580510764563
0.1047197551196597,0.9424777960769379,-1.0178127603226026
0.1466076571675237,0.9424777960769379,-1.2951051001371139
0.1884955592153876,0.9424777960769379,-1.5062183527869746
0.2303834612632514,0.9424777960769379,-1.6562826619227360
0.2722713633111153,0.9424777960769379,-1.7502750325785190
0.3141592653589793,0.9424777960769379,-1.7930193311720042
0.3560471674068433,0.9424777960769379,-1.7891862855044418
0.3979350694547070,0.9424777960769379,-1.7432934847606467
0.4398229715025710,0.9424777960769379,-1.6597053795089973
0.4817108735504350,0.9424777960769379,-1.5426332817014430
0.5235987755982989,0.9424777960769379,-1.3961353646734915
0.5654866776461627,0.9424777960769379,-1.2241166631442233
0.6073745796940266,0.9424777960769379,-1.0303290732162782
0.6492624817418906,0.9424777960769379,-0.8183713523758661
0.6911503837897545,0.9424777960769379,-0.5916891194927605
0.7330382858376183,0.9424777960769379,-0.3535748548203013
0.7749261878854823,0.9424777960769379,-0.1071678999953918
0.8168140899333461,0.9424777960769379,0.0722727709807472
0.8587019919812100,0.9424777960769379,0.1993662033231613
0.9005898940290740,0.9424777960769379,0.3263563841357459
0.9424777960769379,0.9424777960769379,0.4519799198329169
0.9843656981248019,0.9424777960769379,0.5750499861373074
1.0262536001726656,0.9424777960769379,0.6944563280797673
1.0681415022205296,0.9424777960769379,0.8091652599993664
1.1100294042683936,0.9424777960769379,0.9182196655433883
1.1519173063162575,0.9424777960769379,1.0207389976673364
1.1938052083641213,0.9424777960769379,1.1159192786349283
1.2356931104119853,0.9424777960769379,1.2030331000181020
1.2775810124598492,0.9424777960769379,1.2814296226970110
1.3194689145077132,0.9424777960769379,1.3505345768600265
1.3613568165555769,0.9424777960769379,1.4098502620037361
1.4032447186034409,0.9424777960769379,1.4589555469329454
1.4451326206513049,0.9424777960769379,1.4975058697606780
1.4870205226991688,0.9424777960769379,1.5252332379081726
1.5289084247470326,0.9424777960769379,1.5419462281048868
1.5707963267948966,0.9424777960769379,1.5475299863884941
1.6126842288427605,0.9424777960769379,1.5419462281048868
1.6545721308906245,0.9424777960769379,1.5252332379081726
1.6964600329384882,0.9424777960769379,1.4975058697606780
1.7383479349863524,0.9424777960769379,1.4589555469329454
1.7802358370342162,0.9424777960769379,1.4098502620037361
1.8221237390820799,0.9424777960769379,1.3505345768600265
1.8640116411299441,0.9424777960769379,1.2814296226970108
1.9058995431778079,0.9424777960769379,1.2030331000181020
1.9477874452256716,0.9424777960769379,1.1159192786349286
1.9896753472735358,0.9424777960769379,1.0207389976673358
2.0315632493213993,0.9424777960769379,0.9182196655433892
2.0734511513692637,0.9424777960769379,0.8091652599993658
2.1153390534171272,0.9424777960769379,0.6944563280797682
2.1572269554649912,0.9424777960769379,0.5750499861373074
2.1991148575128552,0.9424777960769379,0.4519799198329169
2.2410027595607191,0.9424777960769379,0.3263563841357459
2.2828906616085827,0.9424777960769379,0.1993662033231627
2.3247785636564471,0.9424777960769379,0.0722727709807468
2.3666664657043106,0.9424777960769379,-0.1071678999953909
2.4085543677521750,0.9424777960769379,-0.3535748548203028
2.4504422698000385,0.9424777960769379,-0.5916891194927606
2.4923301718479025,0.9424777960769379,-0.8183713523758661
2.5342180738957665,0.9424777960769379,-1.0303290732162782
2.5761059759436304,0.9424777960769379,-1.2241166631442233
2.6179938779914940,0.9424777960769379,-1.3961353646734911
2.6598817800393584,0.9424777960769379,-1.5426332817014436
2.7017696820872219,0.9424777960769379,-1.6597053795089973
2.7436575841350863,0.9424777960769379,-1.7432934847606469
2.7855454861829498,0.9424777960769379,-1.7891862855044418
2.8274333882308138,0.9424777960769379,-1.7930193311720042
2.8693212902786778,0.9424777960769379,-1.7502750325785190
2.9112091923265417,0.9424777960769379,-1.6562826619227360
2.9530970943744053,0.9424777960769379,-1.5062183527869755
2.9949849964222697,0.9424777960769379,-1.2951051001371128
3.0368728984701332,0.9424777960769379,-1.0178127603226044
3.0787608005179976,0.9424777960769379,-0.6690580510764523
3.1206487025658611,0.9424777960769379,-0.2434045515152503
0.0209439510239320,0.9843656981248019,-0.2423181438422017
0.0628318530717960,0.9843656981248019,-0.6645818198189984
0.1047197551196597,0.9843656981248019,-1.0084379905090255
0.1466076571675237,0.9843656981248019,-1.2794565423666022
0.1884955592153876,0.9843656981248019,-1.4830504636360611
0.2303834612632514,0.9843656981248019,-1.6244758443517564
0.2722713633111153,0.9843656981248019,-1.7088318763380621
0.3141592653589793,0.9843656981248019,-1.7410608532093705
0.3560471674068433,0.9843656981248019,-1.7259481703700941
0.3979350694547070,0.9843656981248019,-1.6681223250146640
0.4398229715025710,0.9843656981248019,-1.5720549161275308
0.4817108735504350,0.9843656981248019,-1.4420606444831625
0.5235987755982989,0.9843656981248019,-1.2822973126460517
0.5654866776461627,0.9843656981248019,-1.0967658249707051
0.6073745796940266,0.9843656981248019,-0.8893101876016490
0.6492624817418906,0.9843656981248019,-0.6636175084734320
0.6911503837897545,0.9843656981248019,-0.4232179973106199
0.7330382858376183,0.9843656981248019,-0.1714849656277978
0.7749261878854823,0.9843656981248019,0.0441825866352147
0.8168140899333461,0.9843656981248019,0.1766364521447183
0.8587019919812100,0.9843656981248019,0.3101678052722905
0.9005898940290740,0.9843656981248019,0.4434037866806006
0.9424777960769379,0.9843656981248019,0.5750499861373073
0.9843656981248019,0.9843656981248019,0.7038904425150597
1.0262536001726656,0.9843656981248019,0.8287876437914967
1.0681415022205296,0.9843656981248019,0.9486825270492508
1.1100294042683936,0.9843656981248019,1.0625944784759409
1.1519173063162575,0.9843656981248019,1.1696213333641787
1.1938052083641213,0.9843656981248019,1.2689393761115639
1.2356931104119853,0.9843656981248019,1.3598033402206897
1.2775810124598492,0.9843656981248019,1.4415464082991367
1.3194689145077132,0.9843656981248019,1.5135802120594781
1.3613568165555769,0.9843656981248019,1.5753948323192764
1.4032447186034409,0.9843656981248019,1.6265587990010844
1.4451326206513049,0.9843656981248019,1.6667190911324459
1.4870205226991688,0.9843656981248019,1.6956011368458939
1.5289084247470326,0.9843656981248019,1.7130088133789538
1.5707963267948966,0.9843656981248019,1.7188244470741383
1.6126842288427605,0.9843656981248019,1.7130088133789538
1.6545721308906245,0.9843656981248019,1.6956011368458939
1.6964600329384882,0.9843656981248019,1.6667190911324459
1.7383479349863524,0.9843656981248019,1.6265587990010844
1.7802358370342162,0.9843656981248019,1.5753948323192764
1.8221237390820799,0.9843656981248019,1.5135802120594781
1.8640116411299441,0.9843656981248019,1.4415464082991363
1.9058995431778079,0.9843656981248019,1.3598033402206897
1.9477874452256716,0.9843656981248019,1.2689393761115642
1.9896753472735358,0.9843656981248019,1.1696213333641783
2.0315632493213993,0.9843656981248019,1.0625944784759418
2.0734511513692637,0.9843656981248019,0.9486825270492503
2.1153390534171272,0.9843656981248019,0.8287876437914977
2.1572269554649912,0.9843656981248019,0.7038904425150597
2.1991148575128552,0.9843656981248019,0.5750499861373073
2.2410027595607191,0.9843656981248019,0.4434037866806006
2.2828906616085827,0.9843656981248019,0.3101678052722920
2.3247785636564471,0.9843656981248019,0.1766364521447179
2.3666664657043106,0.9843656981248019,0.0441825866352154
2.4085543677521750,0.9843656981248019,-0.1714849656277994
2.4504422698000385,0.9843656981248019,-0.4232179973106184
2.4923301718479025,0.9843656981248019,-0.6636175084734320
2.5342180738957665,0.9843656981248019,-0.8893101876016490
2.5761059759436304,0.9843656981248019,-1.0967658249707051
2.6179938779914940,0.9843656981248019,-1.2822973126460511
2.6598817800393584,0.9843656981248019,-1.4420606444831645
2.7017696820872219,0.9843656981248019,-1.5720549161275303
2.7436575841350863,0.9843656981248019,-1.6681223250146651
2.7855454861829498,0.9843656981248019,-1.7259481703700941
2.8274333882308138,0.9843656981248019,-1.7410608532093705
2.8693212902786778,0.9843656981248019,-1.7088318763380621
2.9112091923265417,0.9843656981248019,-1.6244758443517564
2.9530970943744053,0.9843656981248019,-1.4830504636360626
2.9949849964222697,0.9843656981248019,-1.2794565423666011
3.0368728984701332,0.9843656981248019,-1.0084379905090273
3.0787608005179976,0.9843656981248019,-0.6645818198189944
3.1206487025658611,0.9843656981248019,-0.2423181438422017
0.0209439510239320,1.0262536001726656,-0.2410024254516103
0.0628318530717960,1.0262536001726656,-0.6595138391008690
0.1047197551196597,1.0262536001726656,-0.9982294165857948
0.1466076571675237,1.0262536001726656,-1.2628433054094712
0.1884955592153876,1.0262536001726656,-1.4588892545537619
0.2303834612632514,1.0262536001726656,-1.5917406144793189
0.2722713633111153,1.0262536001726656,-1.6666103371255825
0.3141592653589793,1.0262536001726656,-1.6885509759107769
0.3560471674068433,1.0262536001726656,-1.6624546857319149
0.3979350694547070,1.0262536001726656,-1.5930532229647951
0.4398229715025710,1.0262536001726656,-1.4849179454640020
0.4817108735504350,1.0262536001726656,-1.3424598125629068
0.5235987755982989,1.0262536001726656,-1.1699293850736683
0.5654866776461627,1.0262536001726656,-0.9714168252872313
0.6073745796940266,1.0262536001726656,-0.7508518969733247
0.6492624817418906,1.0262536001726656,-0.5120039653804673
0.6911503837897545,1.0262536001726656,-0.2584819972359632
0.7330382858376183,1.0262536001726656,0.0031327196270487
0.7749261878854823,1.0262536001726656,0.1394750872024196
0.8168140899333461,1.0262536001726656,0.2782222185262980
0.8587019919812100,1.0262536001726656,0.4178904272774596
0.9005898940290740,1.0262536001726656,0.5570762263952866
0.9424777960769379,1.0262536001726656,0.6944563280797673
0.9843656981248019,1.0262536001726656,0.8287876437914971
1.0262536001726656,1.0262536001726656,0.9589072842516768
1.0681415022205296,1.0262536001726656,1.0837325594421177
1.1100294042683936,1.0262536001726656,1.2022609786052336
1.1519173063162575,1.0262536001726656,1.3135702502440474
1.1938052083641213,1.0262536001726656,1.4168182821221875
1.2356931104119853,1.0262536001726656,1.5112431812638907
1.2775810124598492,1.0262536001726656,1.5961632539539992
1.3194689145077132,1.0262536001726656,1.6709770057379627
1.3613568165555769,1.0262536001726656,1.7351631414218360
1.4032447186034409,1.0262536001726656,1.7882805650722835
1.4451326206513049,1.0262536001726656,1.8299683800165742
1.4870205226991688,1.0262536001726656,1.8599458888425842
1.5289084247470326,1.0262536001726656,1.8780125933987972
1.5707963267948966,1.0262536001726656,1.8840481947943031
1.6126842288427605,1.0262536001726656,1.8780125933987972
1.6545721308906245,1.0262536001726656,1.8599458888425842
1.6964600329384882,1.0262536001726656,1.8299683800165742
1.7383479349863524,1.0262536001726656,1.7882805650722833
1.7802358370342162,1.0262536001726656,1.7351631414218360
1.8221237390820799,1.0262536001726656,1.6709770057379627
1.8640116411299441,1.0262536001726656,1.5961632539539987
1.9058995431778079,1.0262536001726656,1.5112431812638907
1.9477874452256716,1.0262536001726656,1.4168182821221882
1.9896753472735358,1.0262536001726656,1.3135702502440467
2.0315632493213993,1.0262536001726656,1.2022609786052343
2.0734511513692637,1.0262536001726656,1.0837325594421170
2.1153390534171272,1.0262536001726656,0.9589072842516778
2.1572269554649912,1.0262536001726656,0.8287876437914971
2.1991148575128552,1.0262536001726656,0.6944563280797673
2.2410027595607191,1.0262536001726656,0.5570762263952866
2.2828906616085827,1.0262536001726656,0.4178904272774611
2.3247785636564471,1.0262536001726656,0.2782222185262975
2.3666664657043106,1.0262536001726656,0.1394750872024200
2.4085543677521750,1.0262536001726656,0.0031327196270478
2.4504422698000385,1.0262536001726656,-0.2584819972359623
2.4923301718479025,1.0262536001726656,-0.5120039653804673
2.5342180738957665,1.0262536001726656,-0.7508518969733247
2.5761059759436304,1.0262536001726656,-0.9714168252872313
2.6179938779914940,1.0262536001726656,-1.1699293850736676
2.6598817800393584,1.0262536001726656,-1.3424598125629084
2.7017696820872219,1.0262536001726656,-1.4849179454640016
2.7436575841350863,1.0262536001726656,-1.5930532229647960
2.7855454861829498,1.0262536001726656,-1.6624546857319149
2.8274333882308138,1.0262536001726656,-1.6885509759107769
2.8693212902786778,1.0262536001726656,-1.6666103371255825
2.9112091923265417,1.0262536001726656,-1.5917406144793189
2.9530970943744053,1.0262536001726656,-1.4588892545537633
2.9949849964222697,1.0262536001726656,-1.2628433054094701
3.0368728984701332,1.0262536001726656,-0.9982294165857966
3.0787608005179976,1.0262536001726656,-0.6595138391008650
3.1206487025658611,1.0262536001726656,-0.2410024254516103
0.0209439510239320,1.0681415022205296,-0.2395225896401866
0.0628318530717960,1.0681415022205296,-0.6540470635787752
0.1047197551196597,1.0681415022205296,-0.9875042542583820
0.1466076571675237,1.0681415022205296,-1.2457033657087231
0.1884955592153876,1.0681415022205296,-1.4342899624093766
0.2303834612632514,1.0681415022205296,-1.5587459692897898
0.2722713633111153,1.0681415022205296,-1.6243896717292774
0.3141592653589793,1.0681415022205296,-1.6363757155570209
0.3560471674068433,1.0681415022205296,-1.5996951070520695
0.3979350694547070,1.0681415022205296,-1.5191752129433398
0.4398229715025710,1.0681415022205296,-1.3994797604096147
0.4817108735504350,1.0681415022205296,-1.2451088370795449
0.5235987755982989,1.0681415022205296,-1.0603988910316489
0.5654866776461627,1.0681415022205296,-0.8495227307943124
0.6073745796940266,1.0681415022205296,-0.6164895253457860
0.6492624817418906,1.0681415022205296,-0.3651448041141908
0.6911503837897545,1.0681415022205296,-0.0991704569775136
0.7330382858376183,1.0681415022205296,0.0889576328681956
0.7749261878854823,1.0681415022205296,0.2313788766249019
0.8168140899333461,1.0681415022205296,0.3760830171675665
0.8587019919812100,1.0681415022205296,0.5215563886574618
0.9005898940290740,1.0681415022205296,0.6663671450309272
0.9424777960769379,1.0681415022205296,0.8091652599993664
0.9843656981248019,1.0681415022205296,0.9486825270492510
1.0262536001726656,1.0681415022205296,1.0837325594421177
1.0681415022205296,1.0681415022205296,1.2132107902145719
1.1100294042683936,1.0681415022205296,1.3360944721782828
1.1519173063162575,1.0681415022205296,1.4514426779199880
1.1938052083641213,1.0681415022205296,1.5583962998014889
1.2356931104119853,1.0681415022205296,1.6561780499596568
1.2775810124598492,1.0681415022205296,1.7440924603064261
1.3194689145077132,1.0681415022205296,1.8215258825287999
1.3613568165555769,1.0681415022205296,1.8879464880888457
1.4032447186034409,1.0681415022205296,1.9429042682237001
1.4451326206513049,1.0681415022205296,1.9860310339455629
1.4870205226991688,1.0681415022205296,2.0170404160417017
1.5289084247470326,1.0681415022205296,2.0357278650744521
1.5707963267948966,1.0681415022205296,2.0419706513812135
1.6126842288427605,1.0681415022205296,2.0357278650744521
1.6545721308906245,1.0681415022205296,2.0170404160417017
1.6964600329384882,1.0681415022205296,1.9860310339455629
1.7383479349863524,1.0681415022205296,1.9429042682236999
1.7802358370342162,1.0681415022205296,1.8879464880888457
1.8221237390820799,1.0681415022205296,1.8215258825287999
1.8640116411299441,1.0681415022205296,1.7440924603064258
1.9058995431778079,1.0681415022205296,1.6561780499596568
1.9477874452256716,1.0681415022205296,1.5583962998014895
1.9896753472735358,1.0681415022205296,1.4514426779199874
2.0315632493213993,1.0681415022205296,1.3360944721782837
2.0734511513692637,1.0681415022205296,1.2132107902145712
2.1153390534171272,1.0681415022205296,1.0837325594421185
2.1572269554649912,1.0681415022205296,0.9486825270492510
2.1991148575128552,1.0681415022205296,0.8091652599993664
2.2410027595607191,1.0681415022205296,0.6663671450309272
2.2828906616085827,1.0681415022205296,0.5215563886574636
2.3247785636564471,1.0681415022205296,0.3760830171675661
2.3666664657043106,1.0681415022205296,0.2313788766249024
2.4085543677521750,1.0681415022205296,0.0889576328681947
2.4504422698000385,1.0681415022205296,-0.0991704569775128
2.4923301718479025,1.0681415022205296,-0.3651448041141908
2.5342180738957665,1.0681415022205296,-0.6164895253457860
2.5761059759436304,1.0681415022205296,-0.8495227307943124
2.6179938779914940,1.0681415022205296,-1.0603988910316480
2.6598817800393584,1.0681415022205296,-1.2451088370795464
2.7017696820872219,1.0681415022205296,-1.3994797604096143
2.7436575841350863,1.0681415022205296,-1.5191752129433409
2.7855454861829498,1.0681415022205296,-1.5996951070520695
2.8274333882308138,1.0681415022205296,-1.6363757155570209
2.8693212902786778,1.0681415022205296,-1.6243896717292774
2.9112091923265417,1.0681415022205296,-1.5587459692897898
2.9530970943744053,1.0681415022205296,-1.4342899624093779
2.9949849964222697,1.0681415022205296,-1.2457033657087222
3.0368728984701332,1.0681415022205296,-0.9875042542583837
3.0787608005179976,1.0681415022205296,-0.6540470635787713
3.1206487025658611,1.0681415022205296,-0.2395225896401866
0.0209439510239320,1.1100294042683936,-0.2379390005715518
0.0628318530717960,1.1100294042683936,-0.6483601549718907
0.1047197551196597,1.1100294042683936,-0.9765562217725933
0.1466076571675237,1.1100294042683936,-1.2284422570078788
0.1884955592153876,1.1100294042683936,-1.4097666954152217
0.2303834612632514,1.1100294042683936,-1.5261113504353603
0.2722713633111153,1.1100294042683936,-1.5828914142122952
0.3141592653589793,1.1100294042683936,-1.5853554575932873
0.3560471674068433,1.1100294042683936,-1.5385854301288606
0.3979350694547070,1.1100294042683936,-1.4474966600727992
0.4398229715025710,1.1100294042683936,-1.3168378543821486
0.4817108735504350,1.1100294042683936,-1.1511910987172174
0.5235987755982989,1.1100294042683936,-0.9549718574415743
0.5654866776461627,1.1100294042683936,-0.7324289736220513
0.6073745796940266,1.1100294042683936,-0.4876446690287382
0.6492624817418906,1.1100294042683936,-0.2245345441349905
0.6911503837897545,1.1100294042683936,0.0265762109412883
0.7330382858376183,1.1100294042683936,0.1709169355720430
0.7749261878854823,1.1100294042683936,0.3190470335332005
0.8168140899333461,1.1100294042683936,0.4693419471815595
0.8587019919812100,1.1100294042683936,0.6202604295222898
0.9005898940290740,1.1100294042683936,0.7703445442089304
0.9424777960769379,1.1100294042683936,0.9182196655433885
0.9843656981248019,1.1100294042683936,1.0625944784759411
1.0262536001726656,1.1100294042683936,1.2022609786052336
1.0681415022205296,1.1100294042683936,1.3360944721782828
1.1100294042683936,1.1100294042683936,1.4630535760904728
1.1519173063162575,1.1100294042683936,1.5821802178855575
1.1938052083641213,1.1100294042683936,1.6925996357556590
1.2356931104119853,1.1100294042683936,1.7935203785412708
1.2775810124598492,1.1100294042683936,1.8842343057312541
1.3194689145077132,1.1100294042683936,1.9641165874628399
1.3613568165555769,1.1100294042683936,2.0326257045216272
1.4032447186034409,1.1100294042683936,2.0893034483415867
1.4451326206513049,1.1100294042683936,2.1337749210050561
1.4870205226991688,1.1100294042683936,2.1657485352427424
1.5289084247470326,1.1100294042683936,2.1850160144337236
1.5707963267948966,1.1100294042683936,2.1914523926054459
1.6126842288427605,1.1100294042683936,2.1850160144337236
1.6545721308906245,1.1100294042683936,2.1657485352427424
1.6964600329384882,1.1100294042683936,2.1337749210050561
1.7383479349863524,1.1100294042683936,2.0893034483415862
1.7802358370342162,1.1100294042683936,2.0326257045216272
1.8221237390820799,1.1100294042683936,1.9641165874628399
1.8640116411299441,1.1100294042683936,1.8842343057312538
1.9058995431778079,1.1100294042683936,1.7935203785412708
1.9477874452256716,1.1100294042683936,1.6925996357556596
1.9896753472735358,1.1100294042683936,1.5821802178855571
2.0315632493213993,1.1100294042683936,1.4630535760904737
2.0734511513692637,1.1100294042683936,1.3360944721782824
2.1153390534171272,1.1100294042683936,1.2022609786052345
2.1572269554649912,1.1100294042683936,1.0625944784759411
2.1991148575128552,1.1100294042683936,0.9182196655433885
2.2410027595607191,1.1100294042683936,0.7703445442089304
2.2828906616085827,1.1100294042683936,0.6202604295222914
2.3247785636564471,1.1100294042683936,0.4693419471815590
2.3666664657043106,1.1100294042683936,0.3190470335332010
2.4085543677521750,1.1100294042683936,0.1709169355720420
2.4504422698000385,1.1100294042683936,0.0265762109412887
2.4923301718479025,1.1100294042683936,-0.2245345441349905
2.5342180738957665,1.1100294042683936,-0.4876446690287382
2.5761059759436304,1.1100294042683936,-0.7324289736220513
2.6179938779914940,1.1100294042683936,-0.9549718574415734
2.6598817800393584,1.1100294042683936,-1.1511910987172189
2.7017696820872219,1.1100294042683936,-1.3168378543821484
2.7436575841350863,1.1100294042683936,-1.4474966600728003
2.7855454861829498,1.1100294042683936,-1.5385854301288606
2.8274333882308138,1.1100294042683936,-1.5853554575932873
2.8693212902786778,1.1100294042683936,-1.5828914142122952
2.9112091923265417,1.1100294042683936,-1.5261113504353603
2.9530970943744053,1.1100294042683936,-1.4097666954152228
2.9949849964222697,1.1100294042683936,-1.2284422570078777
3.0368728984701332,1.1100294042683936,-0.9765562217725949
3.0787608005179976,1.1100294042683936,-0.6483601549718868
3.1206487025658611,1.1100294042683936,-0.2379390005715518
0.0209439510239320,1.1519173063162575,-0.2363071932762369
0.0628318530717960,1.1519173063162575,-0.6426174820618550
0.1047197551196597,1.1519173063162575,-0.9656555399145713
0.1466076571675237,1.1519173063162575,-1.2114330703509770
0.1884955592153876,1.1519173063162575,-1.3857924331266267
0.2303834612632514,1.1519173063162575,-1.4944066442360457
0.2722713633111153,1.1519173063162575,-1.5427793759127313
0.3141592653589793,1.1519173063162575,-1.5362449566291463
0.3560471674068433,1.1519173063162575,-1.4799683710967257
0.3979350694547070,1.1519173063162575,-1.3789452602658736
0.4398229715025710,1.1519173063162575,-1.2380019213259621
0.4817108735504350,1.1519173063162575,-1.0617953077053333
0.5235987755982989,1.1519173063162575,-0.8548130290712992
0.5654866776461627,1.1519173063162575,-0.6213733513301418
0.6073745796940266,1.1519173063162575,-0.3656251966271094
0.6492624817418906,1.1519173063162575,-0.0915481433464230
0.6911503837897545,1.1519173063162575,0.0985237869443641
0.7330382858376183,1.1519173063162575,0.2482605321080933
0.7749261878854823,1.1519173063162575,0.4017003902674117
0.8168140899333461,1.1519173063162575,0.5571922597522706
0.8587019919812100,1.1519173063162575,0.7131697107731367
0.9005898940290740,1.1519173063162575,0.8681509854209932
0.9424777960769379,1.1519173063162575,1.0207389976673364
0.9843656981248019,1.1519173063162575,1.1696213333641790
1.0262536001726656,1.1519173063162575,1.3135702502440474
1.0681415022205296,1.1519173063162575,1.4514426779199880
1.1100294042683936,1.1519173063162575,1.5821802178855573
1.1519173063162575,1.1519173063162575,1.7048091435148305
1.1938052083641213,1.1519173063162575,1.8184404000623950
1.2356931104119853,1.1519173063162575,1.9222696046633572
1.2775810124598492,1.1519173063162575,2.0155770463333349
1.3194689145077132,1.1519173063162575,2.0977276859684655
1.3613568165555769,1.1519173063162575,2.1681711563453976
1.4032447186034409,1.1519173063162575,2.2264417621212980
1.4451326206513049,1.1519173063162575,2.2721584798338479
1.4870205226991688,1.1519173063162575,2.3050249579012427
1.5289084247470326,1.1519173063162575,2.3248295166221951
1.5707963267948966,1.1519173063162575,2.3314451481759320
1.6126842288427605,1.1519173063162575,2.3248295166221951
1.6545721308906245,1.1519173063162575,2.3050249579012427
1.6964600329384882,1.1519173063162575,2.2721584798338479
1.7383479349863524,1.1519173063162575,2.2264417621212980
1.7802358370342162,1.1519173063162575,2.1681711563453976
1.8221237390820799,1.1519173063162575,2.0977276859684655
1.8640116411299441,1.1519173063162575,2.0155770463333349
1.9058995431778079,1.1519173063162575,1.9222696046633572
1.9477874452256716,1.1519173063162575,1.8184404000623953
1.9896753472735358,1.1519173063162575,1.7048091435148298
2.0315632493213993,1.1519173063162575,1.5821802178855582
2.0734511513692637,1.1519173063162575,1.4514426779199874
2.1153390534171272,1.1519173063162575,1.3135702502440481
2.1572269554649912,1.1519173063162575,1.1696213333641790
2.1991148575128552,1.1519173063162575,1.0207389976673364
2.2410027595607191,1.1519173063162575,0.8681509854209932
2.2828906616085827,1.1519173063162575,0.7131697107731385
2.3247785636564471,1.1519173063162575,0.5571922597522700
2.3666664657043106,1.1519173063162575,0.4017003902674127
2.4085543677521750,1.1519173063162575,0.2482605321080923
2.4504422698000385,1.1519173063162575,0.0985237869443645
2.4923301718479025,1.1519173063162575,-0.0915481433464230
2.5342180738957665,1.1519173063162575,-0.3656251966271094
2.5761059759436304,1.1519173063162575,-0.6213733513301418
2.6179938779914940,1.1519173063162575,-0.8548130290712982
2.6598817800393584,1.1519173063162575,-1.0617953077053346
2.7017696820872219,1.1519173063162575,-1.2380019213259614
2.7436575841350863,1.1519173063162575,-1.3789452602658747
2.7855454861829498,1.1519173063162575,-1.4799683710967257
2.8274333882308138,1.1519173063162575,-1.5362449566291463
2.8693212902786778,1.1519173063162575,-1.5427793759127313
2.9112091923265417,1.1519173063162575,-1.4944066442360457
2.9530970943744053,1.1519173063162575,-1.3857924331266274
2.9949849964222697,1.1519173063162575,-1.2114330703509761
3.0368728984701332,1.1519173063162575,-0.9656555399145731
3.0787608005179976,1.1519173063162575,-0.6426174820618511
3.1206487025658611,1.1519173063162575,-0.2363071932762369
0.0209439510239320,1.1938052083641213,-0.2346778736516837
0.0628318530717960,1.1938052083641213,-0.6369691206927737
0.1047197551196597,1.1938052083641213,-0.9550489320107935
0.1466076571675237,1.1938052083641213,-1.1950164540825754
0.1884955592153876,1.1938052083641213,-1.3627990264419370
0.2303834612632514,1.1938052083641213,-1.4641521816796872
0.2722713633111153,1.1938052083641213,-1.5046596454436287
0.3141592653589793,1.1938052083641213,-1.4897333364385517
0.3560471674068433,1.1938052083641213,-1.4246133664262386
0.3979350694547070,1.1938052083641213,-1.3143680402254634
0.4398229715025710,1.1938052083641213,-1.1638938557119887
0.4817108735504350,1.1938052083641213,-0.9779155038185694
0.5235987755982989,1.1938052083641213,-0.7609858685349508
0.5654866776461627,1.1938052083641213,-0.5174860269078699
0.6073745796940266,1.1938052083641213,-0.2516252490410513
0.6492624817418906,1.1938052083641213,0.0162795009523930
0.6911503837897545,1.1938052083641213,0.1656005348559670
0.7330382858376183,1.1938052083641213,0.3203035525528471
0.7749261878854823,1.1938052083641213,0.4786275328771883
0.8168140899333461,1.1938052083641213,0.6388973581346500
0.8587019919812100,1.1938052083641213,0.7995238141023967
0.9005898940290740,1.1938052083641213,0.9590035900290986
0.9424777960769379,1.1938052083641213,1.1159192786349283
0.9843656981248019,1.1938052083641213,1.2689393761115639
1.0262536001726656,1.1938052083641213,1.4168182821221873
1.0681415022205296,1.1938052083641213,1.5583962998014889
1.1100294042683936,1.1938052083641213,1.6925996357556587
1.1519173063162575,1.1938052083641213,1.8184404000623948
1.1938052083641213,1.1938052083641213,1.9350166062708969
1.2356931104119853,1.1938052083641213,2.0415121714018727
1.2775810124598492,1.1938052083641213,2.1371969159475315
1.3194689145077132,1.1938052083641213,2.2214265638715900
1.3613568165555769,1.1938052083641213,2.2936427426092663
1.4032447186034409,1.1938052083641213,2.3533729830672869
1.4451326206513049,1.1938052083641213,2.4002307196238801
1.4870205226991688,1.1938052083641213,2.4339152901287791
1.5289084247470326,1.1938052083641213,2.4542119359032237
1.5707963267948966,1.1938052083641213,2.4609918017399561
1.6126842288427605,1.1938052083641213,2.4542119359032237
1.6545721308906245,1.1938052083641213,2.4339152901287791
1.6964600329384882,1.1938052083641213,2.4002307196238801
1.7383479349863524,1.1938052083641213,2.3533729830672869
1.7802358370342162,1.1938052083641213,2.2936427426092663
1.8221237390820799,1.1938052083641213,2.2214265638715900
1.8640116411299441,1.1938052083641213,2.1371969159475315
1.9058995431778079,1.1938052083641213,2.0415121714018727
1.9477874452256716,1.1938052083641213,1.9350166062708971
1.9896753472735358,1.1938052083641213,1.8184404000623942
2.0315632493213993,1.1938052083641213,1.6925996357556599
2.0734511513692637,1.1938052083641213,1.5583962998014884
2.1153390534171272,1.1938052083641213,1.4168182821221882
2.1572269554649912,1.1938052083641213,1.2689393761115639
2.1991148575128552,1.1938052083641213,1.1159192786349283
2.2410027595607191,1.1938052083641213,0.9590035900290986
2.2828906616085827,1.1938052083641213,0.7995238141023985
2.3247785636564471,1.1938052083641213,0.6388973581346495
2.3666664657043106,1.1938052083641213,0.4786275328771893
2.4085543677521750,1.1938052083641213,0.3203035525528462
2.4504422698000385,1.1938052083641213,0.1656005348559675
2.4923301718479025,1.1938052083641213,0.0162795009523930
2.5342180738957665,1.1938052083641213,-0.2516252490410513
2.5761059759436304,1.1938052083641213,-0.5174860269078699
2.6179938779914940,1.1938052083641213,-0.7609858685349498
2.6598817800393584,1.1938052083641213,-0.9779155038185711
2.7017696820872219,1.1938052083641213,-1.1638938557119882
2.7436575841350863,1.1938052083641213,-1.3143680402254647
2.7855454861829498,1.1938052083641213,-1.4246133664262386
2.8274333882308138,1.1938052083641213,-1.4897333364385517
2.8693212902786778,1.1938052083641213,-1.5046596454436287
2.9112091923265417,1.1938052083641213,-1.4641521816796872
2.9530970943744053,1.1938052083641213,-1.3627990264419374
2.9949849964222697,1.1938052083641213,-1.1950164540825747
3.0368728984701332,1.1938052083641213,-0.9550489320107951
3.0787608005179976,1.1938052083641213,-0.6369691206927698
3.1206487025658611,1.1938052083641213,-0.2346778736516837
0.0209439510239320,1.2356931104119853,-0.2330969184622440
0.0628318530717960,1.2356931104119853,-0.6315508537712184
0.1047197551196597,1.2356931104119853,-0.9449596239280726
0.1466076571675237,1.2356931104119853,-1.1795006138477495
0.1884955592153876,1.2356931104119853,-1.3411771976025115
0.2303834612632514,1.2356931104119853,-1.4358187384219492
0.2722713633111153,1.2356931104119853,-1.4690805886929799
0.3141592653589793,1.2356931104119853,-1.4464440899598436
0.3560471674068433,1.2356931104119853,-1.3732165729241086
0.3979350694547070,1.2356931104119853,-1.2545313574446688
0.4398229715025710,1.2356931104119853,-1.0953477525377413
0.4817108735504350,1.2356931104119853,-0.9004510563768718
0.5235987755982989,1.2356931104119853,-0.6744525562929300
0.5654866776461627,1.2356931104119853,-0.4217895287741124
0.6073745796940266,1.2356931104119853,-0.1467252394659386
0.6492624817418906,1.2356931104119853,0.0733255284143718
0.6911503837897545,1.2356931104119853,0.2272120580748803
0.7330382858376183,1.2356931104119853,0.3864263526898074
0.7749261878854823,1.2356931104119853,0.5491848011217413
0.8168140899333461,1.2356931104119853,0.7137907976546065
0.8587019919812100,1.2356931104119853,0.8786347419936653
0.9005898940290740,1.2356931104119853,1.0421940392655185
0.9424777960769379,1.2356931104119853,1.2030331000181020
0.9843656981248019,1.2356931104119853,1.3598033402206893
1.0262536001726656,1.2356931104119853,1.5112431812638905
1.0681415022205296,1.2356931104119853,1.6561780499596563
1.1100294042683936,1.2356931104119853,1.7935203785412708
1.1519173063162575,1.2356931104119853,1.9222696046633569
1.1938052083641213,1.2356931104119853,2.0415121714018727
1.2356931104119853,1.2356931104119853,2.1504215272541169
1.2775810124598492,1.2356931104119853,2.2482581261387220
1.3194689145077132,1.2356931104119853,2.3343694273956608
1.3613568165555769,1.2356931104119853,2.4081898957862409
1.4032447186034409,1.2356931104119853,2.4692410014931077
1.4451326206513049,1.2356931104119853,2.5171312201202451
1.4870205226991688,1.2356931104119853,2.5515560326929716
1.5289084247470326,1.2356931104119853,2.5722979256579444
1.5707963267948966,1.2356931104119853,2.5792263908831581
1.6126842288427605,1.2356931104119853,2.5722979256579444
1.6545721308906245,1.2356931104119853,2.5515560326929716
1.6964600329384882,1.2356931104119853,2.5171312201202451
1.7383479349863524,1.2356931104119853,2.4692410014931077
1.7802358370342162,1.2356931104119853,2.4081898957862409
1.8221237390820799,1.2356931104119853,2.3343694273956608
1.8640116411299441,1.2356931104119853,2.2482581261387220
1.9058995431778079,1.2356931104119853,2.1504215272541169
1.9477874452256716,1.2356931104119853,2.0415121714018727
1.9896753472735358,1.2356931104119853,1.9222696046633563
2.0315632493213993,1.2356931104119853,1.7935203785412717
2.0734511513692637,1.2356931104119853,1.6561780499596559
2.1153390534171272,1.2356931104119853,1.5112431812638916
2.1572269554649912,1.2356931104119853,1.3598033402206893
2.1991148575128552,1.2356931104119853,1.2030331000181020
2.2410027595607191,1.2356931104119853,1.0421940392655185
2.2828906616085827,1.2356931104119853,0.8786347419936672
2.3247785636564471,1.2356931104119853,0.7137907976546058
2.3666664657043106,1.2356931104119853,0.5491848011217421
2.4085543677521750,1.2356931104119853,0.3864263526898062
2.4504422698000385,1.2356931104119853,0.2272120580748807
2.4923301718479025,1.2356931104119853,0.0733255284143718
2.5342180738957665,1.2356931104119853,-0.1467252394659386
2.5761059759436304,1.2356931104119853,-0.4217895287741124
2.6179938779914940,1.2356931104119853,-0.6744525562929288
2.6598817800393584,1.2356931104119853,-0.9004510563768736
2.7017696820872219,1.2356931104119853,-1.0953477525377409
2.7436575841350863,1.2356931104119853,-1.2545313574446701
2.7855454861829498,1.2356931104119853,-1.3732165729241086
2.8274333882308138,1.2356931104119853,-1.4464440899598436
2.8693212902786778,1.2356931104119853,-1.4690805886929799
2.9112091923265417,1.2356931104119853,-1.4358187384219492
2.9530970943744053,1.2356931104119853,-1.3411771976025126
2.9949849964222697,1.2356931104119853,-1.1795006138477486
3.0368728984701332,1.2356931104119853,-0.9449596239280743
3.0787608005179976,1.2356931104119853,-0.6315508537712147
3.1206487025658611,1.2356931104119853,-0.2330969184622440
0.0209439510239320,1.2775810124598492,-0.2316053753391803
0.0628318530717960,1.2775810124598492,-0.6264841712662277
0.1047197551196597,1.2775810124598492,-0.9355873440735581
0.1466076571675237,1.2775810124598492,-1.1651613125920941
0.1884955592153876,1.2775810124598492,-1.3212765401927258
0.2303834612632514,1.2775810124598492,-1.4098275347863221
0.2722713633111153,1.2775810124598492,-1.4365328488237241
0.3141592653589793,1.2775810124598492,-1.4069350792957473
0.3560471674068433,1.2775810124598492,-1.3264008677331809
0.3979350694547070,1.2775810124598492,-1.2001209002067896
0.4398229715025710,1.2775810124598492,-1.0331099073273105
0.4817108735504350,1.2775810124598492,-0.8302066642454557
0.5235987755982989,1.2775810124598492,-0.5960739906519115
0.5654866776461627,1.2775810124598492,-0.3351987507773389
0.6073745796940266,1.2775810124598492,-0.0518918533923703
0.6492624817418906,1.2775810124598492,0.1248558740961924
0.6911503837897545,1.2775810124598492,0.2828265280631717
0.7330382858376183,1.2775810124598492,0.4460745140094748
0.7749261878854823,1.2775810124598492,0.6127962884698366
0.8168140899333461,1.2775810124598492,0.7812762857090036
0.8587019919812100,1.2775810124598492,0.9498869177217369
0.9005898940290740,1.2775810124598492,1.1170885742328109
0.9424777960769379,1.2775810124598492,1.2814296226970110
0.9843656981248019,1.2775810124598492,1.4415464082991369
1.0262536001726656,1.2775810124598492,1.5961632539539992
1.0681415022205296,1.2775810124598492,1.7440924603064261
1.1100294042683936,1.2775810124598492,1.8842343057312541
1.1519173063162575,1.2775810124598492,2.0155770463333349
1.1938052083641213,1.2775810124598492,2.1371969159475315
1.2356931104119853,1.2775810124598492,2.2482581261387224
1.2775810124598492,1.2775810124598492,2.3480128662017967
1.3194689145077132,1.2775810124598492,2.4358013031616572
1.3613568165555769,1.2775810124598492,2.5110515817732200
1.4032447186034409,1.2775810124598492,2.5732798245214141
1.4451326206513049,1.2775810124598492,2.6220901316211807
1.4870205226991688,1.2775810124598492,2.6571745810174749
1.5289084247470326,1.2775810124598492,2.6783132283852646
1.5707963267948966,1.2775810124598492,2.6853741071295305
1.6126842288427605,1.2775810124598492,2.6783132283852646
1.6545721308906245,1.2775810124598492,2.6571745810174749
1.6964600329384882,1.2775810124598492,2.6220901316211807
1.7383479349863524,1.2775810124598492,2.5732798245214137
1.7802358370342162,1.2775810124598492,2.5110515817732200
1.8221237390820799,1.2775810124598492,2.4358013031616572
1.8640116411299441,1.2775810124598492,2.3480128662017963
1.9058995431778079,1.2775810124598492,2.2482581261387224
1.9477874452256716,1.2775810124598492,2.1371969159475319
1.9896753472735358,1.2775810124598492,2.0155770463333345
2.0315632493213993,1.2775810124598492,1.8842343057312554
2.0734511513692637,1.2775810124598492,1.7440924603064256
2.1153390534171272,1.2775810124598492,1.5961632539540005
2.1572269554649912,1.2775810124598492,1.4415464082991369
2.1991148575128552,1.2775810124598492,1.2814296226970110
2.2410027595607191,1.2775810124598492,1.1170885742328109
2.2828906616085827,1.2775810124598492,0.9498869177217388
2.3247785636564471,1.2775810124598492,0.7812762857090032
2.3666664657043106,1.2775810124598492,0.6127962884698372
2.4085543677521750,1.2775810124598492,0.4460745140094737
2.4504422698000385,1.2775810124598492,0.2828265280631722
2.4923301718479025,1.2775810124598492,0.1248558740961924
2.5342180738957665,1.2775810124598492,-0.0518918533923703
2.5761059759436304,1.2775810124598492,-0.3351987507773389
2.6179938779914940,1.2775810124598492,-0.5960739906519102
2.6598817800393584,1.2775810124598492,-0.8302066642454574
2.7017696820872219,1.2775810124598492,-1.0331099073273098
2.7436575841350863,1.2775810124598492,-1.2001209002067910
2.7855454861829498,1.2775810124598492,-1.3264008677331809
2.8274333882308138,1.2775810124598492,-1.4069350792957473
2.8693212902786778,1.2775810124598492,-1.4365328488237241
2.9112091923265417,1.2775810124598492,-1.4098275347863221
2.9530970943744053,1.2775810124598492,-1.3212765401927267
2.9949849964222697,1.2775810124598492,-1.1651613125920930
3.0368728984701332,1.2775810124598492,-0.9355873440735597
3.0787608005179976,1.2775810124598492,-0.6264841712662240
3.1206487025658611,1.2775810124598492,-0.2316053753391803
0.0209439510239320,1.3194689145077132,-0.2302394627806648
0.0628318530717960,1.3194689145077132,-0.6218762702093051
0.1047197551196597,1.3194689145077132,-0.9271083233947329
0.1466076571675237,1.3194689145077132,-1.1522418705617201
0.1884955592153876,1.3194689145077132,-1.3034055191399689
0.2303834612632514,1.3194689145077132,-1.3865502357641197
0.2722713633111153,1.3194689145077132,-1.4074493462737510
0.3141592653589793,1.3194689145077132,-1.3716985357133735
0.3560471674068433,1.3194689145077132,-1.2847158483324372
0.3979350694547070,1.3194689145077132,-1.1517416875853275
0.4398229715025710,1.3194689145077132,-0.9778388161313644
0.4817108735504350,1.3194689145077132,-0.7678923558348055
0.5235987755982989,1.3194689145077132,-0.5266097877648444
0.5654866776461627,1.3194689145077132,-0.2585209521956114
0.6073745796940266,1.3194689145077132,0.0160109756969149
0.6492624817418906,1.3194689145077132,0.1704221821597385
0.6911503837897545,1.3194689145077132,0.3319746843461960
0.7330382858376183,1.3194689145077132,0.4987588437093506
0.7749261878854823,1.3194689145077132,0.6689538420997978
0.8168140899333461,1.3194689145077132,0.8408276817656637
0.8587019919812100,1.3194689145077132,1.0127371853526073
0.9005898940290740,1.3194689145077132,1.1831279959038212
0.9424777960769379,1.3194689145077132,1.3505345768600263
0.9843656981248019,1.3194689145077132,1.5135802120594783
1.0262536001726656,1.3194689145077132,1.6709770057379627
1.0681415022205296,1.3194689145077132,1.8215258825287999
1.1100294042683936,1.3194689145077132,1.9641165874628399
1.1519173063162575,1.3194689145077132,2.0977276859684655
1.1938052083641213,1.3194689145077132,2.2214265638715900
1.2356931104119853,1.3194689145077132,2.3343694273956617
1.2775810124598492,1.3194689145077132,2.4358013031616572
1.3194689145077132,1.3194689145077132,2.5250560381880884
1.3613568165555769,1.3194689145077132,2.6015562998909965
1.4032447186034409,1.3194689145077132,2.6648135760839571
1.4451326206513049,1.3194689145077132,2.7144281749780754
1.4870205226991688,1.3194689145077132,2.7500892251819895
1.5289084247470326,1.3194689145077132,2.7715746757018698
1.5707963267948966,1.3194689145077132,2.7787512959414187
1.6126842288427605,1.3194689145077132,2.7715746757018698
1.6545721308906245,1.3194689145077132,2.7500892251819895
1.6964600329384882,1.3194689145077132,2.7144281749780754
1.7383479349863524,1.3194689145077132,2.6648135760839566
1.7802358370342162,1.3194689145077132,2.6015562998909965
1.8221237390820799,1.3194689145077132,2.5250560381880884
1.8640116411299441,1.3194689145077132,2.4358013031616568
1.9058995431778079,1.3194689145077132,2.3343694273956617
1.9477874452256716,1.3194689145077132,2.2214265638715904
1.9896753472735358,1.3194689145077132,2.0977276859684650
2.0315632493213993,1.3194689145077132,1.9641165874628408
2.0734511513692637,1.3194689145077132,1.8215258825287992
2.1153390534171272,1.3194689145077132,1.6709770057379638
2.1572269554649912,1.3194689145077132,1.5135802120594783
2.1991148575128552,1.3194689145077132,1.3505345768600263
2.2410027595607191,1.3194689145077132,1.1831279959038212
2.2828906616085827,1.3194689145077132,1.0127371853526093
2.3247785636564471,1.3194689145077132,0.8408276817656631
2.3666664657043106,1.3194689145077132,0.6689538420997987
2.4085543677521750,1.3194689145077132,0.4987588437093495
2.4504422698000385,1.3194689145077132,0.3319746843461964
2.4923301718479025,1.3194689145077132,0.1704221821597385
2.5342180738957665,1.3194689145077132,0.0160109756969149
2.5761059759436304,1.3194689145077132,-0.2585209521956114
2.6179938779914940,1.3194689145077132,-0.5266097877648432
2.6598817800393584,1.3194689145077132,-0.7678923558348073
2.7017696820872219,1.3194689145077132,-0.9778388161313636
2.7436575841350863,1.3194689145077132,-1.1517416875853288
2.7855454861829498,1.3194689145077132,-1.2847158483324372
2.8274333882308138,1.3194689145077132,-1.3716985357133735
2.8693212902786778,1.3194689145077132,-1.4074493462737510
2.9112091923265417,1.3194689145077132,-1.3865502357641197
2.9530970943744053,1.3194689145077132,-1.3034055191399696
2.9949849964222697,1.3194689145077132,-1.1522418705617195
3.0368728984701332,1.3194689145077132,-0.9271083233947346
3.0787608005179976,1.3194689145077132,-0.6218762702093016
3.1206487025658611,1.3194689145077132,-0.2302394627806648
0.0209439510239320,1.3613568165555769,-0.2290305701517807
0.0628318530717960,1.3613568165555769,-0.6178200546944211
0.1047197551196597,1.3613568165555769,-0.9196752953794173
0.1466076571675237,1.3613568165555769,-1.1409531653032599
0.1884955592153876,1.3613568165555769,-1.2878314707146450
0.2303834612632514,1.3613568165555769,-1.3663089510144828
0.2722713633111153,1.3613568165555769,-1.3822052787558967
0.3141592653589793,1.3613568165555769,-1.3411610596442187
0.3560471674068433,1.3613568165555769,-1.2486378325369949
0.3979350694547070,1.3613568165555769,-1.1099180694439827
0.4398229715025710,1.3613568165555769,-0.9301051755271489
0.4817108735504350,1.3613568165555769,-0.7141234891006746
0.5235987755982989,1.3613568165555769,-0.4667182816309515
0.5654866776461627,1.3613568165555769,-0.1924557577365839
0.6073745796940266,1.3613568165555769,0.0521384724058080
0.6492624817418906,1.3613568165555769,0.2096358775453096
0.6911503837897545,1.3613568165555769,0.3742498345125938
0.7330382858376183,1.3613568165555769,0.5440553746939361
0.7749261878854823,1.3613568165555769,0.7172170628995057
0.8168140899333461,1.3613568165555769,0.8919889973633656
0.8587019919812100,1.3613568165555769,1.0667148097434733
0.9005898940290740,1.3613568165555769,1.2398276651216817
0.9424777960769379,1.3613568165555769,1.4098502620037361
0.9843656981248019,1.3613568165555769,1.5753948323192766
1.0262536001726656,1.3613568165555769,1.7351631414218360
1.0681415022205296,1.3613568165555769,1.8879464880888457
1.1100294042683936,1.3613568165555769,2.0326257045216272
1.1519173063162575,1.3613568165555769,2.1681711563453976
1.1938052083641213,1.3613568165555769,2.2936427426092663
1.2356931104119853,1.3613568165555769,2.4081898957862413
1.2775810124598492,1.3613568165555769,2.5110515817732195
1.3194689145077132,1.3613568165555769,2.6015562998909965
1.3613568165555769,1.3613568165555769,2.6791220828842586
1.4032447186034409,1.3613568165555769,2.7432564969215885
1.4451326206513049,1.3613568165555769,2.7935566415954631
1.4870205226991688,1.3613568165555769,2.8297091499222513
1.5289084247470326,1.3613568165555769,2.8514901883422183
1.5707963267948966,1.3613568165555769,2.8587654567195235
1.6126842288427605,1.3613568165555769,2.8514901883422183
1.6545721308906245,1.3613568165555769,2.8297091499222513
1.6964600329384882,1.3613568165555769,2.7935566415954631
1.7383479349863524,1.3613568165555769,2.7432564969215885
1.7802358370342162,1.3613568165555769,2.6791220828842586
1.8221237390820799,1.3613568165555769,2.6015562998909965
1.8640116411299441,1.3613568165555769,2.5110515817732191
1.9058995431778079,1.3613568165555769,2.4081898957862413
1.9477874452256716,1.3613568165555769,2.2936427426092671
1.9896753472735358,1.3613568165555769,2.1681711563453971
2.0315632493213993,1.3613568165555769,2.0326257045216281
2.0734511513692637,1.3613568165555769,1.8879464880888452
2.1153390534171272,1.3613568165555769,1.7351631414218367
2.1572269554649912,1.3613568165555769,1.5753948323192766
2.1991148575128552,1.3613568165555769,1.4098502620037361
2.2410027595607191,1.3613568165555769,1.2398276651216817
2.2828906616085827,1.3613568165555769,1.0667148097434753
2.3247785636564471,1.3613568165555769,0.8919889973633650
2.3666664657043106,1.3613568165555769,0.7172170628995066
2.4085543677521750,1.3613568165555769,0.5440553746939349
2.4504422698000385,1.3613568165555769,0.3742498345125944
2.4923301718479025,1.3613568165555769,0.2096358775453096
2.5342180738957665,1.3613568165555769,0.0521384724058080
2.5761059759436304,1.3613568165555769,-0.1924557577365839
2.6179938779914940,1.3613568165555769,-0.4667182816309503
2.6598817800393584,1.3613568165555769,-0.7141234891006764
2.7017696820872219,1.3613568165555769,-0.9301051755271481
2.7436575841350863,1.3613568165555769,-1.1099180694439839
2.7855454861829498,1.3613568165555769,-1.2486378325369949
2.8274333882308138,1.3613568165555769,-1.3411610596442187
2.8693212902786778,1.3613568165555769,-1.3822052787558967
2.9112091923265417,1.3613568165555769,-1.3663089510144828
2.9530970943744053,1.3613568165555769,-1.2878314707146454
2.9949849964222697,1.3613568165555769,-1.1409531653032587
3.0368728984701332,1.3613568165555769,-0.9196752953794189
3.0787608005179976,1.3613568165555769,-0.6178200546944175
3.1206487025658611,1.3613568165555769,-0.2290305701517807
0.0209439510239320,1.4032447186034409,-0.2280052576845211
0.0628318530717960,1.4032447186034409,-0.6143941358780119
0.1047197551196597,1.4032447186034409,-0.9134174960557661
0.1466076571675237,1.4032447186034409,-1.1314736316638614
0.1884955592153876,1.4032447186034409,-1.2747806025301718
0.2303834612632514,1.4032447186034409,-1.3493762348643736
0.2722713633111153,1.4032447186034409,-1.3611181212579453
0.3141592653589793,1.4032447186034409,-1.3156836206841629
0.3560471674068433,1.4032447186034409,-1.2185698584981060
0.3979350694547070,1.4032447186034409,-1.0750937264366540
0.4398229715025710,1.4032447186034409,-0.8903918826184858
0.4817108735504350,1.4032447186034409,-0.6694207515440826
0.5235987755982989,1.4032447186034409,-0.4169565240957261
0.5654866776461627,1.4032447186034409,-0.1375951575374989
0.6073745796940266,1.4032447186034409,0.0821238122423592
0.6492624817418906,1.4032447186034409,0.2421681659716204
0.6911503837897545,1.4032447186034409,0.4093078542142921
0.7330382858376183,1.4032447186034409,0.5816053655747321
0.7749261878854823,1.4032447186034409,0.7572133054663978
0.8168140899333461,1.4032447186034409,0.9343743961118454
0.8587019919812100,1.4032447186034409,1.1114214765427313
0.9005898940290740,1.4032447186034409,1.2867775025998134
0.9424777960769379,1.4032447186034409,1.4589555469329456
0.9843656981248019,1.4032447186034409,1.6265587990010844
1.0262536001726656,1.4032447186034409,1.7882805650722835
1.0681415022205296,1.4032447186034409,1.9429042682236997
1.1100294042683936,1.4032447186034409,2.0893034483415867
1.1519173063162575,1.4032447186034409,2.2264417621212980
1.1938052083641213,1.4032447186034409,2.3533729830672869
1.2356931104119853,1.4032447186034409,2.4692410014931081
1.2775810124598492,1.4032447186034409,2.5732798245214137
1.3194689145077132,1.4032447186034409,2.6648135760839571
1.3613568165555769,1.4032447186034409,2.7432564969215885
1.4032447186034409,1.4032447186034409,2.8081129445842623
1.4451326206513049,1.4032447186034409,2.8589773934310299
1.4870205226991688,1.4032447186034409,2.8955344346300405
1.5289084247470326,1.4032447186034409,2.9175587761585473
1.5707963267948966,1.4032447186034409,2.9249152428028999
1.6126842288427605,1.4032447186034409,2.9175587761585473
1.6545721308906245,1.4032447186034409,2.8955344346300405
1.6964600329384882,1.4032447186034409,2.8589773934310299
1.7383479349863524,1.4032447186034409,2.8081129445842623
1.7802358370342162,1.4032447186034409,2.7432564969215885
1.8221237390820799,1.4032447186034409,2.6648135760839571
1.8640116411299441,1.4032447186034409,2.5732798245214128
1.9058995431778079,1.4032447186034409,2.4692410014931081
1.9477874452256716,1.4032447186034409,2.3533729830672874
1.9896753472735358,1.4032447186034409,2.2264417621212975
2.0315632493213993,1.4032447186034409,2.0893034483415875
2.0734511513692637,1.4032447186034409,1.9429042682236992
2.1153390534171272,1.4032447186034409,1.7882805650722846
2.1572269554649912,1.4032447186034409,1.6265587990010844
2.1991148575128552,1.4032447186034409,1.4589555469329456
2.2410027595607191,1.4032447186034409,1.2867775025998134
2.2828906616085827,1.4032447186034409,1.1114214765427333
2.3247785636564471,1.4032447186034409,0.9343743961118447
2.3666664657043106,1.4032447186034409,0.7572133054663986
2.4085543677521750,1.4032447186034409,0.5816053655747309
2.4504422698000385,1.4032447186034409,0.4093078542142927
2.4923301718479025,1.4032447186034409,0.2421681659716204
2.5342180738957665,1.4032447186034409,0.0821238122423592
2.5761059759436304,1.4032447186034409,-0.1375951575374989
2.6179938779914940,1.4032447186034409,-0.4169565240957248
2.6598817800393584,1.4032447186034409,-0.6694207515440846
2.7017696820872219,1.4032447186034409,-0.8903918826184850
2.7436575841350863,1.4032447186034409,-1.0750937264366554
2.7855454861829498,1.4032447186034409,-1.2185698584981060
2.8274333882308138,1.4032447186034409,-1.3156836206841629
2.8693212902786778,1.4032447186034409,-1.3611181212579453
2.9112091923265417,1.4032447186034409,-1.3493762348643736
2.9530970943744053,1.4032447186034409,-1.2747806025301724
2.9949849964222697,1.4032447186034409,-1.1314736316638607
3.0368728984701332,1.4032447186034409,-0.9134174960557675
3.0787608005179976,1.4032447186034409,-0.6143941358780084
3.1206487025658611,1.4032447186034409,-0.2280052576845211
0.0209439510239320,1.4451326206513049,-0.2271852564777895
0.0628318530717960,1.4451326206513049,-0.6116628319789800
0.1047197551196597,1.4451326206513049,-0.9084406639922691
0.1466076571675237,1.4451326206513049,-1.1239492617911924
0.1884955592153876,1.4451326206513049,-1.2644379935429839
0.2303834612632514,1.4451326206513049,-1.3359750863085822
0.2722713633111153,1.4451326206513049,-1.3444476260426304
0.3141592653589793,1.4451326206513049,-1.2955615575934729
0.3560471674068433,1.4451326206513049,-1.1948416847031593
0.3979350694547070,1.4451326206513049,-1.0476316700074426
0.4398229715025710,1.4451326206513049,-0.8590940350357769
0.4817108735504350,1.4451326206513049,-0.6342101602113214
0.5235987755982989,1.4451326206513049,-0.3777802848509386
0.5654866776461627,1.4451326206513049,-0.0944235071651948
0.6073745796940266,1.4451326206513049,0.1057111078708215
0.6492624817418906,1.4451326206513049,0.2677500339358010
0.6911503837897545,1.4451326206513049,0.4368671871665033
0.7330382858376183,1.4451326206513049,0.6111153006702392
0.7749261878854823,1.4451326206513049,0.7886376781074678
0.8168140899333461,1.4451326206513049,0.9676681936917959
0.8587019919812100,1.4451326206513049,1.1465312921899791
0.9005898940290740,1.4451326206513049,1.3236419889219231
0.9424777960769379,1.4451326206513049,1.4975058697606780
0.9843656981248019,1.4451326206513049,1.6667190911324459
1.0262536001726656,1.4451326206513049,1.8299683800165742
1.0681415022205296,1.4451326206513049,1.9860310339455627
1.1100294042683936,1.4451326206513049,2.1337749210050556
1.1519173063162575,1.4451326206513049,2.2721584798338479
1.1938052083641213,1.4451326206513049,2.4002307196238801
1.2356931104119853,1.4451326206513049,2.5171312201202456
1.2775810124598492,1.4451326206513049,2.6220901316211802
1.3194689145077132,1.4451326206513049,2.7144281749780754
1.3613568165555769,1.4451326206513049,2.7935566415954631
1.4032447186034409,1.4451326206513049,2.8589773934310299
1.4451326206513049,1.4451326206513049,2.9102828629956079
1.4870205226991688,1.4451326206513049,2.9471560533531767
1.5289084247470326,1.4451326206513049,2.9693705381208662
1.5707963267948966,1.4451326206513049,2.9767904614689540
1.6126842288427605,1.4451326206513049,2.9693705381208662
1.6545721308906245,1.4451326206513049,2.9471560533531767
1.6964600329384882,1.4451326206513049,2.9102828629956079
1.7383479349863524,1.4451326206513049,2.8589773934310294
1.7802358370342162,1.4451326206513049,2.7935566415954631
1.8221237390820799,1.4451326206513049,2.7144281749780754
1.8640116411299441,1.4451326206513049,2.6220901316211802
1.9058995431778079,1.4451326206513049,2.5171312201202456
1.9477874452256716,1.4451326206513049,2.4002307196238801
1.9896753472735358,1.4451326206513049,2.2721584798338470
2.0315632493213993,1.4451326206513049,2.1337749210050569
2.0734511513692637,1.4451326206513049,1.9860310339455620
2.1153390534171272,1.4451326206513049,1.8299683800165754
2.1572269554649912,1.4451326206513049,1.6667190911324459
2.1991148575128552,1.4451326206513049,1.4975058697606780
2.2410027595607191,1.4451326206513049,1.3236419889219231
2.2828906616085827,1.4451326206513049,1.1465312921899811
2.3247785636564471,1.4451326206513049,0.9676681936917952
2.3666664657043106,1.4451326206513049,0.7886376781074688
2.4085543677521750,1.4451326206513049,0.6111153006702380
2.4504422698000385,1.4451326206513049,0.4368671871665039
2.4923301718479025,1.4451326206513049,0.2677500339358010
2.5342180738957665,1.4451326206513049,0.1057111078708215
2.5761059759436304,1.4451326206513049,-0.0944235071651948
2.6179938779914940,1.4451326206513049,-0.3777802848509373
2.6598817800393584,1.4451326206513049,-0.6342101602113233
2.7017696820872219,1.4451326206513049,-0.8590940350357761
2.7436575841350863,1.4451326206513049,-1.0476316700074442
2.7855454861829498,1.4451326206513049,-1.1948416847031593
2.8274333882308138,1.4451326206513049,-1.2955615575934729
2.8693212902786778,1.4451326206513049,-1.3444476260426304
2.9112091923265417,1.4451326206513049,-1.3359750863085822
2.9530970943744053,1.4451326206513049,-1.2644379935429848
2.9949849964222697,1.4451326206513049,-1.1239492617911917
3.0368728984701332,1.4451326206513049,-0.9084406639922705
3.0787608005179976,1.4451326206513049,-0.6116628319789764
3.1206487025658611,1.4451326206513049,-0.2271852564777895
0.0209439510239320,1.4870205226991688,-0.2265874684974001
0.0628318530717960,1.4870205226991688,-0.6096761682786941
0.1047197551196597,1.4870205226991688,-0.9048270402977532
0.1466076571675237,1.4870205226991688,-1.1184936051334395
0.1884955592153876,1.4870205226991688,-1.2569475940525296
0.2303834612632514,1.4870205226991688,-1.3262789490097215
0.2722713633111153,1.4870205226991688,-1.3323958226476331
0.3141592653589793,1.4870205226991688,-1.2810245782968004
0.3560471674068433,1.4870205226991688,-1.1777097899756803
0.3979350694547070,1.4870205226991688,-1.0278142423906491
0.4398229715025710,1.4870205226991688,-0.8365189309360003
0.4817108735504350,1.4870205226991688,-0.6088230616939497
0.5235987755982989,1.4870205226991688,-0.3495440514346315
0.5654866776461627,1.4870205226991688,-0.0633175276161003
0.6073745796940266,1.4870205226991688,0.1227013358078367
0.6492624817418906,1.4870205226991688,0.2861722487133976
0.6911503837897545,1.4870205226991688,0.4567088451477267
0.7330382858376183,1.4870205226991688,0.6323568900059583
0.7749261878854823,1.4870205226991688,0.8112530428392675
0.8168140899333461,1.4870205226991688,0.9916248578548679
0.8587019919812100,1.4870205226991688,1.1717907839160149
0.9005898940290740,1.4870205226991688,1.3501601645420049
0.9424777960769379,1.4870205226991688,1.5252332379081723
0.9843656981248019,1.4870205226991688,1.6956011368458941
1.0262536001726656,1.4870205226991688,1.8599458888425842
1.0681415022205296,1.4870205226991688,2.0170404160417021
1.1100294042683936,1.4870205226991688,2.1657485352427424
1.1519173063162575,1.4870205226991688,2.3050249579012427
1.1938052083641213,1.4870205226991688,2.4339152901287795
1.2356931104119853,1.4870205226991688,2.5515560326929716
1.2775810124598492,1.4870205226991688,2.6571745810174749
1.3194689145077132,1.4870205226991688,2.7500892251819891
1.3613568165555769,1.4870205226991688,2.8297091499222513
1.4032447186034409,1.4870205226991688,2.8955344346300405
1.4451326206513049,1.4870205226991688,2.9471560533531771
1.4870205226991688,1.4870205226991688,2.9842558747955161
1.5289084247470326,1.4870205226991688,3.0066066623169614
1.5707963267948966,1.4870205226991688,3.0140720739334492
1.6126842288427605,1.4870205226991688,3.0066066623169614
1.6545721308906245,1.4870205226991688,2.9842558747955161
1.6964600329384882,1.4870205226991688,2.9471560533531771
1.7383479349863524,1.4870205226991688,2.8955344346300405
1.7802358370342162,1.4870205226991688,2.8297091499222513
1.8221237390820799,1.4870205226991688,2.7500892251819891
1.8640116411299441,1.4870205226991688,2.6571745810174745
1.9058995431778079,1.4870205226991688,2.5515560326929716
1.9477874452256716,1.4870205226991688,2.4339152901287804
1.9896753472735358,1.4870205226991688,2.3050249579012423
2.0315632493213993,1.4870205226991688,2.1657485352427437
2.0734511513692637,1.4870205226991688,2.0170404160417017
2.1153390534171272,1.4870205226991688,1.8599458888425857
2.1572269554649912,1.4870205226991688,1.6956011368458941
2.1991148575128552,1.4870205226991688,1.5252332379081723
2.2410027595607191,1.4870205226991688,1.3501601645420049
2.2828906616085827,1.4870205226991688,1.1717907839160169
2.3247785636564471,1.4870205226991688,0.9916248578548672
2.3666664657043106,1.4870205226991688,0.8112530428392684
2.4085543677521750,1.4870205226991688,0.6323568900059572
2.4504422698000385,1.4870205226991688,0.4567088451477273
2.4923301718479025,1.4870205226991688,0.2861722487133976
2.5342180738957665,1.4870205226991688,0.1227013358078367
2.5761059759436304,1.4870205226991688,-0.0633175276161003
2.6179938779914940,1.4870205226991688,-0.3495440514346302
2.6598817800393584,1.4870205226991688,-0.6088230616939516
2.7017696820872219,1.4870205226991688,-0.8365189309359995
2.7436575841350863,1.4870205226991688,-1.0278142423906504
2.7855454861829498,1.4870205226991688,-1.1777097899756803
2.8274333882308138,1.4870205226991688,-1.2810245782968004
2.8693212902786778,1.4870205226991688,-1.3323958226476331
2.9112091923265417,1.4870205226991688,-1.3262789490097215
2.9530970943744053,1.4870205226991688,-1.2569475940525303
2.9949849964222697,1.4870205226991688,-1.1184936051334389
3.0368728984701332,1.4870205226991688,-0.9048270402977547
3.0787608005179976,1.4870205226991688,-0.6096761682786904
3.1206487025658611,1.4870205226991688,-0.2265874684974001
0.0209439510239320,1.5289084247470326,-0.2262239665760766
0.0628318530717960,1.5289084247470326,-0.6084698771209884
0.1047197551196597,1.5289084247470326,-0.9026353686213788
0.1466076571675237,1.5289084247470326,-1.1151877684393059
0.1884955592153876,1.5289084247470326,-1.2524122257012718
0.2303834612632514,1.5289084247470326,-1.3204117112982299
0.2722713633111153,1.5289084247470326,-1.3251070178855830
0.3141592653589793,1.5289084247470326,-1.2722367598831825
0.3560471674068433,1.5289084247470326,-1.1673573734753289
0.3979350694547070,1.5289084247470326,-1.0158431166107729
0.4398229715025710,1.5289084247470326,-0.8228860690027123
0.4817108735504350,1.5289084247470326,-0.5934961321287959
0.5235987755982989,1.5289084247470326,-0.3325010292311212
0.5654866776461627,1.5289084247470326,-0.0445463053162357
0.6073745796940266,1.5289084247470326,0.1329523364224337
0.6492624817418906,1.5289084247470326,0.2972853583583708
0.6911503837897545,1.5289084247470326,0.4686764079997465
0.7330382858376183,1.5289084247470326,0.6451670693143895
0.7749261878854823,1.5289084247470326,0.8248900153879036
0.8168140899333461,1.5289084247470326,1.0060690084236679
0.8587019919812100,1.5289084247470326,1.1870188997428364
0.9005898940290740,1.5289084247470326,1.3661456297843415
0.9424777960769379,1.5289084247470326,1.5419462281048868
0.9843656981248019,1.5289084247470326,1.7130088133789538
1.0262536001726656,1.5289084247470326,1.8780125933987972
1.0681415022205296,1.5289084247470326,2.0357278650744521
1.1100294042683936,1.5289084247470326,2.1850160144337236
1.1519173063162575,1.5289084247470326,2.3248295166221951
1.1938052083641213,1.5289084247470326,2.4542119359032242
1.2356931104119853,1.5289084247470326,2.5722979256579444
1.2775810124598492,1.5289084247470326,2.6783132283852646
1.3194689145077132,1.5289084247470326,2.7715746757018693
1.3613568165555769,1.5289084247470326,2.8514901883422188
1.4032447186034409,1.5289084247470326,2.9175587761585469
1.4451326206513049,1.5289084247470326,2.9693705381208666
1.4870205226991688,1.5289084247470326,3.0066066623169609
1.5289084247470326,1.5289084247470326,3.0290394259523929
1.5707963267948966,1.5289084247470326,3.0365321953504996
1.6126842288427605,1.5289084247470326,3.0290394259523929
1.6545721308906245,1.5289084247470326,3.0066066623169609
1.6964600329384882,1.5289084247470326,2.9693705381208666
1.7383479349863524,1.5289084247470326,2.9175587761585469
1.7802358370342162,1.5289084247470326,2.8514901883422188
1.8221237390820799,1.5289084247470326,2.7715746757018693
1.8640116411299441,1.5289084247470326,2.6783132283852642
1.9058995431778079,1.5289084247470326,2.5722979256579444
1.9477874452256716,1.5289084247470326,2.4542119359032242
1.9896753472735358,1.5289084247470326,2.3248295166221946
2.0315632493213993,1.5289084247470326,2.1850160144337245
2.0734511513692637,1.5289084247470326,2.0357278650744517
2.1153390534171272,1.5289084247470326,1.8780125933987983
2.1572269554649912,1.5289084247470326,1.7130088133789538
2.1991148575128552,1.5289084247470326,1.5419462281048868
2.2410027595607191,1.5289084247470326,1.3661456297843415
2.2828906616085827,1.5289084247470326,1.1870188997428386
2.3247785636564471,1.5289084247470326,1.0060690084236672
2.3666664657043106,1.5289084247470326,0.8248900153879045
2.4085543677521750,1.5289084247470326,0.6451670693143883
2.4504422698000385,1.5289084247470326,0.4686764079997471
2.4923301718479025,1.5289084247470326,0.2972853583583708
2.5342180738957665,1.5289084247470326,0.1329523364224337
2.5761059759436304,1.5289084247470326,-0.0445463053162357
2.6179938779914940,1.5289084247470326,-0.3325010292311198
2.6598817800393584,1.5289084247470326,-0.5934961321287977
2.7017696820872219,1.5289084247470326,-0.8228860690027114
2.7436575841350863,1.5289084247470326,-1.0158431166107742
2.7855454861829498,1.5289084247470326,-1.1673573734753289
2.8274333882308138,1.5289084247470326,-1.2722367598831825
2.8693212902786778,1.5289084247470326,-1.3251070178855830
2.9112091923265417,1.5289084247470326,-1.3204117112982299
2.9530970943744053,1.5289084247470326,-1.2524122257012726
2.9949849964222697,1.5289084247470326,-1.1151877684393052
3.0368728984701332,1.5289084247470326,-0.9026353686213803
3.0787608005179976,1.5289084247470326,-0.6084698771209849
3.1206487025658611,1.5289084247470326,-0.2262239665760766
0.0209439510239320,1.5707963267948966,-0.2261019944134539
0.0628318530717960,1.5707963267948966,-0.6080653979121643
0.1047197551196597,1.5707963267948966,-0.9019008951526433
0.1466076571675237,1.5707963267948966,-1.1140804157580144
0.1884955592153876,1.5707963267948966,-1.2508935814746884
0.2303834612632514,1.5707963267948966,-1.3184477061723698
0.2722713633111153,1.5707963267948966,-1.3226677958440578
0.3141592653589793,1.5707963267948966,-1.2692965486060404
0.3560471674068433,1.5707963267948966,-1.1638943546979010
0.3979350694547070,1.5707963267948966,-1.0118392964825140
0.4398229715025710,1.5707963267948966,-0.8183271484460457
0.4817108735504350,1.5707963267948966,-0.5883713771979558
0.5235987755982989,1.5707963267948966,-0.3268031414709964
0.5654866776461627,1.5707963267948966,-0.0382712921212125
0.6073745796940266,1.5707963267948966,0.1363788139360309
0.6492624817418906,1.5707963267948966,0.3009996917030979
0.6911503837897545,1.5707963267948966,0.4726760236276343
0.7330382858376183,1.5707963267948966,0.6494480000350332
0.7749261878854823,1.5707963267948966,0.8294469651890422
0.8168140899333461,1.5707963267948966,1.0108954172917606
0.8587019919812100,1.5707963267948966,1.1921070084836438
0.9005898940290740,1.5707963267948966,1.3714865448435016
0.9424777960769379,1.5707963267948966,1.5475299863884941
0.9843656981248019,1.5707963267948966,1.7188244470741383
1.0262536001726656,1.5707963267948966,1.8840481947943026
1.0681415022205296,1.5707963267948966,2.0419706513812130
1.1100294042683936,1.5707963267948966,2.1914523926054454
1.1519173063162575,1.5707963267948966,2.3314451481759315
1.1938052083641213,1.5707963267948966,2.4609918017399561
1.2356931104119853,1.5707963267948966,2.5792263908831581
1.2775810124598492,1.5707963267948966,2.6853741071295301
1.3194689145077132,1.5707963267948966,2.7787512959414182
1.3613568165555769,1.5707963267948966,2.8587654567195235
1.4032447186034409,1.5707963267948966,2.9249152428028991
1.4451326206513049,1.5707963267948966,2.9767904614689544
1.4870205226991688,1.5707963267948966,3.0140720739334492
1.5289084247470326,1.5707963267948966,3.0365321953505000
1.5707963267948966,1.5707963267948966,3.0440340948125755
1.6126842288427605,1.5707963267948966,3.0365321953505000
1.6545721308906245,1.5707963267948966,3.0140720739334488
1.6964600329384882,1.5707963267948966,2.9767904614689544
1.7383479349863524,1.5707963267948966,2.9249152428028991
1.7802358370342162,1.5707963267948966,2.8587654567195235
1.8221237390820799,1.5707963267948966,2.7787512959414182
1.8640116411299441,1.5707963267948966,2.6853741071295296
1.9058995431778079,1.5707963267948966,2.5792263908831581
1.9477874452256716,1.5707963267948966,2.4609918017399566
1.9896753472735358,1.5707963267948966,2.3314451481759315
2.0315632493213993,1.5707963267948966,2.1914523926054468
2.0734511513692637,1.5707963267948966,2.0419706513812126
2.1153390534171272,1.5707963267948966,1.8840481947943035
2.1572269554649912,1.5707963267948966,1.7188244470741383
2.1991148575128552,1.5707963267948966,1.5475299863884941
2.2410027595607191,1.5707963267948966,1.3714865448435016
2.2828906616085827,1.5707963267948966,1.1921070084836460
2.3247785636564471,1.5707963267948966,1.0108954172917601
2.3666664657043106,1.5707963267948966,0.8294469651890428
2.4085543677521750,1.5707963267948966,0.6494480000350320
2.4504422698000385,1.5707963267948966,0.4726760236276348
2.4923301718479025,1.5707963267948966,0.3009996917030979
2.5342180738957665,1.5707963267948966,0.1363788139360309
2.5761059759436304,1.5707963267948966,-0.0382712921212125
2.6179938779914940,1.5707963267948966,-0.3268031414709951
2.6598817800393584,1.5707963267948966,-0.5883713771979576
2.7017696820872219,1.5707963267948966,-0.8183271484460448
2.7436575841350863,1.5707963267948966,-1.0118392964825154
2.7855454861829498,1.5707963267948966,-1.1638943546979010
2.8274333882308138,1.5707963267948966,-1.2692965486060404
2.8693212902786778,1.5707963267948966,-1.3226677958440578
2.9112091923265417,1.5707963267948966,-1.3184477061723698
2.9530970943744053,1.5707963267948966,-1.2508935814746889
2.9949849964222697,1.5707963267948966,-1.1140804157580138
3.0368728984701332,1.5707963267948966,-0.9019008951526448
3.0787608005179976,1.5707963267948966,-0.6080653979121607
3.1206487025658611,1.5707963267948966,-0.2261019944134539
0.0209439510239320,1.6126842288427605,-0.2262239665760766
0.0628318530717960,1.6126842288427605,-0.6084698771209884
0.1047197551196597,1.6126842288427605,-0.9026353686213787
0.1466076571675237,1.6126842288427605,-1.1151877684393059
0.1884955592153876,1.6126842288427605,-1.2524122257012720
0.2303834612632514,1.6126842288427605,-1.3204117112982299
0.2722713633111153,1.6126842288427605,-1.3251070178855833
0.3141592653589793,1.6126842288427605,-1.2722367598831825
0.3560471674068433,1.6126842288427605,-1.1673573734753289
0.3979350694547070,1.6126842288427605,-1.0158431166107729
0.4398229715025710,1.6126842288427605,-0.8228860690027123
0.4817108735504350,1.6126842288427605,-0.5934961321287959
0.5235987755982989,1.6126842288427605,-0.3325010292311212
0.5654866776461627,1.6126842288427605,-0.0445463053162357
0.6073745796940266,1.6126842288427605,0.1329523364224337
0.6492624817418906,1.6126842288427605,0.2972853583583708
0.6911503837897545,1.6126842288427605,0.4686764079997465
0.7330382858376183,1.6126842288427605,0.6451670693143895
0.7749261878854823,1.6126842288427605,0.8248900153879037
0.8168140899333461,1.6126842288427605,1.0060690084236679
0.8587019919812100,1.6126842288427605,1.1870188997428366
0.9005898940290740,1.6126842288427605,1.3661456297843415
0.9424777960769379,1.6126842288427605,1.5419462281048868
0.9843656981248019,1.6126842288427605,1.7130088133789538
1.0262536001726656,1.6126842288427605,1.8780125933987970
1.0681415022205296,1.6126842288427605,2.0357278650744521
1.1100294042683936,1.6126842288427605,2.1850160144337236
1.1519173063162575,1.6126842288427605,2.3248295166221951
1.1938052083641213,1.6126842288427605,2.4542119359032242
1.2356931104119853,1.6126842288427605,2.5722979256579448
1.2775810124598492,1.6126842288427605,2.6783132283852646
1.3194689145077132,1.6126842288427605,2.7715746757018693
1.3613568165555769,1.6126842288427605,2.8514901883422183
1.4032447186034409,1.6126842288427605,2.9175587761585473
1.4451326206513049,1.6126842288427605,2.9693705381208666
1.4870205226991688,1.6126842288427605,3.0066066623169609
1.5289084247470326,1.6126842288427605,3.0290394259523929
1.5707963267948966,1.6126842288427605,3.0365321953505000
1.6126842288427605,1.6126842288427605,3.0290394259523929
1.6545721308906245,1.6126842288427605,3.0066066623169609
1.6964600329384882,1.6126842288427605,2.9693705381208666
1.7383479349863524,1.6126842288427605,2.9175587761585473
1.7802358370342162,1.6126842288427605,2.8514901883422183
1.8221237390820799,1.6126842288427605,2.7715746757018693
1.8640116411299441,1.6126842288427605,2.6783132283852642
1.9058995431778079,1.6126842288427605,2.5722979256579448
1.9477874452256716,1.6126842288427605,2.4542119359032242
1.9896753472735358,1.6126842288427605,2.3248295166221946
2.0315632493213993,1.6126842288427605,2.1850160144337245
2.0734511513692637,1.6126842288427605,2.0357278650744517
2.1153390534171272,1.6126842288427605,1.8780125933987983
2.1572269554649912,1.6126842288427605,1.7130088133789538
2.1991148575128552,1.6126842288427605,1.5419462281048868
2.2410027595607191,1.6126842288427605,1.3661456297843415
2.2828906616085827,1.6126842288427605,1.1870188997428386
2.3247785636564471,1.6126842288427605,1.0060690084236672
2.3666664657043106,1.6126842288427605,0.8248900153879045
2.4085543677521750,1.6126842288427605,0.6451670693143883
2.4504422698000385,1.6126842288427605,0.4686764079997470
2.4923301718479025,1.6126842288427605,0.2972853583583708
2.5342180738957665,1.6126842288427605,0.1329523364224337
2.5761059759436304,1.6126842288427605,-0.0445463053162357
2.6179938779914940,1.6126842288427605,-0.3325010292311198
2.6598817800393584,1.6126842288427605,-0.5934961321287978
2.7017696820872219,1.6126842288427605,-0.8228860690027114
2.7436575841350863,1.6126842288427605,-1.0158431166107744
2.7855454861829498,1.6126842288427605,-1.1673573734753289
2.8274333882308138,1.6126842288427605,-1.2722367598831825
2.8693212902786778,1.6126842288427605,-1.3251070178855833
2.9112091923265417,1.6126842288427605,-1.3204117112982299
2.9530970943744053,1.6126842288427605,-1.2524122257012726
2.9949849964222697,1.6126842288427605,-1.1151877684393050
3.0368728984701332,1.6126842288427605,-0.9026353686213804
3.0787608005179976,1.6126842288427605,-0.6084698771209849
3.1206487025658611,1.6126842288427605,-0.2262239665760766
0.0209439510239320,1.6545721308906245,-0.2265874684974000
0.0628318530717960,1.6545721308906245,-0.6096761682786940
0.1047197551196597,1.6545721308906245,-0.9048270402977530
0.1466076571675237,1.6545721308906245,-1.1184936051334398
0.1884955592153876,1.6545721308906245,-1.2569475940525296
0.2303834612632514,1.6545721308906245,-1.3262789490097213
0.2722713633111153,1.6545721308906245,-1.3323958226476331
0.3141592653589793,1.6545721308906245,-1.2810245782968004
0.3560471674068433,1.6545721308906245,-1.1777097899756803
0.3979350694547070,1.6545721308906245,-1.0278142423906489
0.4398229715025710,1.6545721308906245,-0.8365189309360003
0.4817108735504350,1.6545721308906245,-0.6088230616939497
0.5235987755982989,1.6545721308906245,-0.3495440514346315
0.5654866776461627,1.6545721308906245,-0.0633175276161003
0.6073745796940266,1.6545721308906245,0.1227013358078365
0.6492624817418906,1.6545721308906245,0.2861722487133974
0.6911503837897545,1.6545721308906245,0.4567088451477265
0.7330382858376183,1.6545721308906245,0.6323568900059581
0.7749261878854823,1.6545721308906245,0.8112530428392671
0.8168140899333461,1.6545721308906245,0.9916248578548676
0.8587019919812100,1.6545721308906245,1.1717907839160147
0.9005898940290740,1.6545721308906245,1.3501601645420049
0.9424777960769379,1.6545721308906245,1.5252332379081726
0.9843656981248019,1.6545721308906245,1.6956011368458941
1.0262536001726656,1.6545721308906245,1.8599458888425842
1.0681415022205296,1.6545721308906245,2.0170404160417017
1.1100294042683936,1.6545721308906245,2.1657485352427424
1.1519173063162575,1.6545721308906245,2.3050249579012427
1.1938052083641213,1.6545721308906245,2.4339152901287795
1.2356931104119853,1.6545721308906245,2.5515560326929716
1.2775810124598492,1.6545721308906245,2.6571745810174749
1.3194689145077132,1.6545721308906245,2.7500892251819891
1.3613568165555769,1.6545721308906245,2.8297091499222513
1.4032447186034409,1.6545721308906245,2.8955344346300409
1.4451326206513049,1.6545721308906245,2.9471560533531767
1.4870205226991688,1.6545721308906245,2.9842558747955166
1.5289084247470326,1.6545721308906245,3.0066066623169609
1.5707963267948966,1.6545721308906245,3.0140720739334488
1.6126842288427605,1.6545721308906245,3.0066066623169609
1.6545721308906245,1.6545721308906245,2.9842558747955166
1.6964600329384882,1.6545721308906245,2.9471560533531767
1.7383479349863524,1.6545721308906245,2.8955344346300405
1.7802358370342162,1.6545721308906245,2.8297091499222513
1.8221237390820799,1.6545721308906245,2.7500892251819891
1.8640116411299441,1.6545721308906245,2.6571745810174745
1.9058995431778079,1.6545721308906245,2.5515560326929716
1.9477874452256716,1.6545721308906245,2.4339152901287799
1.9896753472735358,1.6545721308906245,2.3050249579012423
2.0315632493213993,1.6545721308906245,2.1657485352427432
2.0734511513692637,1.6545721308906245,2.0170404160417013
2.1153390534171272,1.6545721308906245,1.8599458888425855
2.1572269554649912,1.6545721308906245,1.6956011368458941
2.1991148575128552,1.6545721308906245,1.5252332379081726
2.2410027595607191,1.6545721308906245,1.3501601645420049
2.2828906616085827,1.6545721308906245,1.1717907839160167
2.3247785636564471,1.6545721308906245,0.9916248578548669
2.3666664657043106,1.6545721308906245,0.8112530428392681
2.4085543677521750,1.6545721308906245,0.6323568900059570
2.4504422698000385,1.6545721308906245,0.4567088451477270
2.4923301718479025,1.6545721308906245,0.2861722487133974
2.5342180738957665,1.6545721308906245,0.1227013358078365
2.5761059759436304,1.6545721308906245,-0.0633175276161003
2.6179938779914940,1.6545721308906245,-0.3495440514346302
2.6598817800393584,1.6545721308906245,-0.6088230616939516
2.7017696820872219,1.6545721308906245,-0.8365189309359995
2.7436575841350863,1.6545721308906245,-1.0278142423906504
2.7855454861829498,1.6545721308906245,-1.1777097899756803
2.8274333882308138,1.6545721308906245,-1.2810245782968004
2.8693212902786778,1.6545721308906245,-1.3323958226476331
2.9112091923265417,1.6545721308906245,-1.3262789490097213
2.9530970943744053,1.6545721308906245,-1.2569475940525301
2.9949849964222697,1.6545721308906245,-1.1184936051334389
3.0368728984701332,1.6545721308906245,-0.9048270402977546
3.0787608005179976,1.6545721308906245,-0.6096761682786904
3.1206487025658611,1.6545721308906245,-0.2265874684974000
0.0209439510239320,1.6964600329384882,-0.2271852564777895
0.0628318530717960,1.6964600329384882,-0.6116628319789800
0.1047197551196597,1.6964600329384882,-0.9084406639922691
0.1466076571675237,1.6964600329384882,-1.1239492617911926
0.1884955592153876,1.6964600329384882,-1.2644379935429839
0.2303834612632514,1.6964600329384882,-1.3359750863085822
0.2722713633111153,1.6964600329384882,-1.3444476260426304
0.3141592653589793,1.6964600329384882,-1.2955615575934729
0.3560471674068433,1.6964600329384882,-1.1948416847031593
0.3979350694547070,1.6964600329384882,-1.0476316700074426
0.4398229715025710,1.6964600329384882,-0.8590940350357769
0.4817108735504350,1.6964600329384882,-0.6342101602113214
0.5235987755982989,1.6964600329384882,-0.3777802848509386
0.5654866776461627,1.6964600329384882,-0.0944235071651948
0.6073745796940266,1.6964600329384882,0.1057111078708215
0.6492624817418906,1.6964600329384882,0.2677500339358011
0.6911503837897545,1.6964600329384882,0.4368671871665033
0.7330382858376183,1.6964600329384882,0.6111153006702392
0.7749261878854823,1.6964600329384882,0.7886376781074678
0.8168140899333461,1.6964600329384882,0.9676681936917959
0.8587019919812100,1.6964600329384882,1.1465312921899791
0.9005898940290740,1.6964600329384882,1.3236419889219229
0.9424777960769379,1.6964600329384882,1.4975058697606780
0.9843656981248019,1.6964600329384882,1.6667190911324459
1.0262536001726656,1.6964600329384882,1.8299683800165742
1.0681415022205296,1.6964600329384882,1.9860310339455627
1.1100294042683936,1.6964600329384882,2.1337749210050556
1.1519173063162575,1.6964600329384882,2.2721584798338479
1.1938052083641213,1.6964600329384882,2.4002307196238801
1.2356931104119853,1.6964600329384882,2.5171312201202451
1.2775810124598492,1.6964600329384882,2.6220901316211807
1.3194689145077132,1.6964600329384882,2.7144281749780750
1.3613568165555769,1.6964600329384882,2.7935566415954631
1.4032447186034409,1.6964600329384882,2.8589773934310299
1.4451326206513049,1.6964600329384882,2.9102828629956075
1.4870205226991688,1.6964600329384882,2.9471560533531762
1.5289084247470326,1.6964600329384882,2.9693705381208662
1.5707963267948966,1.6964600329384882,2.9767904614689544
1.6126842288427605,1.6964600329384882,2.9693705381208662
1.6545721308906245,1.6964600329384882,2.9471560533531762
1.6964600329384882,1.6964600329384882,2.9102828629956075
1.7383479349863524,1.6964600329384882,2.8589773934310294
1.7802358370342162,1.6964600329384882,2.7935566415954631
1.8221237390820799,1.6964600329384882,2.7144281749780750
1.8640116411299441,1.6964600329384882,2.6220901316211807
1.9058995431778079,1.6964600329384882,2.5171312201202451
1.9477874452256716,1.6964600329384882,2.4002307196238806
1.9896753472735358,1.6964600329384882,2.2721584798338470
2.0315632493213993,1.6964600329384882,2.1337749210050569
2.0734511513692637,1.6964600329384882,1.9860310339455620
2.1153390534171272,1.6964600329384882,1.8299683800165754
2.1572269554649912,1.6964600329384882,1.6667190911324459
2.1991148575128552,1.6964600329384882,1.4975058697606780
2.2410027595607191,1.6964600329384882,1.3236419889219229
2.2828906616085827,1.6964600329384882,1.1465312921899811
2.3247785636564471,1.6964600329384882,0.9676681936917952
2.3666664657043106,1.6964600329384882,0.7886376781074685
2.4085543677521750,1.6964600329384882,0.6111153006702380
2.4504422698000385,1.6964600329384882,0.4368671871665039
2.4923301718479025,1.6964600329384882,0.2677500339358011
2.5342180738957665,1.6964600329384882,0.1057111078708215
2.5761059759436304,1.6964600329384882,-0.0944235071651948
2.6179938779914940,1.6964600329384882,-0.3777802848509372
2.6598817800393584,1.6964600329384882,-0.6342101602113233
2.7017696820872219,1.6964600329384882,-0.8590940350357761
2.7436575841350863,1.6964600329384882,-1.0476316700074439
2.7855454861829498,1.6964600329384882,-1.1948416847031593
2.8274333882308138,1.6964600329384882,-1.2955615575934729
2.8693212902786778,1.6964600329384882,-1.3444476260426304
2.9112091923265417,1.6964600329384882,-1.3359750863085822
2.9530970943744053,1.6964600329384882,-1.2644379935429848
2.9949849964222697,1.6964600329384882,-1.1239492617911917
3.0368728984701332,1.6964600329384882,-0.9084406639922705
3.0787608005179976,1.6964600329384882,-0.6116628319789763
3.1206487025658611,1.6964600329384882,-0.2271852564777895
0.0209439510239320,1.7383479349863524,-0.2280052576845211
0.0628318530717960,1.7383479349863524,-0.6143941358780119
0.1047197551196597,1.7383479349863524,-0.9134174960557659
0.1466076571675237,1.7383479349863524,-1.1314736316638614
0.1884955592153876,1.7383479349863524,-1.2747806025301718
0.2303834612632514,1.7383479349863524,-1.3493762348643736
0.2722713633111153,1.7383479349863524,-1.3611181212579451
0.3141592653589793,1.7383479349863524,-1.3156836206841627
0.3560471674068433,1.7383479349863524,-1.2185698584981057
0.3979350694547070,1.7383479349863524,-1.0750937264366540
0.4398229715025710,1.7383479349863524,-0.8903918826184858
0.4817108735504350,1.7383479349863524,-0.6694207515440826
0.5235987755982989,1.7383479349863524,-0.4169565240957261
0.5654866776461627,1.7383479349863524,-0.1375951575374989
0.6073745796940266,1.7383479349863524,0.0821238122423590
0.6492624817418906,1.7383479349863524,0.2421681659716202
0.6911503837897545,1.7383479349863524,0.4093078542142919
0.7330382858376183,1.7383479349863524,0.5816053655747319
0.7749261878854823,1.7383479349863524,0.7572133054663975
0.8168140899333461,1.7383479349863524,0.9343743961118451
0.8587019919812100,1.7383479349863524,1.1114214765427310
0.9005898940290740,1.7383479349863524,1.2867775025998129
0.9424777960769379,1.7383479349863524,1.4589555469329456
0.9843656981248019,1.7383479349863524,1.6265587990010844
1.0262536001726656,1.7383479349863524,1.7882805650722828
1.0681415022205296,1.7383479349863524,1.9429042682236994
1.1100294042683936,1.7383479349863524,2.0893034483415862
1.1519173063162575,1.7383479349863524,2.2264417621212980
1.1938052083641213,1.7383479349863524,2.3533729830672869
1.2356931104119853,1.7383479349863524,2.4692410014931081
1.2775810124598492,1.7383479349863524,2.5732798245214137
1.3194689145077132,1.7383479349863524,2.6648135760839562
1.3613568165555769,1.7383479349863524,2.7432564969215885
1.4032447186034409,1.7383479349863524,2.8081129445842627
1.4451326206513049,1.7383479349863524,2.8589773934310294
1.4870205226991688,1.7383479349863524,2.8955344346300409
1.5289084247470326,1.7383479349863524,2.9175587761585473
1.5707963267948966,1.7383479349863524,2.9249152428028995
1.6126842288427605,1.7383479349863524,2.9175587761585473
1.6545721308906245,1.7383479349863524,2.8955344346300405
1.6964600329384882,1.7383479349863524,2.8589773934310294
1.7383479349863524,1.7383479349863524,2.8081129445842623
1.7802358370342162,1.7383479349863524,2.7432564969215885
1.8221237390820799,1.7383479349863524,2.6648135760839562
1.8640116411299441,1.7383479349863524,2.5732798245214132
1.9058995431778079,1.7383479349863524,2.4692410014931081
1.9477874452256716,1.7383479349863524,2.3533729830672874
1.9896753472735358,1.7383479349863524,2.2264417621212975
2.0315632493213993,1.7383479349863524,2.0893034483415871
2.0734511513692637,1.7383479349863524,1.9429042682236988
2.1153390534171272,1.7383479349863524,1.7882805650722844
2.1572269554649912,1.7383479349863524,1.6265587990010844
2.1991148575128552,1.7383479349863524,1.4589555469329456
2.2410027595607191,1.7383479349863524,1.2867775025998129
2.2828906616085827,1.7383479349863524,1.1114214765427330
2.3247785636564471,1.7383479349863524,0.9343743961118445
2.3666664657043106,1.7383479349863524,0.7572133054663983
2.4085543677521750,1.7383479349863524,0.5816053655747307
2.4504422698000385,1.7383479349863524,0.4093078542142924
2.4923301718479025,1.7383479349863524,0.2421681659716202
2.5342180738957665,1.7383479349863524,0.0821238122423590
2.5761059759436304,1.7383479349863524,-0.1375951575374989
2.6179938779914940,1.7383479349863524,-0.4169565240957248
2.6598817800393584,1.7383479349863524,-0.6694207515440845
2.7017696820872219,1.7383479349863524,-0.8903918826184850
2.7436575841350863,1.7383479349863524,-1.0750937264366554
2.7855454861829498,1.7383479349863524,-1.2185698584981057
2.8274333882308138,1.7383479349863524,-1.3156836206841627
2.8693212902786778,1.7383479349863524,-1.3611181212579451
2.9112091923265417,1.7383479349863524,-1.3493762348643736
2.9530970943744053,1.7383479349863524,-1.2747806025301722
2.9949849964222697,1.7383479349863524,-1.1314736316638607
3.0368728984701332,1.7383479349863524,-0.9134174960557674
3.0787608005179976,1.7383479349863524,-0.6143941358780084
3.1206487025658611,1.7383479349863524,-0.2280052576845211
0.0209439510239320,1.7802358370342162,-0.2290305701517807
0.0628318530717960,1.7802358370342162,-0.6178200546944210
0.1047197551196597,1.7802358370342162,-0.9196752953794173
0.1466076571675237,1.7802358370342162,-1.1409531653032596
0.1884955592153876,1.7802358370342162,-1.2878314707146450
0.2303834612632514,1.7802358370342162,-1.3663089510144826
0.2722713633111153,1.7802358370342162,-1.3822052787558965
0.3141592653589793,1.7802358370342162,-1.3411610596442187
0.3560471674068433,1.7802358370342162,-1.2486378325369949
0.3979350694547070,1.7802358370342162,-1.1099180694439825
0.4398229715025710,1.7802358370342162,-0.9301051755271489
0.4817108735504350,1.7802358370342162,-0.7141234891006747
0.5235987755982989,1.7802358370342162,-0.4667182816309515
0.5654866776461627,1.7802358370342162,-0.1924557577365839
0.6073745796940266,1.7802358370342162,0.0521384724058080
0.6492624817418906,1.7802358370342162,0.2096358775453096
0.6911503837897545,1.7802358370342162,0.3742498345125939
0.7330382858376183,1.7802358370342162,0.5440553746939361
0.7749261878854823,1.7802358370342162,0.7172170628995058
0.8168140899333461,1.7802358370342162,0.8919889973633656
0.8587019919812100,1.7802358370342162,1.0667148097434733
0.9005898940290740,1.7802358370342162,1.2398276651216817
0.9424777960769379,1.7802358370342162,1.4098502620037361
0.9843656981248019,1.7802358370342162,1.5753948323192766
1.0262536001726656,1.7802358370342162,1.7351631414218360
1.0681415022205296,1.7802358370342162,1.8879464880888457
1.1100294042683936,1.7802358370342162,2.0326257045216272
1.1519173063162575,1.7802358370342162,2.1681711563453976
1.1938052083641213,1.7802358370342162,2.2936427426092663
1.2356931104119853,1.7802358370342162,2.4081898957862413
1.2775810124598492,1.7802358370342162,2.5110515817732195
1.3194689145077132,1.7802358370342162,2.6015562998909965
1.3613568165555769,1.7802358370342162,2.6791220828842586
1.4032447186034409,1.7802358370342162,2.7432564969215885
1.4451326206513049,1.7802358370342162,2.7935566415954636
1.4870205226991688,1.7802358370342162,2.8297091499222509
1.5289084247470326,1.7802358370342162,2.8514901883422183
1.5707963267948966,1.7802358370342162,2.8587654567195235
1.6126842288427605,1.7802358370342162,2.8514901883422183
1.6545721308906245,1.7802358370342162,2.8297091499222509
1.6964600329384882,1.7802358370342162,2.7935566415954636
1.7383479349863524,1.7802358370342162,2.7432564969215885
1.7802358370342162,1.7802358370342162,2.6791220828842586
1.8221237390820799,1.7802358370342162,2.6015562998909965
1.8640116411299441,1.7802358370342162,2.5110515817732191
1.9058995431778079,1.7802358370342162,2.4081898957862413
1.9477874452256716,1.7802358370342162,2.2936427426092671
1.9896753472735358,1.7802358370342162,2.1681711563453971
2.0315632493213993,1.7802358370342162,2.0326257045216281
2.0734511513692637,1.7802358370342162,1.8879464880888452
2.1153390534171272,1.7802358370342162,1.7351631414218369
2.1572269554649912,1.7802358370342162,1.5753948323192766
2.1991148575128552,1.7802358370342162,1.4098502620037361
2.2410027595607191,1.7802358370342162,1.2398276651216817
2.2828906616085827,1.7802358370342162,1.0667148097434753
2.3247785636564471,1.7802358370342162,0.8919889973633650
2.3666664657043106,1.7802358370342162,0.7172170628995066
2.4085543677521750,1.7802358370342162,0.5440553746939349
2.4504422698000385,1.7802358370342162,0.3742498345125944
2.4923301718479025,1.7802358370342162,0.2096358775453096
2.5342180738957665,1.7802358370342162,0.0521384724058080
2.5761059759436304,1.7802358370342162,-0.1924557577365839
2.6179938779914940,1.7802358370342162,-0.4667182816309502
2.6598817800393584,1.7802358370342162,-0.7141234891006765
2.7017696820872219,1.7802358370342162,-0.9301051755271482
2.7436575841350863,1.7802358370342162,-1.1099180694439841
2.7855454861829498,1.7802358370342162,-1.2486378325369949
2.8274333882308138,1.7802358370342162,-1.3411610596442187
2.8693212902786778,1.7802358370342162,-1.3822052787558965
2.9112091923265417,1.7802358370342162,-1.3663089510144826
2.9530970943744053,1.7802358370342162,-1.2878314707146454
2.9949849964222697,1.7802358370342162,-1.1409531653032587
3.0368728984701332,1.7802358370342162,-0.9196752953794188
3.0787608005179976,1.7802358370342162,-0.6178200546944176
3.1206487025658611,1.7802358370342162,-0.2290305701517807
0.0209439510239320,1.8221237390820799,-0.2302394627806648
0.0628318530717960,1.8221237390820799,-0.6218762702093051
0.1047197551196597,1.8221237390820799,-0.9271083233947329
0.1466076571675237,1.8221237390820799,-1.1522418705617201
0.1884955592153876,1.8221237390820799,-1.3034055191399689
0.2303834612632514,1.8221237390820799,-1.3865502357641197
0.2722713633111153,1.8221237390820799,-1.4074493462737507
0.3141592653589793,1.8221237390820799,-1.3716985357133735
0.3560471674068433,1.8221237390820799,-1.2847158483324372
0.3979350694547070,1.8221237390820799,-1.1517416875853275
0.4398229715025710,1.8221237390820799,-0.9778388161313643
0.4817108735504350,1.8221237390820799,-0.7678923558348054
0.5235987755982989,1.8221237390820799,-0.5266097877648444
0.5654866776461627,1.8221237390820799,-0.2585209521956114
0.6073745796940266,1.8221237390820799,0.0160109756969149
0.6492624817418906,1.8221237390820799,0.1704221821597385
0.6911503837897545,1.8221237390820799,0.3319746843461959
0.7330382858376183,1.8221237390820799,0.4987588437093506
0.7749261878854823,1.8221237390820799,0.6689538420997978
0.8168140899333461,1.8221237390820799,0.8408276817656637
0.8587019919812100,1.8221237390820799,1.0127371853526073
0.9005898940290740,1.8221237390820799,1.1831279959038212
0.9424777960769379,1.8221237390820799,1.3505345768600265
0.9843656981248019,1.8221237390820799,1.5135802120594783
1.0262536001726656,1.8221237390820799,1.6709770057379627
1.0681415022205296,1.8221237390820799,1.8215258825287999
1.1100294042683936,1.8221237390820799,1.9641165874628399
1.1519173063162575,1.8221237390820799,2.0977276859684655
1.1938052083641213,1.8221237390820799,2.2214265638715900
1.2356931104119853,1.8221237390820799,2.3343694273956617
1.2775810124598492,1.8221237390820799,2.4358013031616572
1.3194689145077132,1.8221237390820799,2.5250560381880884
1.3613568165555769,1.8221237390820799,2.6015562998909965
1.4032447186034409,1.8221237390820799,2.6648135760839571
1.4451326206513049,1.8221237390820799,2.7144281749780754
1.4870205226991688,1.8221237390820799,2.7500892251819891
1.5289084247470326,1.8221237390820799,2.7715746757018698
1.5707963267948966,1.8221237390820799,2.7787512959414187
1.6126842288427605,1.8221237390820799,2.7715746757018698
1.6545721308906245,1.8221237390820799,2.7500892251819891
1.6964600329384882,1.8221237390820799,2.7144281749780754
1.7383479349863524,1.8221237390820799,2.6648135760839566
1.7802358370342162,1.8221237390820799,2.6015562998909965
1.8221237390820799,1.8221237390820799,2.5250560381880884
1.8640116411299441,1.8221237390820799,2.4358013031616568
1.9058995431778079,1.8221237390820799,2.3343694273956617
1.9477874452256716,1.8221237390820799,2.2214265638715904
1.9896753472735358,1.8221237390820799,2.0977276859684646
2.0315632493213993,1.8221237390820799,1.9641165874628408
2.0734511513692637,1.8221237390820799,1.8215258825287992
2.1153390534171272,1.8221237390820799,1.6709770057379638
2.1572269554649912,1.8221237390820799,1.5135802120594783
2.1991148575128552,1.8221237390820799,1.3505345768600265
2.2410027595607191,1.8221237390820799,1.1831279959038212
2.2828906616085827,1.8221237390820799,1.0127371853526093
2.3247785636564471,1.8221237390820799,0.8408276817656631
2.3666664657043106,1.8221237390820799,0.6689538420997987
2.4085543677521750,1.8221237390820799,0.4987588437093495
2.4504422698000385,1.8221237390820799,0.3319746843461964
2.4923301718479025,1.8221237390820799,0.1704221821597385
2.5342180738957665,1.8221237390820799,0.0160109756969149
2.5761059759436304,1.8221237390820799,-0.2585209521956114
2.6179938779914940,1.8221237390820799,-0.5266097877648432
2.6598817800393584,1.8221237390820799,-0.7678923558348072
2.7017696820872219,1.8221237390820799,-0.9778388161313636
2.7436575841350863,1.8221237390820799,-1.1517416875853288
2.7855454861829498,1.8221237390820799,-1.2847158483324372
2.8274333882308138,1.8221237390820799,-1.3716985357133735
2.8693212902786778,1.8221237390820799,-1.4074493462737507
2.9112091923265417,1.8221237390820799,-1.3865502357641197
2.9530970943744053,1.8221237390820799,-1.3034055191399696
2.9949849964222697,1.8221237390820799,-1.1522418705617195
3.0368728984701332,1.8221237390820799,-0.9271083233947346
3.0787608005179976,1.8221237390820799,-0.6218762702093016
3.1206487025658611,1.8221237390820799,-0.2302394627806648
0.0209439510239320,1.8640116411299441,-0.2316053753391802
0.0628318530717960,1.8640116411299441,-0.6264841712662277
0.1047197551196597,1.8640116411299441,-0.9355873440735580
0.1466076571675237,1.8640116411299441,-1.1651613125920939
0.1884955592153876,1.8640116411299441,-1.3212765401927262
0.2303834612632514,1.8640116411299441,-1.4098275347863223
0.2722713633111153,1.8640116411299441,-1.4365328488237243
0.3141592653589793,1.8640116411299441,-1.4069350792957476
0.3560471674068433,1.8640116411299441,-1.3264008677331813
0.3979350694547070,1.8640116411299441,-1.2001209002067905
0.4398229715025710,1.8640116411299441,-1.0331099073273111
0.4817108735504350,1.8640116411299441,-0.8302066642454563
0.5235987755982989,1.8640116411299441,-0.5960739906519120
0.5654866776461627,1.8640116411299441,-0.3351987507773397
0.6073745796940266,1.8640116411299441,-0.0518918533923711
0.6492624817418906,1.8640116411299441,0.1248558740961921
0.6911503837897545,1.8640116411299441,0.2828265280631714
0.7330382858376183,1.8640116411299441,0.4460745140094746
0.7749261878854823,1.8640116411299441,0.6127962884698362
0.8168140899333461,1.8640116411299441,0.7812762857090034
0.8587019919812100,1.8640116411299441,0.9498869177217367
0.9005898940290740,1.8640116411299441,1.1170885742328105
0.9424777960769379,1.8640116411299441,1.2814296226970108
0.9843656981248019,1.8640116411299441,1.4415464082991363
1.0262536001726656,1.8640116411299441,1.5961632539539987
1.0681415022205296,1.8640116411299441,1.7440924603064258
1.1100294042683936,1.8640116411299441,1.8842343057312538
1.1519173063162575,1.8640116411299441,2.0155770463333349
1.1938052083641213,1.8640116411299441,2.1371969159475310
1.2356931104119853,1.8640116411299441,2.2482581261387220
1.2775810124598492,1.8640116411299441,2.3480128662017958
1.3194689145077132,1.8640116411299441,2.4358013031616568
1.3613568165555769,1.8640116411299441,2.5110515817732191
1.4032447186034409,1.8640116411299441,2.5732798245214132
1.4451326206513049,1.8640116411299441,2.6220901316211807
1.4870205226991688,1.8640116411299441,2.6571745810174745
1.5289084247470326,1.8640116411299441,2.6783132283852642
1.5707963267948966,1.8640116411299441,2.6853741071295301
1.6126842288427605,1.8640116411299441,2.6783132283852642
1.6545721308906245,1.8640116411299441,2.6571745810174745
1.6964600329384882,1.8640116411299441,2.6220901316211807
1.7383479349863524,1.8640116411299441,2.5732798245214132
1.7802358370342162,1.8640116411299441,2.5110515817732191
1.8221237390820799,1.8640116411299441,2.4358013031616568
1.8640116411299441,1.8640116411299441,2.3480128662017954
1.9058995431778079,1.8640116411299441,2.2482581261387220
1.9477874452256716,1.8640116411299441,2.1371969159475315
1.9896753472735358,1.8640116411299441,2.0155770463333345
2.0315632493213993,1.8640116411299441,1.8842343057312547
2.0734511513692637,1.8640116411299441,1.7440924603064252
2.1153390534171272,1.8640116411299441,1.5961632539539996
2.1572269554649912,1.8640116411299441,1.4415464082991363
2.1991148575128552,1.8640116411299441,1.2814296226970108
2.2410027595607191,1.8640116411299441,1.1170885742328105
2.2828906616085827,1.8640116411299441,0.9498869177217386
2.3247785636564471,1.8640116411299441,0.7812762857090028
2.3666664657043106,1.8640116411299441,0.6127962884698371
2.4085543677521750,1.8640116411299441,0.4460745140094734
2.4504422698000385,1.8640116411299441,0.2828265280631719
2.4923301718479025,1.8640116411299441,0.1248558740961921
2.5342180738957665,1.8640116411299441,-0.0518918533923711
2.5761059759436304,1.8640116411299441,-0.3351987507773397
2.6179938779914940,1.8640116411299441,-0.5960739906519109
2.6598817800393584,1.8640116411299441,-0.8302066642454580
2.7017696820872219,1.8640116411299441,-1.0331099073273105
2.7436575841350863,1.8640116411299441,-1.2001209002067916
2.7855454861829498,1.8640116411299441,-1.3264008677331813
2.8274333882308138,1.8640116411299441,-1.4069350792957476
2.8693212902786778,1.8640116411299441,-1.4365328488237243
2.9112091923265417,1.8640116411299441,-1.4098275347863223
2.9530970943744053,1.8640116411299441,-1.3212765401927271
2.9949849964222697,1.8640116411299441,-1.1651613125920930
3.0368728984701332,1.8640116411299441,-0.9355873440735596
3.0787608005179976,1.8640116411299441,-0.6264841712662240
3.1206487025658611,1.8640116411299441,-0.2316053753391802
0.0209439510239320,1.9058995431778079,-0.2330969184622440
0.0628318530717960,1.9058995431778079,-0.6315508537712184
0.1047197551196597,1.9058995431778079,-0.9449596239280726
0.1466076571675237,1.9058995431778079,-1.1795006138477493
0.1884955592153876,1.9058995431778079,-1.3411771976025118
0.2303834612632514,1.9058995431778079,-1.4358187384219494
0.2722713633111153,1.9058995431778079,-1.4690805886929799
0.3141592653589793,1.9058995431778079,-1.4464440899598434
0.3560471674068433,1.9058995431778079,-1.3732165729241086
0.3979350694547070,1.9058995431778079,-1.2545313574446686
0.4398229715025710,1.9058995431778079,-1.0953477525377415
0.4817108735504350,1.9058995431778079,-0.9004510563768717
0.5235987755982989,1.9058995431778079,-0.6744525562929299
0.5654866776461627,1.9058995431778079,-0.4217895287741125
0.6073745796940266,1.9058995431778079,-0.1467252394659386
0.6492624817418906,1.9058995431778079,0.0733255284143718
0.6911503837897545,1.9058995431778079,0.2272120580748802
0.7330382858376183,1.9058995431778079,0.3864263526898074
0.7749261878854823,1.9058995431778079,0.5491848011217412
0.8168140899333461,1.9058995431778079,0.7137907976546065
0.8587019919812100,1.9058995431778079,0.8786347419936653
0.9005898940290740,1.9058995431778079,1.0421940392655185
0.9424777960769379,1.9058995431778079,1.2030331000181020
0.9843656981248019,1.9058995431778079,1.3598033402206893
1.0262536001726656,1.9058995431778079,1.5112431812638907
1.0681415022205296,1.9058995431778079,1.6561780499596568
1.1100294042683936,1.9058995431778079,1.7935203785412706
1.1519173063162575,1.9058995431778079,1.9222696046633567
1.1938052083641213,1.9058995431778079,2.0415121714018727
1.2356931104119853,1.9058995431778079,2.1504215272541169
1.2775810124598492,1.9058995431778079,2.2482581261387220
1.3194689145077132,1.9058995431778079,2.3343694273956612
1.3613568165555769,1.9058995431778079,2.4081898957862413
1.4032447186034409,1.9058995431778079,2.4692410014931081
1.4451326206513049,1.9058995431778079,2.5171312201202451
1.4870205226991688,1.9058995431778079,2.5515560326929712
1.5289084247470326,1.9058995431778079,2.5722979256579444
1.5707963267948966,1.9058995431778079,2.5792263908831585
1.6126842288427605,1.9058995431778079,2.5722979256579444
1.6545721308906245,1.9058995431778079,2.5515560326929712
1.6964600329384882,1.9058995431778079,2.5171312201202451
1.7383479349863524,1.9058995431778079,2.4692410014931081
1.7802358370342162,1.9058995431778079,2.4081898957862413
1.8221237390820799,1.9058995431778079,2.3343694273956612
1.8640116411299441,1.9058995431778079,2.2482581261387220
1.9058995431778079,1.9058995431778079,2.1504215272541169
1.9477874452256716,1.9058995431778079,2.0415121714018731
1.9896753472735358,1.9058995431778079,1.9222696046633561
2.0315632493213993,1.9058995431778079,1.7935203785412717
2.0734511513692637,1.9058995431778079,1.6561780499596561
2.1153390534171272,1.9058995431778079,1.5112431812638918
2.1572269554649912,1.9058995431778079,1.3598033402206893
2.1991148575128552,1.9058995431778079,1.2030331000181020
2.2410027595607191,1.9058995431778079,1.0421940392655185
2.2828906616085827,1.9058995431778079,0.8786347419936672
2.3247785636564471,1.9058995431778079,0.7137907976546058
2.3666664657043106,1.9058995431778079,0.5491848011217421
2.4085543677521750,1.9058995431778079,0.3864263526898062
2.4504422698000385,1.9058995431778079,0.2272120580748807
2.4923301718479025,1.9058995431778079,0.0733255284143718
2.5342180738957665,1.9058995431778079,-0.1467252394659386
2.5761059759436304,1.9058995431778079,-0.4217895287741125
2.6179938779914940,1.9058995431778079,-0.6744525562929288
2.6598817800393584,1.9058995431778079,-0.9004510563768736
2.7017696820872219,1.9058995431778079,-1.0953477525377409
2.7436575841350863,1.9058995431778079,-1.2545313574446701
2.7855454861829498,1.9058995431778079,-1.3732165729241086
2.8274333882308138,1.9058995431778079,-1.4464440899598434
2.8693212902786778,1.9058995431778079,-1.4690805886929799
2.9112091923265417,1.9058995431778079,-1.4358187384219494
2.9530970943744053,1.9058995431778079,-1.3411771976025124
2.9949849964222697,1.9058995431778079,-1.1795006138477486
3.0368728984701332,1.9058995431778079,-0.9449596239280743
3.0787608005179976,1.9058995431778079,-0.6315508537712147
3.1206487025658611,1.9058995431778079,-0.2330969184622440
0.0209439510239320,1.9477874452256716,-0.2346778736516837
0.0628318530717960,1.9477874452256716,-0.6369691206927734
0.1047197551196597,1.9477874452256716,-0.9550489320107932
0.1466076571675237,1.9477874452256716,-1.1950164540825754
0.1884955592153876,1.9477874452256716,-1.3627990264419365
0.2303834612632514,1.9477874452256716,-1.4641521816796870
0.2722713633111153,1.9477874452256716,-1.5046596454436283
0.3141592653589793,1.9477874452256716,-1.4897333364385512
0.3560471674068433,1.9477874452256716,-1.4246133664262384
0.3979350694547070,1.9477874452256716,-1.3143680402254629
0.4398229715025710,1.9477874452256716,-1.1638938557119880
0.4817108735504350,1.9477874452256716,-0.9779155038185687
0.5235987755982989,1.9477874452256716,-0.7609858685349501
0.5654866776461627,1.9477874452256716,-0.5174860269078692
0.6073745796940266,1.9477874452256716,-0.2516252490410505
0.6492624817418906,1.9477874452256716,0.0162795009523935
0.6911503837897545,1.9477874452256716,0.1656005348559675
0.7330382858376183,1.9477874452256716,0.3203035525528475
0.7749261878854823,1.9477874452256716,0.4786275328771888
0.8168140899333461,1.9477874452256716,0.6388973581346507
0.8587019919812100,1.9477874452256716,0.7995238141023971
0.9005898940290740,1.9477874452256716,0.9590035900290992
0.9424777960769379,1.9477874452256716,1.1159192786349286
0.9843656981248019,1.9477874452256716,1.2689393761115642
1.0262536001726656,1.9477874452256716,1.4168182821221882
1.0681415022205296,1.9477874452256716,1.5583962998014897
1.1100294042683936,1.9477874452256716,1.6925996357556596
1.1519173063162575,1.9477874452256716,1.8184404000623953
1.1938052083641213,1.9477874452256716,1.9350166062708973
1.2356931104119853,1.9477874452256716,2.0415121714018731
1.2775810124598492,1.9477874452256716,2.1371969159475324
1.3194689145077132,1.9477874452256716,2.2214265638715909
1.3613568165555769,1.9477874452256716,2.2936427426092671
1.4032447186034409,1.9477874452256716,2.3533729830672878
1.4451326206513049,1.9477874452256716,2.4002307196238806
1.4870205226991688,1.9477874452256716,2.4339152901287804
1.5289084247470326,1.9477874452256716,2.4542119359032242
1.5707963267948966,1.9477874452256716,2.4609918017399566
1.6126842288427605,1.9477874452256716,2.4542119359032242
1.6545721308906245,1.9477874452256716,2.4339152901287799
1.6964600329384882,1.9477874452256716,2.4002307196238806
1.7383479349863524,1.9477874452256716,2.3533729830672878
1.7802358370342162,1.9477874452256716,2.2936427426092671
1.8221237390820799,1.9477874452256716,2.2214265638715909
1.8640116411299441,1.9477874452256716,2.1371969159475315
1.9058995431778079,1.9477874452256716,2.0415121714018731
1.9477874452256716,1.9477874452256716,1.9350166062708980
1.9896753472735358,1.9477874452256716,1.8184404000623950
2.0315632493213993,1.9477874452256716,1.6925996357556605
2.0734511513692637,1.9477874452256716,1.5583962998014893
2.1153390534171272,1.9477874452256716,1.4168182821221889
2.1572269554649912,1.9477874452256716,1.2689393761115642
2.1991148575128552,1.9477874452256716,1.1159192786349286
2.2410027595607191,1.9477874452256716,0.9590035900290992
2.2828906616085827,1.9477874452256716,0.7995238141023990
2.3247785636564471,1.9477874452256716,0.6388973581346500
2.3666664657043106,1.9477874452256716,0.4786275328771896
2.4085543677521750,1.9477874452256716,0.3203035525528464
2.4504422698000385,1.9477874452256716,0.1656005348559679
2.4923301718479025,1.9477874452256716,0.0162795009523935
2.5342180738957665,1.9477874452256716,-0.2516252490410505
2.5761059759436304,1.9477874452256716,-0.5174860269078692
2.6179938779914940,1.9477874452256716,-0.7609858685349490
2.6598817800393584,1.9477874452256716,-0.9779155038185704
2.7017696820872219,1.9477874452256716,-1.1638938557119876
2.7436575841350863,1.9477874452256716,-1.3143680402254641
2.7855454861829498,1.9477874452256716,-1.4246133664262384
2.8274333882308138,1.9477874452256716,-1.4897333364385512
2.8693212902786778,1.9477874452256716,-1.5046596454436283
2.9112091923265417,1.9477874452256716,-1.4641521816796870
2.9530970943744053,1.9477874452256716,-1.3627990264419374
2.9949849964222697,1.9477874452256716,-1.1950164540825745
3.0368728984701332,1.9477874452256716,-0.9550489320107952
3.0787608005179976,1.9477874452256716,-0.6369691206927699
3.1206487025658611,1.9477874452256716,-0.2346778736516837
0.0209439510239320,1.9896753472735358,-0.2363071932762369
0.0628318530717960,1.9896753472735358,-0.6426174820618550
0.1047197551196597,1.9896753472735358,-0.9656555399145713
0.1466076571675237,1.9896753472735358,-1.2114330703509770
0.1884955592153876,1.9896753472735358,-1.3857924331266265
0.2303834612632514,1.9896753472735358,-1.4944066442360460
0.2722713633111153,1.9896753472735358,-1.5427793759127315
0.3141592653589793,1.9896753472735358,-1.5362449566291465
0.3560471674068433,1.9896753472735358,-1.4799683710967262
0.3979350694547070,1.9896753472735358,-1.3789452602658741
0.4398229715025710,1.9896753472735358,-1.2380019213259623
0.4817108735504350,1.9896753472735358,-1.0617953077053337
0.5235987755982989,1.9896753472735358,-0.8548130290712997
0.5654866776461627,1.9896753472735358,-0.6213733513301426
0.6073745796940266,1.9896753472735358,-0.3656251966271101
0.6492624817418906,1.9896753472735358,-0.0915481433464238
0.6911503837897545,1.9896753472735358,0.0985237869443639
0.7330382858376183,1.9896753472735358,0.2482605321080928
0.7749261878854823,1.9896753472735358,0.4017003902674114
0.8168140899333461,1.9896753472735358,0.5571922597522704
0.8587019919812100,1.9896753472735358,0.7131697107731363
0.9005898940290740,1.9896753472735358,0.8681509854209927
0.9424777960769379,1.9896753472735358,1.0207389976673356
0.9843656981248019,1.9896753472735358,1.1696213333641781
1.0262536001726656,1.9896753472735358,1.3135702502440467
1.0681415022205296,1.9896753472735358,1.4514426779199872
1.1100294042683936,1.9896753472735358,1.5821802178855571
1.1519173063162575,1.9896753472735358,1.7048091435148296
1.1938052083641213,1.9896753472735358,1.8184404000623942
1.2356931104119853,1.9896753472735358,1.9222696046633563
1.2775810124598492,1.9896753472735358,2.0155770463333340
1.3194689145077132,1.9896753472735358,2.0977276859684646
1.3613568165555769,1.9896753472735358,2.1681711563453971
1.4032447186034409,1.9896753472735358,2.2264417621212971
1.4451326206513049,1.9896753472735358,2.2721584798338474
1.4870205226991688,1.9896753472735358,2.3050249579012418
1.5289084247470326,1.9896753472735358,2.3248295166221946
1.5707963267948966,1.9896753472735358,2.3314451481759315
1.6126842288427605,1.9896753472735358,2.3248295166221946
1.6545721308906245,1.9896753472735358,2.3050249579012418
1.6964600329384882,1.9896753472735358,2.2721584798338474
1.7383479349863524,1.9896753472735358,2.2264417621212971
1.7802358370342162,1.9896753472735358,2.1681711563453971
1.8221237390820799,1.9896753472735358,2.0977276859684646
1.8640116411299441,1.9896753472735358,2.0155770463333340
1.9058995431778079,1.9896753472735358,1.9222696046633563
1.9477874452256716,1.9896753472735358,1.8184404000623948
1.9896753472735358,1.9896753472735358,1.7048091435148292
2.0315632493213993,1.9896753472735358,1.5821802178855577
2.0734511513692637,1.9896753472735358,1.4514426779199865
2.1153390534171272,1.9896753472735358,1.3135702502440478
2.1572269554649912,1.9896753472735358,1.1696213333641781
2.1991148575128552,1.9896753472735358,1.0207389976673356
2.2410027595607191,1.9896753472735358,0.8681509854209927
2.2828906616085827,1.9896753472735358,0.7131697107731381
2.3247785636564471,1.9896753472735358,0.5571922597522698
2.3666664657043106,1.9896753472735358,0.4017003902674121
2.4085543677521750,1.9896753472735358,0.2482605321080918
2.4504422698000385,1.9896753472735358,0.0985237869443643
2.4923301718479025,1.9896753472735358,-0.0915481433464238
2.5342180738957665,1.9896753472735358,-0.3656251966271101
2.5761059759436304,1.9896753472735358,-0.6213733513301426
2.6179938779914940,1.9896753472735358,-0.8548130290712989
2.6598817800393584,1.9896753472735358,-1.0617953077053353
2.7017696820872219,1.9896753472735358,-1.2380019213259619
2.7436575841350863,1.9896753472735358,-1.3789452602658749
2.7855454861829498,1.9896753472735358,-1.4799683710967262
2.8274333882308138,1.9896753472735358,-1.5362449566291465
2.8693212902786778,1.9896753472735358,-1.5427793759127315
2.9112091923265417,1.9896753472735358,-1.4944066442360460
2.9530970943744053,1.9896753472735358,-1.3857924331266276
2.9949849964222697,1.9896753472735358,-1.2114330703509761
3.0368728984701332,1.9896753472735358,-0.9656555399145731
3.0787608005179976,1.9896753472735358,-0.6426174820618510
3.1206487025658611,1.9896753472735358,-0.2363071932762369
0.0209439510239320,2.0315632493213993,-0.2379390005715518
0.0628318530717960,2.0315632493213993,-0.6483601549718908
0.1047197551196597,2.0315632493213993,-0.9765562217725935
0.1466076571675237,2.0315632493213993,-1.2284422570078788
0.1884955592153876,2.0315632493213993,-1.4097666954152217
0.2303834612632514,2.0315632493213993,-1.5261113504353598
0.2722713633111153,2.0315632493213993,-1.5828914142122952
0.3141592653589793,2.0315632493213993,-1.5853554575932873
0.3560471674068433,2.0315632493213993,-1.5385854301288602
0.3979350694547070,2.0315632493213993,-1.4474966600727990
0.4398229715025710,2.0315632493213993,-1.3168378543821484
0.4817108735504350,2.0315632493213993,-1.1511910987172169
0.5235987755982989,2.0315632493213993,-0.9549718574415738
0.5654866776461627,2.0315632493213993,-0.7324289736220506
0.6073745796940266,2.0315632493213993,-0.4876446690287376
0.6492624817418906,2.0315632493213993,-0.2245345441349897
0.6911503837897545,2.0315632493213993,0.0265762109412887
0.7330382858376183,2.0315632493213993,0.1709169355720434
0.7749261878854823,2.0315632493213993,0.3190470335332010
0.8168140899333461,2.0315632493213993,0.4693419471815602
0.8587019919812100,2.0315632493213993,0.6202604295222903
0.9005898940290740,2.0315632493213993,0.7703445442089311
0.9424777960769379,2.0315632493213993,0.9182196655433890
0.9843656981248019,2.0315632493213993,1.0625944784759418
1.0262536001726656,2.0315632493213993,1.2022609786052343
1.0681415022205296,2.0315632493213993,1.3360944721782837
1.1100294042683936,2.0315632493213993,1.4630535760904737
1.1519173063162575,2.0315632493213993,1.5821802178855584
1.1938052083641213,2.0315632493213993,1.6925996357556599
1.2356931104119853,2.0315632493213993,1.7935203785412721
1.2775810124598492,2.0315632493213993,1.8842343057312549
1.3194689145077132,2.0315632493213993,1.9641165874628408
1.3613568165555769,2.0315632493213993,2.0326257045216285
1.4032447186034409,2.0315632493213993,2.0893034483415871
1.4451326206513049,2.0315632493213993,2.1337749210050569
1.4870205226991688,2.0315632493213993,2.1657485352427432
1.5289084247470326,2.0315632493213993,2.1850160144337245
1.5707963267948966,2.0315632493213993,2.1914523926054468
1.6126842288427605,2.0315632493213993,2.1850160144337245
1.6545721308906245,2.0315632493213993,2.1657485352427432
1.6964600329384882,2.0315632493213993,2.1337749210050569
1.7383479349863524,2.0315632493213993,2.0893034483415871
1.7802358370342162,2.0315632493213993,2.0326257045216285
1.8221237390820799,2.0315632493213993,1.9641165874628408
1.8640116411299441,2.0315632493213993,1.8842343057312547
1.9058995431778079,2.0315632493213993,1.7935203785412721
1.9477874452256716,2.0315632493213993,1.6925996357556605
1.9896753472735358,2.0315632493213993,1.5821802178855577
2.0315632493213993,2.0315632493213993,1.4630535760904746
2.0734511513692637,2.0315632493213993,1.3360944721782830
2.1153390534171272,2.0315632493213993,1.2022609786052354
2.1572269554649912,2.0315632493213993,1.0625944784759418
2.1991148575128552,2.0315632493213993,0.9182196655433890
2.2410027595607191,2.0315632493213993,0.7703445442089311
2.2828906616085827,2.0315632493213993,0.6202604295222921
2.3247785636564471,2.0315632493213993,0.4693419471815596
2.3666664657043106,2.0315632493213993,0.3190470335332016
2.4085543677521750,2.0315632493213993,0.1709169355720425
2.4504422698000385,2.0315632493213993,0.0265762109412891
2.4923301718479025,2.0315632493213993,-0.2245345441349897
2.5342180738957665,2.0315632493213993,-0.4876446690287376
2.5761059759436304,2.0315632493213993,-0.7324289736220506
2.6179938779914940,2.0315632493213993,-0.9549718574415731
2.6598817800393584,2.0315632493213993,-1.1511910987172185
2.7017696820872219,2.0315632493213993,-1.3168378543821480
2.7436575841350863,2.0315632493213993,-1.4474966600728001
2.7855454861829498,2.0315632493213993,-1.5385854301288602
2.8274333882308138,2.0315632493213993,-1.5853554575932873
2.8693212902786778,2.0315632493213993,-1.5828914142122952
2.9112091923265417,2.0315632493213993,-1.5261113504353598
2.9530970943744053,2.0315632493213993,-1.4097666954152224
2.9949849964222697,2.0315632493213993,-1.2284422570078779
3.0368728984701332,2.0315632493213993,-0.9765562217725953
3.0787608005179976,2.0315632493213993,-0.6483601549718869
3.1206487025658611,2.0315632493213993,-0.2379390005715518
0.0209439510239320,2.0734511513692637,-0.2395225896401867
0.0628318530717960,2.0734511513692637,-0.6540470635787754
0.1047197551196597,2.0734511513692637,-0.9875042542583823
0.1466076571675237,2.0734511513692637,-1.2457033657087235
0.1884955592153876,2.0734511513692637,-1.4342899624093772
0.2303834612632514,2.0734511513692637,-1.5587459692897900
0.2722713633111153,2.0734511513692637,-1.6243896717292778
0.3141592653589793,2.0734511513692637,-1.6363757155570213
0.3560471674068433,2.0734511513692637,-1.5996951070520704
0.3979350694547070,2.0734511513692637,-1.5191752129433405
0.4398229715025710,2.0734511513692637,-1.3994797604096154
0.4817108735504350,2.0734511513692637,-1.2451088370795456
0.5235987755982989,2.0734511513692637,-1.0603988910316495
0.5654866776461627,2.0734511513692637,-0.8495227307943131
0.6073745796940266,2.0734511513692637,-0.6164895253457868
0.6492624817418906,2.0734511513692637,-0.3651448041141915
0.6911503837897545,2.0734511513692637,-0.0991704569775144
0.7330382858376183,2.0734511513692637,0.0889576328681951
0.7749261878854823,2.0734511513692637,0.2313788766249014
0.8168140899333461,2.0734511513692637,0.3760830171675661
0.8587019919812100,2.0734511513692637,0.5215563886574613
0.9005898940290740,2.0734511513692637,0.6663671450309266
0.9424777960769379,2.0734511513692637,0.8091652599993657
0.9843656981248019,2.0734511513692637,0.9486825270492505
1.0262536001726656,2.0734511513692637,1.0837325594421170
1.0681415022205296,2.0734511513692637,1.2132107902145712
1.1100294042683936,2.0734511513692637,1.3360944721782824
1.1519173063162575,2.0734511513692637,1.4514426779199874
1.1938052083641213,2.0734511513692637,1.5583962998014884
1.2356931104119853,2.0734511513692637,1.6561780499596561
1.2775810124598492,2.0734511513692637,1.7440924603064256
1.3194689145077132,2.0734511513692637,1.8215258825287994
1.3613568165555769,2.0734511513692637,1.8879464880888455
1.4032447186034409,2.0734511513692637,1.9429042682236992
1.4451326206513049,2.0734511513692637,1.9860310339455625
1.4870205226991688,2.0734511513692637,2.0170404160417013
1.5289084247470326,2.0734511513692637,2.0357278650744517
1.5707963267948966,2.0734511513692637,2.0419706513812130
1.6126842288427605,2.0734511513692637,2.0357278650744517
1.6545721308906245,2.0734511513692637,2.0170404160417013
1.6964600329384882,2.0734511513692637,1.9860310339455625
1.7383479349863524,2.0734511513692637,1.9429042682236988
1.7802358370342162,2.0734511513692637,1.8879464880888455
1.8221237390820799,2.0734511513692637,1.8215258825287994
1.8640116411299441,2.0734511513692637,1.7440924603064252
1.9058995431778079,2.0734511513692637,1.6561780499596561
1.9477874452256716,2.0734511513692637,1.5583962998014889
1.9896753472735358,2.0734511513692637,1.4514426779199867
2.0315632493213993,2.0734511513692637,1.3360944721782830
2.0734511513692637,2.0734511513692637,1.2132107902145708
2.1153390534171272,2.0734511513692637,1.0837325594421181
2.1572269554649912,2.0734511513692637,0.9486825270492505
2.1991148575128552,2.0734511513692637,0.8091652599993657
2.2410027595607191,2.0734511513692637,0.6663671450309266
2.2828906616085827,2.0734511513692637,0.5215563886574630
2.3247785636564471,2.0734511513692637,0.3760830171675655
2.3666664657043106,2.0734511513692637,0.2313788766249019
2.4085543677521750,2.0734511513692637,0.0889576328681942
2.4504422698000385,2.0734511513692637,-0.0991704569775136
2.4923301718479025,2.0734511513692637,-0.3651448041141915
2.5342180738957665,2.0734511513692637,-0.6164895253457868
2.5761059759436304,2.0734511513692637,-0.8495227307943131
2.6179938779914940,2.0734511513692637,-1.0603988910316486
2.6598817800393584,2.0734511513692637,-1.2451088370795471
2.7017696820872219,2.0734511513692637,-1.3994797604096147
2.7436575841350863,2.0734511513692637,-1.5191752129433413
2.7855454861829498,2.0734511513692637,-1.5996951070520704
2.8274333882308138,2.0734511513692637,-1.6363757155570213
2.8693212902786778,2.0734511513692637,-1.6243896717292778
2.9112091923265417,2.0734511513692637,-1.5587459692897900
2.9530970943744053,2.0734511513692637,-1.4342899624093779
2.9949849964222697,2.0734511513692637,-1.2457033657087224
3.0368728984701332,2.0734511513692637,-0.9875042542583840
3.0787608005179976,2.0734511513692637,-0.6540470635787715
3.1206487025658611,2.0734511513692637,-0.2395225896401867
0.0209439510239320,2.1153390534171272,-0.2410024254516103
0.0628318530717960,2.1153390534171272,-0.6595138391008690
0.1047197551196597,2.1153390534171272,-0.9982294165857947
0.1466076571675237,2.1153390534171272,-1.2628433054094714
0.1884955592153876,2.1153390534171272,-1.4588892545537615
0.2303834612632514,2.1153390534171272,-1.5917406144793185
0.2722713633111153,2.1153390534171272,-1.6666103371255820
0.3141592653589793,2.1153390534171272,-1.6885509759107766
0.3560471674068433,2.1153390534171272,-1.6624546857319149
0.3979350694547070,2.1153390534171272,-1.5930532229647951
0.4398229715025710,2.1153390534171272,-1.4849179454640016
0.4817108735504350,2.1153390534171272,-1.3424598125629068
0.5235987755982989,2.1153390534171272,-1.1699293850736681
0.5654866776461627,2.1153390534171272,-0.9714168252872307
0.6073745796940266,2.1153390534171272,-0.7508518969733241
0.6492624817418906,2.1153390534171272,-0.5120039653804667
0.6911503837897545,2.1153390534171272,-0.2584819972359624
0.7330382858376183,2.1153390534171272,0.0031327196270493
0.7749261878854823,2.1153390534171272,0.1394750872024200
0.8168140899333461,2.1153390534171272,0.2782222185262985
0.8587019919812100,2.1153390534171272,0.4178904272774600
0.9005898940290740,2.1153390534171272,0.5570762263952875
0.9424777960769379,2.1153390534171272,0.6944563280797681
0.9843656981248019,2.1153390534171272,0.8287876437914978
1.0262536001726656,2.1153390534171272,0.9589072842516778
1.0681415022205296,2.1153390534171272,1.0837325594421185
1.1100294042683936,2.1153390534171272,1.2022609786052345
1.1519173063162575,2.1153390534171272,1.3135702502440485
1.1938052083641213,2.1153390534171272,1.4168182821221884
1.2356931104119853,2.1153390534171272,1.5112431812638918
1.2775810124598492,2.1153390534171272,1.5961632539540005
1.3194689145077132,2.1153390534171272,1.6709770057379638
1.3613568165555769,2.1153390534171272,1.7351631414218369
1.4032447186034409,2.1153390534171272,1.7882805650722846
1.4451326206513049,2.1153390534171272,1.8299683800165758
1.4870205226991688,2.1153390534171272,1.8599458888425857
1.5289084247470326,2.1153390534171272,1.8780125933987986
1.5707963267948966,2.1153390534171272,1.8840481947943040
1.6126842288427605,2.1153390534171272,1.8780125933987986
1.6545721308906245,2.1153390534171272,1.8599458888425857
1.6964600329384882,2.1153390534171272,1.8299683800165758
1.7383479349863524,2.1153390534171272,1.7882805650722844
1.7802358370342162,2.1153390534171272,1.7351631414218369
1.8221237390820799,2.1153390534171272,1.6709770057379638
1.8640116411299441,2.1153390534171272,1.5961632539539998
1.9058995431778079,2.1153390534171272,1.5112431812638918
1.9477874452256716,2.1153390534171272,1.4168182821221889
1.9896753472735358,2.1153390534171272,1.3135702502440481
2.0315632493213993,2.1153390534171272,1.2022609786052354
2.0734511513692637,2.1153390534171272,1.0837325594421181
2.1153390534171272,2.1153390534171272,0.9589072842516787
2.1572269554649912,2.1153390534171272,0.8287876437914978
2.1991148575128552,2.1153390534171272,0.6944563280797681
2.2410027595607191,2.1153390534171272,0.5570762263952875
2.2828906616085827,2.1153390534171272,0.4178904272774616
2.3247785636564471,2.1153390534171272,0.2782222185262980
2.3666664657043106,2.1153390534171272,0.1394750872024207
2.4085543677521750,2.1153390534171272,0.0031327196270485
2.4504422698000385,2.1153390534171272,-0.2584819972359616
2.4923301718479025,2.1153390534171272,-0.5120039653804667
2.5342180738957665,2.1153390534171272,-0.7508518969733241
2.5761059759436304,2.1153390534171272,-0.9714168252872307
2.6179938779914940,2.1153390534171272,-1.1699293850736674
2.6598817800393584,2.1153390534171272,-1.3424598125629081
2.7017696820872219,2.1153390534171272,-1.4849179454640014
2.7436575841350863,2.1153390534171272,-1.5930532229647962
2.7855454861829498,2.1153390534171272,-1.6624546857319149
2.8274333882308138,2.1153390534171272,-1.6885509759107766
2.8693212902786778,2.1153390534171272,-1.6666103371255820
2.9112091923265417,2.1153390534171272,-1.5917406144793185
2.9530970943744053,2.1153390534171272,-1.4588892545537628
2.9949849964222697,2.1153390534171272,-1.2628433054094703
3.0368728984701332,2.1153390534171272,-0.9982294165857969
3.0787608005179976,2.1153390534171272,-0.6595138391008651
3.1206487025658611,2.1153390534171272,-0.2410024254516103
0.0209439510239320,2.1572269554649912,-0.2423181438422017
0.0628318530717960,2.1572269554649912,-0.6645818198189984
0.1047197551196597,2.1572269554649912,-1.0084379905090255
0.1466076571675237,2.1572269554649912,-1.2794565423666020
0.1884955592153876,2.1572269554649912,-1.4830504636360611
0.2303834612632514,2.1572269554649912,-1.6244758443517566
0.2722713633111153,2.1572269554649912,-1.7088318763380621
0.3141592653589793,2.1572269554649912,-1.7410608532093705
0.3560471674068433,2.1572269554649912,-1.7259481703700941
0.3979350694547070,2.1572269554649912,-1.6681223250146637
0.4398229715025710,2.1572269554649912,-1.5720549161275308
0.4817108735504350,2.1572269554649912,-1.4420606444831625
0.5235987755982989,2.1572269554649912,-1.2822973126460517
0.5654866776461627,2.1572269554649912,-1.0967658249707051
0.6073745796940266,2.1572269554649912,-0.8893101876016490
0.6492624817418906,2.1572269554649912,-0.6636175084734319
0.6911503837897545,2.1572269554649912,-0.4232179973106199
0.7330382858376183,2.1572269554649912,-0.1714849656277978
0.7749261878854823,2.1572269554649912,0.0441825866352147
0.8168140899333461,2.1572269554649912,0.1766364521447183
0.8587019919812100,2.1572269554649912,0.3101678052722905
0.9005898940290740,2.1572269554649912,0.4434037866806006
0.9424777960769379,2.1572269554649912,0.5750499861373073
0.9843656981248019,2.1572269554649912,0.7038904425150597
1.0262536001726656,2.1572269554649912,0.8287876437914969
1.0681415022205296,2.1572269554649912,0.9486825270492510
1.1100294042683936,2.1572269554649912,1.0625944784759409
1.1519173063162575,2.1572269554649912,1.1696213333641787
1.1938052083641213,2.1572269554649912,1.2689393761115637
1.2356931104119853,2.1572269554649912,1.3598033402206893
1.2775810124598492,2.1572269554649912,1.4415464082991367
1.3194689145077132,2.1572269554649912,1.5135802120594781
1.3613568165555769,2.1572269554649912,1.5753948323192764
1.4032447186034409,2.1572269554649912,1.6265587990010844
1.4451326206513049,2.1572269554649912,1.6667190911324459
1.4870205226991688,2.1572269554649912,1.6956011368458939
1.5289084247470326,2.1572269554649912,1.7130088133789538
1.5707963267948966,2.1572269554649912,1.7188244470741387
1.6126842288427605,2.1572269554649912,1.7130088133789538
1.6545721308906245,2.1572269554649912,1.6956011368458939
1.6964600329384882,2.1572269554649912,1.6667190911324459
1.7383479349863524,2.1572269554649912,1.6265587990010844
1.7802358370342162,2.1572269554649912,1.5753948323192764
1.8221237390820799,2.1572269554649912,1.5135802120594781
1.8640116411299441,2.1572269554649912,1.4415464082991363
1.9058995431778079,2.1572269554649912,1.3598033402206893
1.9477874452256716,2.1572269554649912,1.2689393761115639
1.9896753472735358,2.1572269554649912,1.1696213333641783
2.0315632493213993,2.1572269554649912,1.0625944784759418
2.0734511513692637,2.1572269554649912,0.9486825270492505
2.1153390534171272,2.1572269554649912,0.8287876437914978
2.1572269554649912,2.1572269554649912,0.7038904425150597
2.1991148575128552,2.1572269554649912,0.5750499861373073
2.2410027595607191,2.1572269554649912,0.4434037866806006
2.2828906616085827,2.1572269554649912,0.3101678052722919
2.3247785636564471,2.1572269554649912,0.1766364521447179
2.3666664657043106,2.1572269554649912,0.0441825866352154
2.4085543677521750,2.1572269554649912,-0.1714849656277994
2.4504422698000385,2.1572269554649912,-0.4232179973106184
2.4923301718479025,2.1572269554649912,-0.6636175084734319
2.5342180738957665,2.1572269554649912,-0.8893101876016490
2.5761059759436304,2.1572269554649912,-1.0967658249707051
2.6179938779914940,2.1572269554649912,-1.2822973126460511
2.6598817800393584,2.1572269554649912,-1.4420606444831645
2.7017696820872219,2.1572269554649912,-1.5720549161275301
2.7436575841350863,2.1572269554649912,-1.6681223250146651
2.7855454861829498,2.1572269554649912,-1.7259481703700941
2.8274333882308138,2.1572269554649912,-1.7410608532093705
2.8693212902786778,2.1572269554649912,-1.7088318763380621
2.9112091923265417,2.1572269554649912,-1.6244758443517566
2.9530970943744053,2.1572269554649912,-1.4830504636360626
2.9949849964222697,2.1572269554649912,-1.2794565423666011
3.0368728984701332,2.1572269554649912,-1.0084379905090273
3.0787608005179976,2.1572269554649912,-0.6645818198189946
3.1206487025658611,2.1572269554649912,-0.2423181438422017
0.0209439510239320,2.1991148575128552,-0.2434045515152503
0.0628318530717960,2.1991148575128552,-0.6690580510764563
0.1047197551196597,2.1991148575128552,-1.0178127603226026
0.1466076571675237,2.1991148575128552,-1.2951051001371139
0.1884955592153876,2.1991148575128552,-1.5062183527869746
0.2303834612632514,2.1991148575128552,-1.6562826619227362
0.2722713633111153,2.1991148575128552,-1.7502750325785190
0.3141592653589793,2.1991148575128552,-1.7930193311720044
0.3560471674068433,2.1991148575128552,-1.7891862855044418
0.3979350694547070,2.1991148575128552,-1.7432934847606463
0.4398229715025710,2.1991148575128552,-1.6597053795089978
0.4817108735504350,2.1991148575128552,-1.5426332817014430
0.5235987755982989,2.1991148575128552,-1.3961353646734915
0.5654866776461627,2.1991148575128552,-1.2241166631442231
0.6073745796940266,2.1991148575128552,-1.0303290732162782
0.6492624817418906,2.1991148575128552,-0.8183713523758661
0.6911503837897545,2.1991148575128552,-0.5916891194927605
0.7330382858376183,2.1991148575128552,-0.3535748548203013
0.7749261878854823,2.1991148575128552,-0.1071678999953918
0.8168140899333461,2.1991148575128552,0.0722727709807472
0.8587019919812100,2.1991148575128552,0.1993662033231613
0.9005898940290740,2.1991148575128552,0.3263563841357459
0.9424777960769379,2.1991148575128552,0.4519799198329169
0.9843656981248019,2.1991148575128552,0.5750499861373073
1.0262536001726656,2.1991148575128552,0.6944563280797672
1.0681415022205296,2.1991148575128552,0.8091652599993664
1.1100294042683936,2.1991148575128552,0.9182196655433885
1.1519173063162575,2.1991148575128552,1.0207389976673364
1.1938052083641213,2.1991148575128552,1.1159192786349281
1.2356931104119853,2.1991148575128552,1.2030331000181020
1.2775810124598492,2.1991148575128552,1.2814296226970110
1.3194689145077132,2.1991148575128552,1.3505345768600263
1.3613568165555769,2.1991148575128552,1.4098502620037361
1.4032447186034409,2.1991148575128552,1.4589555469329454
1.4451326206513049,2.1991148575128552,1.4975058697606780
1.4870205226991688,2.1991148575128552,1.5252332379081726
1.5289084247470326,2.1991148575128552,1.5419462281048870
1.5707963267948966,2.1991148575128552,1.5475299863884941
1.6126842288427605,2.1991148575128552,1.5419462281048870
1.6545721308906245,2.1991148575128552,1.5252332379081726
1.6964600329384882,2.1991148575128552,1.4975058697606780
1.7383479349863524,2.1991148575128552,1.4589555469329454
1.7802358370342162,2.1991148575128552,1.4098502620037361
1.8221237390820799,2.1991148575128552,1.3505345768600263
1.8640116411299441,2.1991148575128552,1.2814296226970108
1.9058995431778079,2.1991148575128552,1.2030331000181020
1.9477874452256716,2.1991148575128552,1.1159192786349283
1.9896753472735358,2.1991148575128552,1.0207389976673358
2.0315632493213993,2.1991148575128552,0.9182196655433892
2.0734511513692637,2.1991148575128552,0.8091652599993658
2.1153390534171272,2.1991148575128552,0.6944563280797681
2.1572269554649912,2.1991148575128552,0.5750499861373073
2.1991148575128552,2.1991148575128552,0.4519799198329169
2.2410027595607191,2.1991148575128552,0.3263563841357459
2.2828906616085827,2.1991148575128552,0.1993662033231627
2.3247785636564471,2.1991148575128552,0.0722727709807468
2.3666664657043106,2.1991148575128552,-0.1071678999953909
2.4085543677521750,2.1991148575128552,-0.3535748548203028
2.4504422698000385,2.1991148575128552,-0.5916891194927606
2.4923301718479025,2.1991148575128552,-0.8183713523758661
2.5342180738957665,2.1991148575128552,-1.0303290732162782
2.5761059759436304,2.1991148575128552,-1.2241166631442231
2.6179938779914940,2.1991148575128552,-1.3961353646734911
2.6598817800393584,2.1991148575128552,-1.5426332817014434
2.7017696820872219,2.1991148575128552,-1.6597053795089975
2.7436575841350863,2.1991148575128552,-1.7432934847606467
2.7855454861829498,2.1991148575128552,-1.7891862855044418
2.8274333882308138,2.1991148575128552,-1.7930193311720044
2.8693212902786778,2.1991148575128552,-1.7502750325785190
2.9112091923265417,2.1991148575128552,-1.6562826619227362
2.9530970943744053,2.1991148575128552,-1.5062183527869752
2.9949849964222697,2.1991148575128552,-1.2951051001371128
3.0368728984701332,2.1991148575128552,-1.0178127603226044
3.0787608005179976,2.1991148575128552,-0.6690580510764522
3.1206487025658611,2.1991148575128552,-0.2434045515152503
0.0209439510239320,2.2410027595607191,-0.2441916260409556
0.0628318530717960,2.2410027595607191,-0.6727352852790012
0.1047197551196597,2.2410027595607191,-1.0260130128613900
0.1466076571675237,2.2410027595607191,-1.3093185595785217
0.1884955592153876,2.2410027595607191,-1.5277965564802154
0.2303834612632514,2.2410027595607191,-1.6864425148757169
0.2722713633111153,2.2410027595607191,-1.7901028263337004
0.3141592653589793,2.2410027595607191,-1.8434747626822625
0.3560471674068433,2.2410027595607191,-1.8511064760089264
0.3979350694547070,2.2410027595607191,-1.8173969986606406
0.4398229715025710,2.2410027595607191,-1.7465962432437800
0.4817108735504350,2.2410027595607191,-1.6428050026241430
0.5235987755982989,2.2410027595607191,-1.5099749499269555
0.5654866776461627,2.2410027595607191,-1.3519086385368686
0.6073745796940266,2.2410027595607191,-1.1722595020979563
0.6492624817418906,2.2410027595607191,-0.9745318545137216
0.6911503837897545,2.2410027595607191,-0.7620808899470909
0.7330382858376183,2.2410027595607191,-0.5381126828204171
0.7749261878854823,2.2410027595607191,-0.3056841878154763
0.8168140899333461,2.2410027595607191,-0.0677032398734741
0.8587019919812100,2.2410027595607191,0.0865357229024806
0.9005898940290740,2.2410027595607191,0.2070151368798885
0.9424777960769379,2.2410027595607191,0.3263563841357459
0.9843656981248019,2.2410027595607191,0.4434037866806007
1.0262536001726656,2.2410027595607191,0.5570762263952866
1.0681415022205296,2.2410027595607191,0.6663671450309271
1.1100294042683936,2.2410027595607191,0.7703445442089303
1.1519173063162575,2.2410027595607191,0.8681509854209932
1.1938052083641213,2.2410027595607191,0.9590035900290985
1.2356931104119853,2.2410027595607191,1.0421940392655187
1.2775810124598492,2.2410027595607191,1.1170885742328107
1.3194689145077132,2.2410027595607191,1.1831279959038210
1.3613568165555769,2.2410027595607191,1.2398276651216817
1.4032447186034409,2.2410027595607191,1.2867775025998132
1.4451326206513049,2.2410027595607191,1.3236419889219229
1.4870205226991688,2.2410027595607191,1.3501601645420047
1.5289084247470326,2.2410027595607191,1.3661456297843415
1.5707963267948966,2.2410027595607191,1.3714865448435016
1.6126842288427605,2.2410027595607191,1.3661456297843415
1.6545721308906245,2.2410027595607191,1.3501601645420047
1.6964600329384882,2.2410027595607191,1.3236419889219229
1.7383479349863524,2.2410027595607191,1.2867775025998129
1.7802358370342162,2.2410027595607191,1.2398276651216817
1.8221237390820799,2.2410027595607191,1.1831279959038210
1.8640116411299441,2.2410027595607191,1.1170885742328105
1.9058995431778079,2.2410027595607191,1.0421940392655187
1.9477874452256716,2.2410027595607191,0.9590035900290991
1.9896753472735358,2.2410027595607191,0.8681509854209927
2.0315632493213993,2.2410027595607191,0.7703445442089309
2.0734511513692637,2.2410027595607191,0.6663671450309266
2.1153390534171272,2.2410027595607191,0.5570762263952875
2.1572269554649912,2.2410027595607191,0.4434037866806007
2.1991148575128552,2.2410027595607191,0.3263563841357459
2.2410027595607191,2.2410027595607191,0.2070151368798885
2.2828906616085827,2.2410027595607191,0.0865357229024819
2.3247785636564471,2.2410027595607191,-0.0677032398734750
2.3666664657043106,2.2410027595607191,-0.3056841878154755
2.4085543677521750,2.2410027595607191,-0.5381126828204185
2.4504422698000385,2.2410027595607191,-0.7620808899470903
2.4923301718479025,2.2410027595607191,-0.9745318545137216
2.5342180738957665,2.2410027595607191,-1.1722595020979563
2.5761059759436304,2.2410027595607191,-1.3519086385368686
2.6179938779914940,2.2410027595607191,-1.5099749499269550
2.6598817800393584,2.2410027595607191,-1.6428050026241441
2.7017696820872219,2.2410027595607191,-1.7465962432437798
2.7436575841350863,2.2410027595607191,-1.8173969986606417
2.7855454861829498,2.2410027595607191,-1.8511064760089264
2.8274333882308138,2.2410027595607191,-1.8434747626822625
2.8693212902786778,2.2410027595607191,-1.7901028263337004
2.9112091923265417,2.2410027595607191,-1.6864425148757169
2.9530970943744053,2.2410027595607191,-1.5277965564802165
2.9949849964222697,2.2410027595607191,-1.3093185595785204
3.0368728984701332,2.2410027595607191,-1.0260130128613918
3.0787608005179976,2.2410027595607191,-0.6727352852789972
3.1206487025658611,2.2410027595607191,-0.2441916260409556
0.0209439510239320,2.2828906616085827,-0.2446045158564277
0.0628318530717960,2.2828906616085827,-0.6753919818948583
0.1047197551196597,2.2828906616085827,-1.0326745375005879
0.1466076571675237,2.2828906616085827,-1.3215940588488606
0.1884955592153876,2.2828906616085827,-1.5471475805325126
0.2303834612632514,2.2828906616085827,-1.7141872955619808
0.2722713633111153,2.2828906616085827,-1.8274205553653049
0.3141592653589793,2.2828906616085827,-1.8914098697881174
0.3560471674068433,2.2828906616085827,-1.9105729070936539
0.3979350694547070,2.2828906616085827,-1.8891824939627471
0.4398229715025710,2.2828906616085827,-1.8313666154938291
0.4817108735504350,2.2828906616085827,-1.7411084152029308
0.5235987755982989,2.2828906616085827,-1.6222461950236819
0.5654866776461627,2.2828906616085827,-1.4784734153073122
0.6073745796940266,2.2828906616085827,-1.3133386948226478
0.6492624817418906,2.2828906616085827,-1.1302458107561153
0.6911503837897545,2.2828906616085827,-0.9324536987117408
0.7330382858376183,2.2828906616085827,-0.7230764527111474
0.7749261878854823,2.2828906616085827,-0.5050833251935590
0.8168140899333461,2.2828906616085827,-0.2812987270157976
0.8587019919812100,2.2828906616085827,-0.0544022274522840
0.9005898940290740,2.2828906616085827,0.0865357229024820
0.9424777960769379,2.2828906616085827,0.1993662033231627
0.9843656981248019,2.2828906616085827,0.3101678052722920
1.0262536001726656,2.2828906616085827,0.4178904272774611
1.0681415022205296,2.2828906616085827,0.5215563886574635
1.1100294042683936,2.2828906616085827,0.6202604295222913
1.1519173063162575,2.2828906616085827,0.7131697107731385
1.1938052083641213,2.2828906616085827,0.7995238141023985
1.2356931104119853,2.2828906616085827,0.8786347419936674
1.2775810124598492,2.2828906616085827,0.9498869177217388
1.3194689145077132,2.2828906616085827,1.0127371853526093
1.3613568165555769,2.2828906616085827,1.0667148097434751
1.4032447186034409,2.2828906616085827,1.1114214765427333
1.4451326206513049,2.2828906616085827,1.1465312921899811
1.4870205226991688,2.2828906616085827,1.1717907839160167
1.5289084247470326,2.2828906616085827,1.1870188997428386
1.5707963267948966,2.2828906616085827,1.1921070084836458
1.6126842288427605,2.2828906616085827,1.1870188997428386
1.6545721308906245,2.2828906616085827,1.1717907839160164
1.6964600329384882,2.2828906616085827,1.1465312921899811
1.7383479349863524,2.2828906616085827,1.1114214765427328
1.7802358370342162,2.2828906616085827,1.0667148097434751
1.8221237390820799,2.2828906616085827,1.0127371853526093
1.8640116411299441,2.2828906616085827,0.9498869177217386
1.9058995431778079,2.2828906616085827,0.8786347419936674
1.9477874452256716,2.2828906616085827,0.7995238141023990
1.9896753472735358,2.2828906616085827,0.7131697107731383
2.0315632493213993,2.2828906616085827,0.6202604295222920
2.0734511513692637,2.2828906616085827,0.5215563886574630
2.1153390534171272,2.2828906616085827,0.4178904272774616
2.1572269554649912,2.2828906616085827,0.3101678052722920
2.1991148575128552,2.2828906616085827,0.1993662033231627
2.2410027595607191,2.2828906616085827,0.0865357229024820
2.2828906616085827,2.2828906616085827,-0.0544022274522815
2.3247785636564471,2.2828906616085827,-0.2812987270157984
2.3666664657043106,2.2828906616085827,-0.5050833251935584
2.4085543677521750,2.2828906616085827,-0.7230764527111487
2.4504422698000385,2.2828906616085827,-0.9324536987117400
2.4923301718479025,2.2828906616085827,-1.1302458107561153
2.5342180738957665,2.2828906616085827,-1.3133386948226478
2.5761059759436304,2.2828906616085827,-1.4784734153073122
2.6179938779914940,2.2828906616085827,-1.6222461950236815
2.6598817800393584,2.2828906616085827,-1.7411084152029317
2.7017696820872219,2.2828906616085827,-1.8313666154938288
2.7436575841350863,2.2828906616085827,-1.8891824939627477
2.7855454861829498,2.2828906616085827,-1.9105729070936539
2.8274333882308138,2.2828906616085827,-1.8914098697881174
2.8693212902786778,2.2828906616085827,-1.8274205553653049
2.9112091923265417,2.2828906616085827,-1.7141872955619808
2.9530970943744053,2.2828906616085827,-1.5471475805325141
2.9949849964222697,2.2828906616085827,-1.3215940588488591
3.0368728984701332,2.2828906616085827,-1.0326745375005897
3.0787608005179976,2.2828906616085827,-0.6753919818948541
3.1206487025658611,2.2828906616085827,-0.2446045158564277
0.0209439510239320,2.3247785636564471,-0.2445635402656871
0.0628318530717960,2.3247785636564471,-0.6767923074547182
0.1047197551196597,2.3247785636564471,-1.0374096261557311
0.1466076571675237,2.3247785636564471,-1.3313962934066830
0.1884955592153876,2.3247785636564471,-1.5635928021036103
0.2303834612632514,2.3247785636564471,-1.7386993410006382
0.2722713633111153,2.3247785636564471,-1.8612757947099781
0.3141592653589793,2.3247785636564471,-1.9357417437019269
0.3560471674068433,2.3247785636564471,-1.9663764643048662
0.3979350694547070,2.3247785636564471,-1.9573189287052655
0.4398229715025710,2.3247785636564471,-1.9125678049476778
0.4817108735504350,2.3247785636564471,-1.8359814569347430
0.5235987755982989,2.3247785636564471,-1.7312779444271873
0.5654866776461627,2.3247785636564471,-1.6020350230438232
0.6073745796940266,2.3247785636564471,-1.4516901442615464
0.6492624817418906,2.3247785636564471,-1.2835404554153407
0.6911503837897545,2.3247785636564471,-1.1007427996982753
0.7330382858376183,2.3247785636564471,-0.9063137161615056
0.7749261878854823,2.3247785636564471,-0.7031294397142701
0.8168140899333461,2.3247785636564471,-0.4939259011238980
0.8587019919812100,2.3247785636564471,-0.2812987270158008
0.9005898940290740,2.3247785636564471,-0.0677032398734750
0.9424777960769379,2.3247785636564471,0.0722727709807468
0.9843656981248019,2.3247785636564471,0.1766364521447179
1.0262536001726656,2.3247785636564471,0.2782222185262975
1.0681415022205296,2.3247785636564471,0.3760830171675660
1.1100294042683936,2.3247785636564471,0.4693419471815589
1.1519173063162575,2.3247785636564471,0.5571922597522700
1.1938052083641213,2.3247785636564471,0.6388973581346494
1.2356931104119853,2.3247785636564471,0.7137907976546058
1.2775810124598492,2.3247785636564471,0.7812762857090030
1.3194689145077132,2.3247785636564471,0.8408276817656630
1.3613568165555769,2.3247785636564471,0.8919889973633648
1.4032447186034409,2.3247785636564471,0.9343743961118447
1.4451326206513049,2.3247785636564471,0.9676681936917952
1.4870205226991688,2.3247785636564471,0.9916248578548672
1.5289084247470326,2.3247785636564471,1.0060690084236672
1.5707963267948966,2.3247785636564471,1.0108954172917601
1.6126842288427605,2.3247785636564471,1.0060690084236672
1.6545721308906245,2.3247785636564471,0.9916248578548669
1.6964600329384882,2.3247785636564471,0.9676681936917952
1.7383479349863524,2.3247785636564471,0.9343743961118445
1.7802358370342162,2.3247785636564471,0.8919889973633648
1.8221237390820799,2.3247785636564471,0.8408276817656630
1.8640116411299441,2.3247785636564471,0.7812762857090028
1.9058995431778079,2.3247785636564471,0.7137907976546058
1.9477874452256716,2.3247785636564471,0.6388973581346499
1.9896753472735358,2.3247785636564471,0.5571922597522698
2.0315632493213993,2.3247785636564471,0.4693419471815595
2.0734511513692637,2.3247785636564471,0.3760830171675655
2.1153390534171272,2.3247785636564471,0.2782222185262980
2.1572269554649912,2.3247785636564471,0.1766364521447179
2.1991148575128552,2.3247785636564471,0.0722727709807468
2.2410027595607191,2.3247785636564471,-0.0677032398734750
2.2828906616085827,2.3247785636564471,-0.2812987270157984
2.3247785636564471,2.3247785636564471,-0.4939259011238987
2.3666664657043106,2.3247785636564471,-0.7031294397142687
2.4085543677521750,2.3247785636564471,-0.9063137161615066
2.4504422698000385,2.3247785636564471,-1.1007427996982746
2.4923301718479025,2.3247785636564471,-1.2835404554153407
2.5342180738957665,2.3247785636564471,-1.4516901442615464
2.5761059759436304,2.3247785636564471,-1.6020350230438232
2.6179938779914940,2.3247785636564471,-1.7312779444271873
2.6598817800393584,2.3247785636564471,-1.8359814569347443
2.7017696820872219,2.3247785636564471,-1.9125678049476778
2.7436575841350863,2.3247785636564471,-1.9573189287052659
2.7855454861829498,2.3247785636564471,-1.9663764643048662
2.8274333882308138,2.3247785636564471,-1.9357417437019269
2.8693212902786778,2.3247785636564471,-1.8612757947099781
2.9112091923265417,2.3247785636564471,-1.7386993410006382
2.9530970943744053,2.3247785636564471,-1.5635928021036116
2.9949849964222697,2.3247785636564471,-1.3313962934066819
3.0368728984701332,2.3247785636564471,-1.0374096261557331
3.0787608005179976,2.3247785636564471,-0.6767923074547142
3.1206487025658611,2.3247785636564471,-0.2445635402656871
0.0209439510239320,2.3666664657043106,-0.2439841894396642
0.0628318530717960,2.3666664657043106,-0.6766861355517386
0.1047197551196597,2.3666664657043106,-1.0398070732826905
0.1466076571675237,2.3666664657043106,-1.3381575160110597
0.1884955592153876,2.3666664657043106,-1.5764124696962665
0.2303834612632514,2.3666664657043106,-1.7591114328786188
0.2722713633111153,2.3666664657043106,-1.8906583966793140
0.3141592653589793,2.3666664657043106,-1.9753218448004317
0.3560471674068433,2.3666664657043106,-2.0172347535249400
0.3979350694547070,2.3666664657043106,-2.0203945917166930
0.4398229715025710,2.3666664657043106,-1.9886633208204307
0.4817108735504350,2.3666664657043106,-1.9257673948617808
0.5235987755982989,2.3666664657043106,-1.8352977604472542
0.5654866776461627,2.3666664657043106,-1.7207098567642529
0.6073745796940266,2.3666664657043106,-1.5853236155810599
0.6492624817418906,2.3666664657043106,-1.4323234612468481
0.6911503837897545,2.3666664657043106,-1.2647583106916755
0.7330382858376183,2.3666664657043106,-1.0855415734264868
0.7749261878854823,2.3666664657043106,-0.8974511515431113
0.8168140899333461,2.3666664657043106,-0.7031294397142688
0.8587019919812100,2.3666664657043106,-0.5050833251935598
0.9005898940290740,2.3666664657043106,-0.3056841878154755
0.9424777960769379,2.3666664657043106,-0.1071678999953909
0.9843656981248019,2.3666664657043106,0.0441825866352154
1.0262536001726656,2.3666664657043106,0.1394750872024200
1.0681415022205296,2.3666664657043106,0.2313788766249024
1.1100294042683936,2.3666664657043106,0.3190470335332010
1.1519173063162575,2.3666664657043106,0.4017003902674127
1.1938052083641213,2.3666664657043106,0.4786275328771893
1.2356931104119853,2.3666664657043106,0.5491848011217421
1.2775810124598492,2.3666664657043106,0.6127962884698372
1.3194689145077132,2.3666664657043106,0.6689538420997986
1.3613568165555769,2.3666664657043106,0.7172170628995066
1.4032447186034409,2.3666664657043106,0.7572133054663985
1.4451326206513049,2.3666664657043106,0.7886376781074688
1.4870205226991688,2.3666664657043106,0.8112530428392684
1.5289084247470326,2.3666664657043106,0.8248900153879045
1.5707963267948966,2.3666664657043106,0.8294469651890430
1.6126842288427605,2.3666664657043106,0.8248900153879045
1.6545721308906245,2.3666664657043106,0.8112530428392681
1.6964600329384882,2.3666664657043106,0.7886376781074688
1.7383479349863524,2.3666664657043106,0.7572133054663983
1.7802358370342162,2.3666664657043106,0.7172170628995066
1.8221237390820799,2.3666664657043106,0.6689538420997986
1.8640116411299441,2.3666664657043106,0.6127962884698370
1.9058995431778079,2.3666664657043106,0.5491848011217421
1.9477874452256716,2.3666664657043106,0.4786275328771895
1.9896753472735358,2.3666664657043106,0.4017003902674122
2.0315632493213993,2.3666664657043106,0.3190470335332015
2.0734511513692637,2.3666664657043106,0.2313788766249019
2.1153390534171272,2.3666664657043106,0.1394750872024207
2.1572269554649912,2.3666664657043106,0.0441825866352154
2.1991148575128552,2.3666664657043106,-0.1071678999953909
2.2410027595607191,2.3666664657043106,-0.3056841878154755
2.2828906616085827,2.3666664657043106,-0.5050833251935584
2.3247785636564471,2.3666664657043106,-0.7031294397142687
2.3666664657043106,2.3666664657043106,-0.8974511515431105
2.4085543677521750,2.3666664657043106,-1.0855415734264879
2.4504422698000385,2.3666664657043106,-1.2647583106916758
2.4923301718479025,2.3666664657043106,-1.4323234612468481
2.5342180738957665,2.3666664657043106,-1.5853236155810599
2.5761059759436304,2.3666664657043106,-1.7207098567642529
2.6179938779914940,2.3666664657043106,-1.8352977604472545
2.6598817800393584,2.3666664657043106,-1.9257673948617815
2.7017696820872219,2.3666664657043106,-1.9886633208204310
2.7436575841350863,2.3666664657043106,-2.0203945917166934
2.7855454861829498,2.3666664657043106,-2.0172347535249400
2.8274333882308138,2.3666664657043106,-1.9753218448004317
2.8693212902786778,2.3666664657043106,-1.8906583966793140
2.9112091923265417,2.3666664657043106,-1.7591114328786188
2.9530970943744053,2.3666664657043106,-1.5764124696962674
2.9949849964222697,2.3666664657043106,-1.3381575160110584
3.0368728984701332,2.3666664657043106,-1.0398070732826923
3.0787608005179976,2.3666664657043106,-0.6766861355517344
3.1206487025658611,2.3666664657043106,-0.2439841894396642
0.0209439510239320,2.4085543677521750,-0.2427771244162000
0.0628318530717960,2.4085543677521750,-0.6748090468415425
0.1047197551196597,2.4085543677521750,-1.0394321758776717
0.1466076571675237,2.4085543677521750,-1.3412775367215801
0.1884955592153876,2.4085543677521750,-1.5848457031562539
0.2303834612632514,2.4085543677521750,-1.7745067975506816
0.2722713633111153,2.4085543677521750,-1.9145004908598540
0.3141592653589793,2.4085543677521750,-2.0089360026247594
0.3560471674068433,2.4085543677521750,-2.0617921009723887
0.3979350694547070,2.4085543677521750,-2.0769171026157309
0.4398229715025710,2.4085543677521750,-2.0580288728537783
0.4817108735504350,2.4085543677521750,-2.0087148255715204
0.5235987755982989,2.4085543677521750,-1.9324319232399494
0.5654866776461627,2.4085543677521750,-1.8325066769160565
0.6073745796940266,2.4085543677521750,-1.7121351462428334
0.6492624817418906,2.4085543677521750,-1.5743829394492723
0.6911503837897545,2.4085543677521750,-1.4221852133503661
0.7330382858376183,2.4085543677521750,-1.2583466733471071
0.7749261878854823,2.4085543677521750,-1.0855415734264893
0.8168140899333461,2.4085543677521750,-0.9063137161615052
0.8587019919812100,2.4085543677521750,-0.7230764527111516
0.9005898940290740,2.4085543677521750,-0.5381126828204186
0.9424777960769379,2.4085543677521750,-0.3535748548203028
0.9843656981248019,2.4085543677521750,-0.1714849656277994
1.0262536001726656,2.4085543677521750,0.0031327196270478
1.0681415022205296,2.4085543677521750,0.0889576328681947
1.1100294042683936,2.4085543677521750,0.1709169355720420
1.1519173063162575,2.4085543677521750,0.2482605321080923
1.1938052083641213,2.4085543677521750,0.3203035525528462
1.2356931104119853,2.4085543677521750,0.3864263526898064
1.2775810124598492,2.4085543677521750,0.4460745140094737
1.3194689145077132,2.4085543677521750,0.4987588437093495
1.3613568165555769,2.4085543677521750,0.5440553746939351
1.4032447186034409,2.4085543677521750,0.5816053655747310
1.4451326206513049,2.4085543677521750,0.6111153006702380
1.4870205226991688,2.4085543677521750,0.6323568900059572
1.5289084247470326,2.4085543677521750,0.6451670693143883
1.5707963267948966,2.4085543677521750,0.6494480000350321
1.6126842288427605,2.4085543677521750,0.6451670693143883
1.6545721308906245,2.4085543677521750,0.6323568900059570
1.6964600329384882,2.4085543677521750,0.6111153006702380
1.7383479349863524,2.4085543677521750,0.5816053655747307
1.7802358370342162,2.4085543677521750,0.5440553746939351
1.8221237390820799,2.4085543677521750,0.4987588437093495
1.8640116411299441,2.4085543677521750,0.4460745140094734
1.9058995431778079,2.4085543677521750,0.3864263526898064
1.9477874452256716,2.4085543677521750,0.3203035525528464
1.9896753472735358,2.4085543677521750,0.2482605321080918
2.0315632493213993,2.4085543677521750,0.1709169355720425
2.0734511513692637,2.4085543677521750,0.0889576328681942
2.1153390534171272,2.4085543677521750,0.0031327196270485
2.1572269554649912,2.4085543677521750,-0.1714849656277994
2.1991148575128552,2.4085543677521750,-0.3535748548203028
2.2410027595607191,2.4085543677521750,-0.5381126828204186
2.2828906616085827,2.4085543677521750,-0.7230764527111487
2.3247785636564471,2.4085543677521750,-0.9063137161615067
2.3666664657043106,2.4085543677521750,-1.0855415734264879
2.4085543677521750,2.4085543677521750,-1.2583466733471080
2.4504422698000385,2.4085543677521750,-1.4221852133503647
2.4923301718479025,2.4085543677521750,-1.5743829394492723
2.5342180738957665,2.4085543677521750,-1.7121351462428334
2.5761059759436304,2.4085543677521750,-1.8325066769160565
2.6179938779914940,2.4085543677521750,-1.9324319232399494
2.6598817800393584,2.4085543677521750,-2.0087148255715217
2.7017696820872219,2.4085543677521750,-2.0580288728537788
2.7436575841350863,2.4085543677521750,-2.0769171026157318
2.7855454861829498,2.4085543677521750,-2.0617921009723887
2.8274333882308138,2.4085543677521750,-2.0089360026247594
2.8693212902786778,2.4085543677521750,-1.9145004908598540
2.9112091923265417,2.4085543677521750,-1.7745067975506816
2.9530970943744053,2.4085543677521750,-1.5848457031562555
2.9949849964222697,2.4085543677521750,-1.3412775367215788
3.0368728984701332,2.4085543677521750,-1.0394321758776737
3.0787608005179976,2.4085543677521750,-0.6748090468415382
3.1206487025658611,2.4085543677521750,-0.2427771244162000
0.0209439510239320,2.4504422698000385,-0.2408481771000458
0.0628318530717960,2.4504422698000385,-0.6708823290422192
0.1047197551196597,2.4504422698000385,-1.0358267334772167
0.1466076571675237,2.4504422698000385,-1.3401237228983525
0.1884955592153876,2.4504422698000385,-1.5880904936723612
0.2303834612632514,2.4504422698000385,-1.7839191060394084
0.2722713633111153,2.4504422698000385,-1.9316764841130889
0.3141592653589793,2.4504422698000385,-2.0353044158804230
0.3560471674068433,2.4504422698000385,-2.0986195532018601
0.3979350694547070,2.4504422698000385,-2.1253134118112769
0.4398229715025710,2.4504422698000385,-2.1189523713159790
0.4817108735504350,2.4504422698000385,-2.0829776751967004
0.5235987755982989,2.4504422698000385,-2.0207054308075998
0.5654866776461627,2.4504422698000385,-1.9353266093762682
0.6073745796940266,2.4504422698000385,-1.8299070460037195
0.6492624817418906,2.4504422698000385,-1.7073874396643995
0.6911503837897545,2.4504422698000385,-1.5705833532061813
0.7330382858376183,2.4504422698000385,-1.4221852133503639
0.7749261878854823,2.4504422698000385,-1.2647583106916760
0.8168140899333461,2.4504422698000385,-1.1007427996982742
0.8587019919812100,2.4504422698000385,-0.9324536987117420
0.9005898940290740,2.4504422698000385,-0.7620808899470903
0.9424777960769379,2.4504422698000385,-0.5916891194927605
0.9843656981248019,2.4504422698000385,-0.4232179973106184
1.0262536001726656,2.4504422698000385,-0.2584819972359623
1.0681415022205296,2.4504422698000385,-0.0991704569775128
1.1100294042683936,2.4504422698000385,0.0265762109412887
1.1519173063162575,2.4504422698000385,0.0985237869443645
1.1938052083641213,2.4504422698000385,0.1656005348559675
1.2356931104119853,2.4504422698000385,0.2272120580748807
1.2775810124598492,2.4504422698000385,0.2828265280631722
1.3194689145077132,2.4504422698000385,0.3319746843461964
1.3613568165555769,2.4504422698000385,0.3742498345125944
1.4032447186034409,2.4504422698000385,0.4093078542142926
1.4451326206513049,2.4504422698000385,0.4368671871665039
1.4870205226991688,2.4504422698000385,0.4567088451477272
1.5289084247470326,2.4504422698000385,0.4686764079997470
1.5707963267948966,2.4504422698000385,0.4726760236276348
1.6126842288427605,2.4504422698000385,0.4686764079997470
1.6545721308906245,2.4504422698000385,0.4567088451477270
1.6964600329384882,2.4504422698000385,0.4368671871665039
1.7383479349863524,2.4504422698000385,0.4093078542142923
1.7802358370342162,2.4504422698000385,0.3742498345125944
1.8221237390820799,2.4504422698000385,0.3319746843461964
1.8640116411299441,2.4504422698000385,0.2828265280631719
1.9058995431778079,2.4504422698000385,0.2272120580748807
1.9477874452256716,2.4504422698000385,0.1656005348559679
1.9896753472735358,2.4504422698000385,0.0985237869443643
2.0315632493213993,2.4504422698000385,0.0265762109412891
2.0734511513692637,2.4504422698000385,-0.0991704569775136
2.1153390534171272,2.4504422698000385,-0.2584819972359615
2.1572269554649912,2.4504422698000385,-0.4232179973106184
2.1991148575128552,2.4504422698000385,-0.5916891194927605
2.2410027595607191,2.4504422698000385,-0.7620808899470903
2.2828906616085827,2.4504422698000385,-0.9324536987117400
2.3247785636564471,2.4504422698000385,-1.1007427996982746
2.3666664657043106,2.4504422698000385,-1.2647583106916758
2.4085543677521750,2.4504422698000385,-1.4221852133503647
2.4504422698000385,2.4504422698000385,-1.5705833532061808
2.4923301718479025,2.4504422698000385,-1.7073874396643995
2.5342180738957665,2.4504422698000385,-1.8299070460037195
2.5761059759436304,2.4504422698000385,-1.9353266093762682
2.6179938779914940,2.4504422698000385,-2.0207054308076002
2.6598817800393584,2.4504422698000385,-2.0829776751967013
2.7017696820872219,2.4504422698000385,-2.1189523713159808
2.7436575841350863,2.4504422698000385,-2.1253134118112773
2.7855454861829498,2.4504422698000385,-2.0986195532018601
2.8274333882308138,2.4504422698000385,-2.0353044158804230
2.8693212902786778,2.4504422698000385,-1.9316764841130889
2.9112091923265417,2.4504422698000385,-1.7839191060394084
2.9530970943744053,2.4504422698000385,-1.5880904936723623
2.9949849964222697,2.4504422698000385,-1.3401237228983511
3.0368728984701332,2.4504422698000385,-1.0358267334772187
3.0787608005179976,2.4504422698000385,-0.6708823290422150
3.1206487025658611,2.4504422698000385,-0.2408481771000458
0.0209439510239320,2.4923301718479025,-0.2380983502628634
0.0628318530717960,2.4923301718479025,-0.6646129769343244
0.1047197551196597,2.4923301718479025,-1.0285090481582024
0.1466076571675237,2.4923301718479025,-1.3340309992020019
0.1884955592153876,2.4923301718479025,-1.5853037037763906
0.2303834612632514,2.4923301718479025,-1.7863324740352058
0.2722713633111153,2.4923301718479025,-1.9410030605754571
0.3141592653589793,2.4923301718479025,-2.0530816524373199
0.3560471674068433,2.4923301718479025,-2.1262148771041400
0.3979350694547070,2.4923301718479025,-2.1639298005024310
0.4398229715025710,2.4923301718479025,-2.1696339270018790
0.4817108735504350,2.4923301718479025,-2.1466151994153346
0.5235987755982989,2.4923301718479025,-2.0980419989988190
0.5654866776461627,2.4923301718479025,-2.0269631454515245
0.6073745796940266,2.4923301718479025,-1.9363078969158092
0.6492624817418906,2.4923301718479025,-1.8288859499772017
0.6911503837897545,2.4923301718479025,-1.7073874396644002
0.7330382858376183,2.4923301718479025,-1.5743829394492712
0.7749261878854823,2.4923301718479025,-1.4323234612468492
0.8168140899333461,2.4923301718479025,-1.2835404554153400
0.8587019919812100,2.4923301718479025,-1.1302458107561171
0.9005898940290740,2.4923301718479025,-0.9745318545137216
0.9424777960769379,2.4923301718479025,-0.8183713523758660
0.9843656981248019,2.4923301718479025,-0.6636175084734320
1.0262536001726656,2.4923301718479025,-0.5120039653804672
1.0681415022205296,2.4923301718479025,-0.3651448041141908
1.1100294042683936,2.4923301718479025,-0.2245345441349904
1.1519173063162575,2.4923301718479025,-0.0915481433464230
1.1938052083641213,2.4923301718479025,0.0162795009523930
1.2356931104119853,2.4923301718479025,0.0733255284143718
1.2775810124598492,2.4923301718479025,0.1248558740961924
1.3194689145077132,2.4923301718479025,0.1704221821597385
1.3613568165555769,2.4923301718479025,0.2096358775453096
1.4032447186034409,2.4923301718479025,0.2421681659716204
1.4451326206513049,2.4923301718479025,0.2677500339358011
1.4870205226991688,2.4923301718479025,0.2861722487133976
1.5289084247470326,2.4923301718479025,0.2972853583583708
1.5707963267948966,2.4923301718479025,0.3009996917030979
1.6126842288427605,2.4923301718479025,0.2972853583583708
1.6545721308906245,2.4923301718479025,0.2861722487133974
1.6964600329384882,2.4923301718479025,0.2677500339358011
1.7383479349863524,2.4923301718479025,0.2421681659716202
1.7802358370342162,2.4923301718479025,0.2096358775453096
1.8221237390820799,2.4923301718479025,0.1704221821597385
1.8640116411299441,2.4923301718479025,0.1248558740961921
1.9058995431778079,2.4923301718479025,0.0733255284143718
1.9477874452256716,2.4923301718479025,0.0162795009523935
1.9896753472735358,2.4923301718479025,-0.0915481433464238
2.0315632493213993,2.4923301718479025,-0.2245345441349897
2.0734511513692637,2.4923301718479025,-0.3651448041141916
2.1153390534171272,2.4923301718479025,-0.5120039653804667
2.1572269554649912,2.4923301718479025,-0.6636175084734320
2.1991148575128552,2.4923301718479025,-0.8183713523758660
2.2410027595607191,2.4923301718479025,-0.9745318545137216
2.2828906616085827,2.4923301718479025,-1.1302458107561153
2.3247785636564471,2.4923301718479025,-1.2835404554153407
2.3666664657043106,2.4923301718479025,-1.4323234612468481
2.4085543677521750,2.4923301718479025,-1.5743829394492723
2.4504422698000385,2.4923301718479025,-1.7073874396643998
2.4923301718479025,2.4923301718479025,-1.8288859499772017
2.5342180738957665,2.4923301718479025,-1.9363078969158092
2.5761059759436304,2.4923301718479025,-2.0269631454515245
2.6179938779914940,2.4923301718479025,-2.0980419989988195
2.6598817800393584,2.4923301718479025,-2.1466151994153346
2.7017696820872219,2.4923301718479025,-2.1696339270018794
2.7436575841350863,2.4923301718479025,-2.1639298005024314
2.7855454861829498,2.4923301718479025,-2.1262148771041400
2.8274333882308138,2.4923301718479025,-2.0530816524373199
2.8693212902786778,2.4923301718479025,-1.9410030605754571
2.9112091923265417,2.4923301718479025,-1.7863324740352058
2.9530970943744053,2.4923301718479025,-1.5853037037763917
2.9949849964222697,2.4923301718479025,-1.3340309992020005
3.0368728984701332,2.4923301718479025,-1.0285090481582042
3.0787608005179976,2.4923301718479025,-0.6646129769343202
3.1206487025658611,2.4923301718479025,-0.2380983502628634
0.0209439510239320,2.5342180738957665,-0.2344238175432246
0.0628318530717960,2.5342180738957665,-0.6556936923608797
0.1047197551196597,2.5342180738957665,-1.0169739245378411
0.1466076571675237,2.5342180738957665,-1.3223018475936736
0.1884955592153876,2.5342180738957665,-1.5756010673431589
0.2303834612632514,2.5342180738957665,-1.7806814618963049
0.2722713633111153,2.5342180738957665,-1.9412391816583445
0.3141592653589793,2.5342180738957665,-2.0608566493297324
0.3560471674068433,2.5342180738957665,-2.1430025599061477
0.3979350694547070,2.5342180738957665,-2.1910318806784925
0.4398229715025710,2.5342180738957665,-2.2081858512328933
0.4817108735504350,2.5342180738957665,-2.1975919834506992
0.5235987755982989,2.5342180738957665,-2.1622640615084854
0.5654866776461627,2.5342180738957665,-2.1051021418780480
0.6073745796940266,2.5342180738957665,-2.0288925533264077
0.6492624817418906,2.5342180738957665,-1.9363078969158087
0.6911503837897545,2.5342180738957665,-1.8299070460037195
0.7330382858376183,2.5342180738957665,-1.7121351462428325
0.7749261878854823,2.5342180738957665,-1.5853236155810608
0.8168140899333461,2.5342180738957665,-1.4516901442615457
0.8587019919812100,2.5342180738957665,-1.3133386948226493
0.9005898940290740,2.5342180738957665,-1.1722595020979565
0.9424777960769379,2.5342180738957665,-1.0303290732162782
0.9843656981248019,2.5342180738957665,-0.8893101876016491
1.0262536001726656,2.5342180738957665,-0.7508518969733247
1.0681415022205296,2.5342180738957665,-0.6164895253457859
1.1100294042683936,2.5342180738957665,-0.4876446690287382
1.1519173063162575,2.5342180738957665,-0.3656251966271094
1.1938052083641213,2.5342180738957665,-0.2516252490410513
1.2356931104119853,2.5342180738957665,-0.1467252394659386
1.2775810124598492,2.5342180738957665,-0.0518918533923703
1.3194689145077132,2.5342180738957665,0.0160109756969149
1.3613568165555769,2.5342180738957665,0.0521384724058080
1.4032447186034409,2.5342180738957665,0.0821238122423592
1.4451326206513049,2.5342180738957665,0.1057111078708215
1.4870205226991688,2.5342180738957665,0.1227013358078367
1.5289084247470326,2.5342180738957665,0.1329523364224337
1.5707963267948966,2.5342180738957665,0.1363788139360309
1.6126842288427605,2.5342180738957665,0.1329523364224337
1.6545721308906245,2.5342180738957665,0.1227013358078365
1.6964600329384882,2.5342180738957665,0.1057111078708215
1.7383479349863524,2.5342180738957665,0.0821238122423590
1.7802358370342162,2.5342180738957665,0.0521384724058080
1.8221237390820799,2.5342180738957665,0.0160109756969149
1.8640116411299441,2.5342180738957665,-0.0518918533923711
1.9058995431778079,2.5342180738957665,-0.1467252394659386
1.9477874452256716,2.5342180738957665,-0.2516252490410505
1.9896753472735358,2.5342180738957665,-0.3656251966271102
2.0315632493213993,2.5342180738957665,-0.4876446690287375
2.0734511513692637,2.5342180738957665,-0.6164895253457867
2.1153390534171272,2.5342180738957665,-0.7508518969733241
2.1572269554649912,2.5342180738957665,-0.8893101876016491
2.1991148575128552,2.5342180738957665,-1.0303290732162782
2.2410027595607191,2.5342180738957665,-1.1722595020979565
2.2828906616085827,2.5342180738957665,-1.3133386948226475
2.3247785636564471,2.5342180738957665,-1.4516901442615462
2.3666664657043106,2.5342180738957665,-1.5853236155810597
2.4085543677521750,2.5342180738957665,-1.7121351462428331
2.4504422698000385,2.5342180738957665,-1.8299070460037195
2.4923301718479025,2.5342180738957665,-1.9363078969158087
2.5342180738957665,2.5342180738957665,-2.0288925533264077
2.5761059759436304,2.5342180738957665,-2.1051021418780480
2.6179938779914940,2.5342180738957665,-2.1622640615084858
2.6598817800393584,2.5342180738957665,-2.1975919834507001
2.7017696820872219,2.5342180738957665,-2.2081858512328933
2.7436575841350863,2.5342180738957665,-2.1910318806784925
2.7855454861829498,2.5342180738957665,-2.1430025599061477
2.8274333882308138,2.5342180738957665,-2.0608566493297324
2.8693212902786778,2.5342180738957665,-1.9412391816583445
2.9112091923265417,2.5342180738957665,-1.7806814618963049
2.9530970943744053,2.5342180738957665,-1.5756010673431604
2.9949849964222697,2.5342180738957665,-1.3223018475936723
3.0368728984701332,2.5342180738957665,-1.0169739245378433
3.0787608005179976,2.5342180738957665,-0.6556936923608757
3.1206487025658611,2.5342180738957665,-0.2344238175432246
0.0209439510239320,2.5761059759436304,-0.2297159234466116
0.0628318530717960,2.5761059759436304,-0.6438028842273729
0.1047197551196597,2.5761059759436304,-1.0006926697736809
0.1466076571675237,2.5761059759436304,-1.3042063073350298
0.1884955592153876,2.5761059759436304,-1.5580571895904998
0.2303834612632514,2.5761059759436304,-1.7658510746487630
0.2722713633111153,2.5761059759436304,-1.9310860860480881
0.3141592653589793,2.5761059759436304,-2.0571527127563307
0.3560471674068433,2.5761059759436304,-2.1473338091709411
0.3979350694547070,2.5761059759436304,-2.2048045951189583
0.4398229715025710,2.5761059759436304,-2.2326326558570191
0.4817108735504350,2.5761059759436304,-2.2337779420713457
0.5235987755982989,2.5761059759436304,-2.2110927698777547
0.5654866776461627,2.5761059759436304,-2.1673218208216558
0.6073745796940266,2.5761059759436304,-2.1051021418780480
0.6492624817418906,2.5761059759436304,-2.0269631454515240
0.6911503837897545,2.5761059759436304,-1.9353266093762682
0.7330382858376183,2.5761059759436304,-1.8325066769160561
0.7749261878854823,2.5761059759436304,-1.7207098567642536
0.8168140899333461,2.5761059759436304,-1.6020350230438229
0.8587019919812100,2.5761059759436304,-1.4784734153073138
0.9005898940290740,2.5761059759436304,-1.3519086385368688
0.9424777960769379,2.5761059759436304,-1.2241166631442231
0.9843656981248019,2.5761059759436304,-1.0967658249707051
1.0262536001726656,2.5761059759436304,-0.9714168252872312
1.0681415022205296,2.5761059759436304,-0.8495227307943123
1.1100294042683936,2.5761059759436304,-0.7324289736220512
1.1519173063162575,2.5761059759436304,-0.6213733513301418
1.1938052083641213,2.5761059759436304,-0.5174860269078699
1.2356931104119853,2.5761059759436304,-0.4217895287741125
1.2775810124598492,2.5761059759436304,-0.3351987507773388
1.3194689145077132,2.5761059759436304,-0.2585209521956114
1.3613568165555769,2.5761059759436304,-0.1924557577365839
1.4032447186034409,2.5761059759436304,-0.1375951575374989
1.4451326206513049,2.5761059759436304,-0.0944235071651948
1.4870205226991688,2.5761059759436304,-0.0633175276161002
1.5289084247470326,2.5761059759436304,-0.0445463053162357
1.5707963267948966,2.5761059759436304,-0.0382712921212125
1.6126842288427605,2.5761059759436304,-0.0445463053162357
1.6545721308906245,2.5761059759436304,-0.0633175276161002
1.6964600329384882,2.5761059759436304,-0.0944235071651948
1.7383479349863524,2.5761059759436304,-0.1375951575374989
1.7802358370342162,2.5761059759436304,-0.1924557577365839
1.8221237390820799,2.5761059759436304,-0.2585209521956114
1.8640116411299441,2.5761059759436304,-0.3351987507773396
1.9058995431778079,2.5761059759436304,-0.4217895287741125
1.9477874452256716,2.5761059759436304,-0.5174860269078692
1.9896753472735358,2.5761059759436304,-0.6213733513301426
2.0315632493213993,2.5761059759436304,-0.7324289736220506
2.0734511513692637,2.5761059759436304,-0.8495227307943130
2.1153390534171272,2.5761059759436304,-0.9714168252872306
2.1572269554649912,2.5761059759436304,-1.0967658249707051
2.1991148575128552,2.5761059759436304,-1.2241166631442231
2.2410027595607191,2.5761059759436304,-1.3519086385368688
2.2828906616085827,2.5761059759436304,-1.4784734153073125
2.3247785636564471,2.5761059759436304,-1.6020350230438234
2.3666664657043106,2.5761059759436304,-1.7207098567642529
2.4085543677521750,2.5761059759436304,-1.8325066769160565
2.4504422698000385,2.5761059759436304,-1.9353266093762680
2.4923301718479025,2.5761059759436304,-2.0269631454515240
2.5342180738957665,2.5761059759436304,-2.1051021418780480
2.5761059759436304,2.5761059759436304,-2.1673218208216558
2.6179938779914940,2.5761059759436304,-2.2110927698777552
2.6598817800393584,2.5761059759436304,-2.2337779420713462
2.7017696820872219,2.5761059759436304,-2.2326326558570195
2.7436575841350863,2.5761059759436304,-2.2048045951189592
2.7855454861829498,2.5761059759436304,-2.1473338091709411
2.8274333882308138,2.5761059759436304,-2.0571527127563307
2.8693212902786778,2.5761059759436304,-1.9310860860480881
2.9112091923265417,2.5761059759436304,-1.7658510746487630
2.9530970943744053,2.5761059759436304,-1.5580571895905007
2.9949849964222697,2.5761059759436304,-1.3042063073350283
3.0368728984701332,2.5761059759436304,-1.0006926697736827
3.0787608005179976,2.5761059759436304,-0.6438028842273686
3.1206487025658611,2.5761059759436304,-0.2297159234466116
0.0209439510239320,2.6179938779914940,-0.2238611833454172
0.0628318530717960,2.6179938779914940,-0.6286046685017578
0.1047197551196597,2.6179938779914940,-0.9791130935636051
0.1466076571675237,2.6179938779914940,-1.2789819749882521
0.1884955592153876,2.6179938779914940,-1.5317055470792587
0.2303834612632514,2.6179938779914940,-1.7406767619864605
0.2722713633111153,2.6179938779914940,-1.9091872897059694
0.3141592653589793,2.6179938779914940,-2.0404275180801674
0.3560471674068433,2.6179938779914940,-2.1374865527977107
0.3979350694547070,2.6179938779914940,-2.2033522173935314
0.4398229715025710,2.6179938779914940,-2.2409110532488312
0.4817108735504350,2.6179938779914940,-2.2529483195910882
0.5235987755982989,2.6179938779914940,-2.2421479934940551
0.5654866776461627,2.6179938779914940,-2.2110927698777552
0.6073745796940266,2.6179938779914940,-2.1622640615084858
0.6492624817418906,2.6179938779914940,-2.0980419989988190
0.6911503837897545,2.6179938779914940,-2.0207054308076002
0.7330382858376183,2.6179938779914940,-1.9324319232399487
0.7749261878854823,2.6179938779914940,-1.8352977604472549
0.8168140899333461,2.6179938779914940,-1.7312779444271869
0.8587019919812100,2.6179938779914940,-1.6222461950236828
0.9005898940290740,2.6179938779914940,-1.5099749499269550
0.9424777960769379,2.6179938779914940,-1.3961353646734909
0.9843656981248019,2.6179938779914940,-1.2822973126460511
1.0262536001726656,2.6179938779914940,-1.1699293850736674
1.0681415022205296,2.6179938779914940,-1.0603988910316480
1.1100294042683936,2.6179938779914940,-0.9549718574415735
1.1519173063162575,2.6179938779914940,-0.8548130290712981
1.1938052083641213,2.6179938779914940,-0.7609858685349498
1.2356931104119853,2.6179938779914940,-0.6744525562929289
1.2775810124598492,2.6179938779914940,-0.5960739906519102
1.3194689145077132,2.6179938779914940,-0.5266097877648431
1.3613568165555769,2.6179938779914940,-0.4667182816309502
1.4032447186034409,2.6179938779914940,-0.4169565240957248
1.4451326206513049,2.6179938779914940,-0.3777802848509372
1.4870205226991688,2.6179938779914940,-0.3495440514346302
1.5289084247470326,2.6179938779914940,-0.3325010292311198
1.5707963267948966,2.6179938779914940,-0.3268031414709951
1.6126842288427605,2.6179938779914940,-0.3325010292311198
1.6545721308906245,2.6179938779914940,-0.3495440514346302
1.6964600329384882,2.6179938779914940,-0.3777802848509372
1.7383479349863524,2.6179938779914940,-0.4169565240957248
1.7802358370342162,2.6179938779914940,-0.4667182816309502
1.8221237390820799,2.6179938779914940,-0.5266097877648431
1.8640116411299441,2.6179938779914940,-0.5960739906519109
1.9058995431778079,2.6179938779914940,-0.6744525562929289
1.9477874452256716,2.6179938779914940,-0.7609858685349490
1.9896753472735358,2.6179938779914940,-0.8548130290712989
2.0315632493213993,2.6179938779914940,-0.9549718574415730
2.0734511513692637,2.6179938779914940,-1.0603988910316486
2.1153390534171272,2.6179938779914940,-1.1699293850736669
2.1572269554649912,2.6179938779914940,-1.2822973126460511
2.1991148575128552,2.6179938779914940,-1.3961353646734909
2.2410027595607191,2.6179938779914940,-1.5099749499269550
2.2828906616085827,2.6179938779914940,-1.6222461950236813
2.3247785636564471,2.6179938779914940,-1.7312779444271873
2.3666664657043106,2.6179938779914940,-1.8352977604472540
2.4085543677521750,2.6179938779914940,-1.9324319232399489
2.4504422698000385,2.6179938779914940,-2.0207054308076002
2.4923301718479025,2.6179938779914940,-2.0980419989988190
2.5342180738957665,2.6179938779914940,-2.1622640615084858
2.5761059759436304,2.6179938779914940,-2.2110927698777552
2.6179938779914940,2.6179938779914940,-2.2421479934940556
2.6598817800393584,2.6179938779914940,-2.2529483195910891
2.7017696820872219,2.6179938779914940,-2.2409110532488317
2.7436575841350863,2.6179938779914940,-2.2033522173935309
2.7855454861829498,2.6179938779914940,-2.1374865527977107
2.8274333882308138,2.6179938779914940,-2.0404275180801674
2.8693212902786778,2.6179938779914940,-1.9091872897059694
2.9112091923265417,2.6179938779914940,-1.7406767619864605
2.9530970943744053,2.6179938779914940,-1.5317055470792602
2.9949849964222697,2.6179938779914940,-1.2789819749882509
3.0368728984701332,2.6179938779914940,-0.9791130935636072
3.0787608005179976,2.6179938779914940,-0.6286046685017540
3.1206487025658611,2.6179938779914940,-0.2238611833454172
0.0209439510239320,2.6598817800393584,-0.2167412834789439
0.0628318530717960,2.6598817800393584,-0.6097488682144544
0.1047197551196597,2.6598817800393584,-0.9516595081458323
0.1466076571675237,2.6598817800393584,-1.2458340044160388
0.1884955592153876,2.6598817800393584,-1.4955384877132978
0.2303834612632514,2.6598817800393584,-1.7039444182711028
0.2722713633111153,2.6598817800393584,-1.8741285858682204
0.3141592653589793,2.6598817800393584,-2.0090731098286811
0.3560471674068433,2.6598817800393584,-2.1116654390217864
0.3979350694547070,2.6598817800393584,-2.1846983518621057
0.4398229715025710,2.6598817800393584,-2.2308699563094803
0.4817108735504350,2.6598817800393584,-2.2527836898690161
0.5235987755982989,2.6598817800393584,-2.2529483195910891
0.5654866776461627,2.6598817800393584,-2.2337779420713462
0.6073745796940266,2.6598817800393584,-2.1975919834507005
0.6492624817418906,2.6598817800393584,-2.1466151994153351
0.6911503837897545,2.6598817800393584,-2.0829776751967013
0.7330382858376183,2.6598817800393584,-2.0087148255715213
0.7749261878854823,2.6598817800393584,-1.9257673948617822
0.8168140899333461,2.6598817800393584,-1.8359814569347437
0.8587019919812100,2.6598817800393584,-1.7411084152029326
0.9005898940290740,2.6598817800393584,-1.6428050026241445
0.9424777960769379,2.6598817800393584,-1.5426332817014436
0.9843656981248019,2.6598817800393584,-1.4420606444831647
1.0262536001726656,2.6598817800393584,-1.3424598125629084
1.0681415022205296,2.6598817800393584,-1.2451088370795464
1.1100294042683936,2.6598817800393584,-1.1511910987172189
1.1519173063162575,2.6598817800393584,-1.0617953077053348
1.1938052083641213,2.6598817800393584,-0.9779155038185708
1.2356931104119853,2.6598817800393584,-0.9004510563768736
1.2775810124598492,2.6598817800393584,-0.8302066642454574
1.3194689145077132,2.6598817800393584,-0.7678923558348072
1.3613568165555769,2.6598817800393584,-0.7141234891006765
1.4032447186034409,2.6598817800393584,-0.6694207515440845
1.4451326206513049,2.6598817800393584,-0.6342101602113234
1.4870205226991688,2.6598817800393584,-0.6088230616939516
1.5289084247470326,2.6598817800393584,-0.5934961321287978
1.5707963267948966,2.6598817800393584,-0.5883713771979577
1.6126842288427605,2.6598817800393584,-0.5934961321287978
1.6545721308906245,2.6598817800393584,-0.6088230616939516
1.6964600329384882,2.6598817800393584,-0.6342101602113234
1.7383479349863524,2.6598817800393584,-0.6694207515440845
1.7802358370342162,2.6598817800393584,-0.7141234891006765
1.8221237390820799,2.6598817800393584,-0.7678923558348072
1.8640116411299441,2.6598817800393584,-0.8302066642454581
1.9058995431778079,2.6598817800393584,-0.9004510563768736
1.9477874452256716,2.6598817800393584,-0.9779155038185703
1.9896753472735358,2.6598817800393584,-1.0617953077053355
2.0315632493213993,2.6598817800393584,-1.1511910987172185
2.0734511513692637,2.6598817800393584,-1.2451088370795471
2.1153390534171272,2.6598817800393584,-1.3424598125629079
2.1572269554649912,2.6598817800393584,-1.4420606444831647
2.1991148575128552,2.6598817800393584,-1.5426332817014436
2.2410027595607191,2.6598817800393584,-1.6428050026241445
2.2828906616085827,2.6598817800393584,-1.7411084152029317
2.3247785636564471,2.6598817800393584,-1.8359814569347439
2.3666664657043106,2.6598817800393584,-1.9257673948617811
2.4085543677521750,2.6598817800393584,-2.0087148255715217
2.4504422698000385,2.6598817800393584,-2.0829776751967013
2.4923301718479025,2.6598817800393584,-2.1466151994153351
2.5342180738957665,2.6598817800393584,-2.1975919834507005
2.5761059759436304,2.6598817800393584,-2.2337779420713462
2.6179938779914940,2.6598817800393584,-2.2529483195910895
2.6598817800393584,2.6598817800393584,-2.2527836898690161
2.7017696820872219,2.6598817800393584,-2.2308699563094812
2.7436575841350863,2.6598817800393584,-2.1846983518621057
2.7855454861829498,2.6598817800393584,-2.1116654390217864
2.8274333882308138,2.6598817800393584,-2.0090731098286811
2.8693212902786778,2.6598817800393584,-1.8741285858682204
2.9112091923265417,2.6598817800393584,-1.7039444182711028
2.9530970943744053,2.6598817800393584,-1.4955384877132989
2.9949849964222697,2.6598817800393584,-1.2458340044160372
3.0368728984701332,2.6598817800393584,-0.9516595081458340
3.0787608005179976,2.6598817800393584,-0.6097488682144504
3.1206487025658611,2.6598817800393584,-0.2167412834789439
0.0209439510239320,2.7017696820872219,-0.2082330809534055
0.0628318530717960,2.7017696820872219,-0.5868710134583491
0.1047197551196597,2.7017696820872219,-0.9177327282989175
0.1466076571675237,2.7017696820872219,-1.2039351067816086
0.1884955592153876,2.7017696820872219,-1.4485072307394937
0.2303834612632514,2.7017696820872219,-1.6543903825322208
0.2722713633111153,2.7017696820872219,-1.8244380450460209
0.3141592653589793,2.7017696820872219,-1.9614159016936963
0.3560471674068433,2.7017696820872219,-2.0680018364146306
0.3979350694547070,2.7017696820872219,-2.1467859336747837
0.4398229715025710,2.7017696820872219,-2.2002704784666958
0.4817108735504350,2.7017696820872219,-2.2308699563094807
0.5235987755982989,2.7017696820872219,-2.2409110532488312
0.5654866776461627,2.7017696820872219,-2.2326326558570200
0.6073745796940266,2.7017696820872219,-2.2081858512328933
0.6492624817418906,2.7017696820872219,-2.1696339270018790
0.6911503837897545,2.7017696820872219,-2.1189523713159799
0.7330382858376183,2.7017696820872219,-2.0580288728537783
0.7749261878854823,2.7017696820872219,-1.9886633208204316
0.8168140899333461,2.7017696820872219,-1.9125678049476773
0.8587019919812100,2.7017696820872219,-1.8313666154938300
0.9005898940290740,2.7017696820872219,-1.7465962432437796
0.9424777960769379,2.7017696820872219,-1.6597053795089973
0.9843656981248019,2.7017696820872219,-1.5720549161275301
1.0262536001726656,2.7017696820872219,-1.4849179454640016
1.0681415022205296,2.7017696820872219,-1.3994797604096143
1.1100294042683936,2.7017696820872219,-1.3168378543821482
1.1519173063162575,2.7017696820872219,-1.2380019213259612
1.1938052083641213,2.7017696820872219,-1.1638938557119880
1.2356931104119853,2.7017696820872219,-1.0953477525377409
1.2775810124598492,2.7017696820872219,-1.0331099073273098
1.3194689145077132,2.7017696820872219,-0.9778388161313634
1.3613568165555769,2.7017696820872219,-0.9301051755271481
1.4032447186034409,2.7017696820872219,-0.8903918826184849
1.4451326206513049,2.7017696820872219,-0.8590940350357761
1.4870205226991688,2.7017696820872219,-0.8365189309359994
1.5289084247470326,2.7017696820872219,-0.8228860690027114
1.5707963267948966,2.7017696820872219,-0.8183271484460447
1.6126842288427605,2.7017696820872219,-0.8228860690027114
1.6545721308906245,2.7017696820872219,-0.8365189309359994
1.6964600329384882,2.7017696820872219,-0.8590940350357761
1.7383479349863524,2.7017696820872219,-0.8903918826184849
1.7802358370342162,2.7017696820872219,-0.9301051755271481
1.8221237390820799,2.7017696820872219,-0.9778388161313634
1.8640116411299441,2.7017696820872219,-1.0331099073273105
1.9058995431778079,2.7017696820872219,-1.0953477525377409
1.9477874452256716,2.7017696820872219,-1.1638938557119873
1.9896753472735358,2.7017696820872219,-1.2380019213259619
2.0315632493213993,2.7017696820872219,-1.3168378543821480
2.0734511513692637,2.7017696820872219,-1.3994797604096147
2.1153390534171272,2.7017696820872219,-1.4849179454640009
2.1572269554649912,2.7017696820872219,-1.5720549161275301
2.1991148575128552,2.7017696820872219,-1.6597053795089973
2.2410027595607191,2.7017696820872219,-1.7465962432437796
2.2828906616085827,2.7017696820872219,-1.8313666154938288
2.3247785636564471,2.7017696820872219,-1.9125678049476775
2.3666664657043106,2.7017696820872219,-1.9886633208204307
2.4085543677521750,2.7017696820872219,-2.0580288728537783
2.4504422698000385,2.7017696820872219,-2.1189523713159808
2.4923301718479025,2.7017696820872219,-2.1696339270018790
2.5342180738957665,2.7017696820872219,-2.2081858512328933
2.5761059759436304,2.7017696820872219,-2.2326326558570200
2.6179938779914940,2.7017696820872219,-2.2409110532488317
2.6598817800393584,2.7017696820872219,-2.2308699563094803
2.7017696820872219,2.7017696820872219,-2.2002704784666962
2.7436575841350863,2.7017696820872219,-2.1467859336747841
2.7855454861829498,2.7017696820872219,-2.0680018364146306
2.8274333882308138,2.7017696820872219,-1.9614159016936963
2.8693212902786778,2.7017696820872219,-1.8244380450460209
2.9112091923265417,2.7017696820872219,-1.6543903825322208
2.9530970943744053,2.7017696820872219,-1.4485072307394951
2.9949849964222697,2.7017696820872219,-1.2039351067816073
3.0368728984701332,2.7017696820872219,-0.9177327282989192
3.0787608005179976,2.7017696820872219,-0.5868710134583452
3.1206487025658611,2.7017696820872219,-0.2082330809534055
0.0209439510239320,2.7436575841350863,-0.1982086037419250
0.0628318530717960,2.7436575841350863,-0.5595923413887934
0.1047197551196597,2.7436575841350863,-0.8767100713417492
0.1466076571675237,2.7436575841350863,-1.1524255505486973
0.1884955592153876,2.7436575841350863,-1.3895218667477367
0.2303834612632514,2.7436575841350863,-1.5907014384671689
0.2722713633111153,2.7436575841350863,-1.7585860150254971
0.3141592653589793,2.7436575841350863,-1.8957166765314206
0.3560471674068433,2.7436575841350863,-2.0045538338838425
0.3979350694547070,2.7436575841350863,-2.0874772287718630
0.4398229715025710,2.7436575841350863,-2.1467859336747837
0.4817108735504350,2.7436575841350863,-2.1846983518621057
0.5235987755982989,2.7436575841350863,-2.2033522173935305
0.5654866776461627,2.7436575841350863,-2.2048045951189597
0.6073745796940266,2.7436575841350863,-2.1910318806784930
0.6492624817418906,2.7436575841350863,-2.1639298005024319
0.6911503837897545,2.7436575841350863,-2.1253134118112778
0.7330382858376183,2.7436575841350863,-2.0769171026157318
0.7749261878854823,2.7436575841350863,-2.0203945917166939
0.8168140899333461,2.7436575841350863,-1.9573189287052659
0.8587019919812100,2.7436575841350863,-1.8891824939627484
0.9005898940290740,2.7436575841350863,-1.8173969986606417
0.9424777960769379,2.7436575841350863,-1.7432934847606469
0.9843656981248019,2.7436575841350863,-1.6681223250146653
1.0262536001726656,2.7436575841350863,-1.5930532229647960
1.0681415022205296,2.7436575841350863,-1.5191752129433409
1.1100294042683936,2.7436575841350863,-1.4474966600728003
1.1519173063162575,2.7436575841350863,-1.3789452602658749
1.1938052083641213,2.7436575841350863,-1.3143680402254647
1.2356931104119853,2.7436575841350863,-1.2545313574446701
1.2775810124598492,2.7436575841350863,-1.2001209002067910
1.3194689145077132,2.7436575841350863,-1.1517416875853288
1.3613568165555769,2.7436575841350863,-1.1099180694439841
1.4032447186034409,2.7436575841350863,-1.0750937264366554
1.4451326206513049,2.7436575841350863,-1.0476316700074442
1.4870205226991688,2.7436575841350863,-1.0278142423906504
1.5289084247470326,2.7436575841350863,-1.0158431166107744
1.5707963267948966,2.7436575841350863,-1.0118392964825156
1.6126842288427605,2.7436575841350863,-1.0158431166107744
1.6545721308906245,2.7436575841350863,-1.0278142423906504
1.6964600329384882,2.7436575841350863,-1.0476316700074442
1.7383479349863524,2.7436575841350863,-1.0750937264366554
1.7802358370342162,2.7436575841350863,-1.1099180694439841
1.8221237390820799,2.7436575841350863,-1.1517416875853288
1.8640116411299441,2.7436575841350863,-1.2001209002067916
1.9058995431778079,2.7436575841350863,-1.2545313574446701
1.9477874452256716,2.7436575841350863,-1.3143680402254641
1.9896753472735358,2.7436575841350863,-1.3789452602658756
2.0315632493213993,2.7436575841350863,-1.4474966600728001
2.0734511513692637,2.7436575841350863,-1.5191752129433413
2.1153390534171272,2.7436575841350863,-1.5930532229647958
2.1572269554649912,2.7436575841350863,-1.6681223250146653
2.1991148575128552,2.7436575841350863,-1.7432934847606469
2.2410027595607191,2.7436575841350863,-1.8173969986606417
2.2828906616085827,2.7436575841350863,-1.8891824939627477
2.3247785636564471,2.7436575841350863,-1.9573189287052664
2.3666664657043106,2.7436575841350863,-2.0203945917166934
2.4085543677521750,2.7436575841350863,-2.0769171026157323
2.4504422698000385,2.7436575841350863,-2.1253134118112773
2.4923301718479025,2.7436575841350863,-2.1639298005024319
2.5342180738957665,2.7436575841350863,-2.1910318806784930
2.5761059759436304,2.7436575841350863,-2.2048045951189597
2.6179938779914940,2.7436575841350863,-2.2033522173935309
2.6598817800393584,2.7436575841350863,-2.1846983518621057
2.7017696820872219,2.7436575841350863,-2.1467859336747841
2.7436575841350863,2.7436575841350863,-2.0874772287718630
2.7855454861829498,2.7436575841350863,-2.0045538338838425
2.8274333882308138,2.7436575841350863,-1.8957166765314206
2.8693212902786778,2.7436575841350863,-1.7585860150254971
2.9112091923265417,2.7436575841350863,-1.5907014384671689
2.9530970943744053,2.7436575841350863,-1.3895218667477380
2.9949849964222697,2.7436575841350863,-1.1524255505486958
3.0368728984701332,2.7436575841350863,-0.8767100713417511
3.0787608005179976,2.7436575841350863,-0.5595923413887900
3.1206487025658611,2.7436575841350863,-0.1982086037419250
0.0209439510239320,2.7855454861829498,-0.1865350506845367
0.0628318530717960,2.7855454861829498,-0.5275197962236071
0.1047197551196597,2.7855454861829498,-0.8279453571335543
0.1466076571675237,2.7855454861829498,-1.0904131614815600
0.1884955592153876,2.7855454861829498,-1.3174513576709350
0.2303834612632514,2.7855454861829498,-1.5115148144411286
0.2722713633111153,2.7855454861829498,-1.6749851208677280
0.3141592653589793,2.7855454861829498,-1.8101705863624526
0.3560471674068433,2.7855454861829498,-1.9193062406731602
0.3979350694547070,2.7855454861829498,-2.0045538338838429
0.4398229715025710,2.7855454861829498,-2.0680018364146298
0.4817108735504350,2.7855454861829498,-2.1116654390217864
0.5235987755982989,2.7855454861829498,-2.1374865527977112
0.5654866776461627,2.7855454861829498,-2.1473338091709415
0.6073745796940266,2.7855454861829498,-2.1430025599061477
0.6492624817418906,2.7855454861829498,-2.1262148771041400
0.6911503837897545,2.7855454861829498,-2.0986195532018601
0.7330382858376183,2.7855454861829498,-2.0617921009723887
0.7749261878854823,2.7855454861829498,-2.0172347535249404
0.8168140899333461,2.7855454861829498,-1.9663764643048667
0.8587019919812100,2.7855454861829498,-1.9105729070936546
0.9005898940290740,2.7855454861829498,-1.8511064760089264
0.9424777960769379,2.7855454861829498,-1.7891862855044418
0.9843656981248019,2.7855454861829498,-1.7259481703700943
1.0262536001726656,2.7855454861829498,-1.6624546857319147
1.0681415022205296,2.7855454861829498,-1.5996951070520695
1.1100294042683936,2.7855454861829498,-1.5385854301288606
1.1519173063162575,2.7855454861829498,-1.4799683710967260
1.1938052083641213,2.7855454861829498,-1.4246133664262386
1.2356931104119853,2.7855454861829498,-1.3732165729241088
1.2775810124598492,2.7855454861829498,-1.3264008677331809
1.3194689145077132,2.7855454861829498,-1.2847158483324370
1.3613568165555769,2.7855454861829498,-1.2486378325369949
1.4032447186034409,2.7855454861829498,-1.2185698584981057
1.4451326206513049,2.7855454861829498,-1.1948416847031593
1.4870205226991688,2.7855454861829498,-1.1777097899756803
1.5289084247470326,2.7855454861829498,-1.1673573734753289
1.5707963267948966,2.7855454861829498,-1.1638943546979010
1.6126842288427605,2.7855454861829498,-1.1673573734753289
1.6545721308906245,2.7855454861829498,-1.1777097899756803
1.6964600329384882,2.7855454861829498,-1.1948416847031593
1.7383479349863524,2.7855454861829498,-1.2185698584981057
1.7802358370342162,2.7855454861829498,-1.2486378325369949
1.8221237390820799,2.7855454861829498,-1.2847158483324370
1.8640116411299441,2.7855454861829498,-1.3264008677331813
1.9058995431778079,2.7855454861829498,-1.3732165729241088
1.9477874452256716,2.7855454861829498,-1.4246133664262381
1.9896753472735358,2.7855454861829498,-1.4799683710967264
2.0315632493213993,2.7855454861829498,-1.5385854301288604
2.0734511513692637,2.7855454861829498,-1.5996951070520700
2.1153390534171272,2.7855454861829498,-1.6624546857319149
2.1572269554649912,2.7855454861829498,-1.7259481703700943
2.1991148575128552,2.7855454861829498,-1.7891862855044418
2.2410027595607191,2.7855454861829498,-1.8511064760089264
2.2828906616085827,2.7855454861829498,-1.9105729070936539
2.3247785636564471,2.7855454861829498,-1.9663764643048662
2.3666664657043106,2.7855454861829498,-2.0172347535249400
2.4085543677521750,2.7855454861829498,-2.0617921009723887
2.4504422698000385,2.7855454861829498,-2.0986195532018601
2.4923301718479025,2.7855454861829498,-2.1262148771041400
2.5342180738957665,2.7855454861829498,-2.1430025599061477
2.5761059759436304,2.7855454861829498,-2.1473338091709415
2.6179938779914940,2.7855454861829498,-2.1374865527977112
2.6598817800393584,2.7855454861829498,-2.1116654390217864
2.7017696820872219,2.7855454861829498,-2.0680018364146311
2.7436575841350863,2.7855454861829498,-2.0045538338838425
2.7855454861829498,2.7855454861829498,-1.9193062406731602
2.8274333882308138,2.7855454861829498,-1.8101705863624526
2.8693212902786778,2.7855454861829498,-1.6749851208677280
2.9112091923265417,2.7855454861829498,-1.5115148144411286
2.9530970943744053,2.7855454861829498,-1.3174513576709361
2.9949849964222697,2.7855454861829498,-1.0904131614815584
3.0368728984701332,2.7855454861829498,-0.8279453571335561
3.0787608005179976,2.7855454861829498,-0.5275197962236038
3.1206487025658611,2.7855454861829498,-0.1865350506845367
0.0209439510239320,2.8274333882308138,-0.1730747914881845
0.0628318530717960,2.8274333882308138,-0.4902460292430734
0.1047197551196597,2.8274333882308138,-0.7707689080738924
0.1466076571675237,2.8274333882308138,-1.0169733226449680
0.1884955592153876,2.8274333882308138,-1.2311235367850071
0.2303834612632514,2.8274333882308138,-1.4154181834871027
0.2722713633111153,2.8274333882308138,-1.5719902649087354
0.3141592653589793,2.8274333882308138,-1.7029071523717689
0.3560471674068433,2.8274333882308138,-1.8101705863624524
0.3979350694547070,2.8274333882308138,-1.8957166765314213
0.4398229715025710,2.8274333882308138,-1.9614159016936952
0.4817108735504350,2.8274333882308138,-2.0090731098286807
0.5235987755982989,2.8274333882308138,-2.0404275180801670
0.5654866776461627,2.8274333882308138,-2.0571527127563312
0.6073745796940266,2.8274333882308138,-2.0608566493297324
0.6492624817418906,2.8274333882308138,-2.0530816524373199
0.6911503837897545,2.8274333882308138,-2.0353044158804230
0.7330382858376183,2.8274333882308138,-2.0089360026247594
0.7749261878854823,2.8274333882308138,-1.9753218448004322
0.8168140899333461,2.8274333882308138,-1.9357417437019271
0.8587019919812100,2.8274333882308138,-1.8914098697881179
0.9005898940290740,2.8274333882308138,-1.8434747626822625
0.9424777960769379,2.8274333882308138,-1.7930193311720040
0.9843656981248019,2.8274333882308138,-1.7410608532093708
1.0262536001726656,2.8274333882308138,-1.6885509759107766
1.0681415022205296,2.8274333882308138,-1.6363757155570207
1.1100294042683936,2.8274333882308138,-1.5853554575932873
1.1519173063162575,2.8274333882308138,-1.5362449566291463
1.1938052083641213,2.8274333882308138,-1.4897333364385517
1.2356931104119853,2.8274333882308138,-1.4464440899598436
1.2775810124598492,2.8274333882308138,-1.4069350792957469
1.3194689145077132,2.8274333882308138,-1.3716985357133733
1.3613568165555769,2.8274333882308138,-1.3411610596442187
1.4032447186034409,2.8274333882308138,-1.3156836206841627
1.4451326206513049,2.8274333882308138,-1.2955615575934729
1.4870205226991688,2.8274333882308138,-1.2810245782968004
1.5289084247470326,2.8274333882308138,-1.2722367598831823
1.5707963267948966,2.8274333882308138,-1.2692965486060408
1.6126842288427605,2.8274333882308138,-1.2722367598831823
1.6545721308906245,2.8274333882308138,-1.2810245782968004
1.6964600329384882,2.8274333882308138,-1.2955615575934729
1.7383479349863524,2.8274333882308138,-1.3156836206841627
1.7802358370342162,2.8274333882308138,-1.3411610596442187
1.8221237390820799,2.8274333882308138,-1.3716985357133733
1.8640116411299441,2.8274333882308138,-1.4069350792957476
1.9058995431778079,2.8274333882308138,-1.4464440899598436
1.9477874452256716,2.8274333882308138,-1.4897333364385512
1.9896753472735358,2.8274333882308138,-1.5362449566291467
2.0315632493213993,2.8274333882308138,-1.5853554575932873
2.0734511513692637,2.8274333882308138,-1.6363757155570211
2.1153390534171272,2.8274333882308138,-1.6885509759107766
2.1572269554649912,2.8274333882308138,-1.7410608532093708
2.1991148575128552,2.8274333882308138,-1.7930193311720040
2.2410027595607191,2.8274333882308138,-1.8434747626822625
2.2828906616085827,2.8274333882308138,-1.8914098697881174
2.3247785636564471,2.8274333882308138,-1.9357417437019266
2.3666664657043106,2.8274333882308138,-1.9753218448004315
2.4085543677521750,2.8274333882308138,-2.0089360026247594
2.4504422698000385,2.8274333882308138,-2.0353044158804230
2.4923301718479025,2.8274333882308138,-2.0530816524373199
2.5342180738957665,2.8274333882308138,-2.0608566493297324
2.5761059759436304,2.8274333882308138,-2.0571527127563312
2.6179938779914940,2.8274333882308138,-2.0404275180801674
2.6598817800393584,2.8274333882308138,-2.0090731098286811
2.7017696820872219,2.8274333882308138,-1.9614159016936963
2.7436575841350863,2.8274333882308138,-1.8957166765314206
2.7855454861829498,2.8274333882308138,-1.8101705863624524
2.8274333882308138,2.8274333882308138,-1.7029071523717689
2.8693212902786778,2.8274333882308138,-1.5719902649087354
2.9112091923265417,2.8274333882308138,-1.4154181834871027
2.9530970943744053,2.8274333882308138,-1.2311235367850080
2.9949849964222697,2.8274333882308138,-1.0169733226449669
3.0368728984701332,2.8274333882308138,-0.7707689080738939
3.0787608005179976,2.8274333882308138,-0.4902460292430703
3.1206487025658611,2.8274333882308138,-0.1730747914881845
0.0209439510239320,2.8693212902786778,-0.1576853667267231
0.0628318530717960,2.8693212902786778,-0.4473493987899433
0.1047197551196597,2.8693212902786778,-0.7044875491026599
0.1466076571675237,2.8693212902786778,-0.9311489744042135
0.1884955592153876,2.8693212902786778,-1.1293251087088891
0.2303834612632514,2.8693212902786778,-1.3009496633059210
0.2722713633111153,2.8693212902786778,-1.4478986267594929
0.3141592653589793,2.8693212902786778,-1.5719902649087354
0.3560471674068433,2.8693212902786778,-1.6749851208677278
0.3979350694547070,2.8693212902786778,-1.7585860150254968
0.4398229715025710,2.8693212902786778,-1.8244380450460198
0.4817108735504350,2.8693212902786778,-1.8741285858682200
0.5235987755982989,2.8693212902786778,-1.9091872897059694
0.5654866776461627,2.8693212902786778,-1.9310860860480881
0.6073745796940266,2.8693212902786778,-1.9412391816583445
0.6492624817418906,2.8693212902786778,-1.9410030605754569
0.6911503837897545,2.8693212902786778,-1.9316764841130882
0.7330382858376183,2.8693212902786778,-1.9145004908598540
0.7749261878854823,2.8693212902786778,-1.8906583966793142
0.8168140899333461,2.8693212902786778,-1.8612757947099783
0.8587019919812100,2.8693212902786778,-1.8274205553653049
0.9005898940290740,2.8693212902786778,-1.7901028263337002
0.9424777960769379,2.8693212902786778,-1.7502750325785190
0.9843656981248019,2.8693212902786778,-1.7088318763380621
1.0262536001726656,2.8693212902786778,-1.6666103371255820
1.0681415022205296,2.8693212902786778,-1.6243896717292774
1.1100294042683936,2.8693212902786778,-1.5828914142122950
1.1519173063162575,2.8693212902786778,-1.5427793759127311
1.1938052083641213,2.8693212902786778,-1.5046596454436285
1.2356931104119853,2.8693212902786778,-1.4690805886929796
1.2775810124598492,2.8693212902786778,-1.4365328488237239
1.3194689145077132,2.8693212902786778,-1.4074493462737507
1.3613568165555769,2.8693212902786778,-1.3822052787558965
1.4032447186034409,2.8693212902786778,-1.3611181212579448
1.4451326206513049,2.8693212902786778,-1.3444476260426304
1.4870205226991688,2.8693212902786778,-1.3323958226476331
1.5289084247470326,2.8693212902786778,-1.3251070178855833
1.5707963267948966,2.8693212902786778,-1.3226677958440578
1.6126842288427605,2.8693212902786778,-1.3251070178855833
1.6545721308906245,2.8693212902786778,-1.3323958226476331
1.6964600329384882,2.8693212902786778,-1.3444476260426304
1.7383479349863524,2.8693212902786778,-1.3611181212579448
1.7802358370342162,2.8693212902786778,-1.3822052787558965
1.8221237390820799,2.8693212902786778,-1.4074493462737507
1.8640116411299441,2.8693212902786778,-1.4365328488237243
1.9058995431778079,2.8693212902786778,-1.4690805886929796
1.9477874452256716,2.8693212902786778,-1.5046596454436283
1.9896753472735358,2.8693212902786778,-1.5427793759127315
2.0315632493213993,2.8693212902786778,-1.5828914142122952
2.0734511513692637,2.8693212902786778,-1.6243896717292778
2.1153390534171272,2.8693212902786778,-1.6666103371255818
2.1572269554649912,2.8693212902786778,-1.7088318763380621
2.1991148575128552,2.8693212902786778,-1.7502750325785190
2.2410027595607191,2.8693212902786778,-1.7901028263337002
2.2828906616085827,2.8693212902786778,-1.8274205553653051
2.3247785636564471,2.8693212902786778,-1.8612757947099783
2.3666664657043106,2.8693212902786778,-1.8906583966793138
2.4085543677521750,2.8693212902786778,-1.9145004908598540
2.4504422698000385,2.8693212902786778,-1.9316764841130889
2.4923301718479025,2.8693212902786778,-1.9410030605754569
2.5342180738957665,2.8693212902786778,-1.9412391816583445
2.5761059759436304,2.8693212902786778,-1.9310860860480881
2.6179938779914940,2.8693212902786778,-1.9091872897059694
2.6598817800393584,2.8693212902786778,-1.8741285858682202
2.7017696820872219,2.8693212902786778,-1.8244380450460207
2.7436575841350863,2.8693212902786778,-1.7585860150254968
2.7855454861829498,2.8693212902786778,-1.6749851208677278
2.8274333882308138,2.8693212902786778,-1.5719902649087354
2.8693212902786778,2.8693212902786778,-1.4478986267594929
2.9112091923265417,2.8693212902786778,-1.3009496633059210
2.9530970943744053,2.8693212902786778,-1.1293251087088900
2.9949849964222697,2.8693212902786778,-0.9311489744042124
3.0368728984701332,2.8693212902786778,-0.7044875491026611
3.0787608005179976,2.8693212902786778,-0.4473493987899405
3.1206487025658611,2.8693212902786778,-0.1576853667267231
0.0209439510239320,2.9112091923265417,-0.1402194878409173
0.0628318530717960,2.9112091923265417,-0.3983939702694337
0.1047197551196597,2.9112091923265417,-0.6283846077000883
0.1466076571675237,2.9112091923265417,-0.8319506144251055
0.1884955592153876,2.9112091923265417,-1.0108016494045315
0.2303834612632514,2.9112091923265417,-1.1665978162662372
0.2722713633111153,2.9112091923265417,-1.3009496633059210
0.3141592653589793,2.9112091923265417,-1.4154181834871027
0.3560471674068433,2.9112091923265417,-1.5115148144411283
0.3979350694547070,2.9112091923265417,-1.5907014384671687
0.4398229715025710,2.9112091923265417,-1.6543903825322204
0.4817108735504350,2.9112091923265417,-1.7039444182711030
0.5235987755982989,2.9112091923265417,-1.7406767619864600
0.5654866776461627,2.9112091923265417,-1.7658510746487630
0.6073745796940266,2.9112091923265417,-1.7806814618963049
0.6492624817418906,2.9112091923265417,-1.7863324740352058
0.6911503837897545,2.9112091923265417,-1.7839191060394082
0.7330382858376183,2.9112091923265417,-1.7745067975506816
0.7749261878854823,2.9112091923265417,-1.7591114328786188
0.8168140899333461,2.9112091923265417,-1.7386993410006379
0.8587019919812100,2.9112091923265417,-1.7141872955619815
0.9005898940290740,2.9112091923265417,-1.6864425148757172
0.9424777960769379,2.9112091923265417,-1.6562826619227360
0.9843656981248019,2.9112091923265417,-1.6244758443517566
1.0262536001726656,2.9112091923265417,-1.5917406144793189
1.0681415022205296,2.9112091923265417,-1.5587459692897898
1.1100294042683936,2.9112091923265417,-1.5261113504353603
1.1519173063162575,2.9112091923265417,-1.4944066442360457
1.1938052083641213,2.9112091923265417,-1.4641521816796872
1.2356931104119853,2.9112091923265417,-1.4358187384219492
1.2775810124598492,2.9112091923265417,-1.4098275347863218
1.3194689145077132,2.9112091923265417,-1.3865502357641197
1.3613568165555769,2.9112091923265417,-1.3663089510144826
1.4032447186034409,2.9112091923265417,-1.3493762348643734
1.4451326206513049,2.9112091923265417,-1.3359750863085822
1.4870205226991688,2.9112091923265417,-1.3262789490097213
1.5289084247470326,2.9112091923265417,-1.3204117112982299
1.5707963267948966,2.9112091923265417,-1.3184477061723701
1.6126842288427605,2.9112091923265417,-1.3204117112982299
1.6545721308906245,2.9112091923265417,-1.3262789490097213
1.6964600329384882,2.9112091923265417,-1.3359750863085822
1.7383479349863524,2.9112091923265417,-1.3493762348643734
1.7802358370342162,2.9112091923265417,-1.3663089510144826
1.8221237390820799,2.9112091923265417,-1.3865502357641197
1.8640116411299441,2.9112091923265417,-1.4098275347863223
1.9058995431778079,2.9112091923265417,-1.4358187384219492
1.9477874452256716,2.9112091923265417,-1.4641521816796867
1.9896753472735358,2.9112091923265417,-1.4944066442360460
2.0315632493213993,2.9112091923265417,-1.5261113504353598
2.0734511513692637,2.9112091923265417,-1.5587459692897898
2.1153390534171272,2.9112091923265417,-1.5917406144793185
2.1572269554649912,2.9112091923265417,-1.6244758443517566
2.1991148575128552,2.9112091923265417,-1.6562826619227360
2.2410027595607191,2.9112091923265417,-1.6864425148757172
2.2828906616085827,2.9112091923265417,-1.7141872955619808
2.3247785636564471,2.9112091923265417,-1.7386993410006379
2.3666664657043106,2.9112091923265417,-1.7591114328786186
2.4085543677521750,2.9112091923265417,-1.7745067975506816
2.4504422698000385,2.9112091923265417,-1.7839191060394084
2.4923301718479025,2.9112091923265417,-1.7863324740352058
2.5342180738957665,2.9112091923265417,-1.7806814618963049
2.5761059759436304,2.9112091923265417,-1.7658510746487630
2.6179938779914940,2.9112091923265417,-1.7406767619864605
2.6598817800393584,2.9112091923265417,-1.7039444182711028
2.7017696820872219,2.9112091923265417,-1.6543903825322213
2.7436575841350863,2.9112091923265417,-1.5907014384671687
2.7855454861829498,2.9112091923265417,-1.5115148144411283
2.8274333882308138,2.9112091923265417,-1.4154181834871027
2.8693212902786778,2.9112091923265417,-1.3009496633059210
2.9112091923265417,2.9112091923265417,-1.1665978162662372
2.9530970943744053,2.9112091923265417,-1.0108016494045324
2.9949849964222697,2.9112091923265417,-0.8319506144251047
3.0368728984701332,2.9112091923265417,-0.6283846077000894
3.0787608005179976,2.9112091923265417,-0.3983939702694311
3.1206487025658611,2.9112091923265417,-0.1402194878409173
0.0209439510239320,2.9530970943744053,-0.1205250371384424
0.0628318530717960,2.9530970943744053,-0.3429295161492281
0.1047197551196597,2.9530970943744053,-0.5417199138867458
0.1466076571675237,2.9530970943744053,-0.7183562976739735
0.1884955592153876,2.9530970943744053,-0.8742576061769006
0.2303834612632514,2.9530970943744053,-1.0108016494045324
0.2722713633111153,2.9530970943744053,-1.1293251087088900
0.3141592653589793,2.9530970943744053,-1.2311235367850080
0.3560471674068433,2.9530970943744053,-1.3174513576709359
0.3979350694547070,2.9530970943744053,-1.3895218667477383
0.4398229715025710,2.9530970943744053,-1.4485072307394944
0.4817108735504350,2.9530970943744053,-1.4955384877132984
0.5235987755982989,2.9530970943744053,-1.5317055470792595
0.5654866776461627,2.9530970943744053,-1.5580571895905009
0.6073745796940266,2.9530970943744053,-1.5756010673431604
0.6492624817418906,2.9530970943744053,-1.5853037037763917
0.6911503837897545,2.9530970943744053,-1.5880904936723623
0.7330382858376183,2.9530970943744053,-1.5848457031562555
0.7749261878854823,2.9530970943744053,-1.5764124696962678
0.8168140899333461,2.9530970943744053,-1.5635928021036112
0.8587019919812100,2.9530970943744053,-1.5471475805325139
0.9005898940290740,2.9530970943744053,-1.5277965564802167
0.9424777960769379,2.9530970943744053,-1.5062183527869752
0.9843656981248019,2.9530970943744053,-1.4830504636360626
1.0262536001726656,2.9530970943744053,-1.4588892545537628
1.0681415022205296,2.9530970943744053,-1.4342899624093779
1.1100294042683936,2.9530970943744053,-1.4097666954152226
1.1519173063162575,2.9530970943744053,-1.3857924331266274
1.1938052083641213,2.9530970943744053,-1.3627990264419372
1.2356931104119853,2.9530970943744053,-1.3411771976025124
1.2775810124598492,2.9530970943744053,-1.3212765401927264
1.3194689145077132,2.9530970943744053,-1.3034055191399694
1.3613568165555769,2.9530970943744053,-1.2878314707146454
1.4032447186034409,2.9530970943744053,-1.2747806025301722
1.4451326206513049,2.9530970943744053,-1.2644379935429846
1.4870205226991688,2.9530970943744053,-1.2569475940525301
1.5289084247470326,2.9530970943744053,-1.2524122257012726
1.5707963267948966,2.9530970943744053,-1.2508935814746889
1.6126842288427605,2.9530970943744053,-1.2524122257012726
1.6545721308906245,2.9530970943744053,-1.2569475940525301
1.6964600329384882,2.9530970943744053,-1.2644379935429846
1.7383479349863524,2.9530970943744053,-1.2747806025301722
1.7802358370342162,2.9530970943744053,-1.2878314707146454
1.8221237390820799,2.9530970943744053,-1.3034055191399694
1.8640116411299441,2.9530970943744053,-1.3212765401927269
1.9058995431778079,2.9530970943744053,-1.3411771976025124
1.9477874452256716,2.9530970943744053,-1.3627990264419372
1.9896753472735358,2.9530970943744053,-1.3857924331266278
2.0315632493213993,2.9530970943744053,-1.4097666954152221
2.0734511513692637,2.9530970943744053,-1.4342899624093779
2.1153390534171272,2.9530970943744053,-1.4588892545537624
2.1572269554649912,2.9530970943744053,-1.4830504636360626
2.1991148575128552,2.9530970943744053,-1.5062183527869752
2.2410027595607191,2.9530970943744053,-1.5277965564802167
2.2828906616085827,2.9530970943744053,-1.5471475805325141
2.3247785636564471,2.9530970943744053,-1.5635928021036116
2.3666664657043106,2.9530970943744053,-1.5764124696962674
2.4085543677521750,2.9530970943744053,-1.5848457031562553
2.4504422698000385,2.9530970943744053,-1.5880904936723621
2.4923301718479025,2.9530970943744053,-1.5853037037763917
2.5342180738957665,2.9530970943744053,-1.5756010673431604
2.5761059759436304,2.9530970943744053,-1.5580571895905009
2.6179938779914940,2.9530970943744053,-1.5317055470792600
2.6598817800393584,2.9530970943744053,-1.4955384877132987
2.7017696820872219,2.9530970943744053,-1.4485072307394948
2.7436575841350863,2.9530970943744053,-1.3895218667477380
2.7855454861829498,2.9530970943744053,-1.3174513576709359
2.8274333882308138,2.9530970943744053,-1.2311235367850080
2.8693212902786778,2.9530970943744053,-1.1293251087088900
2.9112091923265417,2.9530970943744053,-1.0108016494045324
2.9530970943744053,2.9530970943744053,-0.8742576061769016
2.9949849964222697,2.9530970943744053,-0.7183562976739727
3.0368728984701332,2.9530970943744053,-0.5417199138867469
3.0787608005179976,2.9530970943744053,-0.3429295161492260
3.1206487025658611,2.9530970943744053,-0.1205250371384424
0.0209439510239320,2.9949849964222697,-0.0984450677938833
0.0628318530717960,2.9949849964222697,-0.2804915159594735
0.1047197551196597,2.9949849964222697,-0.4437298002235320
0.1466076571675237,2.9949849964222697,-0.5893116364176595
0.1884955592153876,2.9949849964222697,-0.7183562976739719
0.2303834612632514,2.9949849964222697,-0.8319506144251047
0.2722713633111153,2.9949849964222697,-0.9311489744042124
0.3141592653589793,2.9949849964222697,-1.0169733226449669
0.3560471674068433,2.9949849964222697,-1.0904131614815586
0.3979350694547070,2.9949849964222697,-1.1524255505486960
0.4398229715025710,2.9949849964222697,-1.2039351067816073
0.4817108735504350,2.9949849964222697,-1.2458340044160372
0.5235987755982989,2.9949849964222697,-1.2789819749882503
0.5654866776461627,2.9949849964222697,-1.3042063073350283
0.6073745796940266,2.9949849964222697,-1.3223018475936723
0.6492624817418906,2.9949849964222697,-1.3340309992020005
0.6911503837897545,2.9949849964222697,-1.3401237228983511
0.7330382858376183,2.9949849964222697,-1.3412775367215790
0.7749261878854823,2.9949849964222697,-1.3381575160110579
0.8168140899333461,2.9949849964222697,-1.3313962934066819
0.8587019919812100,2.9949849964222697,-1.3215940588488595
0.9005898940290740,2.9949849964222697,-1.3093185595785206
0.9424777960769379,2.9949849964222697,-1.2951051001371126
0.9843656981248019,2.9949849964222697,-1.2794565423666011
1.0262536001726656,2.9949849964222697,-1.2628433054094701
1.0681415022205296,2.9949849964222697,-1.2457033657087220
1.1100294042683936,2.9949849964222697,-1.2284422570078775
1.1519173063162575,2.9949849964222697,-1.2114330703509764
1.1938052083641213,2.9949849964222697,-1.1950164540825745
1.2356931104119853,2.9949849964222697,-1.1795006138477486
1.2775810124598492,2.9949849964222697,-1.1651613125920930
1.3194689145077132,2.9949849964222697,-1.1522418705617195
1.3613568165555769,2.9949849964222697,-1.1409531653032587
1.4032447186034409,2.9949849964222697,-1.1314736316638607
1.4451326206513049,2.9949849964222697,-1.1239492617911917
1.4870205226991688,2.9949849964222697,-1.1184936051334389
1.5289084247470326,2.9949849964222697,-1.1151877684393052
1.5707963267948966,2.9949849964222697,-1.1140804157580138
1.6126842288427605,2.9949849964222697,-1.1151877684393052
1.6545721308906245,2.9949849964222697,-1.1184936051334389
1.6964600329384882,2.9949849964222697,-1.1239492617911917
1.7383479349863524,2.9949849964222697,-1.1314736316638607
1.7802358370342162,2.9949849964222697,-1.1409531653032587
1.8221237390820799,2.9949849964222697,-1.1522418705617195
1.8640116411299441,2.9949849964222697,-1.1651613125920930
1.9058995431778079,2.9949849964222697,-1.1795006138477486
1.9477874452256716,2.9949849964222697,-1.1950164540825745
1.9896753472735358,2.9949849964222697,-1.2114330703509764
2.0315632493213993,2.9949849964222697,-1.2284422570078779
2.0734511513692637,2.9949849964222697,-1.2457033657087224
2.1153390534171272,2.9949849964222697,-1.2628433054094705
2.1572269554649912,2.9949849964222697,-1.2794565423666011
2.1991148575128552,2.9949849964222697,-1.2951051001371126
2.2410027595607191,2.9949849964222697,-1.3093185595785206
2.2828906616085827,2.9949849964222697,-1.3215940588488593
2.3247785636564471,2.9949849964222697,-1.3313962934066819
2.3666664657043106,2.9949849964222697,-1.3381575160110584
2.4085543677521750,2.9949849964222697,-1.3412775367215788
2.4504422698000385,2.9949849964222697,-1.3401237228983511
2.4923301718479025,2.9949849964222697,-1.3340309992020005
2.5342180738957665,2.9949849964222697,-1.3223018475936723
2.5761059759436304,2.9949849964222697,-1.3042063073350283
2.6179938779914940,2.9949849964222697,-1.2789819749882509
2.6598817800393584,2.9949849964222697,-1.2458340044160372
2.7017696820872219,2.9949849964222697,-1.2039351067816075
2.7436575841350863,2.9949849964222697,-1.1524255505486960
2.7855454861829498,2.9949849964222697,-1.0904131614815586
2.8274333882308138,2.9949849964222697,-1.0169733226449669
2.8693212902786778,2.9949849964222697,-0.9311489744042124
2.9112091923265417,2.9949849964222697,-0.8319506144251047
2.9530970943744053,2.9949849964222697,-0.7183562976739728
2.9949849964222697,2.9949849964222697,-0.5893116364176588
3.0368728984701332,2.9949849964222697,-0.4437298002235329
3.0787608005179976,2.9949849964222697,-0.2804915159594717
3.1206487025658611,2.9949849964222697,-0.0984450677938833
0.0209439510239320,3.0368728984701332,-0.0738178038487368
0.0628318530717960,3.0368728984701332,-0.2106011562927877
0.1047197551196597,3.0368728984701332,-0.3336271018116891
0.1466076571675237,3.0368728984701332,-0.4437298002235334
0.1884955592153876,3.0368728984701332,-0.5417199138867462
0.2303834612632514,3.0368728984701332,-0.6283846077000894
0.2722713633111153,3.0368728984701332,-0.7044875491026612
0.3141592653589793,3.0368728984701332,-0.7707689080738939
0.3560471674068433,3.0368728984701332,-0.8279453571335560
0.3979350694547070,3.0368728984701332,-0.8767100713417509
0.4398229715025710,3.0368728984701332,-0.9177327282989189
0.4817108735504350,3.0368728984701332,-0.9516595081458341
0.5235987755982989,3.0368728984701332,-0.9791130935636068
0.5654866776461627,3.0368728984701332,-1.0006926697736827
0.6073745796940266,3.0368728984701332,-1.0169739245378431
0.6492624817418906,3.0368728984701332,-1.0285090481582042
0.6911503837897545,3.0368728984701332,-1.0358267334772189
0.7330382858376183,3.0368728984701332,-1.0394321758776737
0.7749261878854823,3.0368728984701332,-1.0398070732826921
0.8168140899333461,3.0368728984701332,-1.0374096261557331
0.8587019919812100,3.0368728984701332,-1.0326745375005899
0.9005898940290740,3.0368728984701332,-1.0260130128613918
0.9424777960769379,3.0368728984701332,-1.0178127603226044
0.9843656981248019,3.0368728984701332,-1.0084379905090273
1.0262536001726656,3.0368728984701332,-0.9982294165857964
1.0681415022205296,3.0368728984701332,-0.9875042542583835
1.1100294042683936,3.0368728984701332,-0.9765562217725949
1.1519173063162575,3.0368728984701332,-0.9656555399145730
1.1938052083641213,3.0368728984701332,-0.9550489320107951
1.2356931104119853,3.0368728984701332,-0.9449596239280743
1.2775810124598492,3.0368728984701332,-0.9355873440735596
1.3194689145077132,3.0368728984701332,-0.9271083233947345
1.3613568165555769,3.0368728984701332,-0.9196752953794188
1.4032447186034409,3.0368728984701332,-0.9134174960557674
1.4451326206513049,3.0368728984701332,-0.9084406639922705
1.4870205226991688,3.0368728984701332,-0.9048270402977546
1.5289084247470326,3.0368728984701332,-0.9026353686213803
1.5707963267948966,3.0368728984701332,-0.9019008951526447
1.6126842288427605,3.0368728984701332,-0.9026353686213803
1.6545721308906245,3.0368728984701332,-0.9048270402977546
1.6964600329384882,3.0368728984701332,-0.9084406639922705
1.7383479349863524,3.0368728984701332,-0.9134174960557674
1.7802358370342162,3.0368728984701332,-0.9196752953794188
1.8221237390820799,3.0368728984701332,-0.9271083233947345
1.8640116411299441,3.0368728984701332,-0.9355873440735596
1.9058995431778079,3.0368728984701332,-0.9449596239280743
1.9477874452256716,3.0368728984701332,-0.9550489320107951
1.9896753472735358,3.0368728984701332,-0.9656555399145730
2.0315632493213993,3.0368728984701332,-0.9765562217725952
2.0734511513692637,3.0368728984701332,-0.9875042542583838
2.1153390534171272,3.0368728984701332,-0.9982294165857968
2.1572269554649912,3.0368728984701332,-1.0084379905090273
2.1991148575128552,3.0368728984701332,-1.0178127603226044
2.2410027595607191,3.0368728984701332,-1.0260130128613918
2.2828906616085827,3.0368728984701332,-1.0326745375005897
2.3247785636564471,3.0368728984701332,-1.0374096261557331
2.3666664657043106,3.0368728984701332,-1.0398070732826923
2.4085543677521750,3.0368728984701332,-1.0394321758776734
2.4504422698000385,3.0368728984701332,-1.0358267334772187
2.4923301718479025,3.0368728984701332,-1.0285090481582042
2.5342180738957665,3.0368728984701332,-1.0169739245378431
2.5761059759436304,3.0368728984701332,-1.0006926697736827
2.6179938779914940,3.0368728984701332,-0.9791130935636071
2.6598817800393584,3.0368728984701332,-0.9516595081458339
2.7017696820872219,3.0368728984701332,-0.9177327282989192
2.7436575841350863,3.0368728984701332,-0.8767100713417509
2.7855454861829498,3.0368728984701332,-0.8279453571335560
2.8274333882308138,3.0368728984701332,-0.7707689080738939
2.8693212902786778,3.0368728984701332,-0.7044875491026612
2.9112091923265417,3.0368728984701332,-0.6283846077000894
2.9530970943744053,3.0368728984701332,-0.5417199138867469
2.9949849964222697,3.0368728984701332,-0.4437298002235329
3.0368728984701332,3.0368728984701332,-0.3336271018116898
3.0787608005179976,3.0368728984701332,-0.2106011562927864
3.1206487025658611,3.0368728984701332,-0.0738178038487368
0.0209439510239320,3.0787608005179976,-0.0464766402114079
0.0628318530717960,3.0787608005179976,-0.1327653308042491
0.1047197551196597,3.0787608005179976,-0.2106011562927860
0.1466076571675237,3.0787608005179976,-0.2804915159594720
0.1884955592153876,3.0787608005179976,-0.3429295161492255
0.2303834612632514,3.0787608005179976,-0.3983939702694311
0.2722713633111153,3.0787608005179976,-0.4473493987899405
0.3141592653589793,3.0787608005179976,-0.4902460292430702
0.3560471674068433,3.0787608005179976,-0.5275197962236037
0.3979350694547070,3.0787608005179976,-0.5595923413887900
0.4398229715025710,3.0787608005179976,-0.5868710134583452
0.4817108735504350,3.0787608005179976,-0.6097488682144505
0.5235987755982989,3.0787608005179976,-0.6286046685017537
0.5654866776461627,3.0787608005179976,-0.6438028842273686
0.6073745796940266,3.0787608005179976,-0.6556936923608757
0.6492624817418906,3.0787608005179976,-0.6646129769343202
0.6911503837897545,3.0787608005179976,-0.6708823290422151
0.7330382858376183,3.0787608005179976,-0.6748090468415383
0.7749261878854823,3.0787608005179976,-0.6766861355517344
0.8168140899333461,3.0787608005179976,-0.6767923074547142
0.8587019919812100,3.0787608005179976,-0.6753919818948542
0.9005898940290740,3.0787608005179976,-0.6727352852789972
0.9424777960769379,3.0787608005179976,-0.6690580510764522
0.9843656981248019,3.0787608005179976,-0.6645818198189944
1.0262536001726656,3.0787608005179976,-0.6595138391008650
1.0681415022205296,3.0787608005179976,-0.6540470635787713
1.1100294042683936,3.0787608005179976,-0.6483601549718868
1.1519173063162575,3.0787608005179976,-0.6426174820618510
1.1938052083641213,3.0787608005179976,-0.6369691206927698
1.2356931104119853,3.0787608005179976,-0.6315508537712148
1.2775810124598492,3.0787608005179976,-0.6264841712662240
1.3194689145077132,3.0787608005179976,-0.6218762702093014
1.3613568165555769,3.0787608005179976,-0.6178200546944175
1.4032447186034409,3.0787608005179976,-0.6143941358780084
1.4451326206513049,3.0787608005179976,-0.6116628319789764
1.4870205226991688,3.0787608005179976,-0.6096761682786904
1.5289084247470326,3.0787608005179976,-0.6084698771209849
1.5707963267948966,3.0787608005179976,-0.6080653979121607
1.6126842288427605,3.0787608005179976,-0.6084698771209849
1.6545721308906245,3.0787608005179976,-0.6096761682786904
1.6964600329384882,3.0787608005179976,-0.6116628319789764
1.7383479349863524,3.0787608005179976,-0.6143941358780084
1.7802358370342162,3.0787608005179976,-0.6178200546944175
1.8221237390820799,3.0787608005179976,-0.6218762702093014
1.8640116411299441,3.0787608005179976,-0.6264841712662240
1.9058995431778079,3.0787608005179976,-0.6315508537712148
1.9477874452256716,3.0787608005179976,-0.6369691206927698
1.9896753472735358,3.0787608005179976,-0.6426174820618510
2.0315632493213993,3.0787608005179976,-0.6483601549718869
2.0734511513692637,3.0787608005179976,-0.6540470635787715
2.1153390534171272,3.0787608005179976,-0.6595138391008651
2.1572269554649912,3.0787608005179976,-0.6645818198189944
2.1991148575128552,3.0787608005179976,-0.6690580510764522
2.2410027595607191,3.0787608005179976,-0.6727352852789972
2.2828906616085827,3.0787608005179976,-0.6753919818948541
2.3247785636564471,3.0787608005179976,-0.6767923074547142
2.3666664657043106,3.0787608005179976,-0.6766861355517344
2.4085543677521750,3.0787608005179976,-0.6748090468415382
2.4504422698000385,3.0787608005179976,-0.6708823290422150
2.4923301718479025,3.0787608005179976,-0.6646129769343202
2.5342180738957665,3.0787608005179976,-0.6556936923608757
2.5761059759436304,3.0787608005179976,-0.6438028842273686
2.6179938779914940,3.0787608005179976,-0.6286046685017540
2.6598817800393584,3.0787608005179976,-0.6097488682144504
2.7017696820872219,3.0787608005179976,-0.5868710134583454
2.7436575841350863,3.0787608005179976,-0.5595923413887900
2.7855454861829498,3.0787608005179976,-0.5275197962236037
2.8274333882308138,3.0787608005179976,-0.4902460292430702
2.8693212902786778,3.0787608005179976,-0.4473493987899405
2.9112091923265417,3.0787608005179976,-0.3983939702694311
2.9530970943744053,3.0787608005179976,-0.3429295161492260
2.9949849964222697,3.0787608005179976,-0.2804915159594717
3.0368728984701332,3.0787608005179976,-0.2106011562927864
3.0787608005179976,3.0787608005179976,-0.1327653308042482
3.1206487025658611,3.0787608005179976,-0.0464766402114079
0.0209439510239320,3.1206487025658611,-0.0162501426572143
0.0628318530717960,3.1206487025658611,-0.0464766402114082
0.1047197551196597,3.1206487025658611,-0.0738178038487367
0.1466076571675237,3.1206487025658611,-0.0984450677938835
0.1884955592153876,3.1206487025658611,-0.1205250371384423
0.2303834612632514,3.1206487025658611,-0.1402194878409173
0.2722713633111153,3.1206487025658611,-0.1576853667267231
0.3141592653589793,3.1206487025658611,-0.1730747914881845
0.3560471674068433,3.1206487025658611,-0.1865350506845367
0.3979350694547070,3.1206487025658611,-0.1982086037419250
0.4398229715025710,3.1206487025658611,-0.2082330809534054
0.4817108735504350,3.1206487025658611,-0.2167412834789439
0.5235987755982989,3.1206487025658611,-0.2238611833454171
0.5654866776461627,3.1206487025658611,-0.2297159234466116
0.6073745796940266,3.1206487025658611,-0.2344238175432246
0.6492624817418906,3.1206487025658611,-0.2380983502628634
0.6911503837897545,3.1206487025658611,-0.2408481771000459
0.7330382858376183,3.1206487025658611,-0.2427771244161999
0.7749261878854823,3.1206487025658611,-0.2439841894396641
0.8168140899333461,3.1206487025658611,-0.2445635402656871
0.8587019919812100,3.1206487025658611,-0.2446045158564277
0.9005898940290740,3.1206487025658611,-0.2441916260409556
0.9424777960769379,3.1206487025658611,-0.2434045515152502
0.9843656981248019,3.1206487025658611,-0.2423181438422017
1.0262536001726656,3.1206487025658611,-0.2410024254516102
1.0681415022205296,3.1206487025658611,-0.2395225896401866
1.1100294042683936,3.1206487025658611,-0.2379390005715517
1.1519173063162575,3.1206487025658611,-0.2363071932762369
1.1938052083641213,3.1206487025658611,-0.2346778736516837
1.2356931104119853,3.1206487025658611,-0.2330969184622440
1.2775810124598492,3.1206487025658611,-0.2316053753391802
1.3194689145077132,3.1206487025658611,-0.2302394627806648
1.3613568165555769,3.1206487025658611,-0.2290305701517807
1.4032447186034409,3.1206487025658611,-0.2280052576845211
1.4451326206513049,3.1206487025658611,-0.2271852564777895
1.4870205226991688,3.1206487025658611,-0.2265874684974000
1.5289084247470326,3.1206487025658611,-0.2262239665760766
1.5707963267948966,3.1206487025658611,-0.2261019944134539
1.6126842288427605,3.1206487025658611,-0.2262239665760766
1.6545721308906245,3.1206487025658611,-0.2265874684974000
1.6964600329384882,3.1206487025658611,-0.2271852564777895
1.7383479349863524,3.1206487025658611,-0.2280052576845211
1.7802358370342162,3.1206487025658611,-0.2290305701517807
1.8221237390820799,3.1206487025658611,-0.2302394627806648
1.8640116411299441,3.1206487025658611,-0.2316053753391802
1.9058995431778079,3.1206487025658611,-0.2330969184622440
1.9477874452256716,3.1206487025658611,-0.2346778736516837
1.9896753472735358,3.1206487025658611,-0.2363071932762369
2.0315632493213993,3.1206487025658611,-0.2379390005715518
2.0734511513692637,3.1206487025658611,-0.2395225896401867
2.1153390534171272,3.1206487025658611,-0.2410024254516103
2.1572269554649912,3.1206487025658611,-0.2423181438422017
2.1991148575128552,3.1206487025658611,-0.2434045515152502
2.2410027595607191,3.1206487025658611,-0.2441916260409556
2.2828906616085827,3.1206487025658611,-0.2446045158564277
2.3247785636564471,3.1206487025658611,-0.2445635402656871
2.3666664657043106,3.1206487025658611,-0.2439841894396641
2.4085543677521750,3.1206487025658611,-0.2427771244161999
2.4504422698000385,3.1206487025658611,-0.2408481771000458
2.4923301718479025,3.1206487025658611,-0.2380983502628634
2.5342180738957665,3.1206487025658611,-0.2344238175432246
2.5761059759436304,3.1206487025658611,-0.2297159234466116
2.6179938779914940,3.1206487025658611,-0.2238611833454172
2.6598817800393584,3.1206487025658611,-0.2167412834789439
2.7017696820872219,3.1206487025658611,-0.2082330809534055
2.7436575841350863,3.1206487025658611,-0.1982086037419249
2.7855454861829498,3.1206487025658611,-0.1865350506845367
2.8274333882308138,3.1206487025658611,-0.1730747914881845
2.8693212902786778,3.1206487025658611,-0.1576853667267231
2.9112091923265417,3.1206487025658611,-0.1402194878409173
2.9530970943744053,3.1206487025658611,-0.1205250371384424
2.9949849964222697,3.1206487025658611,-0.0984450677938833
3.0368728984701332,3.1206487025658611,-0.0738178038487368
3.0787608005179976,3.1206487025658611,-0.0464766402114079
3.1206487025658611,3.1206487025658611,-0.0162501426572143


==> Graphics/Data/DiscSigma2d2/ValH1Dual.csv <==
a,b,c
0.0000000000000000,868.7280273437500000,1.0064194202423096
1.0000000000000000,861.0275878906250000,1.0255581140518188
2.0000000000000000,852.3352661132812500,1.0525516271591187
3.0000000000000000,838.3153686523437500,1.0735975503921509
4.0000000000000000,815.2780761718750000,1.0740364789962769
5.0000000000000000,791.2338867187500000,1.0693334341049194
6.0000000000000000,795.9846191406250000,1.1416110992431641
7.0000000000000000,791.2338867187500000,1.0693334341049194
8.0000000000000000,783.7326660156250000,1.1163681745529175
10.0000000000000000,782.5538940429687500,1.2311465740203857
12.0000000000000000,777.4832763671875000,1.1712766885757446
15.0000000000000000,761.8143310546875000,1.1197267770767212
18.0000000000000000,731.5395507812500000,1.0684356689453125
22.0000000000000000,646.0100708007812500,0.9684602022171021
26.0000000000000000,630.7357788085937500,0.9577202796936035
31.0000000000000000,584.5864868164062500,0.9680582880973816
38.0000000000000000,504.7441711425781250,0.8647090792655945
46.0000000000000000,435.6681213378906250,0.7293731570243835
55.0000000000000000,322.1927795410156250,0.5090270638465881
66.0000000000000000,130.1791687011718750,0.1907931268215179
79.0000000000000000,69.2376022338867188,0.0974014550447464
95.0000000000000000,47.8928642272949219,0.0655287653207779
114.0000000000000000,34.9394340515136719,0.0443374551832676
137.0000000000000000,26.9469718933105469,0.0336313135921955
164.0000000000000000,23.0604534149169922,0.0281991418451071
197.0000000000000000,21.1539096832275391,0.0253000427037477
237.0000000000000000,20.5765399932861328,0.0246254187077284
284.0000000000000000,19.4687633514404297,0.0231244377791882
341.0000000000000000,18.2537689208984375,0.0217226166278124
410.0000000000000000,17.8053817749023438,0.0212721414864063
492.0000000000000000,16.2647209167480469,0.0196000225841999
590.0000000000000000,15.2255506515502930,0.0184160247445107
708.0000000000000000,12.6377229690551758,0.0150959361344576
850.0000000000000000,11.4547080993652344,0.0135766565799713
1020.0000000000000000,10.0209283828735352,0.0117432642728090
1224.0000000000000000,8.3664503097534180,0.0097375456243753
1469.0000000000000000,7.0085010528564453,0.0079473741352558
1763.0000000000000000,6.2268681526184082,0.0068827946670353
2116.0000000000000000,5.5193586349487305,0.0060159899294376
2539.0000000000000000,4.9270353317260742,0.0053460276685655
3047.0000000000000000,4.1542553901672363,0.0045910826884210
3657.0000000000000000,3.4983716011047363,0.0038687596097589
4388.0000000000000000,2.9561455249786377,0.0032966074068099
5266.0000000000000000,2.4831600189208984,0.0027564251795411
6319.0000000000000000,2.1198067665100098,0.0023385747335851
7583.0000000000000000,1.8640936613082886,0.0020699528977275
9100.0000000000000000,1.6204725503921509,0.0018252631416544
10920.0000000000000000,1.4283546209335327,0.0016276128590107
13104.0000000000000000,1.2664768695831299,0.0014661803143099
15725.0000000000000000,1.0946902036666870,0.0013066501123831
18870.0000000000000000,0.9633171558380127,0.0011952942004427
22644.0000000000000000,0.8794586062431335,0.0011458811350167
27173.0000000000000000,0.7925735116004944,0.0010344472248107
32608.0000000000000000,0.7243556976318359,0.0009677899652161
39130.0000000000000000,0.6601843833923340,0.0009041590965353
46956.0000000000000000,0.5973299741744995,0.0008465162245557
56347.0000000000000000,0.5346511602401733,0.0007956388290040
67617.0000000000000000,0.4915166795253754,0.0007707733893767
81140.0000000000000000,0.4609960615634918,0.0007590893656015
97368.0000000000000000,0.4302383363246918,0.0007561752572656
99998.0000000000000000,0.4255236685276031,0.0007583228871226


==> Graphics/Data/Nonlinear3/ErDual.csv <==
a,b
0.0057328333094704,0.0003304324306903
0.0171984999284113,0.0009474743897763
0.0286641665473521,0.0015076562671545
0.0401298331662930,0.0020128747453463
0.0515954997852338,0.0024650395510762
0.0630611664041747,0.0028660724772860
0.0745268330231155,0.0032179063381121
0.0859924996420564,0.0035224838546661
0.0974581662609972,0.0037817564694678
0.1089238328799381,0.0039976830874124
0.1203894994988789,0.0041722287411963
0.1318551661178198,0.0043073631791604
0.1433208327367606,0.0044050593735769
0.1547864993557015,0.0044672919475017
0.1662521659746423,0.0044960355183705
0.1777178325935832,0.0044932629566774
0.1891834992125240,0.0044609435581444
0.2006491658314649,0.0044010411280100
0.2121148324504057,0.0043155119761882
0.2235804990693466,0.0042063028222801
0.2350461656882874,0.0040753486096108
0.2465118323072283,0.0039245702278041
0.2579774989261692,0.0037558721435760
0.2694431655451100,0.0035711399398748
0.2809088321640508,0.0033722377637542
0.2923744987829917,0.0031610056838502
0.3038401654019325,0.0029392569587072
0.3153058320208734,0.0027087752177515
0.3267714986398143,0.0024713115571604
0.3382371652587551,0.0022285815535703
0.3497028318776960,0.0019822621991077
0.3611684984966368,0.0017339887619992
0.3726341651155776,0.0014853515777045
0.3840998317345185,0.0012378927764347
0.3955654983534593,0.0009931029536645
0.4070311649724002,0.0007524177913467
0.4184968315913410,0.0005172146384398
0.4299624982102819,0.0002888090605335
0.4414281648292228,0.0000684513695042
0.4528938314481636,-0.0001426768546935
0.4643594980671044,-0.0003434662365303
0.4758251646860454,-0.0005328830568745
0.4872908313049862,-0.0007099726680941
0.4987564979239270,-0.0008738628543501
0.5102221645428678,-0.0010237671176361
0.5216878311618087,-0.0011589878683358
0.5331534977807495,-0.0012789194974179
0.5446191643996904,-0.0013830513055568
0.5560848310186313,-0.0014709702625950
0.5675504976375721,-0.0015423635689764
0.5790161642565129,-0.0015970209888305
0.5904818308754538,-0.0016348369225003
0.6019474974943947,-0.0016558121844223
0.6134131641133355,-0.0016600554504986
0.6248788307322763,-0.0016477843371945
0.6363444973512172,-0.0016193260730439
0.6478101639701580,-0.0015751177215932
0.6592758305890990,-0.0015157059134996
0.6707414972080398,-0.0014417460442626
0.6822071638269805,-0.0013540008932438
0.6936728304459215,-0.0012533386189020
0.7051384970648623,-0.0011407300851012
0.7166041636838031,-0.0010172454734878
0.7280698303027441,-0.0008840501376657
0.7395354969216849,-0.0007423996563745
0.7510011635406257,-0.0005936340447299
0.7624668301595666,-0.0004391710856098
0.7739324967785074,-0.0002804987467417
0.7853981633974483,-0.0001191666539420
0.7968638300163892,0.0000432234034005
0.8083294966353299,0.0002050279515231
0.8197951632542708,0.0003645733047950
0.8312608298732117,0.0005201680304587
0.8427264964921526,0.0006701163933727
0.8541921631110934,0.0008127327556089
0.8656578297300342,0.0009463568913066
0.8771234963489751,0.0010693701609092
0.8885891629679159,0.0011802124706470
0.9000548295868568,0.0012773999234899
0.9115204962057977,0.0013595430458189
0.9229861628247384,0.0014253654507872
0.9344518294436793,0.0014737227742945
0.9459174960626201,0.0015036216930628
0.9573831626815611,0.0015142388067915
0.9688488293005020,0.0015049391380781
0.9803144959194428,0.0014752939751546
0.9917801625383835,0.0014250977543533
1.0032458291573243,0.0013543836516909
1.0147114957762653,0.0012634375276637
1.0261771623952063,0.0011528098466282
1.0376428290141471,0.0010233251733425
1.0491084956330878,0.0008760888357102
1.0605741622520286,0.0007124903357933
1.0720398288709696,0.0005342030921973
1.0835054954899104,0.0003431801076967
1.0949711621088514,0.0001416451781342
1.1064368287277921,-0.0000679207064085
1.1179024953467329,-0.0002827980673938
1.1293681619656737,-0.0005000529842647
1.1408338285846147,-0.0007165666321427
1.1522994952035555,-0.0009290703606837
1.1637651618224965,-0.0011341862444461
1.1752308284414372,-0.0013284728978284
1.1866964950603780,-0.0015084761930408
1.1981621616793190,-0.0016707843500887
1.2096278282982598,-0.0018120866863081
1.2210934949172005,-0.0019292351238711
1.2325591615361415,-0.0020193073623451
1.2440248281550823,-0.0020796704370776
1.2554904947740233,-0.0021080432104261
1.2669561613929641,-0.0021025561915806
1.2784218280119048,-0.0020618069615326
1.2898874946308456,-0.0019849094037205
1.3013531612497866,-0.0018715349185996
1.3128188278687274,-0.0017219438419360
1.3242844944876684,-0.0015370054009987
1.3357501611066092,-0.0013182047365827
1.3472158277255499,-0.0010676357955361
1.3586814943444907,-0.0007879792579564
1.3701471609634315,-0.0004824651006565
1.3816128275823727,-0.0001548199032255
1.3930784942013135,0.0001908004403264
1.4045441608202542,0.0005498913543285
1.4160098274391950,0.0009176917178215
1.4274754940581358,0.0012892850992969
1.4389411606770768,0.0016597071794155
1.4504068272960178,0.0020240560396636
1.4618724939149585,0.0023776017068244
1.4733381605338993,0.0027158912077572
1.4848038271528401,0.0030348454246307
1.4962694937717809,0.0033308442593063
1.5077351603907219,0.0036007970164540
1.5192008270096629,0.0038421954850152
1.5306664936286036,0.0040531479130770
1.5421321602475444,0.0042323928946789
1.5535978268664852,0.0043792930745077
1.5650634934854262,0.0044938094757128
1.5765291601043669,0.0045764581139829
1.5879948267233079,0.0046282513256090
1.5994604933422487,0.0046506268628378
1.6109261599611895,0.0046453682599904
1.6223918265801305,0.0046145202252308
1.6338574931990713,0.0045603028554060
1.6453231598180120,0.0044850283109934
1.6567888264369530,0.0043910232426003
1.6682544930558938,0.0042805597613964
1.6797201596748346,0.0041557971314741
1.6911858262937756,0.0040187356777199
1.7026514929127163,0.0038711836935992
1.7141171595316571,0.0037147374433193
1.7255828261505981,0.0035507737205323
1.7370484927695389,0.0033804538822180
1.7485141593884799,0.0032047378433893
1.7599798260074206,0.0030244062086044
1.7714454926263614,0.0028400885328841
1.7829111592453022,0.0026522956430037
1.7943768258642432,0.0024614539979417
1.8058424924831842,0.0022679402080197
1.8173081591021250,0.0020721140463387
1.8287738257210657,0.0018743485517074
1.8402394923400065,0.0016750561187004
1.8517051589589473,0.0014747097786110
1.8631708255778880,0.0012738591772496
1.8746364921968293,0.0010731410388054
1.8861021588157700,0.0008732841577714
1.8975678254347108,0.0006751091773864
1.9090334920536516,0.0004795235878108
1.9204991586725924,0.0002875125102006
1.9319648252915331,0.0001001259242646
1.9434304919104741,-0.0000815369499385
1.9548961585294149,-0.0002563453864628
1.9663618251483561,-0.0004231562851595
1.9778274917672969,-0.0005808340163513
1.9892931583862377,-0.0007282703475164
2.0007588250051787,-0.0008644038879186
2.0122244916241194,-0.0009882385630018
2.0236901582430602,-0.0010988607105471
2.0351558248620010,-0.0011954544722297
2.0466214914809417,-0.0012773152336418
2.0580871580998825,-0.0013438609413807
2.0695528247188233,-0.0013946411952048
2.0810184913377645,-0.0014293440758699
2.0924841579567053,-0.0014478007239411
2.1039498245756461,-0.0014499877315899
2.1154154911945873,-0.0014360274480865
2.1268811578135280,-0.0014061863305610
2.1383468244324688,-0.0013608714952742
2.1498124910514096,-0.0013006256415196
2.1612781576703504,-0.0012261205312161
2.1727438242892911,-0.0011381492127729
2.1842094909082319,-0.0010376171789304
2.1956751575271727,-0.0009255326453825
2.2071408241461139,-0.0008029961311955
2.2186064907650547,-0.0006711895132678
2.2300721573839954,-0.0005313647170766
2.2415378240029362,-0.0003848321938342
2.2530034906218770,-0.0002329493216795
2.2644691572408182,-0.0000771088550735
2.2759348238597590,0.0000812724666819
2.2874004904786998,0.0002407650545120
2.2988661570976405,0.0003999372637438
2.3103318237165813,0.0005573657757836
2.3217974903355221,0.0007116455073586
2.3332631569544633,0.0008613989988593
2.3447288235734041,0.0010052852435596
2.3561944901923448,0.0011420079292144
2.3676601568112856,0.0012703230720863
2.3791258234302264,0.0013890460315160
2.3905914900491672,0.0014970578999929
2.4020571566681084,0.0015933112699020
2.4135228232870491,0.0016768353836198
2.4249884899059899,0.0017467406781488
2.4364541565249307,0.0018022227395278
2.4479198231438719,0.0018425656856103
2.4593854897628127,0.0018671449984033
2.4708511563817535,0.0018754298294450
2.4823168230006942,0.0018669848033799
2.4937824896196350,0.0018414713461361
2.5052481562385758,0.0017986485648986
2.5167138228575165,0.0017383737077346
2.5281794894764573,0.0016606022308245
2.5396451560953985,0.0015653875012234
2.5511108227143393,0.0014528801628195
2.5625764893332801,0.0013233271926900
2.5740421559522213,0.0011770706743679
2.5855078225711621,0.0010145463138489
2.5969734891901028,0.0008362817232097
2.6084391558090436,0.0006428944957744
2.6199048224279844,0.0004350900958245
2.6313704890469252,0.0002136595845448
2.6428361556658659,-0.0000205227968761
2.6543018222848067,-0.0002665021675732
2.6657674889037475,-0.0005232456520936
2.6772331555226887,-0.0007896451131062
2.6886988221416295,-0.0010645199553183
2.7001644887605707,-0.0013466199855960
2.7116301553795115,-0.0016346283151778
2.7230958219984522,-0.0019271642909775
2.7345614886173930,-0.0022227864439834
2.7460271552363338,-0.0025199954437021
2.7574928218552746,-0.0028172370485491
2.7689584884742153,-0.0031129050429834
2.7804241550931561,-0.0034053441530091
2.7918898217120969,-0.0036928529324953
2.8033554883310376,-0.0039736866134978
2.8148211549499789,-0.0042460599145269
2.8262868215689201,-0.0045081498013282
2.8377524881878609,-0.0047580981954578
2.8492181548068016,-0.0049940146264200
2.8606838214257424,-0.0052139788237744
2.8721494880446832,-0.0054160432461510
2.8836151546636239,-0.0055982355444772
2.8950808212825647,-0.0057585609573030
2.9065464879015055,-0.0058950046364279
2.9180121545204463,-0.0060055339014604
2.9294778211393870,-0.0060881004222662
2.9409434877583283,-0.0061406423285963
2.9524091543772690,-0.0061610862464492
2.9638748209962102,-0.0061473492610373
2.9753404876151510,-0.0060973408064213
2.9868061542340918,-0.0060089644821169
2.9982718208530326,-0.0058801197971765
3.0097374874719733,-0.0057087038424175
3.0212031540909141,-0.0054926128916315
3.0326688207098549,-0.0052297439327447
3.0441344873287957,-0.0049179961300327
3.0556001539477364,-0.0045552722185913
3.0670658205666776,-0.0041394798323671
3.0785314871856184,-0.0036685327671233
3.0899971538045592,-0.0031403521798041
3.1014628204235004,-0.0025528677257960
3.1129284870424412,-0.0019040186356546
3.1243941536613820,-0.0011917547328852
3.1358598202803227,-0.0004140373944144


==> Graphics/Data/Nonlinear3/GradDual.csv <==
a,b
0.0057328333094704,19.6713543047758428
0.0171984999284113,19.4647496525884200
0.0286641665473521,19.2573657302076420
0.0401298331662930,19.0491859613697976
0.0515954997852338,18.8401933910599197
0.0630611664041747,18.6303706756698730
0.0745268330231155,18.4197000727851261
0.0859924996420564,18.2081634305799263
0.0974581662609972,17.9957421767992223
0.1089238328799381,17.7824173073043994
0.1203894994988789,17.5681693741585718
0.1318551661178198,17.3529784732254271
0.1433208327367606,17.1368242312544403
0.1547864993557015,16.9196857924232376
0.1662521659746423,16.7015418043064834
0.1777178325935832,16.4823704032385905
0.1891834992125240,16.2621491990359957
0.2006491658314649,16.0408552590424200
0.2121148324504057,15.8184650914588794
0.2235804990693466,15.5949546279178151
0.2350461656882874,15.3702992052588652
0.2465118323072283,15.1444735464612741
0.2579774989261692,14.9174517406860598
0.2694431655451100,14.6892072223785668
0.2809088321640508,14.4597127493798858
0.2923744987829917,14.2289403799933698
0.3038401654019325,13.9968614489503551
0.3153058320208734,13.7634465422169097
0.3267714986398143,13.5286654705817000
0.3382371652587551,13.2924872419630500
0.3497028318776960,13.0548800323716137
0.3611684984966368,12.8158111554638960
0.3726341651155776,12.5752470306206483
0.3840998317345185,12.3331531494836035
0.3955654983534593,12.0894940408840093
0.4070311649724002,11.8442332340966718
0.4184968315913410,11.5973332203546882
0.4299624982102819,11.3487554125619337
0.4414281648292228,11.0984601031435357
0.4528938314481636,10.8464064199787771
0.4643594980671044,10.5925522803665970
0.4758251646860454,10.3368543429809385
0.4872908313049862,10.0792679577825357
0.4987564979239270,9.8197471138645867
0.5102221645428678,9.5582443852237997
0.5216878311618087,9.2947108744644744
0.5331534977807495,9.0290961544629447
0.5446191643996904,8.7613482080430991
0.5560848310186313,8.4914133657407866
0.5675504976375721,8.2192362417670175
0.5790161642565129,7.9447596683170207
0.5904818308754538,7.6679246284151112
0.6019474974943947,7.3886701875350758
0.6134131641133355,7.1069334242925670
0.6248788307322763,6.8226493605711243
0.6363444973512172,6.5357508915177362
0.6478101639701580,6.2461687159280181
0.6592758305890990,5.9538312676365663
0.6707414972080398,5.6586646486359928
0.6822071638269805,5.3605925647689681
0.6936728304459215,5.0595362649742084
0.7051384970648623,4.7554144852190188
0.7166041636838031,4.4481433984210996
0.7280698303027441,4.1376365718507593
0.7395354969216849,3.8238049337141051
0.7510011635406257,3.5065567508483122
0.7624668301595666,3.1857976197149558
0.7739324967785074,2.8614304731558660
0.7853981633974483,2.5333556056809545
0.7968638300163892,2.2014707203893655
0.8083294966353299,1.8656710009843351
0.8197951632542708,1.5258492127302237
0.8312608298732117,1.1818958366156425
0.8427264964921526,0.8336992414302795
0.8541921631110934,0.4811458989328390
0.8656578297300342,0.1241206477819334
0.8771234963489751,-0.2374929875827707
0.8885891629679159,-0.6038124163892000
0.9000548295868568,-0.9749555320478605
0.9115204962057977,-1.3510401859223142
0.9229861628247384,-1.7321835760031279
0.9344518294436793,-2.1185015416097679
0.9459174960626201,-2.5101077547535526
0.9573831626815611,-2.9071127983535545
0.9688488293005020,-3.3096231211258029
0.9803144959194428,-3.7177398586901855
0.9917801625383835,-4.1315575102857753
1.0032458291573243,-4.5511624604873777
1.0147114957762653,-4.9766313355102314
1.0261771623952063,-5.4080291841170860
1.0376428290141471,-5.8454074738483142
1.0491084956330878,-6.2888018943298967
1.0605741622520286,-6.7382299608308047
1.0720398288709696,-7.1936884130948560
1.0835054954899104,-7.6551504068218534
1.0949711621088514,-8.1225624980754212
1.1064368287277921,-8.5958414244069985
1.1179024953467329,-9.0748706906589121
1.1293681619656737,-9.5594969722867305
1.1408338285846147,-10.0495263546565337
1.1522994952035555,-10.5447204331408972
1.1637651618224965,-11.0447923059551716
1.1752308284414372,-11.5494024995106237
1.1866964950603780,-12.0581548745507892
1.1981621616793190,-12.5705925703775332
1.2096278282982598,-13.0861940539183745
1.2210934949172005,-13.6043693500364693
1.2325591615361415,-14.1244565390871948
1.2440248281550823,-14.6457186169689528
1.2554904947740233,-15.1673408214293879
1.2669561613929641,-15.6884285357443716
1.2784218280119048,-16.2080058866083334
1.2898874946308456,-16.7250151566395644
1.3013531612497866,-17.2383171327714351
1.3128188278687274,-17.7466925094183985
1.3242844944876684,-18.2488444591508916
1.3357501611066092,-18.7434024732102813
1.3472158277255499,-19.2289275591653457
1.3586814943444907,-19.7039188630993394
1.3701471609634315,-20.1668217588426444
1.3816128275823727,-20.6160374170536755
1.3930784942013135,-21.0499338327704208
1.4045441608202542,-21.4668582520412947
1.4160098274391950,-21.8651508973124393
1.4274754940581358,-22.2431598485912652
1.4389411606770768,-22.5992568944688585
1.4504068272960178,-22.9318541255238024
1.4618724939149585,-23.2394210042519980
1.4733381605338993,-23.5205016123384212
1.4848038271528401,-23.7737317496385465
1.4962694937717809,-23.9978555413528412
1.5077351603907219,-24.1917412019799478
1.5192008270096629,-24.3543956077739452
1.5306664936286036,-24.4849773441992937
1.5421321602475444,-24.5828079213247079
1.5535978268664852,-24.6473808877097120
1.5650634934854262,-24.6783686210192457
1.5765291601043669,-24.6756266297237161
1.5879948267233079,-24.6391952627128319
1.5994604933422487,-24.5692987900304018
1.6109261599611895,-24.4663418855673811
1.6223918265801305,-24.3309036087150368
1.6338574931990713,-24.1637290440567867
1.6453231598180120,-23.9657188137863031
1.6567888264369530,-23.7379167246765341
1.6682544930558938,-23.4814958485533332
1.6797201596748346,-23.1977433613556627
1.6911858262937756,-22.8880444805591310
1.7026514929127163,-22.5538658441232158
1.7141171595316571,-22.1967386668253717
1.7255828261505981,-21.8182419929287263
1.7370484927695389,-21.4199863389965515
1.7485141593884799,-21.0035979889506272
1.7599798260074206,-20.5707041669308133
1.7714454926263614,-20.1229192739293410
1.7829111592453022,-19.6618323332536917
1.7943768258642432,-19.1889957491779057
1.8058424924831842,-18.7059154440303033
1.8173081591021250,-18.2140424025514065
1.8287738257210657,-17.7147656194958323
1.8402394923400065,-17.2094064177414232
1.8517051589589473,-16.6992140799552402
1.8631708255778880,-16.1853627172754706
1.8746364921968293,-15.6689492834321200
1.8861021588157700,-15.1509926320252397
1.8975678254347108,-14.6324335079629186
1.9090334920536516,-14.1141353609083193
1.9204991586725924,-13.5968858685143594
1.9319648252915331,-13.0813990597415284
1.9434304919104741,-12.5683179331576333
1.9548961585294149,-12.0582174713347126
1.9663618251483561,-11.5516079598457804
1.9778274917672969,-11.0489385275274348
1.9892931583862377,-10.5506008332667918
2.0007588250051787,-10.0569328333021542
2.0122244916241194,-9.5682225716529814
2.0236901582430602,-9.0847119446267612
2.0351558248620010,-8.6066003982431099
2.0466214914809417,-8.1340485247637346
2.0580871580998825,-7.6671815312531120
2.0695528247188233,-7.2060925591804388
2.0810184913377645,-6.7508458394951845
2.0924841579567053,-6.3014796723731363
2.1039498245756461,-5.8580092249589475
2.1154154911945873,-5.4204291439597858
2.1268811578135280,-4.9887159829115335
2.1383468244324688,-4.5628304463933063
2.1498124910514096,-4.1427194554556310
2.1612781576703504,-3.7283180401015947
2.1727438242892911,-3.3195510658694838
2.1842094909082319,-2.9163348024549274
2.1956751575271727,-2.5185783429263440
2.2071408241461139,-2.1261848824699134
2.2186064907650547,-1.7390528657867641
2.2300721573839954,-1.3570770122903451
2.2415378240029362,-0.9801492281457911
2.2530034906218770,-0.6081594139818405
2.2644691572408182,-0.2409961768134226
2.2759348238597590,0.1214525456406053
2.2874004904786998,0.4792989404584613
2.2988661570976405,0.8326548474765012
2.3103318237165813,1.1816313527975968
2.3217974903355221,1.5263384413868408
2.3332631569544633,1.8668847027477460
2.3447288235734041,2.2033770841179141
2.3561944901923448,2.5359206860575823
2.3676601568112856,2.8646185957224670
2.3791258234302264,3.1895717535128476
2.3905914900491672,3.5108788491700835
2.4020571566681084,3.8286362437494352
2.4135228232870491,4.1429379142337943
2.4249884899059899,4.4538754178656950
2.4364541565249307,4.7615378735652314
2.4479198231438719,5.0660119580703480
2.4593854897628127,5.3673819146831576
2.4708511563817535,5.6657295727329844
2.4823168230006942,5.9611343760742628
2.4937824896196350,6.2536734191269412
2.5052481562385758,6.5434214891389360
2.5167138228575165,6.8304511135063066
2.5281794894764573,7.1148326111277171
2.5396451560953985,7.3966341468970187
2.5511108227143393,7.6759217885520759
2.5625764893332801,7.9527595652007284
2.5740421559522213,8.2272095269363188
2.5855078225711621,8.4993318050374462
2.5969734891901028,8.7691846723196036
2.6084391558090436,9.0368246032708992
2.6199048224279844,9.3023063336619423
2.6313704890469252,9.5656829193703192
2.6428361556658659,9.8270057942051725
2.6543018222848067,10.0863248265563819
2.6657674889037475,10.3436883747275452
2.6772331555226887,10.5991433408417741
2.6886988221416295,10.8527352232356158
2.7001644887605707,11.1045081672791000
2.7116301553795115,11.3545050145792104
2.7230958219984522,11.6027673505412530
2.7345614886173930,11.8493355502765727
2.7460271552363338,12.0942488228574465
2.7574928218552746,12.3375452539303119
2.7689584884742153,12.5792618467067658
2.7804241550931561,12.8194345613592784
2.7918898217120969,13.0580983528539889
2.8033554883310376,13.2952872072579975
2.8148211549499789,13.5310341765618354
2.8262868215689201,13.7653714120610946
2.8377524881878609,13.9983301963428932
2.8492181548068016,14.2299409739246148
2.8606838214257424,14.4602333805930314
2.8721494880446832,14.6892362714925167
2.8836151546636239,14.9169777480111616
2.8950808212825647,15.1434851835130573
2.9065464879015055,15.3687852479648281
2.9180121545204463,15.5929039315033577
2.9294778211393870,15.8158665669909571
2.9409434877583283,16.0376978516028998
2.9524091543772690,16.2584218674911014
2.9638748209962102,16.4780621015664579
2.9753404876151510,16.6966414644406811
2.9868061542340918,16.9141823085674439
2.9982718208530326,17.1307064456207030
3.0097374874719733,17.3462351631469538
3.0212031540909141,17.5607892405264501
3.0326688207098549,17.7743889642770228
3.0441344873287957,17.9870541427326351
3.0556001539477364,18.1988041201273312
3.0670658205666776,18.4096577901139753
3.0785314871856184,18.6196336087454171
3.0899971538045592,18.8287496069450135
3.1014628204235004,19.0370234024913820
3.1129284870424412,19.2444722115415665
3.1243941536613820,19.4511128597154332
3.1358598202803227,19.6569617927627327


==> Graphics/Data/Nonlinear3/GradErDual.csv <==
a,b
0.0057328333094704,0.0563509129591999
0.0171984999284113,0.0513094404157606
0.0286641665473521,0.0464327948130148
0.0401298331662930,0.0417221545726782
0.0515954997852338,0.0371786156800553
0.0630611664041747,0.0328031859317655
0.0745268330231155,0.0285967789944799
0.0859924996420564,0.0245602082757088
0.0974581662609972,0.0206941806084657
0.1089238328799381,0.0169992897525013
0.1203894994988789,0.0134760097158200
0.1318551661178198,0.0101246879014951
0.1433208327367606,0.0069455380855921
0.1547864993557015,0.0039386332338864
0.1662521659746423,0.0011038981661038
0.1777178325935832,-0.0015588979215799
0.1891834992125240,-0.0040501490636551
0.2006491658314649,-0.0063704202475208
0.2121148324504057,-0.0085204552346667
0.2235804990693466,-0.0105011844619565
0.2350461656882874,-0.0123137330019727
0.2465118323072283,-0.0139594285585130
0.2579774989261692,-0.0154398094705286
0.2694431655451100,-0.0167566326946709
0.2809088321640508,-0.0179118817333084
0.2923744987829917,-0.0189077744711490
0.3038401654019325,-0.0197467708800954
0.3153058320208734,-0.0204315805475517
0.3267714986398143,-0.0209651699793518
0.3382371652587551,-0.0213507696238278
0.3497028318776960,-0.0215918805586082
0.3611684984966368,-0.0216922807768647
0.3726341651155776,-0.0216560310042357
0.3840998317345185,-0.0214874799720857
0.3955654983534593,-0.0211912690672236
0.4070311649724002,-0.0207723362716994
0.4184968315913410,-0.0202359193006512
0.4299624982102819,-0.0195875578394258
0.4414281648292228,-0.0188330947748927
0.4528938314481636,-0.0179786763092000
0.4643594980671044,-0.0170307508377938
0.4758251646860454,-0.0159960664667462
0.4872908313049862,-0.0148816670381269
0.4987564979239270,-0.0136948865258795
0.5102221645428678,-0.0124433416586314
0.5216878311618087,-0.0111349226204247
0.5331534977807495,-0.0097777816751510
0.5446191643996904,-0.0083803195565277
0.5560848310186313,-0.0069511694615780
0.5675504976375721,-0.0054991784835643
0.5790161642565129,-0.0040333863191275
0.5904818308754538,-0.0025630010848090
0.6019474974943947,-0.0010973720804905
0.6134131641133355,0.0003540406583635
0.6248788307322763,0.0017817001709410
0.6363444973512172,0.0031760298854095
0.6478101639701580,0.0045274545660927
0.6592758305890990,0.0058264450058534
0.6707414972080398,0.0070635665552974
0.6822071638269805,0.0082295315554246
0.6936728304459215,0.0093152557100140
0.7051384970648623,0.0103119183981795
0.7166041636838031,0.0112110268854417
0.7280698303027441,0.0120044843430183
0.7395354969216849,0.0126846615286471
0.7510011635406257,0.0132444719186973
0.7624668301595666,0.0136774500087782
0.7739324967785074,0.0139778324190329
0.7853981633974483,0.0141406413502274
0.7968638300163892,0.0141617698365977
0.8083294966353299,0.0140380681326668
0.8197951632542708,0.0137674304517592
0.8312608298732117,0.0133488811462490
0.8427264964921526,0.0127826592823297
0.8541921631110934,0.0120703004175908
0.8656578297300342,0.0112147142381760
0.8771234963489751,0.0102202565563427
0.8885891629679159,0.0090927940105603
0.9000548295868568,0.0078397596523363
0.9115204962057977,0.0064701974499313
0.9229861628247384,0.0049947935940597
0.9344518294436793,0.0034258923592834
0.9459174960626201,0.0017774941640116
0.9573831626815611,0.0000652333888800
0.9688488293005020,-0.0016936665341536
0.9803144959194428,-0.0034804632513259
0.9917801625383835,-0.0052749932706968
1.0032458291573243,-0.0070557997144682
1.0147114957762653,-0.0088002921549037
1.0261771623952063,-0.0104849403574256
1.0376428290141471,-0.0120855033596881
1.0491084956330878,-0.0135772948049260
1.0605741622520286,-0.0149354848099188
1.0720398288709696,-0.0161354378751710
1.0835054954899104,-0.0171530854282924
1.0949711621088514,-0.0179653305313874
1.1064368287277921,-0.0185504810794903
1.1179024953467329,-0.0188887064803609
1.1293681619656737,-0.0189625113522993
1.1408338285846147,-0.0187572182323201
1.1522994952035555,-0.0182614496893638
1.1637651618224965,-0.0174675986348163
1.1752308284414372,-0.0163722740772485
1.1866964950603780,-0.0149767081553822
1.1981621616793190,-0.0132871090904239
1.2096278282982598,-0.0113149438253934
1.2210934949172005,-0.0090771336742161
1.2325591615361415,-0.0065961463998541
1.2440248281550823,-0.0038999688928243
1.2554904947740233,-0.0010219461354026
1.2669561613929641,0.0019995254979737
1.2784218280119048,0.0051214592717450
1.2898874946308456,0.0082968978953417
1.3013531612497866,0.0114756914030920
1.3128188278687274,0.0146054264220012
1.3242844944876684,0.0176324934702627
1.3357501611066092,0.0205032717943006
1.3472158277255499,0.0231654039611691
1.3586814943444907,0.0255691253480563
1.3701471609634315,0.0276686072529380
1.3816128275823727,0.0294232670659333
1.3930784942013135,0.0307989952833303
1.4045441608202542,0.0317692475823002
1.4160098274391950,0.0323159511090410
1.4274754940581358,0.0324301778567957
1.4389411606770768,0.0321125446634554
1.4504068272960178,0.0313733088850796
1.4618724939149585,0.0302321409297726
1.4733381605338993,0.0287175690630512
1.4848038271528401,0.0268661075015011
1.4962694937717809,0.0247210948910492
1.5077351603907219,0.0223312857891536
1.5192008270096629,0.0197492516533444
1.5306664936286036,0.0170296590431782
1.5421321602475444,0.0142275003612689
1.5535978268664852,0.0113963558186541
1.5650634934854262,0.0085867640334278
1.5765291601043669,0.0058447727378983
1.5879948267233079,0.0032107308217775
1.5994604933422487,0.0007183690669663
1.6109261599611895,-0.0016057995887309
1.6223918265801305,-0.0037427474055640
1.6338574931990713,-0.0056808721340111
1.6453231598180120,-0.0074156326754888
1.6567888264369530,-0.0089489174605077
1.6682544930558938,-0.0102881947220368
1.6797201596748346,-0.0114455019665627
1.6911858262937756,-0.0124363360795883
1.7026514929127163,-0.0132785056821874
1.7141171595316571,-0.0139910039091014
1.7255828261505981,-0.0145929532746720
1.7370484927695389,-0.0151026654624431
1.7485141593884799,-0.0155368485364491
1.7599798260074206,-0.0159099830569183
1.7714454926263614,-0.0162338776603761
1.7829111592453022,-0.0165174044976020
1.7943768258642432,-0.0167664060262709
1.8058424924831842,-0.0169837573856668
1.8173081591021250,-0.0171695631292152
1.8287738257210657,-0.0173214635005614
1.8402394923400065,-0.0174350236269234
1.8517051589589473,-0.0175041787889896
1.8631708255778880,-0.0175217100611285
1.8746364921968293,-0.0174797268142655
1.8861021588157700,-0.0173701355395401
1.8975678254347108,-0.0171850778988620
1.9090334920536516,-0.0169173245787295
1.9204991586725924,-0.0165606151963384
1.9319648252915331,-0.0161099380022467
1.9434304919104741,-0.0155617463103237
1.9548961585294149,-0.0149141113714677
1.9663618251483561,-0.0141668137420812
1.9778274917672969,-0.0133213770625442
1.9892931583862377,-0.0123810495634693
2.0007588250051787,-0.0113507395866872
2.0122244916241194,-0.0102369119860448
2.0236901582430602,-0.0090474525125082
2.0351558248620010,-0.0077915072433754
2.0466214914809417,-0.0064793038430739
2.0580871580998825,-0.0051219609970437
2.0695528247188233,-0.0037312917895989
2.0810184913377645,-0.0023196061455408
2.0924841579567053,-0.0008995167616863
2.1039498245756461,0.0005162477509435
2.1154154911945873,0.0019150194852902
2.1268811578135280,0.0032843552464064
2.1383468244324688,0.0046121861914585
2.1498124910514096,0.0058869518991562
2.1612781576703504,0.0070977181600806
2.1727438242892911,0.0082342782095273
2.1842094909082319,0.0092872374902475
2.1956751575271727,0.0102480823367941
2.2071408241461139,0.0111092332194325
2.2186064907650547,0.0118640833776960
2.2300721573839954,0.0125070238179630
2.2415378240029362,0.0130334557502598
2.2530034906218770,0.0134397916031945
2.2644691572408182,0.0137234457870017
2.2759348238597590,0.0138828163795068
2.2874004904786998,0.0139172588919694
2.2988661570976405,0.0138270532361080
2.3103318237165813,0.0136133649642938
2.3217974903355221,0.0132782017951349
2.3332631569544633,0.0128243663692569
2.3447288235734041,0.0122554061080518
2.3561944901923448,0.0115755609735997
2.3676601568112856,0.0107897098524319
2.3791258234302264,0.0099033162108810
2.3905914900491672,0.0089223735969206
2.4020571566681084,0.0078533514933197
2.4135228232870491,0.0067031419599886
2.4249884899059899,0.0054790074408437
2.4364541565249307,0.0041885300519624
2.4479198231438719,0.0028395626138824
2.4593854897628127,0.0014401816412430
2.4708511563817535,-0.0000013575416924
2.4823168230006942,-0.0014766634318395
2.4937824896196350,-0.0029772486328339
2.5052481562385758,-0.0044945677357919
2.5167138228575165,-0.0060200527642476
2.5281794894764573,-0.0075451461767964
2.5396451560953985,-0.0090613314424326
2.5511108227143393,-0.0105601612217736
2.5625764893332801,-0.0120332832028360
2.5740421559522213,-0.0134724636528585
2.5855078225711621,-0.0148696087582323
2.5969734891901028,-0.0162167838330323
2.6084391558090436,-0.0175062304831055
2.6199048224279844,-0.0187303818178925
2.6313704890469252,-0.0198818758051509
2.6428361556658659,-0.0209535668664653
2.6543018222848067,-0.0219385358119748
2.6657674889037475,-0.0228300982133600
2.6772331555226887,-0.0236218113129709
2.6886988221416295,-0.0243074795660370
2.7001644887605707,-0.0248811589104498
2.7116301553795115,-0.0253371598566972
2.7230958219984522,-0.0256700494872124
2.7345614886173930,-0.0258746524515985
2.7460271552363338,-0.0259460510406608
2.7574928218552746,-0.0258795844187958
2.7689584884742153,-0.0256708470903533
2.7804241550931561,-0.0253156866722506
2.7918898217120969,-0.0248102010409870
2.8033554883310376,-0.0241507349187824
2.8148211549499789,-0.0233338759594872
2.8262868215689201,-0.0223564503917295
2.8377524881878609,-0.0212155182726317
2.8492181548068016,-0.0199083684023904
2.8606838214257424,-0.0184325129464540
2.8721494880446832,-0.0167856818086207
2.8836151546636239,-0.0149658167956304
2.8950808212825647,-0.0129710656102962
2.9065464879015055,-0.0107997757079374
2.9180121545204463,-0.0084504880475009
2.9294778211393870,-0.0059219307667604
2.9409434877583283,-0.0032130128080006
2.9524091543772690,-0.0003228175187608
2.9638748209962102,0.0027494037505598
2.9753404876151510,0.0060042380319167
2.9868061542340918,0.0094421170896837
2.9982718208530326,0.0130633237193365
3.0097374874719733,0.0168679979799720
3.0212031540909141,0.0208561433479417
3.0326688207098549,0.0250276327798780
3.0441344873287957,0.0293822146750529
3.0556001539477364,0.0339195187283003
3.0670658205666776,0.0386390616656307
3.0785314871856184,0.0435402528562179
3.0899971538045592,0.0486223997949615
3.1014628204235004,0.0538847134510974
3.1129284870424412,0.0593263134790938
3.1243941536613820,0.0649462332887474
3.1358598202803227,0.0707434249723100


==> Graphics/Data/Nonlinear3/GradExact.csv <==
a,b
0.0057328333094704,19.7277052177350427
0.0171984999284113,19.5160590930041806
0.0286641665473521,19.3037985250206567
0.0401298331662930,19.0909081159424758
0.0515954997852338,18.8773720067399751
0.0630611664041747,18.6631738616016385
0.0745268330231155,18.4482968517796060
0.0859924996420564,18.2327236388556351
0.0974581662609972,18.0164363574076880
0.1089238328799381,17.7994165970569007
0.1203894994988789,17.5816453838743918
0.1318551661178198,17.3631031611269222
0.1433208327367606,17.1437697693400324
0.1547864993557015,16.9236244256571240
0.1662521659746423,16.7026457024725872
0.1777178325935832,16.4808115053170106
0.1891834992125240,16.2580990499723406
0.2006491658314649,16.0344848387948993
0.2121148324504057,15.8099446362242126
0.2235804990693466,15.5844534434558586
0.2350461656882874,15.3579854722568925
0.2465118323072283,15.1305141179027611
0.2579774989261692,14.9020119312155312
0.2694431655451100,14.6724505896838959
0.2809088321640508,14.4418008676465774
0.2923744987829917,14.2100326055222208
0.3038401654019325,13.9771146780702598
0.3153058320208734,13.7430149616693580
0.3267714986398143,13.5077003006023482
0.3382371652587551,13.2711364723392222
0.3497028318776960,13.0332881518130055
0.3611684984966368,12.7941188746870314
0.3726341651155776,12.5535909996164126
0.3840998317345185,12.3116656695115179
0.3955654983534593,12.0683027718167857
0.4070311649724002,11.8234608978249724
0.4184968315913410,11.5770973010540370
0.4299624982102819,11.3291678547225079
0.4414281648292228,11.0796270083686430
0.4528938314481636,10.8284277436695771
0.4643594980671044,10.5755215295288032
0.4758251646860454,10.3208582765141923
0.4872908313049862,10.0643862907444088
0.4987564979239270,9.8060522273387072
0.5102221645428678,9.5458010435651683
0.5216878311618087,9.2835759518440497
0.5331534977807495,9.0193183727877937
0.5446191643996904,8.7529678884865714
0.5560848310186313,8.4844621962792086
0.5675504976375721,8.2137370632834532
0.5790161642565129,7.9407262819978932
0.5904818308754538,7.6653616273303022
0.6019474974943947,7.3875728154545852
0.6134131641133355,7.1072874649509306
0.6248788307322763,6.8244310607420653
0.6363444973512172,6.5389269214031458
0.6478101639701580,6.2506961704941109
0.6592758305890990,5.9596577126424197
0.6707414972080398,5.6657282151912902
0.6822071638269805,5.3688220963243927
0.6936728304459215,5.0688515206842224
0.7051384970648623,4.7657264036171982
0.7166041636838031,4.4593544253065414
0.7280698303027441,4.1496410561937775
0.7395354969216849,3.8364895952427522
0.7510011635406257,3.5198012227670095
0.7624668301595666,3.1994750697237340
0.7739324967785074,2.8754083055748989
0.7853981633974483,2.5474962470311819
0.7968638300163892,2.2156324902259632
0.8083294966353299,1.8797090691170020
0.8197951632542708,1.5396166431819829
0.8312608298732117,1.1952447177618915
0.8427264964921526,0.8464819007126092
0.8541921631110934,0.4932161993504298
0.8656578297300342,0.1353353620201094
0.8771234963489751,-0.2272727310264280
0.8885891629679159,-0.5947196223786397
0.9000548295868568,-0.9671157723955242
0.9115204962057977,-1.3445699884723830
0.9229861628247384,-1.7271887824090681
0.9344518294436793,-2.1150756492504845
0.9459174960626201,-2.5083302605895410
0.9573831626815611,-2.9070475649646745
0.9688488293005020,-3.3113167876599565
0.9803144959194428,-3.7212203219415114
0.9917801625383835,-4.1368325035564721
1.0032458291573243,-4.5582182602018460
1.0147114957762653,-4.9854316276651351
1.0261771623952063,-5.4185141244745116
1.0376428290141471,-5.8574929772080022
1.0491084956330878,-6.3023791891348226
1.0605741622520286,-6.7531654456407235
1.0720398288709696,-7.2098238509700270
1.0835054954899104,-7.6723034922501459
1.0949711621088514,-8.1405278286068086
1.1064368287277921,-8.6143919054864888
1.1179024953467329,-9.0937593971392729
1.1293681619656737,-9.5784594836390298
1.1408338285846147,-10.0682835728888538
1.1522994952035555,-10.5629818828302611
1.1637651618224965,-11.0622599045899879
1.1752308284414372,-11.5657747735878722
1.1866964950603780,-12.0731315827061714
1.1981621616793190,-12.5838796794679570
1.2096278282982598,-13.0975089977437680
1.2210934949172005,-13.6134464837106854
1.2325591615361415,-14.1310526854870488
1.2440248281550823,-14.6496185858617771
1.2554904947740233,-15.1683627675647905
1.2669561613929641,-15.6864290102463979
1.2784218280119048,-16.2028844273365884
1.2898874946308456,-16.7167182587442227
1.3013531612497866,-17.2268414413683431
1.3128188278687274,-17.7320870829963972
1.3242844944876684,-18.2312119656806289
1.3357501611066092,-18.7228992014159807
1.3472158277255499,-19.2057621552041766
1.3586814943444907,-19.6783497377512830
1.3701471609634315,-20.1391531515897064
1.3816128275823727,-20.5866141499877422
1.3930784942013135,-21.0191348374870906
1.4045441608202542,-21.4350890044589946
1.4160098274391950,-21.8328349462033984
1.4274754940581358,-22.2107296707344695
1.4389411606770768,-22.5671443498054032
1.4504068272960178,-22.9004808166387228
1.4618724939149585,-23.2091888633222254
1.4733381605338993,-23.4917840432753700
1.4848038271528401,-23.7468656421370454
1.4962694937717809,-23.9731344464617919
1.5077351603907219,-24.1694099161907943
1.5192008270096629,-24.3346463561206008
1.5306664936286036,-24.4679476851561155
1.5421321602475444,-24.5685804209634391
1.5535978268664852,-24.6359845318910580
1.5650634934854262,-24.6697818569858178
1.5765291601043669,-24.6697818569858178
1.5879948267233079,-24.6359845318910544
1.5994604933422487,-24.5685804209634355
1.6109261599611895,-24.4679476851561120
1.6223918265801305,-24.3346463561206008
1.6338574931990713,-24.1694099161907978
1.6453231598180120,-23.9731344464617919
1.6567888264369530,-23.7468656421370419
1.6682544930558938,-23.4917840432753700
1.6797201596748346,-23.2091888633222254
1.6911858262937756,-22.9004808166387193
1.7026514929127163,-22.5671443498054032
1.7141171595316571,-22.2107296707344730
1.7255828261505981,-21.8328349462033984
1.7370484927695389,-21.4350890044589946
1.7485141593884799,-21.0191348374870763
1.7599798260074206,-20.5866141499877315
1.7714454926263614,-20.1391531515897171
1.7829111592453022,-19.6783497377512937
1.7943768258642432,-19.2057621552041766
1.8058424924831842,-18.7228992014159701
1.8173081591021250,-18.2312119656806217
1.8287738257210657,-17.7320870829963937
1.8402394923400065,-17.2268414413683466
1.8517051589589473,-16.7167182587442298
1.8631708255778880,-16.2028844273365991
1.8746364921968293,-15.6864290102463855
1.8861021588157700,-15.1683627675647799
1.8975678254347108,-14.6496185858617807
1.9090334920536516,-14.1310526854870488
1.9204991586725924,-13.6134464837106979
1.9319648252915331,-13.0975089977437751
1.9434304919104741,-12.5838796794679570
1.9548961585294149,-12.0731315827061803
1.9663618251483561,-11.5657747735878615
1.9778274917672969,-11.0622599045899790
1.9892931583862377,-10.5629818828302611
2.0007588250051787,-10.0682835728888413
2.0122244916241194,-9.5784594836390262
2.0236901582430602,-9.0937593971392694
2.0351558248620010,-8.6143919054864853
2.0466214914809417,-8.1405278286068086
2.0580871580998825,-7.6723034922501556
2.0695528247188233,-7.2098238509700376
2.0810184913377645,-6.7531654456407253
2.0924841579567053,-6.3023791891348226
2.1039498245756461,-5.8574929772080040
2.1154154911945873,-5.4185141244744957
2.1268811578135280,-4.9854316276651272
2.1383468244324688,-4.5582182602018477
2.1498124910514096,-4.1368325035564748
2.1612781576703504,-3.7212203219415141
2.1727438242892911,-3.3113167876599565
2.1842094909082319,-2.9070475649646799
2.1956751575271727,-2.5083302605895499
2.2071408241461139,-2.1150756492504810
2.2186064907650547,-1.7271887824090681
2.2300721573839954,-1.3445699884723821
2.2415378240029362,-0.9671157723955313
2.2530034906218770,-0.5947196223786460
2.2644691572408182,-0.2272727310264209
2.2759348238597590,0.1353353620201121
2.2874004904786998,0.4932161993504307
2.2988661570976405,0.8464819007126092
2.3103318237165813,1.1952447177618906
2.3217974903355221,1.5396166431819758
2.3332631569544633,1.8797090691170029
2.3447288235734041,2.2156324902259659
2.3561944901923448,2.5474962470311819
2.3676601568112856,2.8754083055748989
2.3791258234302264,3.1994750697237286
2.3905914900491672,3.5198012227670041
2.4020571566681084,3.8364895952427549
2.4135228232870491,4.1496410561937829
2.4249884899059899,4.4593544253065387
2.4364541565249307,4.7657264036171938
2.4479198231438719,5.0688515206842304
2.4593854897628127,5.3688220963244007
2.4708511563817535,5.6657282151912920
2.4823168230006942,5.9596577126424233
2.4937824896196350,6.2506961704941073
2.5052481562385758,6.5389269214031440
2.5167138228575165,6.8244310607420591
2.5281794894764573,7.1072874649509208
2.5396451560953985,7.3875728154545861
2.5511108227143393,7.6653616273303022
2.5625764893332801,7.9407262819978923
2.5740421559522213,8.2137370632834603
2.5855078225711621,8.4844621962792139
2.5969734891901028,8.7529678884865714
2.6084391558090436,9.0193183727877937
2.6199048224279844,9.2835759518440497
2.6313704890469252,9.5458010435651683
2.6428361556658659,9.8060522273387072
2.6543018222848067,10.0643862907444070
2.6657674889037475,10.3208582765141852
2.6772331555226887,10.5755215295288032
2.6886988221416295,10.8284277436695788
2.7001644887605707,11.0796270083686501
2.7116301553795115,11.3291678547225132
2.7230958219984522,11.5770973010540406
2.7345614886173930,11.8234608978249742
2.7460271552363338,12.0683027718167857
2.7574928218552746,12.3116656695115161
2.7689584884742153,12.5535909996164126
2.7804241550931561,12.7941188746870278
2.7918898217120969,13.0332881518130019
2.8033554883310376,13.2711364723392151
2.8148211549499789,13.5077003006023482
2.8262868215689201,13.7430149616693651
2.8377524881878609,13.9771146780702615
2.8492181548068016,14.2100326055222244
2.8606838214257424,14.4418008676465774
2.8721494880446832,14.6724505896838959
2.8836151546636239,14.9020119312155312
2.8950808212825647,15.1305141179027611
2.9065464879015055,15.3579854722568907
2.9180121545204463,15.5844534434558568
2.9294778211393870,15.8099446362241967
2.9409434877583283,16.0344848387948993
2.9524091543772690,16.2580990499723406
2.9638748209962102,16.4808115053170177
2.9753404876151510,16.7026457024725978
2.9868061542340918,16.9236244256571275
2.9982718208530326,17.1437697693400395
3.0097374874719733,17.3631031611269258
3.0212031540909141,17.5816453838743918
3.0326688207098549,17.7994165970569007
3.0441344873287957,18.0164363574076880
3.0556001539477364,18.2327236388556315
3.0670658205666776,18.4482968517796060
3.0785314871856184,18.6631738616016349
3.0899971538045592,18.8773720067399751
3.1014628204235004,19.0909081159424794
3.1129284870424412,19.3037985250206603
3.1243941536613820,19.5160590930041806
3.1358598202803227,19.7277052177350427


==> Graphics/Data/Nonlinear3/LossH1Dual.csv <==
a,b,c
0.0000000000000000,238007.2500000000000000,0.9064269065856934
1.0000000000000000,230352.2031250000000000,0.8996675610542297
2.0000000000000000,227924.4843750000000000,0.8702192306518555
3.0000000000000000,223200.1250000000000000,0.7963802814483643
4.0000000000000000,222844.7343750000000000,0.7500096559524536
5.0000000000000000,213223.0625000000000000,0.7163058519363403
6.0000000000000000,209918.7500000000000000,0.7170174717903137
7.0000000000000000,200114.9062500000000000,0.6491959095001221
8.0000000000000000,197396.0625000000000000,0.5615298151969910
10.0000000000000000,182895.7343750000000000,0.4602630138397217
12.0000000000000000,154156.9843750000000000,0.2573210895061493
15.0000000000000000,52173.7851562500000000,0.0482070744037628
18.0000000000000000,14468.3935546875000000,0.0136570138856769
22.0000000000000000,14468.3935546875000000,0.0136570138856769
26.0000000000000000,2582.8986816406250000,0.0090409433469176
31.0000000000000000,1881.9929199218750000,0.0089065376669168
38.0000000000000000,522.2041625976562500,0.0067562484182417
46.0000000000000000,454.0267639160156250,0.0062767122872174
55.0000000000000000,428.0221252441406250,0.0061269951984286
66.0000000000000000,390.6347656250000000,0.0057807010598481
79.0000000000000000,344.7976074218750000,0.0052407337352633
95.0000000000000000,282.9747009277343750,0.0044835465960205
114.0000000000000000,205.8413696289062500,0.0035299700684845
137.0000000000000000,117.7697525024414062,0.0023902461398393
164.0000000000000000,44.5454254150390625,0.0013606288703158
197.0000000000000000,15.2180118560791016,0.0008477778173983
237.0000000000000000,14.4382534027099609,0.0008221780299209
284.0000000000000000,14.1296424865722656,0.0008074452052824
341.0000000000000000,13.8851680755615234,0.0007940529030748
410.0000000000000000,13.7434568405151367,0.0007855229196139
492.0000000000000000,13.5986881256103516,0.0007769260555506
590.0000000000000000,13.3164920806884766,0.0007595306378789
708.0000000000000000,13.0508241653442383,0.0007446283125319
850.0000000000000000,12.7399892807006836,0.0007261058199219
1020.0000000000000000,12.3244905471801758,0.0007014053408056
1224.0000000000000000,11.8271579742431641,0.0006721983081661
1469.0000000000000000,11.1734199523925781,0.0006338577368297
1763.0000000000000000,10.5159463882446289,0.0005948157049716
2116.0000000000000000,9.6670227050781250,0.0005446454160847
2539.0000000000000000,8.7433319091796875,0.0004901122301817
3047.0000000000000000,7.6025590896606445,0.0004227898898534
3657.0000000000000000,6.3815469741821289,0.0003507511282805
4388.0000000000000000,5.0671744346618652,0.0002734945446718
5266.0000000000000000,3.6855609416961670,0.0001931136357598
6319.0000000000000000,2.3059470653533936,0.0001149118688772
7583.0000000000000000,1.2454497814178467,0.0000590611707594
9100.0000000000000000,0.5736266374588013,0.0000304203786072
10920.0000000000000000,0.2904258072376251,0.0000256763141806
13104.0000000000000000,0.2142184376716614,0.0000281654574792
15725.0000000000000000,0.1849106550216675,0.0000270821947197
18870.0000000000000000,0.1547008305788040,0.0000230085097428
22644.0000000000000000,0.1226301193237305,0.0000181326449820
27173.0000000000000000,0.0958707034587860,0.0000140255187944
32608.0000000000000000,0.0735648870468140,0.0000107108735392
39130.0000000000000000,0.0555435083806515,0.0000080428890215
46956.0000000000000000,0.0414838194847107,0.0000059639132814
56347.0000000000000000,0.0305811967700720,0.0000043455379455
67617.0000000000000000,0.0221126805990934,0.0000030938097098
81140.0000000000000000,0.0159377809613943,0.0000022069048100
97368.0000000000000000,0.0114842150360346,0.0000015908514115
99998.0000000000000000,0.0109416991472244,0.0000015176632360


==> Graphics/Data/Nonlinear3/SolDual.csv <==
a,b
0.0057328333094704,0.1130679702797930
0.0171984999284113,0.3374294674139484
0.0286641665473521,0.5594176527181965
0.0401298331662930,0.7790234966686302
0.0515954997852338,0.9962377775213431
0.0630611664041747,1.2110510769137173
0.0745268330231155,1.4234537753507583
0.0859924996420564,1.6334360475720995
0.0974581662609972,1.8409878577950736
0.1089238328799381,2.0460989548289721
0.1203894994988789,2.2487588670553595
0.1318551661178198,2.4489568972690114
0.1433208327367606,2.6466821173737554
0.1547864993557015,2.8419233629271399
0.1662521659746423,3.0346692275275600
0.1777178325935832,3.2249080570370436
0.1891834992125240,3.4126279436325997
0.2006491658314649,3.5978167196785273
0.2121148324504057,3.7804619514117426
0.2235804990693466,3.9605509324316768
0.2350461656882874,4.1380706769858477
0.2465118323072283,4.3130079130416714
0.2579774989261692,4.4853490751346072
0.2694431655451100,4.6550802969821214
0.2809088321640508,4.8221874038524426
0.2923744987829917,4.9866559046763745
0.3038401654019325,5.1484709838899354
0.3153058320208734,5.3076174929948250
0.3267714986398143,5.4640799418231092
0.3382371652587551,5.6178424894917898
0.3497028318776960,5.7688889350322148
0.3611684984966368,5.9172027076785207
0.3726341651155776,6.0627668567986364
0.3840998317345185,6.2055640414504429
0.3955654983534593,6.3455765195451672
0.4070311649724002,6.4827861365990733
0.4184968315913410,6.6171743140539556
0.4299624982102819,6.7487220371460834
0.4414281648292228,6.8774098423026038
0.4528938314481636,7.0032178040437403
0.4643594980671044,7.1261255213684889
0.4758251646860454,7.2461121036010105
0.4872908313049862,7.3631561556744840
0.4987564979239270,7.4772357628288137
0.5102221645428678,7.5883284746984883
0.5216878311618087,7.6964112887667637
0.5331534977807495,7.8014606331626890
0.5446191643996904,7.9034523487777850
0.5560848310186313,8.0023616706800311
0.5675504976375721,8.0981632088038200
0.5790161642565129,8.1908309278960552
0.5904818308754538,8.2803381267004657
0.6019474974943947,8.3666574163646370
0.6134131641133355,8.4497606980574353
0.6248788307322763,8.5296191397881174
0.6363444973512172,8.6062031524230846
0.6478101639701580,8.6794823649017143
0.6592758305890990,8.7494255986590908
0.6707414972080398,8.8160008412712703
0.6822071638269805,8.8791752193476086
0.6936728304459215,8.9389149707050848
0.7051384970648623,8.9951854158717648
0.7166041636838031,9.0479509289804341
0.7280698303027441,9.0971749081293858
0.7395354969216849,9.1428197453057116
0.7510011635406257,9.1848467959871893
0.7624668301595666,9.2232163485624543
0.7739324967785074,9.2578875937357559
0.7853981633974483,9.2888185941126267
0.7968638300163892,9.3159662541963826
0.8083294966353299,9.3392862910629795
0.8197951632542708,9.3587332060236061
0.8312608298732117,9.3742602576309206
0.8427264964921526,9.3858194364361669
0.8541921631110934,9.3933614419611349
0.8656578297300342,9.3968356624110747
0.8771234963489751,9.3961901577225433
0.8885891629679159,9.3913716466144024
0.9000548295868568,9.3823254983899780
0.9115204962057977,9.3689957303251639
0.9229861628247384,9.3513250115696849
0.9344518294436793,9.3292546745876326
0.9459174960626201,9.3027247352679758
0.9573831626815611,9.2716739229456877
0.9688488293005020,9.2360397216889254
0.9803144959194428,9.1957584243259411
0.9917801625383835,9.1507652008063793
1.0032458291573243,9.1009941826134426
1.0147114957762653,9.0463785650640567
1.0261771623952063,8.9868507294513353
1.0376428290141471,8.9223423870944742
1.0491084956330878,8.8527847474619072
1.0605741622520286,8.7781087126204174
1.0720398288709696,8.6982451003309986
1.0835054954899104,8.6131248981563324
1.0949711621088514,8.5226795509587348
1.1064368287277921,8.4268412841447979
1.1179024953467329,8.3255434649460902
1.1293681619656737,8.2187210039069249
1.1408338285846147,8.1063107985712382
1.1522994952035555,7.9882522211134956
1.1637651618224965,7.8644876513335724
1.1752308284414372,7.7349630560253484
1.1866964950603780,7.5996286152242893
1.1981621616793190,7.4584393952347821
1.2096278282982598,7.3113560676269636
1.2210934949172005,7.1583456725722048
1.2325591615361415,6.9993824239551925
1.2440248281550823,6.8344485526610237
1.2554904947740233,6.6635351832937797
1.2669561613929641,6.4866432383500987
1.2784218280119048,6.3037843625623724
1.2898874946308456,6.1149818587640388
1.3013531612497866,5.9202716252409289
1.3128188278687274,5.7197030831526350
1.3242844944876684,5.5133400812759561
1.3357501611066092,5.3012617640855932
1.3472158277255499,5.0835633880952056
1.3586814943444907,4.8603570704906760
1.3701471609634315,4.6317724534525189
1.3816128275823727,4.3979572672427469
1.3930784942013135,4.1590777751767094
1.4045441608202542,3.9153190840600871
1.4160098274391950,3.6668853045847380
1.4274754940581358,3.4139995475706608
1.4389411606770768,3.1569037438276766
1.4504068272960178,2.8958582777821023
1.4618724939149585,2.6311414278462522
1.4733381605338993,2.3630486097532217
1.4848038271528401,2.0918914226690370
1.4962694937717809,1.8179965017392079
1.5077351603907219,1.5417041847206561
1.5192008270096629,1.2633670043724048
1.5306664936286036,0.9833480221977507
1.5421321602475444,0.7020190228143310
1.5535978268664852,0.4197585915435101
1.5650634934854262,0.1369501006355027
1.5765291601043669,-0.1460203682251984
1.5879948267233079,-0.4287661359436267
1.5994604933422487,-0.7109020425718476
1.6109261599611895,-0.9920465383708180
1.6223918265801305,-1.2718237200826561
1.6338574931990713,-1.5498652845925163
1.6453231598180120,-1.8258123743095021
1.6567888264369530,-2.0993172913362681
1.6682544930558938,-2.3700450607223753
1.6797201596748346,-2.6376748266845507
1.6911858262937756,-2.9019010694994911
1.7026514929127163,-3.1624346347006913
1.7141171595316571,-3.4190035701132713
1.7255828261505981,-3.6713537700230918
1.7370484927695389,-3.9192494292966336
1.7485141593884799,-4.1624733134604295
1.7599798260074206,-4.4008268535481303
1.7714454926263614,-4.6341300768847420
1.7829111592453022,-4.8622213868757180
1.7943768258642432,-5.0849572062976112
1.8058424924831842,-5.3022114995570337
1.8173081591021250,-5.5138751899213014
1.8287738257210657,-5.7198554878624055
1.8402394923400065,-5.9200751464410306
1.8517051589589473,-6.1144716591389239
1.8631708255778880,-6.3029964147780877
1.8746364921968293,-6.4856138231973262
1.8861021588157700,-6.6623004242411294
1.8975678254347108,-6.8330439914013335
1.9090334920536516,-6.9978426401806582
1.9204991586725924,-7.1567039499585317
1.9319648252915331,-7.3096441068649192
1.9434304919104741,-7.4566870739347548
1.9548961585294149,-7.5978637936447813
1.9663618251483561,-7.7332114268423631
1.9778274917672969,-7.8627726310727777
1.9892931583862377,-7.9865948804052955
2.0007588250051787,-8.1047298280511804
2.0122244916241194,-8.2172327123596585
2.0236901582430602,-8.3241618061681475
2.0351558248620010,-8.4255779089661580
2.0466214914809417,-8.5215438809032271
2.0580871580998825,-8.6121242173226449
2.0695528247188233,-8.6973846622279876
2.0810184913377645,-8.7773918588803426
2.0924841579567053,-8.8522130355736746
2.1039498245756461,-8.9219157245362286
2.1154154911945873,-8.9865675118498789
2.1268811578135280,-9.0462358162611594
2.1383468244324688,-9.1009876947698611
2.1498124910514096,-9.1508896729192148
2.1612781576703504,-9.1960075977698814
2.1727438242892911,-9.2364065116142307
2.1842094909082319,-9.2721505445735506
2.1956751575271727,-9.3033028243156526
2.2071408241461139,-9.3299254012307316
2.2186064907650547,-9.3520791875072042
2.2300721573839954,-9.3698239086539061
2.2415378240029362,-9.3832180661196354
2.2530034906218770,-9.3923189097633699
2.2644691572408182,-9.3971824190283773
2.2759348238597590,-9.3978632917690614
2.2874004904786998,-9.3944149397712557
2.2988661570976405,-9.3868894900932833
2.3103318237165813,-9.3753377914371629
2.3217974903355221,-9.3598094248357597
2.3332631569544633,-9.3403527180133601
2.3447288235734041,-9.3170147628433444
2.3561944901923448,-9.2898414353878991
2.3676601568112856,-9.2588774180611022
2.3791258234302264,-9.2241662235083606
2.3905914900491672,-9.1857502198424523
2.4020571566681084,-9.1436706569192427
2.4135228232870491,-9.0979676933753417
2.4249884899059899,-9.0486804241850969
2.4364541565249307,-8.9958469085261914
2.4479198231438719,-8.9395041977717931
2.4593854897628127,-8.8796883634527681
2.4708511563817535,-8.8164345250564509
2.4823168230006942,-8.7497768775489693
2.4937824896196350,-8.6797487185262590
2.5052481562385758,-8.6063824749149411
2.5167138228575165,-8.5297097291586574
2.5281794894764573,-8.4497612448377648
2.5396451560953985,-8.3665669916814380
2.5511108227143393,-8.2801561699407848
2.5625764893332801,-8.1905572340999147
2.5740421559522213,-8.0977979159092097
2.5855078225711621,-8.0019052467312850
2.5969734891901028,-7.9029055791954361
2.6084391558090436,-7.8008246081610455
2.6199048224279844,-7.6956873909942525
2.6313704890469252,-7.5875183671653987
2.6428361556658659,-7.4763413771775893
2.6543018222848067,-7.3621796808388202
2.6657674889037475,-7.2450559748920451
2.6772331555226887,-7.1249924100188524
2.6886988221416295,-7.0020106072337285
2.7001644887605707,-6.8761316736865083
2.7116301553795115,-6.7473762178914392
2.7230958219984522,-6.6157643644014152
2.7345614886173930,-6.4813157679464357
2.7460271552363338,-6.3440496270551296
2.7574928218552746,-6.2039846971783295
2.7689584884742153,-6.0611393033333583
2.7804241550931561,-5.9155313522875144
2.7918898217120969,-5.7671783442988298
2.8033554883310376,-5.6160973844318667
2.8148211549499789,-5.4623051934657427
2.8262868215689201,-5.3058181184112430
2.8377524881878609,-5.1466521426531804
2.8492181548068016,-4.9848228957338003
2.8606838214257424,-4.8203456627924215
2.8721494880446832,-4.6532353936758453
2.8836151546636239,-4.4835067117337051
2.8950808212825647,-4.3111739223121734
2.9065464879015055,-4.1362510209590333
2.9180121545204463,-3.9587517013525009
2.9294778211393870,-3.7786893629656695
2.9409434877583283,-3.5960771184779401
2.9524091543772690,-3.4109278009442958
2.9638748209962102,-3.2232539707326788
2.9753404876151510,-3.0330679222395052
2.9868061542340918,-2.8403816903925216
2.9982718208530326,-2.6452070569501540
3.0097374874719733,-2.4475555566057543
3.0212031540909141,-2.2474384829049256
3.0326688207098549,-2.0448668939836425
3.0441344873287957,-1.8398516181345130
3.0556001539477364,-1.6324032592081799
3.0670658205666776,-1.4225322018565021
3.0785314871856184,-1.2102486166238804
3.0899971538045592,-0.9955624648926172
3.1014628204235004,-0.7784835036881754
3.1129284870424412,-0.5590212903496927
3.1243941536613820,-0.3371851870708372
3.1358598202803227,-0.1129843653160680


==> Graphics/Data/Nonlinear3/SolExact.csv <==
a,b
0.0057328333094704,0.1133984027104832
0.0171984999284113,0.3383769418037247
0.0286641665473521,0.5609253089853511
0.0401298331662930,0.7810363714139765
0.0515954997852338,0.9987028170724194
0.0630611664041747,1.2139171493910033
0.0745268330231155,1.4266716816888705
0.0859924996420564,1.6369585314267656
0.0974581662609972,1.8447696142645413
0.1089238328799381,2.0500966379163845
0.1203894994988789,2.2529310957965558
0.1318551661178198,2.4532642604481718
0.1433208327367606,2.6510871767473323
0.1547864993557015,2.8463906548746416
0.1662521659746423,3.0391652630459305
0.1777178325935832,3.2294013199937210
0.1891834992125240,3.4170888871907441
0.2006491658314649,3.6022177608065373
0.2121148324504057,3.7847774633879308
0.2235804990693466,3.9647572352539568
0.2350461656882874,4.1421460255954585
0.2465118323072283,4.3169324832694755
0.2579774989261692,4.4891049472781832
0.2694431655451100,4.6586514369219962
0.2809088321640508,4.8255596416161968
0.2923744987829917,4.9898169103602248
0.3038401654019325,5.1514102408486426
0.3153058320208734,5.3103262682125765
0.3267714986398143,5.4665512533802696
0.3382371652587551,5.6200710710453601
0.3497028318776960,5.7708711972313225
0.3611684984966368,5.9189366964405199
0.3726341651155776,6.0642522083763408
0.3840998317345185,6.2068019342268776
0.3955654983534593,6.3465696224988317
0.4070311649724002,6.4835385543904200
0.4184968315913410,6.6176915286923954
0.4299624982102819,6.7490108462066170
0.4414281648292228,6.8774782936721079
0.4528938314481636,7.0030751271890468
0.4643594980671044,7.1257820551319586
0.4758251646860454,7.2455792205441361
0.4872908313049862,7.3624461830063899
0.4987564979239270,7.4763618999744637
0.5102221645428678,7.5873047075808522
0.5216878311618087,7.6952523008984279
0.5331534977807495,7.8001817136652711
0.5446191643996904,7.9020692974722282
0.5560848310186313,8.0008907004174361
0.5675504976375721,8.0966208452348436
0.5790161642565129,8.1892339069072246
0.5904818308754538,8.2787032897779653
0.6019474974943947,8.3650016041802147
0.6134131641133355,8.4481006426069367
0.6248788307322763,8.5279713554509229
0.6363444973512172,8.6045838263500407
0.6478101639701580,8.6779072471801211
0.6592758305890990,8.7479098927455912
0.6707414972080398,8.8145590952270076
0.6822071638269805,8.8778212184543648
0.6936728304459215,8.9376616320861828
0.7051384970648623,8.9940446857866636
0.7166041636838031,9.0469336835069463
0.7280698303027441,9.0962908579917201
0.7395354969216849,9.1420773456493372
0.7510011635406257,9.1842531619424594
0.7624668301595666,9.2227771774768446
0.7739324967785074,9.2576070949890141
0.7853981633974483,9.2886994274586847
0.7968638300163892,9.3160094775997830
0.8083294966353299,9.3394913190145026
0.8197951632542708,9.3590977793284011
0.8312608298732117,9.3747804256613794
0.8427264964921526,9.3864895528295396
0.8541921631110934,9.3941741747167438
0.8656578297300342,9.3977820193023813
0.8771234963489751,9.3972595278834525
0.8885891629679159,9.3925518590850494
0.9000548295868568,9.3836028983134678
0.9115204962057977,9.3703552733709827
0.9229861628247384,9.3527503770204721
0.9344518294436793,9.3307283973619271
0.9459174960626201,9.3042283569610387
0.9573831626815611,9.2731881617524792
0.9688488293005020,9.2375446608270035
0.9803144959194428,9.1972337183010957
0.9917801625383835,9.1521902985607326
1.0032458291573243,9.1023485662651336
1.0147114957762653,9.0476420025917204
1.0261771623952063,8.9880035392979636
1.0376428290141471,8.9233657122678167
1.0491084956330878,8.8536608362976175
1.0605741622520286,8.7788212029562107
1.0720398288709696,8.6987793034231959
1.0835054954899104,8.6134680782640292
1.0949711621088514,8.5228211961368689
1.1064368287277921,8.4267733634383895
1.1179024953467329,8.3252606668786964
1.1293681619656737,8.2182209509226603
1.1408338285846147,8.1055942319390955
1.1522994952035555,7.9873231507528120
1.1637651618224965,7.8633534650891264
1.1752308284414372,7.7336345831275199
1.1866964950603780,7.5981201390312485
1.1981621616793190,7.4567686108846933
1.2096278282982598,7.3095439809406555
1.2210934949172005,7.1564164374483337
1.2325591615361415,6.9973631165928474
1.2440248281550823,6.8323688822239461
1.2554904947740233,6.6614271400833536
1.2669561613929641,6.4845406821585181
1.2784218280119048,6.3017225556008398
1.2898874946308456,6.1129969493603182
1.3013531612497866,5.9184000903223293
1.3128188278687274,5.7179811393106990
1.3242844944876684,5.5118030758749574
1.3357501611066092,5.2999435593490105
1.3472158277255499,5.0824957522996694
1.3586814943444907,4.8595690912327196
1.3701471609634315,4.6312899883518623
1.3816128275823727,4.3978024473395214
1.3930784942013135,4.1592685756170358
1.4045441608202542,3.9158689754144156
1.4160098274391950,3.6678029963025596
1.4274754940581358,3.4152888326699578
1.4389411606770768,3.1585634510070921
1.4504068272960178,2.8978823338217659
1.4618724939149585,2.6335190295530766
1.4733381605338993,2.3657645009609789
1.4848038271528401,2.0949262680936678
1.4962694937717809,1.8213273459985142
1.5077351603907219,1.5453049817371101
1.5192008270096629,1.2672091998574200
1.5306664936286036,0.9874011701108277
1.5421321602475444,0.7062514157090100
1.5535978268664852,0.4241378846180178
1.5650634934854262,0.1414439101112155
1.5765291601043669,-0.1414439101112155
1.5879948267233079,-0.4241378846180178
1.5994604933422487,-0.7062514157090098
1.6109261599611895,-0.9874011701108276
1.6223918265801305,-1.2672091998574253
1.6338574931990713,-1.5453049817371103
1.6453231598180120,-1.8213273459985087
1.6567888264369530,-2.0949262680936678
1.6682544930558938,-2.3657645009609789
1.6797201596748346,-2.6335190295530766
1.6911858262937756,-2.8978823338217712
1.7026514929127163,-3.1585634510070921
1.7141171595316571,-3.4152888326699520
1.7255828261505981,-3.6678029963025596
1.7370484927695389,-3.9158689754144156
1.7485141593884799,-4.1592685756170402
1.7599798260074206,-4.3978024473395259
1.7714454926263614,-4.6312899883518579
1.7829111592453022,-4.8595690912327143
1.7943768258642432,-5.0824957522996694
1.8058424924831842,-5.2999435593490141
1.8173081591021250,-5.5118030758749628
1.8287738257210657,-5.7179811393106981
1.8402394923400065,-5.9184000903223302
1.8517051589589473,-6.1129969493603129
1.8631708255778880,-6.3017225556008380
1.8746364921968293,-6.4845406821585208
1.8861021588157700,-6.6614271400833580
1.8975678254347108,-6.8323688822239470
1.9090334920536516,-6.9973631165928474
1.9204991586725924,-7.1564164374483310
1.9319648252915331,-7.3095439809406546
1.9434304919104741,-7.4567686108846933
1.9548961585294149,-7.5981201390312441
1.9663618251483561,-7.7336345831275226
1.9778274917672969,-7.8633534650891290
1.9892931583862377,-7.9873231507528120
2.0007588250051787,-8.1055942319390990
2.0122244916241194,-8.2182209509226603
2.0236901582430602,-8.3252606668786946
2.0351558248620010,-8.4267733634383877
2.0466214914809417,-8.5228211961368689
2.0580871580998825,-8.6134680782640256
2.0695528247188233,-8.6987793034231924
2.0810184913377645,-8.7788212029562125
2.0924841579567053,-8.8536608362976157
2.1039498245756461,-8.9233657122678185
2.1154154911945873,-8.9880035392979654
2.1268811578135280,-9.0476420025917204
2.1383468244324688,-9.1023485662651353
2.1498124910514096,-9.1521902985607344
2.1612781576703504,-9.1972337183010975
2.1727438242892911,-9.2375446608270035
2.1842094909082319,-9.2731881617524810
2.1956751575271727,-9.3042283569610351
2.2071408241461139,-9.3307283973619271
2.2186064907650547,-9.3527503770204721
2.2300721573839954,-9.3703552733709827
2.2415378240029362,-9.3836028983134696
2.2530034906218770,-9.3925518590850494
2.2644691572408182,-9.3972595278834508
2.2759348238597590,-9.3977820193023796
2.2874004904786998,-9.3941741747167438
2.2988661570976405,-9.3864895528295396
2.3103318237165813,-9.3747804256613794
2.3217974903355221,-9.3590977793284011
2.3332631569544633,-9.3394913190145008
2.3447288235734041,-9.3160094775997848
2.3561944901923448,-9.2886994274586847
2.3676601568112856,-9.2576070949890159
2.3791258234302264,-9.2227771774768446
2.3905914900491672,-9.1842531619424594
2.4020571566681084,-9.1420773456493407
2.4135228232870491,-9.0962908579917219
2.4249884899059899,-9.0469336835069480
2.4364541565249307,-8.9940446857866636
2.4479198231438719,-8.9376616320861828
2.4593854897628127,-8.8778212184543648
2.4708511563817535,-8.8145590952270059
2.4823168230006942,-8.7479098927455894
2.4937824896196350,-8.6779072471801229
2.5052481562385758,-8.6045838263500425
2.5167138228575165,-8.5279713554509229
2.5281794894764573,-8.4481006426069403
2.5396451560953985,-8.3650016041802147
2.5511108227143393,-8.2787032897779653
2.5625764893332801,-8.1892339069072246
2.5740421559522213,-8.0966208452348418
2.5855078225711621,-8.0008907004174361
2.5969734891901028,-7.9020692974722264
2.6084391558090436,-7.8001817136652711
2.6199048224279844,-7.6952523008984279
2.6313704890469252,-7.5873047075808540
2.6428361556658659,-7.4763618999744654
2.6543018222848067,-7.3624461830063934
2.6657674889037475,-7.2455792205441387
2.6772331555226887,-7.1257820551319586
2.6886988221416295,-7.0030751271890468
2.7001644887605707,-6.8774782936721044
2.7116301553795115,-6.7490108462066170
2.7230958219984522,-6.6176915286923927
2.7345614886173930,-6.4835385543904192
2.7460271552363338,-6.3465696224988317
2.7574928218552746,-6.2068019342268785
2.7689584884742153,-6.0642522083763417
2.7804241550931561,-5.9189366964405234
2.7918898217120969,-5.7708711972313251
2.8033554883310376,-5.6200710710453645
2.8148211549499789,-5.4665512533802696
2.8262868215689201,-5.3103262682125711
2.8377524881878609,-5.1514102408486382
2.8492181548068016,-4.9898169103602203
2.8606838214257424,-4.8255596416161959
2.8721494880446832,-4.6586514369219962
2.8836151546636239,-4.4891049472781823
2.8950808212825647,-4.3169324832694764
2.9065464879015055,-4.1421460255954612
2.9180121545204463,-3.9647572352539613
2.9294778211393870,-3.7847774633879356
2.9409434877583283,-3.6022177608065364
2.9524091543772690,-3.4170888871907450
2.9638748209962102,-3.2294013199937162
2.9753404876151510,-3.0391652630459265
2.9868061542340918,-2.8463906548746385
2.9982718208530326,-2.6510871767473305
3.0097374874719733,-2.4532642604481718
3.0212031540909141,-2.2529310957965571
3.0326688207098549,-2.0500966379163872
3.0441344873287957,-1.8447696142645458
3.0556001539477364,-1.6369585314267712
3.0670658205666776,-1.4266716816888692
3.0785314871856184,-1.2139171493910037
3.0899971538045592,-0.9987028170724214
3.1014628204235004,-0.7810363714139714
3.1129284870424412,-0.5609253089853473
3.1243941536613820,-0.3383769418037224
3.1358598202803227,-0.1133984027104824


==> Graphics/Data/Nonlinear3/ValH1Dual.csv <==
a,b,c
0.0000000000000000,238007.0468750000000000,0.9064269065856934
1.0000000000000000,230351.9687500000000000,0.8996675610542297
2.0000000000000000,227924.2656250000000000,0.8702192306518555
3.0000000000000000,223199.9062500000000000,0.7963802814483643
4.0000000000000000,222844.5312500000000000,0.7500096559524536
5.0000000000000000,213222.8593750000000000,0.7163058519363403
6.0000000000000000,209918.5000000000000000,0.7170174717903137
7.0000000000000000,200114.6406250000000000,0.6491959095001221
8.0000000000000000,197395.8125000000000000,0.5615298151969910
10.0000000000000000,182895.5468750000000000,0.4602630138397217
12.0000000000000000,154156.7500000000000000,0.2573210895061493
15.0000000000000000,52173.6953125000000000,0.0482070744037628
18.0000000000000000,14468.4326171875000000,0.0136570138856769
22.0000000000000000,14468.4326171875000000,0.0136570138856769
26.0000000000000000,2582.8833007812500000,0.0090409433469176
31.0000000000000000,1881.9781494140625000,0.0089065376669168
38.0000000000000000,522.2064208984375000,0.0067562484182417
46.0000000000000000,454.0354309082031250,0.0062767122872174
55.0000000000000000,428.0296020507812500,0.0061269951984286
66.0000000000000000,390.6405639648437500,0.0057807010598481
79.0000000000000000,344.8029174804687500,0.0052407337352633
95.0000000000000000,282.9794616699218750,0.0044835465960205
114.0000000000000000,205.8448333740234375,0.0035299700684845
137.0000000000000000,117.7713851928710938,0.0023902461398393
164.0000000000000000,44.5446472167968750,0.0013606288703158
197.0000000000000000,15.2150945663452148,0.0008477778173983
237.0000000000000000,14.4350757598876953,0.0008221780299209
284.0000000000000000,14.1264200210571289,0.0008074452052824
341.0000000000000000,13.8819065093994141,0.0007940529030748
410.0000000000000000,13.7401971817016602,0.0007855229196139
492.0000000000000000,13.5954456329345703,0.0007769260555506
590.0000000000000000,13.3132877349853516,0.0007595306378789
708.0000000000000000,13.0476369857788086,0.0007446283125319
850.0000000000000000,12.7368326187133789,0.0007261058199219
1020.0000000000000000,12.3213758468627930,0.0007014053408056
1224.0000000000000000,11.8240995407104492,0.0006721983081661
1469.0000000000000000,11.1704368591308594,0.0006338577368297
1763.0000000000000000,10.5130367279052734,0.0005948157049716
2116.0000000000000000,9.6642160415649414,0.0005446454160847
2539.0000000000000000,8.7406425476074219,0.0004901122301817
3047.0000000000000000,7.6000251770019531,0.0004227898898534
3657.0000000000000000,6.3791928291320801,0.0003507511282805
4388.0000000000000000,5.0650353431701660,0.0002734945446718
5266.0000000000000000,3.6836800575256348,0.0001931136357598
6319.0000000000000000,2.3043720722198486,0.0001149118688772
7583.0000000000000000,1.2441939115524292,0.0000590611707594
9100.0000000000000000,0.5726703405380249,0.0000304203786072
10920.0000000000000000,0.2896994948387146,0.0000256763141806
13104.0000000000000000,0.2136244624853134,0.0000281654574792
15725.0000000000000000,0.1843761056661606,0.0000270821947197
18870.0000000000000000,0.1542049944400787,0.0000230085097428
22644.0000000000000000,0.1221735402941704,0.0000181326449820
27173.0000000000000000,0.0954491347074509,0.0000140255187944
32608.0000000000000000,0.0731757134199142,0.0000107108735392
39130.0000000000000000,0.0551851801574230,0.0000080428890215
46956.0000000000000000,0.0411518178880215,0.0000059639132814
56347.0000000000000000,0.0302713289856911,0.0000043455379455
67617.0000000000000000,0.0218230560421944,0.0000030938097098
81140.0000000000000000,0.0156672149896622,0.0000022069048100
97368.0000000000000000,0.0112318778410554,0.0000015908514115
99998.0000000000000000,0.0106919454410672,0.0000015176632360


==> Graphics/Data/Sine/ErCol.csv <==
a,b
0.0057328333094704,0.0000000348460109
0.0171984999284113,0.0000003130482127
0.0286641665473521,0.0000007797050591
0.0401298331662930,0.0000013447858936
0.0515954997852338,0.0000019362256945
0.0630611664041747,0.0000024978565765
0.0745268330231155,0.0000029874666864
0.0859924996420564,0.0000033749868463
0.0974581662609972,0.0000036408044944
0.1089238328799381,0.0000037742037160
0.1203894994988789,0.0000037719294716
0.1318551661178198,0.0000036368734870
0.1433208327367606,0.0000033768787071
0.1547864993557015,0.0000030036586949
0.1662521659746423,0.0000025318279122
0.1777178325935832,0.0000019780384184
0.1891834992125240,0.0000013602181986
0.2006491658314649,0.0000006969060446
0.2121148324504057,0.0000000066777036
0.2235804990693466,-0.0000006923421797
0.2350461656882874,-0.0000013828878987
0.2465118323072283,-0.0000020488859604
0.2579774989261692,-0.0000026757194824
0.2694431655451100,-0.0000032504293718
0.2809088321640508,-0.0000037618579081
0.2923744987829917,-0.0000042007402480
0.3038401654019325,-0.0000045597492578
0.3153058320208734,-0.0000048334989251
0.3267714986398143,-0.0000050185114258
0.3382371652587551,-0.0000051131527183
0.3497028318776960,-0.0000051175413313
0.3611684984966368,-0.0000050334347536
0.3726341651155776,-0.0000048640976109
0.3840998317345185,-0.0000046141555310
0.3955654983534593,-0.0000042894383464
0.4070311649724002,-0.0000038968160101
0.4184968315913410,-0.0000034440303028
0.4299624982102819,-0.0000029395251721
0.4414281648292228,-0.0000023922782229
0.4528938314481636,-0.0000018116356458
0.4643594980671044,-0.0000012071525749
0.4758251646860454,-0.0000005884406300
0.4872908313049862,0.0000000349758751
0.4987564979239270,0.0000006537937985
0.5102221645428678,0.0000012590540993
0.5216878311618087,0.0000018422530192
0.5331534977807495,0.0000023954409343
0.5446191643996904,0.0000029113084632
0.5560848310186313,0.0000033832596221
0.5675504976375721,0.0000038054719687
0.5790161642565129,0.0000041729438252
0.5904818308754538,0.0000044815288299
0.6019474974943947,0.0000047279581593
0.6134131641133355,0.0000049098508998
0.6248788307322763,0.0000050257131330
0.6363444973512172,0.0000050749263705
0.6478101639701580,0.0000050577260688
0.6592758305890990,0.0000049751709842
0.6707414972080398,0.0000048291042022
0.6822071638269805,0.0000046221066743
0.6936728304459215,0.0000043574441677
0.7051384970648623,0.0000040390084817
0.7166041636838031,0.0000036712538679
0.7280698303027441,0.0000032591295157
0.7395354969216849,0.0000028080089924
0.7510011635406257,0.0000023236175132
0.7624668301595666,0.0000018119578575
0.7739324967785074,0.0000012792357522
0.7853981633974483,0.0000007317854980
0.7968638300163892,0.0000001759965526
0.8083294966353299,-0.0000003817582136
0.8197951632542708,-0.0000009351919756
0.8312608298732117,-0.0000014781705076
0.8427264964921526,-0.0000020047753011
0.8541921631110934,-0.0000025093627581
0.8656578297300342,-0.0000029866190162
0.8771234963489751,-0.0000034316100289
0.8885891629679159,-0.0000038398265697
0.9000548295868568,-0.0000042072238916
0.9115204962057977,-0.0000045302558197
0.9229861628247384,-0.0000048059031017
0.9344518294436793,-0.0000050316959397
0.9459174960626201,-0.0000052057305860
0.9573831626815611,-0.0000053266800562
0.9688488293005020,-0.0000053937989385
0.9803144959194428,-0.0000054069224339
0.9917801625383835,-0.0000053664597267
1.0032458291573243,-0.0000052733818742
1.0147114957762653,-0.0000051292044202
1.0261771623952063,-0.0000049359649990
1.0376428290141471,-0.0000046961962114
1.0491084956330878,-0.0000044128940850
1.0605741622520286,-0.0000040894825025
1.0720398288709696,-0.0000037297739403
1.0835054954899104,-0.0000033379269598
1.0949711621088514,-0.0000029184008530
1.1064368287277921,-0.0000024759078998
1.1179024953467329,-0.0000020153636968
1.1293681619656737,-0.0000015418360308
1.1408338285846147,-0.0000010604927723
1.1522994952035555,-0.0000005765492773
1.1637651618224965,-0.0000000952157821
1.1752308284414372,0.0000003783547182
1.1866964950603780,0.0000008391176577
1.1981621616793190,0.0000012821866553
1.2096278282982598,0.0000017028814101
1.2210934949172005,0.0000020967733038
1.2325591615361415,0.0000024597282804
1.2440248281550823,0.0000027879466397
1.2554904947740233,0.0000030779993757
1.2669561613929641,0.0000033268607311
1.2784218280119048,0.0000035319366772
1.2898874946308456,0.0000036910890749
1.3013531612497866,0.0000038026552847
1.3128188278687274,0.0000038654630661
1.3242844944876684,0.0000038788406317
1.3357501611066092,0.0000038426217541
1.3472158277255499,0.0000037571459289
1.3586814943444907,0.0000036232535480
1.3701471609634315,0.0000034422761794
1.3816128275823727,0.0000032160220259
1.3930784942013135,0.0000029467567309
1.4045441608202542,0.0000026371797051
1.4160098274391950,0.0000022903962195
1.4274754940581358,0.0000019098855310
1.4389411606770768,0.0000014994653736
1.4504068272960178,0.0000010632531301
1.4618724939149585,0.0000006056241143
1.4733381605338993,0.0000001311673290
1.4848038271528401,-0.0000003553608230
1.4962694937717809,-0.0000008490844448
1.5077351603907219,-0.0000013450571882
1.5192008270096629,-0.0000018383119261
1.5306664936286036,-0.0000023239105948
1.5421321602475444,-0.0000027969936802
1.5535978268664852,-0.0000032528288792
1.5650634934854262,-0.0000036868584331
1.5765291601043669,-0.0000040947446794
1.5879948267233079,-0.0000044724133454
1.5994604933422487,-0.0000048160941809
1.6109261599611895,-0.0000051223584998
1.6223918265801305,-0.0000053881532713
1.6338574931990713,-0.0000056108314195
1.6453231598180120,-0.0000057881780292
1.6567888264369530,-0.0000059184322003
1.6682544930558938,-0.0000060003043391
1.6797201596748346,-0.0000060329887007
1.6911858262937756,-0.0000060161711053
1.7026514929127163,-0.0000059500316905
1.7141171595316571,-0.0000058352427532
1.7255828261505981,-0.0000056729616388
1.7370484927695389,-0.0000054648188197
1.7485141593884799,-0.0000052129012307
1.7599798260074206,-0.0000049197310852
1.7714454926263614,-0.0000045882403624
1.7829111592453022,-0.0000042217412257
1.7943768258642432,-0.0000038238927061
1.8058424924831842,-0.0000033986639456
1.8173081591021250,-0.0000029502944086
1.8287738257210657,-0.0000024832514416
1.8402394923400065,-0.0000020021856233
1.8517051589589473,-0.0000015118843416
1.8631708255778880,-0.0000010172240544
1.8746364921968293,-0.0000005231217459
1.8861021588157700,-0.0000000344860084
1.8975678254347108,0.0000004438317319
1.9090334920536516,0.0000009070853743
1.9204991586725924,0.0000013506812142
1.9319648252915331,0.0000017702234703
1.9434304919104741,0.0000021615578236
1.9548961585294149,0.0000025208125352
1.9663618251483561,0.0000028444367649
1.9778274917672969,0.0000031292357078
1.9892931583862377,0.0000033724022136
2.0007588250051787,0.0000035715445977
2.0122244916241194,0.0000037247103682
2.0236901582430602,0.0000038304056538
2.0351558248620010,0.0000038876101430
2.0466214914809417,0.0000038957874045
2.0580871580998825,0.0000038548904885
2.0695528247188233,0.0000037653627627
2.0810184913377645,0.0000036281339633
2.0924841579567053,0.0000034446115299
2.1039498245756461,0.0000032166672828
2.1154154911945873,0.0000029466195630
2.1268811578135280,0.0000026372110398
2.1383468244324688,0.0000022915823502
2.1498124910514096,0.0000019132418327
2.1612781576703504,0.0000015060316559
2.1727438242892911,0.0000010740906087
2.1842094909082319,0.0000006218139381
2.1956751575271727,0.0000001538105802
2.2071408241461139,-0.0000003251418205
2.2186064907650547,-0.0000008101436815
2.2300721573839954,-0.0000012962216300
2.2415378240029362,-0.0000017783775674
2.2530034906218770,-0.0000022516382208
2.2644691572408182,-0.0000027111046977
2.2759348238597590,-0.0000031520016233
2.2874004904786998,-0.0000035697253609
2.2988661570976405,-0.0000039598909074
2.3103318237165813,-0.0000043183769847
2.3217974903355221,-0.0000046413689276
2.3332631569544633,-0.0000049253989337
2.3447288235734041,-0.0000051673832916
2.3561944901923448,-0.0000053646562171
2.3676601568112856,-0.0000055149999401
2.3791258234302264,-0.0000056166707313
2.3905914900491672,-0.0000056684205781
2.4020571566681084,-0.0000056695142561
2.4135228232870491,-0.0000056197415572
2.4249884899059899,-0.0000055194245275
2.4364541565249307,-0.0000053694195232
2.4479198231438719,-0.0000051711140152
2.4593854897628127,-0.0000049264180644
2.4708511563817535,-0.0000046377504419
2.4823168230006942,-0.0000043080194357
2.4937824896196350,-0.0000039405983789
2.5052481562385758,-0.0000035392960568
2.5167138228575165,-0.0000031083221044
2.5281794894764573,-0.0000026522476333
2.5396451560953985,-0.0000021759613145
2.5511108227143393,-0.0000016846212196
2.5625764893332801,-0.0000011836027600
2.5740421559522213,-0.0000006784430977
2.5855078225711621,-0.0000001747824566
2.5969734891901028,0.0000003216971987
2.6084391558090436,0.0000008053356173
2.6199048224279844,0.0000012705593084
2.6313704890469252,0.0000017119475825
2.6428361556658659,0.0000021242990030
2.6543018222848067,0.0000025026975750
2.6657674889037475,0.0000028425780149
2.6772331555226887,0.0000031397893944
2.6886988221416295,0.0000033906564229
2.7001644887605707,0.0000035920376520
2.7116301553795115,0.0000037413798035
2.7230958219984522,0.0000038367674775
2.7345614886173930,0.0000038769674415
2.7460271552363338,0.0000038614667131
2.7574928218552746,0.0000037905036504
2.7689584884742153,0.0000036650912657
2.7804241550931561,0.0000034870319749
2.7918898217120969,0.0000032589230387
2.8033554883310376,0.0000029841519321
2.8148211549499789,0.0000026668809338
2.8262868215689201,0.0000023120202383
2.8377524881878609,0.0000019251889403
2.8492181548068016,0.0000015126632714
2.8606838214257424,0.0000010813115234
2.8721494880446832,0.0000006385151399
2.8836151546636239,0.0000001920755223
2.8950808212825647,-0.0000002498938495
2.9065464879015055,-0.0000006790902993
2.9180121545204463,-0.0000010871600895
2.9294778211393870,-0.0000014658519759
2.9409434877583283,-0.0000018071862570
2.9524091543772690,-0.0000021036393048
2.9638748209962102,-0.0000023483434637
2.9753404876151510,-0.0000025353020964
2.9868061542340918,-0.0000026596194557
2.9982718208530326,-0.0000027177449399
3.0097374874719733,-0.0000027077311721
3.0212031540909141,-0.0000026295052304
3.0326688207098549,-0.0000024851522208
3.0441344873287957,-0.0000022792102599
3.0556001539477364,-0.0000020189758093
3.0670658205666776,-0.0000017148181608
3.0785314871856184,-0.0000013805017445
3.0899971538045592,-0.0000010335147953
3.1014628204235004,-0.0000006954027732
3.1129284870424412,-0.0000003921048047
3.1243941536613820,-0.0000001542912727
3.1358598202803227,-0.0000000177005531


==> Graphics/Data/Sine/ErDual.csv <==
a,b
0.0057328333094704,-0.0000029836957985
0.0171984999284113,-0.0000069753427922
0.0286641665473521,-0.0000088201290409
0.0401298331662930,-0.0000090328282605
0.0515954997852338,-0.0000080540706491
0.0630611664041747,-0.0000062568679033
0.0745268330231155,-0.0000039528853938
0.0859924996420564,-0.0000013984463624
0.0974581662609972,0.0000011997444279
0.1089238328799381,0.0000036791676558
0.1203894994988789,0.0000059163546654
0.1318551661178198,0.0000078220562804
0.1433208327367606,0.0000093367183238
0.1547864993557015,0.0000104262648691
0.1662521659746423,0.0000110781882812
0.1777178325935832,0.0000112979432726
0.1891834992125240,0.0000111056405133
0.2006491658314649,0.0000105330337717
0.2121148324504057,0.0000096207931652
0.2235804990693466,0.0000084160558331
0.2350461656882874,0.0000069702442209
0.2465118323072283,0.0000053371411972
0.2579774989261692,0.0000035712103723
0.2694431655451100,0.0000017261492994
0.2809088321640508,-0.0000001463373378
0.2923744987829917,-0.0000019975579030
0.3038401654019325,-0.0000037826610092
0.3153058320208734,-0.0000054612836250
0.3267714986398143,-0.0000069980340730
0.3382371652587551,-0.0000083628238975
0.3497028318776960,-0.0000095310624945
0.3611684984966368,-0.0000104837282203
0.3726341651155776,-0.0000112073294321
0.3840998317345185,-0.0000116937685769
0.3955654983534593,-0.0000119401220657
0.4070311649724002,-0.0000119483481940
0.4184968315913410,-0.0000117249348782
0.4299624982102819,-0.0000112804984184
0.4414281648292228,-0.0000106293439076
0.4528938314481636,-0.0000097889972906
0.4643594980671044,-0.0000087797184221
0.4758251646860454,-0.0000076240038094
0.4872908313049862,-0.0000063460870364
0.4987564979239270,-0.0000049714441875
0.5102221645428678,-0.0000035263108656
0.5216878311618087,-0.0000020372167390
0.5331534977807495,-0.0000005305428259
0.5446191643996904,0.0000009678939312
0.5560848310186313,0.0000024332249410
0.5675504976375721,0.0000038418798682
0.5790161642565129,0.0000051718995776
0.5904818308754538,0.0000064032101648
0.6019474974943947,0.0000075178566786
0.6134131641133355,0.0000085001957081
0.6248788307322763,0.0000093370465580
0.6363444973512172,0.0000100178011985
0.6478101639701580,0.0000105344936673
0.6592758305890990,0.0000108818300172
0.6707414972080398,0.0000110571803082
0.6822071638269805,0.0000110605344749
0.6936728304459215,0.0000108944242576
0.7051384970648623,0.0000105638136230
0.7166041636838031,0.0000100759603744
0.7280698303027441,0.0000094402518385
0.7395354969216849,0.0000086680176886
0.7510011635406257,0.0000077723230796
0.7624668301595666,0.0000067677453812
0.7739324967785074,0.0000056701378262
0.7853981633974483,0.0000044963834208
0.7968638300163892,0.0000032641424572
0.8083294966353299,0.0000019915968859
0.8197951632542708,0.0000006971947795
0.8312608298732117,-0.0000006006020495
0.8427264964921526,-0.0000018835643029
0.8541921631110934,-0.0000031339325262
0.8656578297300342,-0.0000043346429346
0.8771234963489751,-0.0000054695392886
0.8885891629679159,-0.0000065235686786
0.9000548295868568,-0.0000074829592607
0.9115204962057977,-0.0000083353782582
0.9229861628247384,-0.0000090700688213
0.9344518294436793,-0.0000096779645772
0.9459174960626201,-0.0000101517810112
0.9573831626815611,-0.0000104860830816
0.9688488293005020,-0.0000106773287438
0.9803144959194428,-0.0000107238883685
0.9917801625383835,-0.0000106260402578
1.0032458291573243,-0.0000103859427746
1.0147114957762653,-0.0000100075838246
1.0261771623952063,-0.0000094967086834
1.0376428290141471,-0.0000088607273617
1.0491084956330878,-0.0000081086029554
1.0605741622520286,-0.0000072507225696
1.0720398288709696,-0.0000062987525915
1.0835054954899104,-0.0000052654802599
1.0949711621088514,-0.0000041646435485
1.1064368287277921,-0.0000030107515379
1.1179024953467329,-0.0000018188974945
1.1293681619656737,-0.0000006045669255
1.1408338285846147,0.0000006165570738
1.1522994952035555,0.0000018287888889
1.1637651618224965,0.0000030166335783
1.1752308284414372,0.0000041649759732
1.1866964950603780,0.0000052592635129
1.1981621616793190,0.0000062856807680
1.2096278282982598,0.0000072313136761
1.2210934949172005,0.0000080843017253
1.2325591615361415,0.0000088339763751
1.2440248281550823,0.0000094709842752
1.2554904947740233,0.0000099873939646
1.2669561613929641,0.0000103767849488
1.2784218280119048,0.0000106343182738
1.2898874946308456,0.0000107567879198
1.3013531612497866,0.0000107426525567
1.3128188278687274,0.0000105920474540
1.3242844944876684,0.0000103067765159
1.3357501611066092,0.0000098902847054
1.3472158277255499,0.0000093476112634
1.3586814943444907,0.0000086853244127
1.3701471609634315,0.0000079114383940
1.3816128275823727,0.0000070353139021
1.3930784942013135,0.0000060675431482
1.4045441608202542,0.0000050198209753
1.4160098274391950,0.0000039048035521
1.4274754940581358,0.0000027359563585
1.4389411606770768,0.0000015273932468
1.4504068272960178,0.0000002937084555
1.4618724939149585,-0.0000009501964416
1.4733381605338993,-0.0000021892886700
1.4848038271528401,-0.0000034085814264
1.4962694937717809,-0.0000045933100799
1.5077351603907219,-0.0000057291053571
1.5192008270096629,-0.0000068021615858
1.5306664936286036,-0.0000077993980619
1.5421321602475444,-0.0000087086117367
1.5535978268664852,-0.0000095186195150
1.5650634934854262,-0.0000102193885644
1.5765291601043669,-0.0000108021532108
1.5879948267233079,-0.0000112595171017
1.5994604933422487,-0.0000115855395335
1.6109261599611895,-0.0000117758050096
1.6223918265801305,-0.0000118274752621
1.6338574931990713,-0.0000117393232001
1.6453231598180120,-0.0000115117484428
1.6567888264369530,-0.0000111467742822
1.6682544930558938,-0.0000106480261682
1.6797201596748346,-0.0000100206919648
1.6911858262937756,-0.0000092714644720
1.7026514929127163,-0.0000084084668776
1.7141171595316571,-0.0000074411620027
1.7255828261505981,-0.0000063802463721
1.7370484927695389,-0.0000052375303172
1.7485141593884799,-0.0000040258054604
1.7599798260074206,-0.0000027587010786
1.7714454926263614,-0.0000014505309446
1.7829111592453022,-0.0000001161323573
1.7943768258642432,0.0000012293008407
1.8058424924831842,0.0000025703894058
1.8173081591021250,0.0000038917421127
1.8287738257210657,0.0000051781295226
1.8402394923400065,0.0000064146561792
1.8517051589589473,0.0000075869293541
1.8631708255778880,0.0000086812224723
1.8746364921968293,0.0000096846314223
1.8861021588157700,0.0000105852220512
1.8975678254347108,0.0000113721672107
1.9090334920536516,0.0000120358718610
1.9204991586725924,0.0000125680848578
1.9319648252915331,0.0000129619962018
1.9434304919104741,0.0000132123186650
1.9548961585294149,0.0000133153529114
1.9663618251483561,0.0000132690353620
1.9778274917672969,0.0000130729682860
1.9892931583862377,0.0000127284317436
2.0007588250051787,0.0000122383772323
2.0122244916241194,0.0000116074030553
2.0236901582430602,0.0000108417116438
2.0351558248620010,0.0000099490492362
2.0466214914809417,0.0000089386285204
2.0580871580998825,0.0000078210349990
2.0695528247188233,0.0000066081180258
2.0810184913377645,0.0000053128676194
2.0924841579567053,0.0000039492782951
2.1039498245756461,0.0000025322013006
2.1154154911945873,0.0000010771867623
2.1268811578135280,-0.0000003996826439
2.1383468244324688,-0.0000018819648087
2.1498124910514096,-0.0000033530363158
2.1612781576703504,-0.0000047962737435
2.1727438242892911,-0.0000061952362850
2.1842094909082319,-0.0000075338478079
2.1956751575271727,-0.0000087965764551
2.2071408241461139,-0.0000099686099372
2.2186064907650547,-0.0000110360246511
2.2300721573839954,-0.0000119859468874
2.2415378240029362,-0.0000128067043661
2.2530034906218770,-0.0000134879665040
2.2644691572408182,-0.0000140208718628
2.2759348238597590,-0.0000143981413712
2.2874004904786998,-0.0000146141760169
2.2988661570976405,-0.0000146651378660
2.3103318237165813,-0.0000145490133909
2.3217974903355221,-0.0000142656582606
2.3332631569544633,-0.0000138168229236
2.3447288235734041,-0.0000132061584355
2.3561944901923448,-0.0000124392022345
2.3676601568112856,-0.0000115233436808
2.3791258234302264,-0.0000104677693987
2.3905914900491672,-0.0000092833886282
2.4020571566681084,-0.0000079827389751
2.4135228232870491,-0.0000065798731410
2.4249884899059899,-0.0000050902273762
2.4364541565249307,-0.0000035304725831
2.4479198231438719,-0.0000019183491737
2.4593854897628127,-0.0000002724869196
2.4708511563817535,0.0000013877887792
2.4823168230006942,0.0000030426626596
2.4937824896196350,0.0000046720456933
2.5052481562385758,0.0000062557996999
2.5167138228575165,0.0000077739685268
2.5281794894764573,0.0000092070137625
2.5396451560953985,0.0000105360528253
2.5511108227143393,0.0000117430972143
2.5625764893332801,0.0000128112886109
2.5740421559522213,0.0000137251304887
2.5855078225711621,0.0000144707128077
2.5969734891901028,0.0000150359273613
2.6084391558090436,0.0000154106713106
2.6199048224279844,0.0000155870364207
2.6313704890469252,0.0000155594815267
2.6428361556658659,0.0000153249857686
2.6543018222848067,0.0000148831801440
2.6657674889037475,0.0000142364549751
2.6772331555226887,0.0000133900409397
2.6886988221416295,0.0000123520613418
2.7001644887605707,0.0000111335534058
2.7116301553795115,0.0000097484564215
2.7230958219984522,0.0000082135646657
2.7345614886173930,0.0000065484431371
2.7460271552363338,0.0000047753042178
2.7574928218552746,0.0000029188435119
2.7689584884742153,0.0000010060332289
2.7804241550931561,-0.0000009341283954
2.7918898217120969,-0.0000028709130081
2.8033554883310376,-0.0000047722045831
2.8148211549499789,-0.0000066048894831
2.8262868215689201,-0.0000083352950295
2.8377524881878609,-0.0000099296773142
2.8492181548068016,-0.0000113547588342
2.8606838214257424,-0.0000125783163042
2.8721494880446832,-0.0000135698188662
2.8836151546636239,-0.0000143011166823
2.8950808212825647,-0.0000147471797253
2.9065464879015055,-0.0000148868863697
2.9180121545204463,-0.0000147038611761
2.9294778211393870,-0.0000141873610520
2.9409434877583283,-0.0000133332087620
2.9524091543772690,-0.0000121447725310
2.9638748209962102,-0.0000106339902679
2.9753404876151510,-0.0000088224367063
2.9868061542340918,-0.0000067424315395
2.9982718208530326,-0.0000044381863820
3.0097374874719733,-0.0000019669881803
3.0212031540909141,0.0000005995835607
3.0326688207098549,0.0000031744085785
3.0441344873287957,0.0000056535497663
3.0556001539477364,0.0000079149525133
3.0670658205666776,0.0000098171230017
3.0785314871856184,0.0000111977892263
3.0899971538045592,0.0000118725487108
3.1014628204235004,0.0000116335071111
3.1129284870424412,0.0000102479121026
3.1243941536613820,0.0000074567871458
3.1358598202803227,0.0000029735699159


==> Graphics/Data/Sine/ErL2.csv <==
a,b
0.0057328333094704,-0.0000000621473951
0.0171984999284113,0.0000000718727635
0.0286641665473521,0.0000004508218687
0.0401298331662930,0.0000009739269378
0.0515954997852338,0.0000015596432893
0.0630611664041747,0.0000021434970489
0.0745268330231155,0.0000026760570511
0.0859924996420564,0.0000031210367864
0.0974581662609972,0.0000034535262065
0.1089238328799381,0.0000036583524171
0.1203894994988789,0.0000037285675603
0.1318551661178198,0.0000036640615303
0.1433208327367606,0.0000034702965585
0.1547864993557015,0.0000031571601674
0.1662521659746423,0.0000027379325102
0.1777178325935832,0.0000022283636984
0.1891834992125240,0.0000016458563560
0.2006491658314649,0.0000010087483433
0.2121148324504057,0.0000003356903443
0.2235804990693466,-0.0000003548871728
0.2350461656882874,-0.0000010452232557
0.2465118323072283,-0.0000017185977482
0.2579774989261692,-0.0000023596303118
0.2694431655451100,-0.0000029545129517
0.2809088321640508,-0.0000034911817670
0.2923744987829917,-0.0000039594335640
0.3038401654019325,-0.0000043509928661
0.3153058320208734,-0.0000046595347030
0.3267714986398143,-0.0000048806683954
0.3382371652587551,-0.0000050118873550
0.3497028318776960,-0.0000050524897117
0.3611684984966368,-0.0000050034743313
0.3726341651155776,-0.0000048674165608
0.3840998317345185,-0.0000046483277544
0.3955654983534593,-0.0000043515023871
0.4070311649724002,-0.0000039833562769
0.4184968315913410,-0.0000035512591555
0.4299624982102819,-0.0000030633645581
0.4414281648292228,-0.0000025284397135
0.4528938314481636,-0.0000019556978483
0.4643594980671044,-0.0000013546350394
0.4758251646860454,-0.0000007348734934
0.4872908313049862,-0.0000001060128670
0.4987564979239270,0.0000005225090033
0.5102221645428678,0.0000011415448249
0.5216878311618087,0.0000017423551255
0.5331534977807495,0.0000023167133830
0.5446191643996904,0.0000028569985149
0.5560848310186313,0.0000033562744336
0.5675504976375721,0.0000038083565123
0.5790161642565129,0.0000042078650064
0.5904818308754538,0.0000045502655872
0.6019474974943947,0.0000048318973036
0.6134131641133355,0.0000050499883703
0.6248788307322763,0.0000052026603147
0.6363444973512172,0.0000052889210984
0.6478101639701580,0.0000053086478785
0.6592758305890990,0.0000052625601824
0.6707414972080398,0.0000051521842800
0.6822071638269805,0.0000049798096053
0.6936728304459215,0.0000047484381001
0.7051384970648623,0.0000044617273525
0.7166041636838031,0.0000041239284680
0.7280698303027441,0.0000037398195301
0.7395354969216849,0.0000033146355860
0.7510011635406257,0.0000028539960140
0.7624668301595666,0.0000023638301376
0.7739324967785074,0.0000018503019255
0.7853981633974483,0.0000013197345721
0.7968638300163892,0.0000007785357208
0.8083294966353299,0.0000002331240638
0.8197951632542708,-0.0000003101420264
0.8312608298732117,-0.0000008450331783
0.8427264964921526,-0.0000013655144552
0.8541921631110934,-0.0000018658070080
0.8656578297300342,-0.0000023404454667
0.8771234963489751,-0.0000027843306648
0.8885891629679159,-0.0000031927773234
0.9000548295868568,-0.0000035615563903
0.9115204962057977,-0.0000038869317835
0.9229861628247384,-0.0000041656913465
0.9344518294436793,-0.0000043951718595
0.9459174960626201,-0.0000045732780423
0.9573831626815611,-0.0000046984954938
0.9688488293005020,-0.0000047698975947
0.9803144959194428,-0.0000047871464464
0.9917801625383835,-0.0000047504879434
1.0032458291573243,-0.0000046607411641
1.0147114957762653,-0.0000045192822659
1.0261771623952063,-0.0000043280231419
1.0376428290141471,-0.0000040893851253
1.0491084956330878,-0.0000038062680652
1.0605741622520286,-0.0000034820151180
1.0720398288709696,-0.0000031203736660
1.0835054954899104,-0.0000027254527465
1.0949711621088514,-0.0000023016774651
1.1064368287277921,-0.0000018537408136
1.1179024953467329,-0.0000013865534040
1.1293681619656737,-0.0000009051915811
1.1408338285846147,-0.0000004148444269
1.1522994952035555,0.0000000792398389
1.1637651618224965,0.0000005718075782
1.1752308284414372,0.0000010576530289
1.1866964950603780,0.0000015316707324
1.1981621616793190,0.0000019889065479
1.2096278282982598,0.0000024246068445
1.2210934949172005,0.0000028342653661
1.2325591615361415,0.0000032136673729
1.2440248281550823,0.0000035589306336
1.2554904947740233,0.0000038665429128
1.2669561613929641,0.0000041333955990
1.2784218280119048,0.0000043568131675
1.2898874946308456,0.0000045345782266
1.3013531612497866,0.0000046649518984
1.3128188278687274,0.0000047466893824
1.3242844944876684,0.0000047790505354
1.3357501611066092,0.0000047618054059
1.3472158277255499,0.0000046952346644
1.3586814943444907,0.0000045801249561
1.3701471609634315,0.0000044177592027
1.3816128275823727,0.0000042099020032
1.3930784942013135,0.0000039587802475
1.4045441608202542,0.0000036670591576
1.4160098274391950,0.0000033378140121
1.4274754940581358,0.0000029744978273
1.4389411606770768,0.0000025809053185
1.4504068272960178,0.0000021611335270
1.4618724939149585,0.0000017195394848
1.4733381605338993,0.0000012606953682
1.4848038271528401,0.0000007893415618
1.4962694937717809,0.0000003103381430
1.5077351603907219,-0.0000001713847464
1.5192008270096629,-0.0000006508771526
1.5306664936286036,-0.0000011232196350
1.5421321602475444,-0.0000015835732181
1.5535978268664852,-0.0000020272284074
1.5650634934854262,-0.0000024496528161
1.5765291601043669,-0.0000028465369104
1.5879948267233079,-0.0000032138373966
1.5994604933422487,-0.0000035478178537
1.6109261599611895,-0.0000038450861642
1.6223918265801305,-0.0000041026283817
1.6338574931990713,-0.0000043178387261
1.6453231598180120,-0.0000044885453467
1.6567888264369530,-0.0000046130316804
1.6682544930558938,-0.0000046900531233
1.6797201596748346,-0.0000047188489045
1.6911858262937756,-0.0000046991490254
1.7026514929127163,-0.0000046311762255
1.7141171595316571,-0.0000045156429486
1.7255828261505981,-0.0000043537433621
1.7370484927695389,-0.0000041471405185
1.7485141593884799,-0.0000038979488065
1.7599798260074206,-0.0000036087118740
1.7714454926263614,-0.0000032823762685
1.7829111592453022,-0.0000029222610600
1.7943768258642432,-0.0000025320237800
1.8058424924831842,-0.0000021156230190
1.8173081591021250,-0.0000016772780647
1.8287738257210657,-0.0000012214260274
1.8402394923400065,-0.0000007526768373
1.8517051589589473,-0.0000002757666259
1.8631708255778880,0.0000002044900712
1.8746364921968293,0.0000006832487925
1.8861021588157700,0.0000011556838353
1.8975678254347108,0.0000016170366419
1.9090334920536516,0.0000020626634294
1.9204991586725924,0.0000024880815768
1.9319648252915331,0.0000028890143163
1.9434304919104741,0.0000032614332974
1.9548961585294149,0.0000036015986038
1.9663618251483561,0.0000039060958357
1.9778274917672969,0.0000041718699189
1.9892931583862377,0.0000043962552772
2.0007588250051787,0.0000045770021405
2.0122244916241194,0.0000047122986900
2.0236901582430602,0.0000048007888712
2.0351558248620010,0.0000048415856808
2.0466214914809417,0.0000048342798490
2.0580871580998825,0.0000047789438062
2.0695528247188233,0.0000046761309166
2.0810184913377645,0.0000045268700144
2.0924841579567053,0.0000043326552751
2.1039498245756461,0.0000040954315288
2.1154154911945873,0.0000038175751923
2.1268811578135280,0.0000035018709572
2.1383468244324688,0.0000031514845014
2.1498124910514096,0.0000027699314551
2.1612781576703504,0.0000023610429303
2.1727438242892911,0.0000019289279316
2.1842094909082319,0.0000014779330059
2.1956751575271727,0.0000010125994966
2.2071408241461139,0.0000005376188057
2.2186064907650547,0.0000000577860882
2.2300721573839954,-0.0000004220472164
2.2415378240029362,-0.0000008970215541
2.2530034906218770,-0.0000013623176955
2.2644691572408182,-0.0000018132049913
2.2759348238597590,-0.0000022450889947
2.2874004904786998,-0.0000026535580153
2.2988661570976405,-0.0000030344281574
2.3103318237165813,-0.0000033837864297
2.3217974903355221,-0.0000036980315048
2.3332631569544633,-0.0000039739117458
2.3447288235734041,-0.0000042085601253
2.3561944901923448,-0.0000043995256805
2.3676601568112856,-0.0000045448011988
2.3791258234302264,-0.0000046428468152
2.3905914900491672,-0.0000046926092865
2.4020571566681084,-0.0000046935366904
2.4135228232870491,-0.0000046455883616
2.4249884899059899,-0.0000045492399159
2.4364541565249307,-0.0000044054832197
2.4479198231438719,-0.0000042158212462
2.4593854897628127,-0.0000039822577675
2.4708511563817535,-0.0000037072818844
2.4823168230006942,-0.0000033938474359
2.4937824896196350,-0.0000030453473777
2.5052481562385758,-0.0000026655832627
2.5167138228575165,-0.0000022587299772
2.5281794894764573,-0.0000018292959774
2.5396451560953985,-0.0000013820792583
2.5511108227143393,-0.0000009221193666
2.5625764893332801,-0.0000004546458054
2.5740421559522213,0.0000000149768030
2.5855078225711621,0.0000004813063499
2.5969734891901028,0.0000009388832279
2.6084391558090436,0.0000013822921661
2.6199048224279844,0.0000018062253675
2.6313704890469252,0.0000022055464028
2.6428361556658659,0.0000025753542409
2.6543018222848067,0.0000029110467875
2.6657674889037475,0.0000032083832898
2.6772331555226887,0.0000034635449072
2.6886988221416295,0.0000036731927494
2.7001644887605707,0.0000038345226702
2.7116301553795115,0.0000039453160604
2.7230958219984522,0.0000040039859027
2.7345614886173930,0.0000040096173283
2.7460271552363338,0.0000039620019030
2.7574928218552746,0.0000038616648955
2.7689584884742153,0.0000037098847496
2.7804241550931561,0.0000035087040213
2.7918898217120969,0.0000032609310424
2.8033554883310376,0.0000029701315780
2.8148211549499789,0.0000026406098012
2.8262868215689201,0.0000022773778919
2.8377524881878609,0.0000018861136436
2.8492181548068016,0.0000014731054715
2.8606838214257424,0.0000010451842725
2.8721494880446832,0.0000006096416321
2.8836151546636239,0.0000001741339405
2.8950808212825647,-0.0000002534279733
2.9065464879015055,-0.0000006650040069
2.9180121545204463,-0.0000010525649825
2.9294778211393870,-0.0000014082480504
2.9409434877583283,-0.0000017245273728
2.9524091543772690,-0.0000019944000771
2.9638748209962102,-0.0000022115873686
2.9753404876151510,-0.0000023707505987
2.9868061542340918,-0.0000024677219687
2.9982718208530326,-0.0000024997494462
3.0097374874719733,-0.0000024657553572
3.0212031540909141,-0.0000023666079854
3.0326688207098549,-0.0000022054054047
3.0441344873287957,-0.0000019877706320
3.0556001539477364,-0.0000017221570619
3.0670658205666776,-0.0000014201630188
3.0785314871856184,-0.0000010968541198
3.0899971538045592,-0.0000007710920154
3.1014628204235004,-0.0000004658679390
3.1129284870424412,-0.0000002086393572
3.1243941536613820,-0.0000000316678861
3.1358598202803227,0.0000000276434984


==> Graphics/Data/Sine/GradCol.csv <==
0.0057328333094704,1.9998555412538501
0.0171984999284113,1.9987830322352145
0.0286641665473521,1.9966681978256231
0.0401298331662930,1.9935104828287749
0.0515954997852338,1.9893100700541695
0.0630611664041747,1.9840678683747677
0.0745268330231155,1.9777855004269895
0.0859924996420564,1.9704652900265693
0.0974581662609972,1.9621102493690383
0.1089238328799381,1.9527240660787806
0.1203894994988789,1.9423110901655223
0.1318551661178198,1.9308763209421183
0.1433208327367606,1.9184253939522562
0.1547864993557015,1.9049645679516620
0.1662521659746423,1.8905007119812540
0.1777178325935832,1.8750412925657371
0.1891834992125240,1.8585943610662250
0.2006491658314649,1.8411685412107743
0.2121148324504057,1.8227730168221326
0.2235804990693466,1.8034175197577134
0.2350461656882874,1.7831123180725936
0.2465118323072283,1.7618682044125122
0.2579774989261692,1.7396964846401868
0.2694431655451100,1.7166089666948385
0.2809088321640508,1.6926179496817981
0.2923744987829917,1.6677362131861413
0.3038401654019325,1.6419770068018145
0.3153058320208734,1.6153540398654098
0.3267714986398143,1.5878814713817586
0.3382371652587551,1.5595739001267763
0.3497028318776960,1.5304463549115965
0.3611684984966368,1.5005142849907447
0.3726341651155776,1.4697935505962614
0.3840998317345185,1.4383004135789217
0.3955654983534593,1.4060515281372632
0.4070311649724002,1.3730639316148925
0.4184968315913410,1.3393550353464585
0.4299624982102819,1.3049426155329054
0.4414281648292228,1.2698448041268575
0.4528938314481636,1.2340800797095617
0.4643594980671044,1.1976672583413868
0.4758251646860454,1.1606254843686963
0.4872908313049862,1.1229742211707570
0.4987564979239270,1.0847332418313862
0.5102221645428678,1.0459226197210441
0.5216878311618087,1.0065627189763093
0.5331534977807495,0.9666741848648073
0.5446191643996904,0.9262779340249677
0.5560848310186313,0.8853951445712370
0.5675504976375721,0.8440472460566748
0.5790161642565129,0.8022559092862152
0.5904818308754538,0.7600430359750980
0.6019474974943947,0.7174307482483644
0.6134131641133355,0.6744413779785065
0.6248788307322763,0.6310974559596326
0.6363444973512172,0.5874217009177279
0.6478101639701580,0.5434370083576957
0.6592758305890990,0.4991664392490367
0.6707414972080398,0.4546332085530146
0.6822071638269805,0.4098606735952078
0.6936728304459215,0.3648723222882133
0.7051384970648623,0.3196917612102202
0.7166041636838031,0.2743427035458733
0.7280698303027441,0.2288489568966814
0.7395354969216849,0.1832344109688328
0.7510011635406257,0.1375230251468809
0.7624668301595666,0.0917388159623816
0.7739324967785074,0.0459058444669287
0.7853981633974483,0.0000482035195392
0.7968638300163892,-0.0458099950013281
0.8083294966353299,-0.0916446330505659
0.8197951632542708,-0.1374315993231542
0.8312608298732117,-0.1831468022038397
0.8427264964921526,-0.2287661827485513
0.8541921631110934,-0.2742657276862712
0.8656578297300342,-0.3196214824300015
0.8771234963489751,-0.3648095640854179
0.8885891629679159,-0.4098061744458453
0.9000548295868568,-0.4545876129621927
0.9115204962057977,-0.4991302896765624
0.9229861628247384,-0.5434107381083724
0.9344518294436793,-0.5874056280818618
0.9459174960626201,-0.6310917784841332
0.9573831626815611,-0.6744461699428871
0.9688488293005020,-0.7174459574133394
0.9803144959194428,-0.7600684826638925
0.9917801625383835,-0.8022912866504386
1.0032458291573243,-0.8440921217693585
1.0147114957762653,-0.8854489639795724
1.0261771623952063,-0.9263400247842238
1.0376428290141471,-0.9667437630629085
1.0491084956330878,-1.0066388967456470
1.0605741622520286,-1.0460044143200844
1.0720398288709696,-1.0848195861637699
1.0835054954899104,-1.1230639756937018
1.0949711621088514,-1.1607174503256557
1.1064368287277921,-1.1977601922362116
1.1179024953467329,-1.2341727089207759
1.1293681619656737,-1.2699358435412347
1.1408338285846147,-1.3050307850573728
1.1522994952035555,-1.3394390781364958
1.1637651618224965,-1.3731426328361911
1.1752308284414372,-1.4061237340555464
1.1866964950603780,-1.4383650507505865
1.1981621616793190,-1.4698496449100946
1.2096278282982598,-1.5005609802884530
1.2210934949172005,-1.5304829308925205
1.2325591615361415,-1.5595997892200031
1.2440248281550823,-1.5878962742471776
1.2554904947740233,-1.6153575391642374
1.2669561613929641,-1.6419691788568858
1.2784218280119048,-1.6677172371331990
1.2898874946308456,-1.6925882136951083
1.3013531612497866,-1.7165690708541685
1.3128188278687274,-1.7396472399916090
1.3242844944876684,-1.7618106277628844
1.3357501611066092,-1.7830476220472025
1.3472158277255499,-1.8033470976427493
1.3586814943444907,-1.8226984217084121
1.3701471609634315,-1.8410914589530329
1.3816128275823727,-1.8585165765732552
1.3930784942013135,-1.8749646489411134
1.4045441608202542,-1.8904270620425516
1.4160098274391950,-1.9048957176679988
1.4274754940581358,-1.9183630373561114
1.4389411606770768,-1.9308219660917170
1.4504068272960178,-1.9422659757588270
1.4618724939149585,-1.9526890683494698
1.4733381605338993,-1.9620857789289019
1.4848038271528401,-1.9704511783575502
1.4962694937717809,-1.9777808757697966
1.5077351603907219,-1.9840710208094778
1.5192008270096629,-1.9893183056217070
1.5306664936286036,-1.9935199666003234
1.5421321602475444,-1.9966737858900454
1.5535978268664852,-1.9987780926420537
1.5650634934854262,-1.9998317640214969
1.5765291601043669,-1.9998342259651247
1.5879948267233079,-1.9987854536869765
1.5994604933422487,-1.9966859719298342
1.6109261599611895,-1.9935368549599053
1.6223918265801305,-1.9893397263020116
1.6338574931990713,-1.9840967582123992
1.6453231598180120,-1.9778106708861236
1.6567888264369530,-1.9704847313959100
1.6682544930558938,-1.9621227523592808
1.6797201596748346,-1.9527290903307579
1.6911858262937756,-1.9423086439159605
1.7026514929127163,-1.9308668516044869
1.7141171595316571,-1.9184096893185976
1.7255828261505981,-1.9049436676748490
1.7370484927695389,-1.8904758289560766
1.7485141593884799,-1.8750137437913226
1.7599798260074206,-1.8585655075416530
1.7714454926263614,-1.8411397363900865
1.7829111592453022,-1.8227455631342895
1.7943768258642432,-1.8033926326810341
1.8058424924831842,-1.7830910972419163
1.8173081591021250,-1.7618516112302591
1.8287738257210657,-1.7396853258596452
1.8402394923400065,-1.7166038834450177
1.8517051589589473,-1.6926194114078403
1.8631708255778880,-1.6677445159873199
1.8746364921968293,-1.6419922756602958
1.8861021588157700,-1.6153762342729014
1.8975678254347108,-1.5879103938876518
1.9090334920536516,-1.5596092073502399
1.9204991586725924,-1.5304875705807386
1.9319648252915331,-1.5005608145944929
1.9434304919104741,-1.4698446972585106
1.9548961585294149,-1.4383553947895440
1.9663618251483561,-1.4061094930006002
1.9778274917672969,-1.3731239783029956
1.9892931583862377,-1.3394162284714390
2.0007588250051787,-1.3050040031800412
2.0122244916241194,-1.2699054343174181
2.0236901582430602,-1.2341390160893455
2.0351558248620010,-1.1977235949176961
2.0466214914809417,-1.1606783591445515
2.0580871580998825,-1.1230228285505772
2.0695528247188233,-1.0847768436968606
2.0810184913377645,-1.0459605550995015
2.0924841579567053,-1.0065944122462964
2.1039498245756461,-0.9666991524648344
2.1154154911945873,-0.9262957896513757
2.1268811578135280,-0.8854056028697441
2.1383468244324688,-0.8440501248293940
2.1498124910514096,-0.8022511302517579
2.1612781576703504,-0.7600306241337058
2.1727438242892911,-0.7174108299169226
2.1842094909082319,-0.6744141775716794
2.1956751575271727,-0.6310632916033563
2.2071408241461139,-0.5873809789897914
2.2186064907650547,-0.5433902170573081
2.2300721573839954,-0.4991141413029685
2.2415378240029362,-0.4545760331704145
2.2530034906218770,-0.4097993077862996
2.2644691572408182,-0.3648075016640646
2.2759348238597590,-0.3196242603815598
2.2874004904786998,-0.2742733262386612
2.2988661570976405,-0.2287785259008234
2.3103318237165813,-0.1831637580341838
2.3217974903355221,-0.1374529809375702
2.3332631569544633,-0.0916702001765171
2.3447288235734041,-0.0458394562241135
2.3561944901923448,0.0000151878867298
2.3676601568112856,0.0458696588952295
2.3791258234302264,0.0916998856247916
2.3905914900491672,0.1374818112712638
2.4020571566681084,0.1831914056636564
2.4135228232870491,0.2288046774938304
2.4249884899059899,0.2742976865117746
2.4364541565249307,0.3196465556832908
2.4479198231438719,0.3648274833070251
2.4593854897628127,0.4098167550879165
2.4708511563817535,0.4545907561642741
2.4823168230006942,0.4991259830857113
2.4937824896196350,0.5433990557393846
2.5052481562385758,0.5873867292218743
2.5167138228575165,0.6310659056542764
2.5281794894764573,0.6744136459379626
2.5396451560953985,0.7174071814485876
2.5511108227143393,0.7600239256658547
2.5625764893332801,0.8022414857366048
2.5740421559522213,0.8440376739687059
2.5855078225711621,0.8853905192532167
2.5969734891901028,0.9262782784122432
2.6084391558090436,0.9666794474697851
2.6199048224279844,1.0065727728428531
2.6313704890469252,1.0459372624499417
2.6428361556658659,1.0847521967339127
2.6543018222848067,1.1229971395961245
2.6657674889037475,1.1606519492385319
2.6772331555226887,1.1976967889103078
2.6886988221416295,1.2341121375552826
2.7001644887605707,1.2698788003564405
2.7116301553795115,1.3049779191732627
2.7230958219984522,1.3393909828677104
2.7345614886173930,1.3730998375141923
2.7460271552363338,1.4060866964886913
2.7574928218552746,1.4383341504319080
2.7689584884742153,1.4698251770809676
2.7804241550931561,1.5005431509639202
2.7918898217120969,1.5304718529509680
2.8033554883310376,1.5595954796559375
2.8148211549499789,1.5878986526812295
2.8262868215689201,1.6153664276990705
2.8377524881878609,1.6419843033615351
2.8492181548068016,1.6677382300314259
2.8606838214257424,1.6926146183256801
2.8721494880446832,1.7166003474626337
2.8836151546636239,1.7396827734040463
2.8950808212825647,1.7618497367823953
2.9065464879015055,1.7830895706035987
2.9180121545204463,1.8033911077149058
2.9294778211393870,1.8227436880273435
2.9409434877583283,1.8411371654817510
2.9524091543772690,1.8585619147470875
2.9638748209962102,1.8750088376393579
2.9753404876151510,1.8904693692492418
2.9868061542340918,1.9049354837661789
2.9982718208530326,1.9183996999864414
3.0097374874719733,1.9308550864925431
3.0212031540909141,1.9422952664910600
3.0326688207098549,1.9527144222958932
3.0441344873287957,1.9621072994438475
3.0556001539477364,1.9704692104293433
3.0670658205666776,1.9777960380450945
3.0785314871856184,1.9840842383156194
3.0899971538045592,1.9893308430105259
3.1014628204235004,1.9935334617247074
3.1129284870424412,1.9966902835127713
3.1243941536613820,1.9988000780652817
3.1358598202803227,1.9998621964147698


==> Graphics/Data/Sine/GradDual.csv <==
0.0057328333094704,2.0003269998960098
0.0171984999284113,1.9990634300200094
0.0286641665473521,1.9967971613734297
0.0401298331662930,1.9935225414628153
0.0515954997852338,1.9892350494866464
0.0630611664041747,1.9839312741477080
0.0745268330231155,1.9776088897416948
0.0859924996420564,1.9702666307492711
0.0974581662609972,1.9619042651537448
0.1089238328799381,1.9525225666999884
0.1203894994988789,1.9421232863024980
0.1318551661178198,1.9307091228015612
0.1433208327367606,1.9182836932567586
0.1547864993557015,1.9048515029563382
0.1662521659746423,1.8904179153098211
0.1777178325935832,1.8749891217794150
0.1891834992125240,1.8585721119937073
0.2006491658314649,1.8411746441748045
0.2121148324504057,1.8228052159976227
0.2235804990693466,1.8034730359875837
0.2350461656882874,1.7831879955506931
0.2465118323072283,1.7619606417177647
0.2579774989261692,1.7398021506727872
0.2694431655451100,1.7167243021238539
0.2809088321640508,1.6927394545640166
0.2923744987829917,1.6678605214588456
0.3038401654019325,1.6421009483872826
0.3153058320208734,1.6154746911529023
0.3267714986398143,1.5879961948736758
0.3382371652587551,1.5596803740499461
0.3497028318776960,1.5305425936025705
0.3611684984966368,1.5005986508660383
0.3726341651155776,1.4698647585148357
0.3840998317345185,1.4383575283954324
0.3955654983534593,1.4060939562309875
0.4070311649724002,1.3730914071611708
0.4184968315913410,1.3393676020754282
0.4299624982102819,1.3049406046944865
0.4414281648292228,1.2698288093519396
0.4528938314481636,1.2340509294253461
0.4643594980671044,1.1976259863643506
0.4758251646860454,1.1605732992619373
0.4872908313049862,1.1229124749139590
0.4987564979239270,1.0846633983116190
0.5102221645428678,1.0458462235114403
0.5216878311618087,1.0064813648276445
0.5331534977807495,0.9665894882924544
0.5446191643996904,0.9261915033309362
0.5560848310186313,0.8853085545982817
0.5675504976375721,0.8439620139290798
0.5790161642565129,0.8021734723500755
0.5904818308754538,0.7599647321099741
0.6019474974943947,0.7173577986823267
0.6134131641133355,0.6743748727000372
0.6248788307322763,0.6310383417827984
0.6363444973512172,0.5873707722216935
0.6478101639701580,0.5433949004882105
0.6592758305890990,0.4991336245380790
0.6707414972080398,0.4546099948835828
0.6822071638269805,0.4098472054113020
0.6936728304459215,0.3648685839255995
0.7051384970648623,0.3196975824015631
0.7166041636838031,0.2743577669344806
0.7280698303027441,0.2288728073763451
0.7395354969216849,0.1832664666532136
0.7510011635406257,0.1375625897605474
0.7624668301595666,0.0917850924369141
0.7739324967785074,0.0459579495195662
0.7853981633974483,0.0001051829884624
0.7968638300163892,-0.0457491502917673
0.8083294966353299,-0.0915809711196287
0.8197951632542708,-0.1373661907794124
0.8312608298732117,-0.1830807241212695
0.8427264964921526,-0.2287005028790099
0.8541921631110934,-0.2742014892038178
0.8656578297300342,-0.3195596893901304
0.8771234963489751,-0.3647511677682972
0.8885891629679159,-0.4097520607370975
0.9000548295868568,-0.4545385909079914
0.9115204962057977,-0.4990870813319295
0.9229861628247384,-0.5433739697788159
0.9344518294436793,-0.5873758230391237
0.9459174960626201,-0.6310693512169150
0.9573831626815611,-0.6744314219834342
0.9688488293005020,-0.7174390747606344
0.9803144959194428,-0.7600695348043979
0.9917801625383835,-0.8023002271578685
1.0032458291573243,-0.8441087904461497
1.0147114957762653,-0.8854730904846981
1.0261771623952063,-0.9263712336750045
1.0376428290141471,-0.9667815801625934
1.0491084956330878,-1.0066827567339933
1.0605741622520286,-1.0460536694310729
1.0720398288709696,-1.0848735158630904
1.0835054954899104,-1.1231217971987397
1.0949711621088514,-1.1607783298226950
1.1064368287277921,-1.1978232566432414
1.1179024953467329,-1.2342370580399078
1.1293681619656737,-1.2700005624422530
1.1408338285846147,-1.3050949565332601
1.1522994952035555,-1.3395017950730885
1.1637651618224965,-1.3732030103411583
1.1752308284414372,-1.4061809211967753
1.1866964950603780,-1.4384182417605784
1.1981621616793190,-1.4698980897211875
1.2096278282982598,-1.5006039942732665
1.2210934949172005,-1.5305199036950885
1.2325591615361415,-1.5596301925752409
1.2440248281550823,-1.5879196686996695
1.2554904947740233,-1.6153735796114876
1.2669561613929641,-1.6419776188571313
1.2784218280119048,-1.6677179319333624
1.2898874946308456,-1.6925811219502966
1.3013531612497866,-1.7165542550261774
1.3128188278687274,-1.7396248654299025
1.3242844944876684,-1.7617809604873564
1.3357501611066092,-1.7830110252675180
1.3472158277255499,-1.8033040270639433
1.3586814943444907,-1.8226494196867042
1.3701471609634315,-1.8410371475790939
1.3816128275823727,-1.8584576497725611
1.3930784942013135,-1.8749018636921715
1.4045441608202542,-1.8903612288237206
1.4160098274391950,-1.9048276902521908
1.4274754940581358,-1.9182937020797621
1.4389411606770768,-1.9307522307299700
1.4504068272960178,-1.9421967581429085
1.4618724939149585,-1.9526212848645899
1.4733381605338993,-1.9620203330318080
1.4848038271528401,-1.9703889492519771
1.4962694937717809,-1.9777227073756130
1.5077351603907219,-1.9840177111573043
1.5192008270096629,-1.9892705967992554
1.5306664936286036,-1.9934785353697653
1.5421321602475444,-1.9966392350874049
1.5535978268664852,-1.9987509434601016
1.5650634934854262,-1.9998124492669695
1.5765291601043669,-1.9998230843694393
1.5879948267233079,-1.9987827253371286
1.5994604933422487,-1.9966917948729412
1.6109261599611895,-1.9935512630211176
1.6223918265801305,-1.9893626481413493
1.6338574931990713,-1.9841280176316902
1.6453231598180120,-1.9778499883827789
1.6567888264369530,-1.9705317269458877
1.6682544930558938,-1.9621769493975114
1.6797201596748346,-1.9527899208835999
1.6911858262937756,-1.9423754548271208
1.7026514929127163,-1.9309389117834423
1.7141171595316571,-1.9184861979289265
1.7255828261505981,-1.9050237631693288
1.7370484927695389,-1.8905585988557887
1.7485141593884799,-1.8750982350977221
1.7599798260074206,-1.8586507376634072
1.7714454926263614,-1.8412247044607524
1.7829111592453022,-1.8228292615925352
1.7943768258642432,-1.8034740589821634
1.8058424924831842,-1.7831692655680031
1.8173081591021250,-1.7619255640661735
1.8287738257210657,-1.7397541453037138
1.8402394923400065,-1.7166667021259712
1.8517051589589473,-1.6926754228839727
1.8631708255778880,-1.6677929845094452
1.8746364921968293,-1.6420325451869888
1.8861021588157700,-1.6154077366346331
1.8975678254347108,-1.5879326560056848
1.9090334920536516,-1.5596218574263252
1.9204991586725924,-1.5304903431848058
1.9319648252915331,-1.5005535545894246
1.9434304919104741,-1.4698273625135403
1.9548961585294149,-1.4383280576469430
1.9663618251483561,-1.4060723404736031
1.9778274917672969,-1.3730773109965886
1.9892931583862377,-1.3393604582312801
2.0007588250051787,-1.3049396494884240
2.0122244916241194,-1.2698331194685719
2.0236901582430602,-1.2340594591894756
2.0351558248620010,-1.1976376047677189
2.0466214914809417,-1.1605868260754977
2.0580871580998825,-1.1229267152928968
2.0695528247188233,-1.0846771753752971
2.0810184913377645,-1.0458584084547073
2.0924841579567053,-1.0064909041928358
2.1039498245756461,-0.9665954281026110
2.1154154911945873,-0.9261930098536861
2.1268811578135280,-0.8853049315761679
2.1383468244324688,-0.8439527161753947
2.1498124910514096,-0.8021581156692965
2.1612781576703504,-0.7599430995582263
2.1727438242892911,-0.7173298432358122
2.1842094909082319,-0.6743407164477810
2.1956751575271727,-0.6309982718042009
2.2071408241461139,-0.5873252333491408
2.2186064907650547,-0.5433444851902260
2.2300721573839954,-0.4990790601891631
2.2415378240029362,-0.4545521287129559
2.2530034906218770,-0.4097869874442305
2.2644691572408182,-0.3648070482478171
2.2759348238597590,-0.3196358270896724
2.2874004904786998,-0.2742969330031200
2.2988661570976405,-0.2288140570964925
2.3103318237165813,-0.1832109615953977
2.3217974903355221,-0.1375114689121140
2.3332631569544633,-0.0917394507340621
2.3447288235734041,-0.0459188171227383
2.3561944901923448,-0.0000735056141861
2.3676601568112856,0.0457725296881469
2.3791258234302264,0.0915953290375255
2.3905914900491672,0.1373709379942909
2.4020571566681084,0.1830754184117424
2.4135228232870491,0.2286848594664960
2.4249884899059899,0.2741753887420840
2.4364541565249307,0.3195231833740448
2.4479198231438719,0.3647044812643189
2.4593854897628127,0.4096955923721664
2.4708511563817535,0.4544729100881809
2.4823168230006942,0.4990129226971999
2.4937824896196350,0.5432922249351740
2.5052481562385758,0.5872875296442001
2.5167138228575165,0.6309756795290115
2.5281794894764573,0.6743336590173421
2.5396451560953985,0.7173386062255782
2.5511108227143393,0.7599678250301540
2.5625764893332801,0.8021987972441756
2.5740421559522213,0.8440091948977138
2.5855078225711621,0.8853768926192147
2.5969734891901028,0.9262799801145172
2.6084391558090436,0.9666967747388855
2.6199048224279844,1.0066058341565784
2.6313704890469252,1.0459859690814282
2.6428361556658659,1.0848162560910288
2.6543018222848067,1.1230760505061519
2.6657674889037475,1.1607449993261441
2.6772331555226887,1.1978030542102114
2.6886988221416295,1.2342304844935823
2.7001644887605707,1.2700078902268519
2.7116301553795115,1.3051162152258973
2.7230958219984522,1.3395367601191202
2.7345614886173930,1.3732511953779969
2.7460271552363338,1.4062415743162520
2.7574928218552746,1.4384903460422969
2.7689584884742153,1.4699803683490027
2.7804241550931561,1.5006949205242108
2.7918898217120969,1.5306177160648629
2.8033554883310376,1.5597329152770925
2.8148211549499789,1.5880251377440722
2.8262868215689201,1.6154794746429506
2.8377524881878609,1.6420815008917664
2.8492181548068016,1.6678172871067194
2.8606838214257424,1.6926734113498565
2.8721494880446832,1.7166369706467650
2.8836151546636239,1.7396955922535682
2.8950808212825647,1.7618374446521381
2.9065464879015055,1.7830512482521539
2.9180121545204463,1.8033262857783634
2.9294778211393870,1.8226524123211740
2.9409434877583283,1.8410200650284563
2.9524091543772690,1.8584202724163053
2.9638748209962102,1.8748446632763809
2.9753404876151510,1.8902854751573395
2.9868061542340918,1.9047355623978406
2.9982718208530326,1.9181884036886714
3.0097374874719733,1.9306381091414959
3.0212031540909141,1.9420794268420196
3.0326688207098549,1.9525077488654119
3.0441344873287957,1.9619191167321723
3.0556001539477364,1.9703102262829695
3.0670658205666776,1.9776784319513263
3.0785314871856184,1.9840217504135913
3.0899971538045592,1.9893388635961944
3.1014628204235004,1.9936291210207979
3.1129284870424412,1.9968925414688090
3.1243941536613820,1.9991298139474540
3.1358598202803227,2.0003422979406875


==> Graphics/Data/Sine/GradErCol.csv <==
a,b
0.0057328333094704,0.0000129986753044
0.0171984999284113,0.0000339308154047
0.0286641665473521,0.0000461644112362
0.0401298331662930,0.0000513602549710
0.0515954997852338,0.0000509932041934
0.0630611664041747,0.0000463632525998
0.0745268330231155,0.0000386066685267
0.0859924996420564,0.0000287071284024
0.0974581662609972,0.0000175067771069
0.1089238328799381,0.0000057171522154
0.1203894994988789,-0.0000060700856706
0.1318551661178198,-0.0000173726691546
0.1433208327367606,-0.0000278075340896
0.1547864993557015,-0.0000370809655068
0.1662521659746423,-0.0000449791162089
0.1777178325935832,-0.0000513589297100
0.1891834992125240,-0.0000561394941505
0.2006491658314649,-0.0000592938489674
0.2121148324504057,-0.0000608412613738
0.2235804990693466,-0.0000608399852677
0.2350461656882874,-0.0000593805108324
0.2465118323072283,-0.0000565793091334
0.2579774989261692,-0.0000525730722125
0.2694431655451100,-0.0000475134456206
0.2809088321640508,-0.0000415622471701
0.2923744987829917,-0.0000348871626357
0.3038401654019325,-0.0000276579065071
0.3153058320208734,-0.0000200428334649
0.3267714986398143,-0.0000122059841337
0.3382371652587551,-0.0000043045468021
0.3497028318776960,0.0000035132847245
0.3611684984966368,0.0000111100783806
0.3726341651155776,0.0000183605784079
0.3840998317345185,0.0000251527903228
0.3955654983534593,0.0000313887599239
0.4070311649724002,0.0000369850703308
0.4184968315913410,0.0000418730812455
0.4299624982102819,0.0000459989345132
0.4414281648292228,0.0000493233499204
0.4528938314481636,0.0000518212347107
0.4643594980671044,0.0000534811298158
0.4758251646860454,0.0000543045150903
0.4872908313049862,0.0000543049950890
0.4987564979239270,0.0000535073859724
0.5102221645428678,0.0000519467232225
0.5216878311618087,0.0000496672087067
0.5331534977807495,0.0000467211145746
0.5446191643996904,0.0000431676602570
0.5560848310186313,0.0000390718776672
0.5675504976375721,0.0000345034784679
0.5790161642565129,0.0000295357360028
0.5904818308754538,0.0000242443933276
0.6019474974943947,0.0000187066074631
0.6134131641133355,0.0000129999388516
0.6248788307322763,0.0000072013937952
0.6363444973512172,0.0000013865264960
0.6478101639701580,-0.0000043713937432
0.6592758305890990,-0.0000100021457097
0.6707414972080398,-0.0000154392463540
0.6822071638269805,-0.0000206205652657
0.6936728304459215,-0.0000254888618639
0.7051384970648623,-0.0000299922445509
0.7166041636838031,-0.0000340845517485
0.7280698303027441,-0.0000377256555152
0.7395354969216849,-0.0000408816890426
0.7510011635406257,-0.0000435251999127
0.7624668301595666,-0.0000456352315605
0.7739324967785074,-0.0000471973357752
0.7853981633974483,-0.0000482035195390
0.7968638300163892,-0.0000486521298252
0.8083294966353299,-0.0000485476802550
0.8197951632542708,-0.0000479006238137
0.8312608298732117,-0.0000467270759502
0.8427264964921526,-0.0000450484926151
0.8541921631110934,-0.0000428913078528
0.8656578297300342,-0.0000402865356676
0.8771234963489751,-0.0000372693409317
0.8885891629679159,-0.0000338785840961
0.9000548295868568,-0.0000301563444676
0.9115204962057977,-0.0000261474267648
0.9229861628247384,-0.0000218988555795
0.9344518294436793,-0.0000174593623619
0.9459174960626201,-0.0000128788692939
0.9573831626815611,-0.0000082079744708
0.9688488293005020,-0.0000034974424883
0.9803144959194428,0.0000012022954671
0.9917801625383835,0.0000058416282211
1.0032458291573243,0.0000103722342165
1.0147114957762653,0.0000147475306684
1.0261771623952063,0.0000189230989990
1.0376428290141471,0.0000228570835269
1.0491084956330878,0.0000265105606312
1.0605741622520286,0.0000298478758183
1.0720398288709696,0.0000328369464115
1.0835054954899104,0.0000354495278561
1.0949711621088514,0.0000376614418689
1.1064368287277921,0.0000394527650092
1.1179024953467329,0.0000408079765037
1.1293681619656737,0.0000417160644572
1.1408338285846147,0.0000421705899543
1.1522994952035555,0.0000421697087920
1.1637651618224965,0.0000417161509678
1.1752308284414372,0.0000408171583592
1.1866964950603780,0.0000394843813425
1.1981621616793190,0.0000377337354254
1.2096278282982598,0.0000355852193277
1.2210934949172005,0.0000330626962000
1.2325591615361415,0.0000301936400291
1.2440248281550823,0.0000270088495529
1.2554904947740233,0.0000235421322921
1.2669561613929641,0.0000198299615783
1.2784218280119048,0.0000159111096936
1.2898874946308456,0.0000118262604805
1.3013531612497866,0.0000076176049506
1.3128188278687274,0.0000033284236347
1.3242844944876684,-0.0000009973404946
1.3357501611066092,-0.0000053155145585
1.3472158277255499,-0.0000095821296962
1.3586814943444907,-0.0000137538523461
1.3701471609634315,-0.0000177884087735
1.3816128275823727,-0.0000216449988195
1.3930784942013135,-0.0000252846949138
1.4045441608202542,-0.0000286708224935
1.4160098274391950,-0.0000317693181562
1.4274754940581358,-0.0000345490620550
1.4389411606770768,-0.0000369821812467
1.4504068272960178,-0.0000390443210248
1.4618724939149585,-0.0000407148815262
1.4733381605338993,-0.0000419772172431
1.4848038271528401,-0.0000428187974215
1.4962694937717809,-0.0000432313257197
1.5077351603907219,-0.0000432108178894
1.5192008270096629,-0.0000427576366560
1.5306664936286036,-0.0000418764834225
1.5421321602475444,-0.0000405763468139
1.5535978268664852,-0.0000388704085654
1.5650634934854262,-0.0000367759076576
1.5765291601043669,-0.0000343139640298
1.5879948267233079,-0.0000315093636427
1.5994604933422487,-0.0000283903070251
1.6109261599611895,-0.0000249881238408
1.6223918265801305,-0.0000213369563513
1.6338574931990713,-0.0000174734149683
1.6453231598180120,-0.0000134362093926
1.6567888264369530,-0.0000092657590618
1.6682544930558938,-0.0000050037868644
1.6797201596748346,-0.0000006929002381
1.6911858262937756,0.0000036238361087
1.7026514929127163,0.0000079033315230
1.7141171595316571,0.0000121029004307
1.7255828261505981,0.0000161806886938
1.7370484927695389,0.0000200960910315
1.7485141593884799,0.0000238101552956
1.7599798260074206,0.0000272859695785
1.7714454926263614,0.0000304890282796
1.7829111592453022,0.0000333875735306
1.7943768258642432,0.0000359529085885
1.8058424924831842,0.0000381596801553
1.8173081591021250,0.0000399861268803
1.8287738257210657,0.0000414142916707
1.8402394923400065,0.0000424301957995
1.8517051589589473,0.0000430239732119
1.8631708255778880,0.0000431899638138
1.8746364921968293,0.0000429267649886
1.8861021588157700,0.0000422372409563
1.8975678254347108,0.0000411284900266
1.9090334920536516,0.0000396117702655
1.9204991586725924,0.0000377023844171
1.9319648252915331,0.0000354195253667
1.9434304919104741,0.0000327860838409
1.9548961585294149,0.0000298284202989
1.9663618251483561,0.0000265761034135
1.9778274917672969,0.0000230616177725
1.9892931583862377,0.0000193200437351
2.0007588250051787,0.0000153887126231
2.0122244916241194,0.0000113068406402
2.0236901582430602,0.0000071151450729
2.0351558248620010,0.0000028554464933
2.0466214914809417,-0.0000014297392357
2.0580871580998825,-0.0000056976152698
2.0695528247188233,-0.0000099055204990
2.0810184913377645,-0.0000140113447651
2.0924841579567053,-0.0000179739387198
2.1039498245756461,-0.0000217535145477
2.1154154911945873,-0.0000253120338480
2.1268811578135280,-0.0000286135791595
2.1383468244324688,-0.0000316247057485
2.1498124910514096,-0.0000343147704600
2.1612781576703504,-0.0000366562347200
2.1727438242892911,-0.0000386249389055
2.1842094909082319,-0.0000402003456793
2.1956751575271727,-0.0000413657500726
2.2071408241461139,-0.0000421084544324
2.2186064907650547,-0.0000424199066443
2.2300721573839954,-0.0000422958003591
2.2415378240029362,-0.0000417361362468
2.2530034906218770,-0.0000407452436432
2.2644691572408182,-0.0000393317622846
2.2759348238597590,-0.0000375085841094
2.2874004904786998,-0.0000352927554634
2.2988661570976405,-0.0000327053403435
2.3103318237165813,-0.0000297712456070
2.3217974903355221,-0.0000265190093991
2.3332631569544633,-0.0000229805543039
2.3447288235734041,-0.0000191909070398
2.3561944901923448,-0.0000151878867302
2.3676601568112856,-0.0000110117640770
2.3791258234302264,-0.0000067048939714
2.3905914900491672,-0.0000023113242970
2.4020571566681084,0.0000021236161336
2.4135228232870491,0.0000065537473358
2.4249884899059899,0.0000109324823493
2.4364541565249307,0.0000152132823776
2.4479198231438719,0.0000193501193252
2.4593854897628127,0.0000232979420255
2.4708511563817535,0.0000270131423865
2.4823168230006942,0.0000304540176156
2.4937824896196350,0.0000335812245670
2.5052481562385758,0.0000363582223487
2.5167138228575165,0.0000387516991500
2.5281794894764573,0.0000407319793938
2.5396451560953985,0.0000422734072398
2.5511108227143393,0.0000433547025704
2.5625764893332801,0.0000439592856124
2.5740421559522213,0.0000440755664375
2.5855078225711621,0.0000436971956879
2.5969734891901028,0.0000428232729814
2.6084391558090436,0.0000414585095964
2.6199048224279844,0.0000396133421625
2.6313704890469252,0.0000373039943242
2.6428361556658659,0.0000345524834449
2.6543018222848067,0.0000313865697203
2.6657674889037475,0.0000278396452533
2.6772331555226887,0.0000239505608943
2.6886988221416295,0.0000197633889893
2.7001644887605707,0.0000153271203380
2.7116301553795115,0.0000106952941563
2.7230958219984522,0.0000059255599938
2.7345614886173930,0.0000010791710308
2.7460271552363338,-0.0000037795915044
2.7574928218552746,-0.0000085840626640
2.7689584884742153,-0.0000132659062992
2.7804241550931561,-0.0000177558947958
2.7918898217120969,-0.0000219847546481
2.8033554883310376,-0.0000258840759646
2.8148211549499789,-0.0000293872836048
2.8262868215689201,-0.0000324306671249
2.8377524881878609,-0.0000349544662273
2.8492181548068016,-0.0000369040079200
2.8606838214257424,-0.0000382308910520
2.8721494880446832,-0.0000388942134157
2.8836151546636239,-0.0000388618360723
2.8950808212825647,-0.0000381116790169
2.9065464879015055,-0.0000366330418382
2.9180121545204463,-0.0000344279424609
2.9294778211393870,-0.0000315124665857
2.9409434877583283,-0.0000279181199443
2.9524091543772690,-0.0000236931750133
2.9638748209962102,-0.0000189040033305
2.9753404876151510,-0.0000136363841967
2.9868061542340918,-0.0000079967800237
2.9982718208530326,-0.0000021135682748
3.0097374874719733,0.0000038617804206
3.0212031540909141,0.0000097535887915
3.0326688207098549,0.0000153609351026
3.0441344873287957,0.0000204567022972
3.0556001539477364,0.0000247867256282
3.0670658205666776,0.0000280690504217
3.0785314871856184,0.0000299933117478
3.0899971538045592,0.0000302202478371
3.1014628204235004,0.0000283813590387
3.1129284870424412,0.0000240787240879
3.1243941536613820,0.0000168849853375
3.1358598202803227,0.0000063435143847


==> Graphics/Data/Sine/GradErDual.csv <==
a,b
0.0057328333094704,-0.0004584599668553
0.0171984999284113,-0.0002464669693902
0.0286641665473521,-0.0000827991365704
0.0401298331662930,0.0000393016209306
0.0515954997852338,0.0001260137717165
0.0630611664041747,0.0001829574796595
0.0745268330231155,0.0002152173538215
0.0859924996420564,0.0002273664057006
0.0974581662609972,0.0002234909924004
0.1089238328799381,0.0002072165310076
0.1203894994988789,0.0001817337773538
0.1318551661178198,0.0001498254714025
0.1433208327367606,0.0001138931614080
0.1547864993557015,0.0000759840298170
0.1662521659746423,0.0000378175552240
0.1777178325935832,0.0000008118566122
0.1891834992125240,-0.0000338904216328
0.2006491658314649,-0.0000653968129976
0.2121148324504057,-0.0000930404368640
0.2235804990693466,-0.0001163562151381
0.2350461656882874,-0.0001350579889319
0.2465118323072283,-0.0001490166143858
0.2579774989261692,-0.0001582391048129
0.2694431655451100,-0.0001628488746359
0.2809088321640508,-0.0001630671293886
0.2923744987829917,-0.0001591954353399
0.3038401654019325,-0.0001515994919752
0.3153058320208734,-0.0001406941209574
0.3267714986398143,-0.0001269294760509
0.3382371652587551,-0.0001107784699719
0.3497028318776960,-0.0000927254062495
0.3611684984966368,-0.0000732557969130
0.3726341651155776,-0.0000528473401664
0.3840998317345185,-0.0000319620261879
0.3955654983534593,-0.0000110393338004
0.4070311649724002,0.0000095095240524
0.4184968315913410,0.0000293063522758
0.4299624982102819,0.0000480097729321
0.4414281648292228,0.0000653181248382
0.4528938314481636,0.0000809715189263
0.4643594980671044,0.0000947531068520
0.4758251646860454,0.0001064896218492
0.4872908313049862,0.0001160512518870
0.4987564979239270,0.0001233509057397
0.5102221645428678,0.0001283429328263
0.5216878311618087,0.0001310213573715
0.5331534977807495,0.0001314176869275
0.5446191643996904,0.0001295983542885
0.5560848310186313,0.0001256618506225
0.5675504976375721,0.0001197356060629
0.5790161642565129,0.0001119726721425
0.5904818308754538,0.0001025482584516
0.6019474974943947,0.0000916561735007
0.6134131641133355,0.0000795052173209
0.6248788307322763,0.0000663155706294
0.6363444973512172,0.0000523152225304
0.6478101639701580,0.0000377364757420
0.6592758305890990,0.0000228125652480
0.6707414972080398,0.0000077744230778
0.6822071638269805,-0.0000071523813600
0.6936728304459215,-0.0000217504992501
0.7051384970648623,-0.0000358134358937
0.7166041636838031,-0.0000491479403558
0.7280698303027441,-0.0000615761351789
0.7395354969216849,-0.0000729373734234
0.7510011635406257,-0.0000830898135792
0.7624668301595666,-0.0000919117060930
0.7739324967785074,-0.0000993023884127
0.7853981633974483,-0.0001051829884623
0.7968638300163892,-0.0001094968393860
0.8083294966353299,-0.0001122096111922
0.8197951632542708,-0.0001133091675555
0.8312608298732117,-0.0001128051585204
0.8427264964921526,-0.0001107283621565
0.8541921631110934,-0.0001071297903062
0.8656578297300342,-0.0001020795755388
0.8771234963489751,-0.0000956656580524
0.8885891629679159,-0.0000879922928440
0.9000548295868568,-0.0000791783986689
0.9115204962057977,-0.0000693557713977
0.9229861628247384,-0.0000586671851359
0.9344518294436793,-0.0000472644050999
0.9459174960626201,-0.0000353061365121
0.9573831626815611,-0.0000229559339237
0.9688488293005020,-0.0000103800951933
0.9803144959194428,0.0000022544359725
0.9917801625383835,0.0000147821356511
1.0032458291573243,0.0000270409110077
1.0147114957762653,0.0000388740357942
1.0261771623952063,0.0000501319897797
1.0376428290141471,0.0000606741832118
1.0491084956330878,0.0000703705489775
1.0605741622520286,0.0000791029868068
1.0720398288709696,0.0000867666457320
1.0835054954899104,0.0000932710328940
1.0949711621088514,0.0000985409389083
1.1064368287277921,0.0001025171720390
1.1179024953467329,0.0001051570956356
1.1293681619656737,0.0001064349654756
1.1408338285846147,0.0001063420658416
1.1522994952035555,0.0001048866453848
1.1637651618224965,0.0001020936559351
1.1752308284414372,0.0000980042995882
1.1866964950603780,0.0000926753913344
1.1981621616793190,0.0000861785465183
1.2096278282982598,0.0000785992041412
1.2210934949172005,0.0000700354987679
1.2325591615361415,0.0000605969952669
1.2440248281550823,0.0000504033020448
1.2554904947740233,0.0000395825795423
1.2669561613929641,0.0000282699618239
1.2784218280119048,0.0000166059098570
1.2898874946308456,0.0000047345156688
1.3013531612497866,-0.0000071982230405
1.3128188278687274,-0.0000190461380718
1.3242844944876684,-0.0000306646160226
1.3357501611066092,-0.0000419122942430
1.3472158277255499,-0.0000526527085021
1.3586814943444907,-0.0000627558740540
1.3701471609634315,-0.0000720997827126
1.3816128275823727,-0.0000805717995136
1.3930784942013135,-0.0000880699438557
1.4045441608202542,-0.0000945040413245
1.4160098274391950,-0.0000997967339642
1.4274754940581358,-0.0001038843384042
1.4389411606770768,-0.0001067175429936
1.4504068272960178,-0.0001082619369432
1.4618724939149585,-0.0001084983664061
1.4733381605338993,-0.0001074231143370
1.4848038271528401,-0.0001050479029947
1.4962694937717809,-0.0001013997199033
1.5077351603907219,-0.0000965204700629
1.5192008270096629,-0.0000904664591075
1.5306664936286036,-0.0000833077139806
1.5421321602475444,-0.0000751271494543
1.5535978268664852,-0.0000660195905176
1.5650634934854262,-0.0000560906621849
1.5765291601043669,-0.0000454555597151
1.5879948267233079,-0.0000342377134905
1.5994604933422487,-0.0000225673639180
1.6109261599611895,-0.0000105800626284
1.6223918265801305,0.0000015848829864
1.6338574931990713,0.0000137860043228
1.6453231598180120,0.0000258812872627
1.6567888264369530,0.0000377297909160
1.6682544930558938,0.0000491932513662
1.6797201596748346,0.0000601376526039
1.6911858262937756,0.0000704347472691
1.7026514929127163,0.0000799635104785
1.7141171595316571,0.0000886115107597
1.7255828261505981,0.0000962761831735
1.7370484927695389,0.0001028659907436
1.7485141593884799,0.0001083014616952
1.7599798260074206,0.0001125160913327
1.7714454926263614,0.0001154570989454
1.7829111592453022,0.0001170860317763
1.7943768258642432,0.0001173792097178
1.8058424924831842,0.0001163280062422
1.8173081591021250,0.0001139389627947
1.8287738257210657,0.0001102337357393
1.8402394923400065,0.0001052488767530
1.8517051589589473,0.0000990354493442
1.8631708255778880,0.0000916584859392
1.8746364921968293,0.0000831962916816
1.8861021588157700,0.0000737396026880
1.8975678254347108,0.0000633906080596
1.9090334920536516,0.0000522618463508
1.9204991586725924,0.0000404749884844
1.9319648252915331,0.0000281595202984
1.9434304919104741,0.0000154513388706
1.9548961585294149,0.0000024912776979
1.9663618251483561,-0.0000105764235836
1.9778274917672969,-0.0000236056886345
1.9892931583862377,-0.0000364501964238
2.0007588250051787,-0.0000489649789941
2.0122244916241194,-0.0000610080082060
2.0236901582430602,-0.0000724417547970
2.0351558248620010,-0.0000831347034840
2.0466214914809417,-0.0000929628082895
2.0580871580998825,-0.0001018108729502
2.0695528247188233,-0.0001095738420624
2.0810184913377645,-0.0001161579895592
2.0924841579567053,-0.0001214819921804
2.1039498245756461,-0.0001254778767711
2.1154154911945873,-0.0001280918315376
2.1268811578135280,-0.0001292848727358
2.1383468244324688,-0.0001290333597478
2.1498124910514096,-0.0001273293529214
2.1612781576703504,-0.0001241808101996
2.1727438242892911,-0.0001196116200159
2.1842094909082319,-0.0001136614695777
2.1956751575271727,-0.0001063855492280
2.2071408241461139,-0.0000978540950830
2.2186064907650547,-0.0000881517737263
2.2300721573839954,-0.0000773769141645
2.2415378240029362,-0.0000656405937054
2.2530034906218770,-0.0000530655857123
2.2644691572408182,-0.0000397851785321
2.2759348238597590,-0.0000259418759967
2.2874004904786998,-0.0000116859910046
2.2988661570976405,0.0000028258553256
2.3103318237165813,0.0000174323156069
2.3217974903355221,0.0000319689651447
2.3332631569544633,0.0000462700032412
2.3447288235734041,0.0000601699915850
2.3561944901923448,0.0000735056141857
2.3676601568112856,0.0000861174430056
2.3791258234302264,0.0000978516932947
2.3905914900491672,0.0001085619526759
2.4020571566681084,0.0001181108680477
2.4135228232870491,0.0001263717746702
2.4249884899059899,0.0001332302520398
2.4364541565249307,0.0001385855916236
2.4479198231438719,0.0001423521620314
2.4593854897628127,0.0001444606577757
2.4708511563817535,0.0001448592184797
2.4823168230006942,0.0001435144061271
2.4937824896196350,0.0001404120287776
2.5052481562385758,0.0001355578000229
2.5167138228575165,0.0001289778244150
2.5281794894764573,0.0001207189000143
2.5396451560953985,0.0001108486302492
2.5511108227143393,0.0000994553382712
2.5625764893332801,0.0000866477780416
2.5740421559522213,0.0000725546374296
2.5855078225711621,0.0000573238296898
2.5969734891901028,0.0000411215707075
2.6084391558090436,0.0000241312404959
2.6199048224279844,0.0000065520284371
2.6313704890469252,-0.0000114026371623
2.6428361556658659,-0.0000295068736713
2.6543018222848067,-0.0000475243403071
2.6657674889037475,-0.0000652104423589
2.6772331555226887,-0.0000823147390092
2.6886988221416295,-0.0000985835493104
2.7001644887605707,-0.0001137627500734
2.7116301553795115,-0.0001276007584783
2.7230958219984522,-0.0001398516914159
2.7345614886173930,-0.0001502786927738
2.7460271552363338,-0.0001586574190651
2.7574928218552746,-0.0001647796730528
2.7689584884742153,-0.0001684571743343
2.7804241550931561,-0.0001695254550864
2.7918898217120969,-0.0001678478685430
2.8033554883310376,-0.0001633196971196
2.8148211549499789,-0.0001558723464474
2.8262868215689201,-0.0001454776110050
2.8377524881878609,-0.0001321519964586
2.8492181548068016,-0.0001159610832135
2.8606838214257424,-0.0000970239152285
2.8721494880446832,-0.0000755173975471
2.8836151546636239,-0.0000516806855941
2.8950808212825647,-0.0000258195487597
2.9065464879015055,0.0000016893096066
2.9180121545204463,0.0000303939940816
2.9294778211393870,0.0000597632395838
2.9409434877583283,0.0000891823333504
2.9524091543772690,0.0001179491557690
2.9638748209962102,0.0001452703596465
2.9753404876151510,0.0001702577077056
2.9868061542340918,0.0001919245883146
2.9982718208530326,0.0002091827294952
3.0097374874719733,0.0002208391314678
3.0212031540909141,0.0002255932378319
3.0326688207098549,0.0002220343655839
3.0441344873287957,0.0002086394139724
3.0556001539477364,0.0001837708720021
3.0670658205666776,0.0001456751441899
3.0785314871856184,0.0000924812137759
3.0899971538045592,0.0000221996621685
3.1014628204235004,-0.0000672779370519
3.1129284870424412,-0.0001781792319497
3.1243941536613820,-0.0003128508968349
3.1358598202803227,-0.0004737580115330


==> Graphics/Data/Sine/GradErL2.csv <==
a,b
0.0057328333094704,-0.0000023806068541
0.0171984999284113,0.0000239841827889
0.0286641665473521,0.0000406558275030
0.0401298331662930,0.0000494091773706
0.0515954997852338,0.0000518253080715
0.0630611664041747,0.0000493027522457
0.0745268330231155,0.0000430688259290
0.0859924996420564,0.0000341909743882
0.0974581662609972,0.0000235880665340
0.1089238328799381,0.0000120415721667
0.1203894994988789,0.0000002065615008
0.1318551661178198,-0.0000113775282096
0.1433208327367606,-0.0000222764088362
0.1547864993557015,-0.0000321507847740
0.1662521659746423,-0.0000407465627257
0.1777178325935832,-0.0000478854617421
0.1891834992125240,-0.0000534560522547
0.2006491658314649,-0.0000574052478117
0.2121148324504057,-0.0000597302684378
0.2235804990693466,-0.0000604710898444
0.2350461656882874,-0.0000597033883731
0.2465118323072283,-0.0000575319873153
0.2579774989261692,-0.0000540848063941
0.2694431655451100,-0.0000495073124793
0.2809088321640508,-0.0000439574662801
0.2923744987829917,-0.0000376011566308
0.3038401654019325,-0.0000306081111767
0.3153058320208734,-0.0000231482697677
0.3267714986398143,-0.0000153886045762
0.3382371652587551,-0.0000074903690530
0.3497028318776960,0.0000003932438759
0.3611684984966368,0.0000081190553967
0.3726341651155776,0.0000155554883052
0.3840998317345185,0.0000225838115038
0.3955654983534593,0.0000290990651874
0.4070311649724002,0.0000350106908931
0.4184968315913410,0.0000402428907729
0.4299624982102819,0.0000447347404802
0.4414281648292228,0.0000484400799030
0.4528938314481636,0.0000513272056233
0.4643594980671044,0.0000533783885093
0.4758251646860454,0.0000545892391981
0.4872908313049862,0.0000549679434836
0.4987564979239270,0.0000545343887588
0.5102221645428678,0.0000533192016887
0.5216878311618087,0.0000513627162693
0.5331534977807495,0.0000487138903161
0.5446191643996904,0.0000454291872679
0.5560848310186313,0.0000415714390127
0.5675504976375721,0.0000372087041938
0.5790161642565129,0.0000324131352655
0.5904818308754538,0.0000272598662829
0.6019474974943947,0.0000218259322338
0.6134131641133355,0.0000161892294509
0.6248788307322763,0.0000104275254981
0.6363444973512172,0.0000046175257717
0.6478101639701580,-0.0000011659971164
0.6592758305890990,-0.0000068510060932
0.6707414972080398,-0.0000123689305507
0.6822071638269805,-0.0000176553223596
0.6936728304459215,-0.0000226504348776
0.7051384970648623,-0.0000272997236808
0.7166041636838031,-0.0000315542685106
0.7280698303027441,-0.0000353711167511
0.7395354969216849,-0.0000387135493272
0.7510011635406257,-0.0000415512705946
0.7624668301595666,-0.0000438605243338
0.7739324967785074,-0.0000456241384276
0.7853981633974483,-0.0000468315012804
0.7968638300163892,-0.0000474784733968
0.8083294966353299,-0.0000475672378775
0.8197951632542708,-0.0000471060938741
0.8312608298732117,-0.0000461091972941
0.8427264964921526,-0.0000445962532056
0.8541921631110934,-0.0000425921645874
0.8656578297300342,-0.0000401266421478
0.8771234963489751,-0.0000372337800298
0.8885891629679159,-0.0000339516022722
0.9000548295868568,-0.0000303215848809
0.9115204962057977,-0.0000263881583930
0.9229861628247384,-0.0000221981957323
0.9344518294436793,-0.0000178004901199
0.9459174960626201,-0.0000132452277162
0.9573831626815611,-0.0000085834595290
0.9688488293005020,-0.0000038665770404
0.9803144959194428,0.0000008542041703
0.9917801625383835,0.0000055283486921
1.0032458291573243,0.0000101064894968
1.0147114957762653,0.0000145408963556
1.0261771623952063,0.0000187859209485
1.0376428290141471,0.0000227984153424
1.0491084956330878,0.0000265381208042
1.0605741622520286,0.0000299680241502
1.0720398288709696,0.0000330546790932
1.0835054954899104,0.0000357684903585
1.0949711621088514,0.0000380839586176
1.1064368287277921,0.0000399798846147
1.1179024953467329,0.0000414395311523
1.1293681619656737,0.0000424507419741
1.1408338285846147,0.0000430060168632
1.1522994952035555,0.0000431025426910
1.1637651618224965,0.0000427421804199
1.1752308284414372,0.0000419314084805
1.1866964950603780,0.0000406812232725
1.1981621616793190,0.0000390069978677
1.2096278282982598,0.0000369283003849
1.2210934949172005,0.0000344686738065
1.2325591615361415,0.0000316553793684
1.2440248281550823,0.0000285191059455
1.2554904947740233,0.0000250936481623
1.2669561613929641,0.0000214155562837
1.2784218280119048,0.0000175237611157
1.2898874946308456,0.0000134591774674
1.3013531612497866,0.0000092642898935
1.3128188278687274,0.0000049827246027
1.3242844944876684,0.0000006588116035
1.3357501611066092,-0.0000036628587827
1.3472158277255499,-0.0000079378807896
1.3586814943444907,-0.0000121224752061
1.3701471609634315,-0.0000161739242615
1.3816128275823727,-0.0000200509951636
1.3930784942013135,-0.0000237143482096
1.4045441608202542,-0.0000271269254504
1.4160098274391950,-0.0000302543161217
1.4274754940581358,-0.0000330650952167
1.4389411606770768,-0.0000355311318745
1.4504068272960178,-0.0000376278644871
1.4618724939149585,-0.0000393345398153
1.4733381605338993,-0.0000406344136767
1.4848038271528401,-0.0000415149112329
1.4962694937717809,-0.0000419677452232
1.5077351603907219,-0.0000419889909653
1.5192008270096629,-0.0000415791173825
1.5306664936286036,-0.0000407429737044
1.5421321602475444,-0.0000394897320286
1.5535978268664852,-0.0000378327863109
1.5650634934854262,-0.0000357896088261
1.5765291601043669,-0.0000333815656095
1.5879948267233079,-0.0000306336927485
1.5994604933422487,-0.0000275744358700
1.6109261599611895,-0.0000242353555004
1.6223918265801305,-0.0000206508013627
1.6338574931990713,-0.0000168575589561
1.6453231598180120,-0.0000128944721007
1.6567888264369530,-0.0000088020453306
1.6682544930558938,-0.0000046220302516
1.6797201596748346,-0.0000003970001059
1.6911858262937756,0.0000038300830363
1.7026514929127163,0.0000080163040734
1.7141171595316571,0.0000121192291265
1.7255828261505981,0.0000160973338885
1.7370484927695389,0.0000199104216509
1.7485141593884799,0.0000235200268193
1.7599798260074206,0.0000268897998303
1.7714454926263614,0.0000299858696251
1.7829111592453022,0.0000327771800670
1.7943768258642432,0.0000352357970013
1.8058424924831842,0.0000373371829385
1.8173081591021250,0.0000390604367257
1.8287738257210657,0.0000403884959423
1.8402394923400065,0.0000413083001176
1.8517051589589473,0.0000418109133133
1.8631708255778880,0.0000418916050486
1.8746364921968293,0.0000415498889046
1.8861021588157700,0.0000407895186894
1.8975678254347108,0.0000396184423495
1.9090334920536516,0.0000380487143357
1.9204991586725924,0.0000360963674912
1.9319648252915331,0.0000337812459243
1.9434304919104741,0.0000311268007434
1.9548961585294149,0.0000281598508045
1.9663618251483561,0.0000249103110579
1.9778274917672969,0.0000214108912562
1.9892931583862377,0.0000176967681504
2.0007588250051787,0.0000138052344600
2.0122244916241194,0.0000097753281401
2.0236901582430602,0.0000056474456032
2.0351558248620010,0.0000014629426897
2.0466214914809417,-0.0000027362727644
2.0580871580998825,-0.0000069081528253
2.0695528247188233,-0.0000110109219216
2.0810184913377645,-0.0000150034859903
2.0924841579567053,-0.0000188458344528
2.1039498245756461,-0.0000224994313179
2.1154154911945873,-0.0000259275918265
2.1268811578135280,-0.0000290958411665
2.1383468244324688,-0.0000319722520612
2.1498124910514096,-0.0000345277581564
2.1612781576703504,-0.0000367364404295
2.1727438242892911,-0.0000385757840973
2.1842094909082319,-0.0000400269037174
2.1956751575271727,-0.0000410747345411
2.2071408241461139,-0.0000417081884231
2.2186064907650547,-0.0000419202729136
2.2300721573839954,-0.0000417081724990
2.2415378240029362,-0.0000410732912266
2.2530034906218770,-0.0000400212563151
2.2644691572408182,-0.0000385618826365
2.2759348238597590,-0.0000367090983049
2.2874004904786998,-0.0000344808318695
2.2988661570976405,-0.0000318988619458
2.3103318237165813,-0.0000289886304112
2.3217974903355221,-0.0000257790205417
2.3332631569544633,-0.0000223021017688
2.3447288235734041,-0.0000185928429677
2.3561944901923448,-0.0000146887964428
2.3676601568112856,-0.0000106297549913
2.3791258234302264,-0.0000064573846471
2.3905914900491672,-0.0000022148358812
2.4020571566681084,0.0000020536637656
2.4135228232870491,0.0000063032324996
2.4249884899059899,0.0000104887692890
2.4364541565249307,0.0000145653976606
2.4479198231438719,0.0000184889148209
2.4593854897628127,0.0000222162424944
2.4708511563817535,0.0000257058758342
2.4823168230006942,0.0000289183267021
2.4937824896196350,0.0000318165575663
2.5052481562385758,0.0000343664022714
2.5167138228575165,0.0000365369698812
2.5281794894764573,0.0000383010278922
2.5396451560953985,0.0000396353610501
2.5511108227143393,0.0000405211021238
2.5625764893332801,0.0000409440310301
2.5740421559522213,0.0000408948387554
2.5855078225711621,0.0000403693526826
2.5969734891901028,0.0000393687199808
2.6084391558090436,0.0000378995458659
2.6199048224279844,0.0000359739837494
2.6313704890469252,0.0000336097743274
2.6428361556658659,0.0000308302309897
2.6543018222848067,0.0000276641690387
2.6657674889037475,0.0000241457764441
2.6772331555226887,0.0000203144241138
2.6886988221416295,0.0000162144139217
2.7001644887605707,0.0000118946629568
2.7116301553795115,0.0000074083228268
2.7230958219984522,0.0000028123330940
2.7345614886173930,-0.0000018330917149
2.7460271552363338,-0.0000064650417355
2.7574928218552746,-0.0000110185579090
2.7689584884742153,-0.0000154273440658
2.7804241550931561,-0.0000196245440593
2.7918898217120969,-0.0000235435825944
2.8033554883310376,-0.0000271190679288
2.8148211549499789,-0.0000302877542948
2.8262868215689201,-0.0000329895612630
2.8377524881878609,-0.0000351686469549
2.8492181548068016,-0.0000367745314311
2.8606838214257424,-0.0000377632661108
2.8721494880446832,-0.0000380986445865
2.8836151546636239,-0.0000377534497162
2.8950808212825647,-0.0000367107313108
2.9065464879015055,-0.0000349651082774
2.9180121545204463,-0.0000325240885681
2.9294778211393870,-0.0000294093997686
2.9409434877583283,-0.0000256583226739
2.9524091543772690,-0.0000213250197416
2.9638748209962102,-0.0000164818498243
2.9753404876151510,-0.0000112206601472
2.9868061542340918,-0.0000056540460902
2.9982718208530326,0.0000000834310980
3.0097374874719733,0.0000058340788851
3.0212031540909141,0.0000114159708635
3.0326688207098549,0.0000166219178899
3.0441344873287957,0.0000212185240622
3.0556001539477364,0.0000249453388674
3.0670658205666776,0.0000275141170580
3.0785314871856184,0.0000286081978746
3.0899971538045592,0.0000278820153194
3.1014628204235004,0.0000249607512797
3.1129284870424412,0.0000194401431228
3.1243941536613820,0.0000108864574226
3.1358598202803227,-0.0000011633587911


==> Graphics/Data/Sine/GradExact.csv <==
0.0057328333094704,1.9998685399291545
0.0171984999284113,1.9988169630506192
0.0286641665473521,1.9967143622368593
0.0401298331662930,1.9935618430837458
0.0515954997852338,1.9893610632583629
0.0630611664041747,1.9841142316273674
0.0745268330231155,1.9778241070955163
0.0859924996420564,1.9704939971549718
0.0974581662609972,1.9621277561461452
0.1089238328799381,1.9527297832309960
0.1203894994988789,1.9423050200798517
0.1318551661178198,1.9308589482729637
0.1433208327367606,1.9183975864181666
0.1547864993557015,1.9049274869861552
0.1662521659746423,1.8904557328650451
0.1777178325935832,1.8749899336360272
0.1891834992125240,1.8585382215720745
0.2006491658314649,1.8411092473618069
0.2121148324504057,1.8227121755607587
0.2235804990693466,1.8033566797724456
0.2350461656882874,1.7830529375617612
0.2465118323072283,1.7618116251033789
0.2579774989261692,1.7396439115679743
0.2694431655451100,1.7165614532492179
0.2809088321640508,1.6925763874346280
0.2923744987829917,1.6677013260235056
0.3038401654019325,1.6419493488953074
0.3153058320208734,1.6153339970319449
0.3267714986398143,1.5878692653976250
0.3382371652587551,1.5595695955799742
0.3497028318776960,1.5304498681963210
0.3611684984966368,1.5005253950691253
0.3726341651155776,1.4698119111746693
0.3840998317345185,1.4383255663692445
0.3955654983534593,1.4060829168971871
0.4070311649724002,1.3731009166852233
0.4184968315913410,1.3393969084277040
0.4299624982102819,1.3049886144674185
0.4414281648292228,1.2698941274767779
0.4528938314481636,1.2341319009442724
0.4643594980671044,1.1977207394712026
0.4758251646860454,1.1606797888837865
0.4872908313049862,1.1230285261658459
0.4987564979239270,1.0847867492173586
0.5102221645428678,1.0459745664442666
0.5216878311618087,1.0066123861850160
0.5331534977807495,0.9667209059793819
0.5446191643996904,0.9263211016852247
0.5560848310186313,0.8854342164489042
0.5675504976375721,0.8440817495351427
0.5790161642565129,0.8022854450222180
0.5904818308754538,0.7600672803684256
0.6019474974943947,0.7174494548558275
0.6134131641133355,0.6744543779173581
0.6248788307322763,0.6311046573534278
0.6363444973512172,0.5874230874442239
0.6478101639701580,0.5434326369639525
0.6592758305890990,0.4991564371033270
0.6707414972080398,0.4546177693066606
0.6822071638269805,0.4098400530299421
0.6936728304459215,0.3648468334263494
0.7051384970648623,0.3196617689656694
0.7166041636838031,0.2743086189941248
0.7280698303027441,0.2288112312411662
0.7395354969216849,0.1831935292797901
0.7510011635406257,0.1374794999469681
0.7624668301595666,0.0916931807308211
0.7739324967785074,0.0458586471311535
0.7853981633974483,0.0000000000000001
0.7968638300163892,-0.0458586471311533
0.8083294966353299,-0.0916931807308209
0.8197951632542708,-0.1374794999469679
0.8312608298732117,-0.1831935292797899
0.8427264964921526,-0.2288112312411664
0.8541921631110934,-0.2743086189941241
0.8656578297300342,-0.3196617689656691
0.8771234963489751,-0.3648468334263496
0.8885891629679159,-0.4098400530299414
0.9000548295868568,-0.4546177693066604
0.9115204962057977,-0.4991564371033272
0.9229861628247384,-0.5434326369639518
0.9344518294436793,-0.5874230874442237
0.9459174960626201,-0.6311046573534271
0.9573831626815611,-0.6744543779173579
0.9688488293005020,-0.7174494548558277
0.9803144959194428,-0.7600672803684254
0.9917801625383835,-0.8022854450222174
1.0032458291573243,-0.8440817495351420
1.0147114957762653,-0.8854342164489040
1.0261771623952063,-0.9263211016852249
1.0376428290141471,-0.9667209059793817
1.0491084956330878,-1.0066123861850158
1.0605741622520286,-1.0459745664442661
1.0720398288709696,-1.0847867492173584
1.0835054954899104,-1.1230285261658457
1.0949711621088514,-1.1606797888837868
1.1064368287277921,-1.1977207394712024
1.1179024953467329,-1.2341319009442722
1.1293681619656737,-1.2698941274767774
1.1408338285846147,-1.3049886144674185
1.1522994952035555,-1.3393969084277038
1.1637651618224965,-1.3731009166852233
1.1752308284414372,-1.4060829168971871
1.1866964950603780,-1.4383255663692440
1.1981621616793190,-1.4698119111746693
1.2096278282982598,-1.5005253950691253
1.2210934949172005,-1.5304498681963206
1.2325591615361415,-1.5595695955799740
1.2440248281550823,-1.5878692653976247
1.2554904947740233,-1.6153339970319454
1.2669561613929641,-1.6419493488953074
1.2784218280119048,-1.6677013260235054
1.2898874946308456,-1.6925763874346278
1.3013531612497866,-1.7165614532492179
1.3128188278687274,-1.7396439115679743
1.3242844944876684,-1.7618116251033791
1.3357501611066092,-1.7830529375617610
1.3472158277255499,-1.8033566797724454
1.3586814943444907,-1.8227121755607583
1.3701471609634315,-1.8411092473618065
1.3816128275823727,-1.8585382215720747
1.3930784942013135,-1.8749899336360272
1.4045441608202542,-1.8904557328650451
1.4160098274391950,-1.9049274869861550
1.4274754940581358,-1.9183975864181664
1.4389411606770768,-1.9308589482729637
1.4504068272960178,-1.9423050200798517
1.4618724939149585,-1.9527297832309960
1.4733381605338993,-1.9621277561461450
1.4848038271528401,-1.9704939971549718
1.4962694937717809,-1.9778241070955163
1.5077351603907219,-1.9841142316273672
1.5192008270096629,-1.9893610632583629
1.5306664936286036,-1.9935618430837458
1.5421321602475444,-1.9967143622368593
1.5535978268664852,-1.9988169630506192
1.5650634934854262,-1.9998685399291545
1.5765291601043669,-1.9998685399291545
1.5879948267233079,-1.9988169630506192
1.5994604933422487,-1.9967143622368593
1.6109261599611895,-1.9935618430837461
1.6223918265801305,-1.9893610632583629
1.6338574931990713,-1.9841142316273674
1.6453231598180120,-1.9778241070955163
1.6567888264369530,-1.9704939971549718
1.6682544930558938,-1.9621277561461452
1.6797201596748346,-1.9527297832309960
1.6911858262937756,-1.9423050200798517
1.7026514929127163,-1.9308589482729639
1.7141171595316571,-1.9183975864181668
1.7255828261505981,-1.9049274869861552
1.7370484927695389,-1.8904557328650451
1.7485141593884799,-1.8749899336360270
1.7599798260074206,-1.8585382215720745
1.7714454926263614,-1.8411092473618069
1.7829111592453022,-1.8227121755607589
1.7943768258642432,-1.8033566797724456
1.8058424924831842,-1.7830529375617610
1.8173081591021250,-1.7618116251033789
1.8287738257210657,-1.7396439115679745
1.8402394923400065,-1.7165614532492182
1.8517051589589473,-1.6925763874346285
1.8631708255778880,-1.6677013260235061
1.8746364921968293,-1.6419493488953072
1.8861021588157700,-1.6153339970319451
1.8975678254347108,-1.5878692653976252
1.9090334920536516,-1.5595695955799744
1.9204991586725924,-1.5304498681963215
1.9319648252915331,-1.5005253950691262
1.9434304919104741,-1.4698119111746697
1.9548961585294149,-1.4383255663692451
1.9663618251483561,-1.4060829168971867
1.9778274917672969,-1.3731009166852230
1.9892931583862377,-1.3393969084277040
2.0007588250051787,-1.3049886144674181
2.0122244916241194,-1.2698941274767779
2.0236901582430602,-1.2341319009442726
2.0351558248620010,-1.1977207394712028
2.0466214914809417,-1.1606797888837872
2.0580871580998825,-1.1230285261658470
2.0695528247188233,-1.0847867492173595
2.0810184913377645,-1.0459745664442666
2.0924841579567053,-1.0066123861850163
2.1039498245756461,-0.9667209059793821
2.1154154911945873,-0.9263211016852237
2.1268811578135280,-0.8854342164489036
2.1383468244324688,-0.8440817495351425
2.1498124910514096,-0.8022854450222179
2.1612781576703504,-0.7600672803684259
2.1727438242892911,-0.7174494548558281
2.1842094909082319,-0.6744543779173587
2.1956751575271727,-0.6311046573534289
2.2071408241461139,-0.5874230874442238
2.2186064907650547,-0.5434326369639524
2.2300721573839954,-0.4991564371033276
2.2415378240029362,-0.4546177693066613
2.2530034906218770,-0.4098400530299428
2.2644691572408182,-0.3648468334263492
2.2759348238597590,-0.3196617689656692
2.2874004904786998,-0.2743086189941246
2.2988661570976405,-0.2288112312411669
2.3103318237165813,-0.1831935292797908
2.3217974903355221,-0.1374794999469693
2.3332631569544633,-0.0916931807308209
2.3447288235734041,-0.0458586471311533
2.3561944901923448,-0.0000000000000004
2.3676601568112856,0.0458586471311526
2.3791258234302264,0.0916931807308202
2.3905914900491672,0.1374794999469668
2.4020571566681084,0.1831935292797901
2.4135228232870491,0.2288112312411661
2.4249884899059899,0.2743086189941238
2.4364541565249307,0.3196617689656684
2.4479198231438719,0.3648468334263503
2.4593854897628127,0.4098400530299420
2.4708511563817535,0.4546177693066606
2.4823168230006942,0.4991564371033270
2.4937824896196350,0.5434326369639516
2.5052481562385758,0.5874230874442230
2.5167138228575165,0.6311046573534265
2.5281794894764573,0.6744543779173564
2.5396451560953985,0.7174494548558275
2.5511108227143393,0.7600672803684252
2.5625764893332801,0.8022854450222172
2.5740421559522213,0.8440817495351434
2.5855078225711621,0.8854342164489045
2.5969734891901028,0.9263211016852246
2.6084391558090436,0.9667209059793814
2.6199048224279844,1.0066123861850156
2.6313704890469252,1.0459745664442659
2.6428361556658659,1.0847867492173575
2.6543018222848067,1.1230285261658448
2.6657674889037475,1.1606797888837852
2.6772331555226887,1.1977207394712022
2.6886988221416295,1.2341319009442719
2.7001644887605707,1.2698941274767785
2.7116301553795115,1.3049886144674190
2.7230958219984522,1.3393969084277042
2.7345614886173930,1.3731009166852230
2.7460271552363338,1.4060829168971869
2.7574928218552746,1.4383255663692440
2.7689584884742153,1.4698119111746684
2.7804241550931561,1.5005253950691244
2.7918898217120969,1.5304498681963199
2.8033554883310376,1.5595695955799729
2.8148211549499789,1.5878692653976247
2.8262868215689201,1.6153339970319456
2.8377524881878609,1.6419493488953079
2.8492181548068016,1.6677013260235058
2.8606838214257424,1.6925763874346280
2.8721494880446832,1.7165614532492179
2.8836151546636239,1.7396439115679740
2.8950808212825647,1.7618116251033784
2.9065464879015055,1.7830529375617605
2.9180121545204463,1.8033566797724450
2.9294778211393870,1.8227121755607578
2.9409434877583283,1.8411092473618067
2.9524091543772690,1.8585382215720743
2.9638748209962102,1.8749899336360274
2.9753404876151510,1.8904557328650451
2.9868061542340918,1.9049274869861552
2.9982718208530326,1.9183975864181666
3.0097374874719733,1.9308589482729637
3.0212031540909141,1.9423050200798515
3.0326688207098549,1.9527297832309958
3.0441344873287957,1.9621277561461448
3.0556001539477364,1.9704939971549715
3.0670658205666776,1.9778241070955163
3.0785314871856184,1.9841142316273672
3.0899971538045592,1.9893610632583629
3.1014628204235004,1.9935618430837461
3.1129284870424412,1.9967143622368593
3.1243941536613820,1.9988169630506192
3.1358598202803227,1.9998685399291545


==> Graphics/Data/Sine/GradL2.csv <==
0.0057328333094704,1.9998709205360086
0.0171984999284113,1.9987929788678303
0.0286641665473521,1.9966737064093563
0.0401298331662930,1.9935124339063752
0.0515954997852338,1.9893092379502915
0.0630611664041747,1.9840649288751218
0.0745268330231155,1.9777810382695873
0.0859924996420564,1.9704598061805836
0.0974581662609972,1.9621041680796112
0.1089238328799381,1.9527177416588293
0.1203894994988789,1.9423048135183509
0.1318551661178198,1.9308703258011732
0.1433208327367606,1.9184198628270028
0.1547864993557015,1.9049596377709292
0.1662521659746423,1.8904964794277708
0.1777178325935832,1.8750378190977692
0.1891834992125240,1.8585916776243292
0.2006491658314649,1.8411666526096186
0.2121148324504057,1.8227719058291965
0.2235804990693466,1.8034171508622900
0.2350461656882874,1.7831126409501343
0.2465118323072283,1.7618691570906941
0.2579774989261692,1.7396979963743684
0.2694431655451100,1.7166109605616973
0.2809088321640508,1.6926203449009081
0.2923744987829917,1.6677389271801364
0.3038401654019325,1.6419799570064841
0.3153058320208734,1.6153571453017126
0.3267714986398143,1.5878846540022011
0.3382371652587551,1.5595770859490272
0.3497028318776960,1.5304494749524451
0.3611684984966368,1.5005172760137286
0.3726341651155776,1.4697963556863640
0.3840998317345185,1.4383029825577407
0.3955654983534593,1.4060538178319997
0.4070311649724002,1.3730659059943302
0.4184968315913410,1.3393566655369311
0.4299624982102819,1.3049438797269384
0.4414281648292228,1.2698456873968749
0.4528938314481636,1.2340805737386491
0.4643594980671044,1.1976673610826933
0.4758251646860454,1.1606251996445884
0.4872908313049862,1.1229735582223623
0.4987564979239270,1.0847322148285998
0.5102221645428678,1.0459212472425778
0.5216878311618087,1.0065610234687468
0.5331534977807495,0.9666721920890657
0.5446191643996904,0.9262756724979568
0.5560848310186313,0.8853926450098915
0.5675504976375721,0.8440445408309489
0.5790161642565129,0.8022530318869525
0.5904818308754538,0.7600400205021427
0.6019474974943947,0.7174276289235937
0.6134131641133355,0.6744381886879072
0.6248788307322763,0.6310942298279297
0.6363444973512172,0.5874184699184521
0.6478101639701580,0.5434338029610689
0.6592758305890990,0.4991632881094201
0.6707414972080398,0.4546301382372113
0.6822071638269805,0.4098577083523017
0.6936728304459215,0.3648694838612271
0.7051384970648623,0.3196890686893502
0.7166041636838031,0.2743401732626354
0.7280698303027441,0.2288466023579173
0.7395354969216849,0.1832322428291173
0.7510011635406257,0.1375210512175628
0.7624668301595666,0.0917370412551549
0.7739324967785074,0.0459042712695811
0.7853981633974483,0.0000468315012805
0.7968638300163892,-0.0458111686577565
0.8083294966353299,-0.0916456134929434
0.8197951632542708,-0.1374323938530938
0.8312608298732117,-0.1831474200824957
0.8427264964921526,-0.2287666349879608
0.8541921631110934,-0.2742660268295367
0.8656578297300342,-0.3196216423235213
0.8771234963489751,-0.3648095996463198
0.8885891629679159,-0.4098061014276693
0.9000548295868568,-0.4545874477217795
0.9115204962057977,-0.4991300489449342
0.9229861628247384,-0.5434104387682195
0.9344518294436793,-0.5874052869541038
0.9459174960626201,-0.6310914121257110
0.9573831626815611,-0.6744457944578288
0.9688488293005020,-0.7174455882787872
0.9803144959194428,-0.7600681345725957
0.9917801625383835,-0.8022909733709095
1.0032458291573243,-0.8440918560246389
1.0147114957762653,-0.8854487573452595
1.0261771623952063,-0.9263398876061734
1.0376428290141471,-0.9667437043947240
1.0491084956330878,-1.0066389243058200
1.0605741622520286,-1.0460045344684163
1.0720398288709696,-1.0848198038964516
1.0835054954899104,-1.1230642946562042
1.0949711621088514,-1.1607178728424044
1.1064368287277921,-1.1977607193558171
1.1179024953467329,-1.2341733404754245
1.1293681619656737,-1.2699365782187515
1.1408338285846147,-1.3050316204842818
1.1522994952035555,-1.3394400109703948
1.1637651618224965,-1.3731436588656432
1.1752308284414372,-1.4061248483056676
1.1866964950603780,-1.4383662475925165
1.1981621616793190,-1.4698509181725370
1.2096278282982598,-1.5005623233695102
1.2210934949172005,-1.5304843368701271
1.2325591615361415,-1.5596012509593424
1.2440248281550823,-1.5878977845035702
1.2554904947740233,-1.6153590906801076
1.2669561613929641,-1.6419707644515911
1.2784218280119048,-1.6677188497846211
1.2898874946308456,-1.6925898466120952
1.3013531612497866,-1.7165707175391114
1.3128188278687274,-1.7396488942925770
1.3242844944876684,-1.7618122839149826
1.3357501611066092,-1.7830492747029782
1.3472158277255499,-1.8033487418916558
1.3586814943444907,-1.8227000530855522
1.3701471609634315,-1.8410930734375450
1.3816128275823727,-1.8585181705769112
1.3930784942013135,-1.8749662192878176
1.4045441608202542,-1.8904286059395947
1.4160098274391950,-1.9048972326700333
1.4274754940581358,-1.9183645213229497
1.4389411606770768,-1.9308234171410892
1.4504068272960178,-1.9422673922153646
1.4618724939149585,-1.9526904486911807
1.4733381605338993,-1.9620871217324682
1.4848038271528401,-1.9704524822437388
1.4962694937717809,-1.9777821393502930
1.5077351603907219,-1.9840722426364019
1.5192008270096629,-1.9893194841409805
1.5306664936286036,-1.9935211001100415
1.5421321602475444,-1.9966748725048307
1.5535978268664852,-1.9987791302643083
1.5650634934854262,-1.9998327503203284
1.5765291601043669,-1.9998351583635450
1.5879948267233079,-1.9987863293578707
1.5994604933422487,-1.9966867878009893
1.6109261599611895,-1.9935376077282456
1.6223918265801305,-1.9893404124570002
1.6338574931990713,-1.9840973740684114
1.6453231598180120,-1.9778112126234155
1.6567888264369530,-1.9704851951096412
1.6682544930558938,-1.9621231341158936
1.6797201596748346,-1.9527293862308901
1.6911858262937756,-1.9423088501628880
1.7026514929127163,-1.9308669645770373
1.7141171595316571,-1.9184097056472933
1.7255828261505981,-1.9049435843200437
1.7370484927695389,-1.8904756432866960
1.7485141593884799,-1.8750134536628462
1.7599798260074206,-1.8585651113719048
1.7714454926263614,-1.8411392332314320
1.7829111592453022,-1.8227449527408259
1.7943768258642432,-1.8033919155694469
1.8058424924831842,-1.7830902747446995
1.8173081591021250,-1.7618506855401046
1.8287738257210657,-1.7396843000639168
1.8402394923400065,-1.7166027615493358
1.8517051589589473,-1.6926181983479418
1.8631708255778880,-1.6677432176285547
1.8746364921968293,-1.6419908987842118
1.8861021588157700,-1.6153747865506345
1.8975678254347108,-1.5879088838399746
1.9090334920536516,-1.5596076442943101
1.9204991586725924,-1.5304859645638127
1.9319648252915331,-1.5005591763150505
1.9434304919104741,-1.4698430379754130
1.9548961585294149,-1.4383537262200496
1.9663618251483561,-1.4061078272082446
1.9778274917672969,-1.3731223275764792
1.9892931583862377,-1.3394146051958544
2.0007588250051787,-1.3050024197018781
2.0122244916241194,-1.2699039028049179
2.0236901582430602,-1.2341375483898758
2.0351558248620010,-1.1977222024138925
2.0466214914809417,-1.1606770526110228
2.0580871580998825,-1.1230216180130217
2.0695528247188233,-1.0847757382954379
2.0810184913377645,-1.0459595629582763
2.0924841579567053,-1.0065935403505635
2.1039498245756461,-0.9666984065480642
2.1154154911945873,-0.9262951740933972
2.1268811578135280,-0.8854051206077371
2.1383468244324688,-0.8440497772830813
2.1498124910514096,-0.8022509172640615
2.1612781576703504,-0.7600305439279964
2.1727438242892911,-0.7174108790717308
2.1842094909082319,-0.6744143510136413
2.1956751575271727,-0.6310635826188878
2.2071408241461139,-0.5873813792558007
2.2186064907650547,-0.5433907166910388
2.2300721573839954,-0.4991147289308286
2.2415378240029362,-0.4545766960154347
2.2530034906218770,-0.4098000317736277
2.2644691572408182,-0.3648082715437128
2.2759348238597590,-0.3196250598673642
2.2874004904786998,-0.2742741381622551
2.2988661570976405,-0.2287793323792211
2.3103318237165813,-0.1831645406493796
2.3217974903355221,-0.1374537209264276
2.3332631569544633,-0.0916708786290521
2.3447288235734041,-0.0458400542881856
2.3561944901923448,0.0000146887964424
2.3676601568112856,0.0458692768861438
2.3791258234302264,0.0916996381154673
2.3905914900491672,0.1374817147828480
2.4020571566681084,0.1831914756160244
2.4135228232870491,0.2288049280086666
2.4249884899059899,0.2742981302248348
2.4364541565249307,0.3196472035680078
2.4479198231438719,0.3648283445115293
2.4593854897628127,0.4098178367874477
2.4708511563817535,0.4545920634308264
2.4823168230006942,0.4991275187766249
2.4937824896196350,0.5434008204063853
2.5052481562385758,0.5873887210419516
2.5167138228575165,0.6310681203835453
2.5281794894764573,0.6744160768894643
2.5396451560953985,0.7174098194947773
2.5511108227143393,0.7600267592663014
2.5625764893332801,0.8022445009911872
2.5740421559522213,0.8440408546963880
2.5855078225711621,0.8853938470962219
2.5969734891901028,0.9262817329652439
2.6084391558090436,0.9666830064335156
2.6199048224279844,1.0065764122012661
2.6313704890469252,1.0459409566699385
2.6428361556658659,1.0847559189863678
2.6543018222848067,1.1230008619968062
2.6657674889037475,1.1606556431073412
2.6772331555226887,1.1977004250470884
2.6886988221416295,1.2341156865303502
2.7001644887605707,1.2698822328138217
2.7116301553795115,1.3049812061445922
2.7230958219984522,1.3393940960946102
2.7345614886173930,1.3731027497769379
2.7460271552363338,1.4060893819389224
2.7574928218552746,1.4383365849271530
2.7689584884742153,1.4698273385187341
2.7804241550931561,1.5005450196131838
2.7918898217120969,1.5304734117789143
2.8033554883310376,1.5595967146479017
2.8148211549499789,1.5878995531519196
2.8262868215689201,1.6153669865932085
2.8377524881878609,1.6419845175422627
2.8492181548068016,1.6677381005549370
2.8606838214257424,1.6926141507007388
2.8721494880446832,1.7165995518938044
2.8836151546636239,1.7396816650176903
2.8950808212825647,1.7618483358346892
2.9065464879015055,1.7830879026700379
2.9180121545204463,1.8033892038610131
2.9294778211393870,1.8227415849605264
2.9409434877583283,1.8411349056844806
2.9524091543772690,1.8585595465918159
2.9638748209962102,1.8750064154858517
2.9753404876151510,1.8904669535251923
2.9868061542340918,1.9049331410322454
2.9982718208530326,1.9183975029870686
3.0097374874719733,1.9308531141940786
3.0212031540909141,1.9422936041089880
3.0326688207098549,1.9527131613131059
3.0441344873287957,1.9621065376220825
3.0556001539477364,1.9704690518161041
3.0670658205666776,1.9777965929784582
3.0785314871856184,1.9840856234294926
3.0899971538045592,1.9893331812430435
3.1014628204235004,1.9935368823324664
3.1129284870424412,1.9966949220937364
3.1243941536613820,1.9988060765931965
3.1358598202803227,1.9998697032879456


==> Graphics/Data/Sine/LossH1Col.csv <==
a,b,c
1.0000000000000000,7.8166594505310059,0.9856023788452148
2.0000000000000000,5.7025656700134277,0.6958459615707397
3.0000000000000000,4.0687761306762695,0.4533322155475616
4.0000000000000000,3.2113075256347656,0.2888044416904449
5.0000000000000000,2.8469979763031006,0.1724362075328827
6.0000000000000000,2.6054458618164062,0.1085525974631310
7.0000000000000000,2.4314453601837158,0.1946996748447418
8.0000000000000000,2.4191989898681641,0.3979434370994568
9.0000000000000000,2.2713286876678467,0.4153022766113281
10.0000000000000000,1.9800957441329956,0.2260321974754333
20.0000000000000000,0.6571047902107239,0.0097915623337030
30.0000000000000000,0.3244714140892029,0.0109499692916870
40.0000000000000000,0.1093208789825439,0.0027945092879236
50.0000000000000000,0.0310262404382229,0.0015227518742904
60.0000000000000000,0.0086253611370921,0.0002261021727463
70.0000000000000000,0.0062115071341395,0.0001080952279153
80.0000000000000000,0.0049370992928743,0.0000470460799988
90.0000000000000000,0.0035690891090780,0.0000304507320834
100.0000000000000000,0.0027923076413572,0.0000167431808222
200.0000000000000000,0.0003007837804034,0.0000018532572312
300.0000000000000000,0.0001015655434458,0.0000005885766541
400.0000000000000000,0.0000425174912380,0.0000002264037562
500.0000000000000000,0.0000276494156424,0.0000001430853303
600.0000000000000000,0.0000215417894651,0.0000001130744138
700.0000000000000000,0.0000171524061443,0.0000000892817695
800.0000000000000000,0.0000144594723679,0.0000000740282999
900.0000000000000000,0.0000116713499665,0.0000000575136703
1000.0000000000000000,0.0000104630316855,0.0000000501389650
2000.0000000000000000,0.0000044770272325,0.0000000132274174
3000.0000000000000000,0.0000035239793306,0.0000000085274001
4000.0000000000000000,0.0000031348465654,0.0000000074548456
5000.0000000000000000,0.0000028916940664,0.0000000070702550
6000.0000000000000000,0.0000027145315471,0.0000000068774360
7000.0000000000000000,0.0000025869271667,0.0000000067474533
8000.0000000000000000,0.0000024753801426,0.0000000066216659
9000.0000000000000000,0.0000023776451599,0.0000000064836740
10000.0000000000000000,0.0000022850749701,0.0000000063339538
20000.0000000000000000,0.0000014007221125,0.0000000041245434
30000.0000000000000000,0.0000009296081771,0.0000000027047988
40000.0000000000000000,0.0000006729786719,0.0000000019590409
50000.0000000000000000,0.0000005031531600,0.0000000014583086
60000.0000000000000000,0.0000003880712427,0.0000000011166241
70000.0000000000000000,0.0000003047642849,0.0000000008726392
80000.0000000000000000,0.0000002415716551,0.0000000006795272
90000.0000000000000000,0.0000001941300383,0.0000000005378608
99998.0000000000000000,0.0000001567642585,0.0000000004270951


==> Graphics/Data/Sine/LossH1Dual.csv <==
a,b,c
1.0000000000000000,7.7083954811096191,0.9856023788452148
2.0000000000000000,5.7744679450988770,0.7309297919273376
3.0000000000000000,3.7824926376342773,0.4841881394386292
4.0000000000000000,2.3665196895599365,0.3282633125782013
5.0000000000000000,1.5286664962768555,0.2394567131996155
6.0000000000000000,0.9593868255615234,0.1353346556425095
7.0000000000000000,0.6303883790969849,0.0602322369813919
8.0000000000000000,0.6303883790969849,0.0602322369813919
9.0000000000000000,0.6303883790969849,0.0602322369813919
10.0000000000000000,0.6303883790969849,0.0602322369813919
20.0000000000000000,0.4207596778869629,0.0395799912512302
30.0000000000000000,0.2353216707706451,0.0224219150841236
40.0000000000000000,0.0848990753293037,0.0079455533996224
50.0000000000000000,0.0608105435967445,0.0053229597397149
60.0000000000000000,0.0503622815012932,0.0043755513615906
70.0000000000000000,0.0351736471056938,0.0030915793031454
80.0000000000000000,0.0258533768355846,0.0022422210313380
90.0000000000000000,0.0181447677314281,0.0015588396927342
100.0000000000000000,0.0132184000685811,0.0011328289983794
200.0000000000000000,0.0040111322887242,0.0003405182214919
300.0000000000000000,0.0005436624051072,0.0000460175469925
400.0000000000000000,0.0004572908801492,0.0000382294128940
500.0000000000000000,0.0003135193255730,0.0000262734010903
600.0000000000000000,0.0002670970279723,0.0000222952821787
700.0000000000000000,0.0002079088008031,0.0000173568732862
800.0000000000000000,0.0001784258784028,0.0000148849758261
900.0000000000000000,0.0001413342979504,0.0000117876325021
1000.0000000000000000,0.0001203450156027,0.0000100355318864
2000.0000000000000000,0.0000248851392826,0.0000020698073513
3000.0000000000000000,0.0000076417863966,0.0000006329001394
4000.0000000000000000,0.0000041873809096,0.0000003461344420
5000.0000000000000000,0.0000032824250411,0.0000002714899381
6000.0000000000000000,0.0000029077634736,0.0000002407640238
7000.0000000000000000,0.0000026829852686,0.0000002222106872
8000.0000000000000000,0.0000025097785965,0.0000002078880499
9000.0000000000000000,0.0000023569928089,0.0000001952641355
10000.0000000000000000,0.0000022211411306,0.0000001840593313
20000.0000000000000000,0.0000010673593351,0.0000000884242510
30000.0000000000000000,0.0000005159075158,0.0000000427145750
40000.0000000000000000,0.0000002776905603,0.0000000229708750
50000.0000000000000000,0.0000001661642699,0.0000000137329463
60000.0000000000000000,0.0000001122287969,0.0000000092680938
70000.0000000000000000,0.0000000858427853,0.0000000070857609
80000.0000000000000000,0.0000000722902840,0.0000000059662768
90000.0000000000000000,0.0000000650391314,0.0000000053683316
99998.0000000000000000,0.0000000611531377,0.0000000050482556


==> Graphics/Data/Sine/LossH1L2.csv <==
a,b,c
1.0000000000000000,38.5687866210937500,0.9856023788452148
2.0000000000000000,27.8973083496093750,0.6904782652854919
3.0000000000000000,19.8208751678466797,0.4490866661071777
4.0000000000000000,15.6478214263916016,0.2870551645755768
5.0000000000000000,13.8489160537719727,0.1698186993598938
6.0000000000000000,12.6111831665039062,0.1070617735385895
7.0000000000000000,11.8155746459960938,0.2041345536708832
8.0000000000000000,11.8151760101318359,0.4075222313404083
9.0000000000000000,11.0383710861206055,0.4057292342185974
10.0000000000000000,9.6671619415283203,0.2133558988571167
20.0000000000000000,3.1578407287597656,0.0088760359212756
30.0000000000000000,1.5759940147399902,0.0094014555215836
40.0000000000000000,0.5399095416069031,0.0025406740605831
50.0000000000000000,0.1609732806682587,0.0010850167600438
60.0000000000000000,0.0425477400422096,0.0003761365369428
70.0000000000000000,0.0293924566358328,0.0001538213982712
80.0000000000000000,0.0248152446001768,0.0000648376517347
90.0000000000000000,0.0175512135028839,0.0000246009312832
100.0000000000000000,0.0136618968099356,0.0000182278345164
200.0000000000000000,0.0013622915139422,0.0000018035498215
300.0000000000000000,0.0002964416635223,0.0000003221820464
400.0000000000000000,0.0001647329627303,0.0000001659035860
500.0000000000000000,0.0000944607163547,0.0000001100751987
600.0000000000000000,0.0000832951409393,0.0000000839104288
700.0000000000000000,0.0000639944919385,0.0000000689884203
800.0000000000000000,0.0000570568190597,0.0000000552572565
900.0000000000000000,0.0000454688561149,0.0000000433960317
1000.0000000000000000,0.0000408621563111,0.0000000358384540
2000.0000000000000000,0.0000194757103600,0.0000000103695577
3000.0000000000000000,0.0000156984060595,0.0000000072677033
4000.0000000000000000,0.0000140194897540,0.0000000065557435
5000.0000000000000000,0.0000129719664983,0.0000000063096546
6000.0000000000000000,0.0000122698975247,0.0000000062061778
7000.0000000000000000,0.0000117302288345,0.0000000061810419
8000.0000000000000000,0.0000112770021587,0.0000000060555037
9000.0000000000000000,0.0000108694512164,0.0000000059517742
10000.0000000000000000,0.0000104970204120,0.0000000058396239
20000.0000000000000000,0.0000067841720011,0.0000000039843773
30000.0000000000000000,0.0000045537221922,0.0000000026858671
40000.0000000000000000,0.0000032984225982,0.0000000019352362
50000.0000000000000000,0.0000024761175155,0.0000000014447615
60000.0000000000000000,0.0000018970860083,0.0000000011032755
70000.0000000000000000,0.0000014841346001,0.0000000008487309
80000.0000000000000000,0.0000011720829889,0.0000000006612876
90000.0000000000000000,0.0000009357651720,0.0000000005193692
99998.0000000000000000,0.0000007546356073,0.0000000004111664


==> Graphics/Data/Sine/SolCol.csv <==
a,b
0.0057328333094704,0.0114653805589381
0.0171984999284113,0.0343899043874912
0.0286641665473521,0.0572961565940407
0.0401298331662930,0.0801721823295732
0.0515954997852338,0.1030060246214599
0.0630611664041747,0.1257857327671007
0.0745268330231155,0.1484993705885173
0.0859924996420564,0.1711350245442217
0.0974581662609972,0.1936808116955021
0.1089238328799381,0.2161248875250258
0.1203894994988789,0.2384554536063667
0.1318551661178198,0.2606607651237095
0.1433208327367606,0.2827291382415710
0.1547864993557015,0.3046489573249051
0.1662521659746423,0.3264086820104322
0.1777178325935832,0.3479968541304434
0.1891834992125240,0.3694021044906852
0.2006491658314649,0.3906131595042347
0.2121148324504057,0.4116188476835144
0.2235804990693466,0.4324081059928077
0.2350461656882874,0.4529699860637630
0.2465118323072283,0.4732936602764939
0.2579774989261692,0.4933684277089365
0.2694431655451100,0.5131837199571327
0.2809088321640508,0.5327291068291098
0.2923744987829917,0.5519943019149524
0.3038401654019325,0.5709691680355937
0.3153058320208734,0.5896437225727379
0.3267714986398143,0.6080081426821834
0.3382371652587551,0.6260527703926676
0.3497028318776960,0.6437681175921776
0.3611684984966368,0.6611448709034704
0.3726341651155776,0.6781738964503619
0.3840998317345185,0.6948462445161103
0.3955654983534593,0.7111531540950190
0.4070311649724002,0.7270860573381549
0.4184968315913410,0.7426365838938408
0.4299624982102819,0.7577965651433887
0.4414281648292228,0.7725580383322778
0.4528938314481636,0.7869132505968032
0.4643594980671044,0.8008546628859812
0.4758251646860454,0.8143749537783243
0.4872908313049862,0.8274670231928728
0.4987564979239270,0.8401239959937249
0.5102221645428678,0.8523392254871033
0.5216878311618087,0.8641062968098685
0.5331534977807495,0.8754190302082218
0.5446191643996904,0.8862714842052332
0.5560848310186313,0.8966579586556959
0.5675504976375721,0.9065729976867175
0.5790161642565129,0.9160113925223821
0.5904818308754538,0.9249681841907232
0.6019474974943947,0.9334386661112235
0.6134131641133355,0.9414183865609891
0.6248788307322763,0.9489031510177366
0.6363444973512172,0.9558890243777176
0.6478101639701580,0.9623723330466992
0.6592758305890990,0.9683496669021450
0.6707414972080398,0.9738178811247485
0.6822071638269805,0.9787740978975479
0.6936728304459215,0.9832157079708397
0.7051384970648623,0.9871403720912494
0.7166041636838031,0.9905460222932979
0.7280698303027441,0.9934308630519580
0.7395354969216849,0.9957933722947401
0.7510011635406257,0.9976323022719369
0.7624668301595666,0.9989466802837926
0.7739324967785074,0.9997358092634318
0.7853981633974483,0.9999992682145020
0.7968638300163892,0.9997369125026314
0.8083294966353299,0.9989488739998638
0.8197951632542708,0.9976355610814257
0.8312608298732117,0.9957976584742401
0.8427264964921526,0.9934361269567749
0.8541921631110934,0.9905522029099240
0.8656578297300342,0.9871473977187473
0.8771234963489751,0.9832234970250363
0.8885891629679159,0.9787825598307920
0.9000548295868568,0.9738269174528423
0.9115204962057977,0.9683591723289489
0.9229861628247384,0.9623821966758699
0.9344518294436793,0.9558991310000279
0.9459174960626201,0.9489133824614556
0.9573831626815611,0.9414286230919452
0.9688488293005020,0.9334487878683212
0.9803144959194428,0.9249780726419872
0.9917801625383835,0.9160209319259340
1.0032458291573243,0.9065820765405604
1.0147114957762653,0.8966664711197382
1.0261771623952063,0.8862793314786953
1.0376428290141471,0.8754261218453674
1.0491084956330878,0.8641125519569729
1.0605741622520286,0.8523445740237053
1.0720398288709696,0.8401283795614637
1.0835054954899104,0.8274703960957077
1.0949711621088514,0.8143772837385470
1.1064368287277921,0.8008559316413062
1.1179024953467329,0.7869134543248542
1.1293681619656737,0.7725571878900860
1.1408338285846147,0.7577946861109889
1.1522994952035555,0.7426337164128155
1.1637651618224965,0.7270822557379268
1.1752308284414372,0.7111484863019545
1.1866964950603780,0.6948407912429219
1.1981621616793190,0.6781677501660957
1.2096278282982598,0.6611381345873069
1.2210934949172005,0.6437609032775428
1.2325591615361415,0.6260451975116689
1.2440248281550823,0.6080003362241181
1.2554904947740233,0.5896358110744369
1.2669561613929641,0.5709612814256048
1.2784218280119048,0.5519865692380272
1.2898874946308456,0.5327216538821271
1.3013531612497866,0.5131766668724763
1.3128188278687274,0.4933618865263881
1.3242844944876684,0.4732877325499018
1.3357501611066092,0.4529647605541102
1.3472158277255499,0.4324036565046993
1.3586814943444907,0.4116152311076703
1.3701471609634315,0.3906104141341003
1.3816128275823727,0.3694002486868578
1.3930784942013135,0.3479958854121309
1.4045441608202542,0.3264085766586393
1.4160098274391950,0.3046496705873807
1.4274754940581358,0.2827306052347474
1.4389411606770768,0.2606629025318231
1.4504068272960178,0.2384581622827081
1.4618724939149585,0.2161280561046275
1.4733381605338993,0.1936843213326676
1.4848038271528401,0.1711387548918914
1.4962694937717809,0.1485032071396490
1.5077351603907219,0.1257895756808657
1.5192008270096629,0.1030097991590803
1.5306664936286036,0.0801758510260616
1.5421321602475444,0.0572997332927802
1.5535978268664852,0.0343934702645834
1.5650634934854262,0.0114691022633822
1.5765291601043669,-0.0114613206602694
1.5879948267233079,-0.0343857450223586
1.5994604933422487,-0.0572921202049189
1.6109261599611895,-0.0801684047569667
1.6223918265801305,-0.1030025726938831
1.6338574931990713,-0.1257826197922577
1.6453231598180120,-0.1484965698771743
1.6567888264369530,-0.1711324810988678
1.6682544930558938,-0.1936784521956572
1.6797201596748346,-0.2161226287400409
1.6911858262937756,-0.2384532093647330
1.7026514929127163,-0.2606584519655060
1.7141171595316571,-0.2827266798775246
1.7255828261505981,-0.3046462880219611
1.7370484927695389,-0.3264057490195245
1.7485141593884799,-0.3479936192676313
1.7599798260074206,-0.3693985449777986
1.7714454926263614,-0.3906092681699168
1.7829111592453022,-0.4116146326199919
1.7943768258642432,-0.4324035897579218
1.8058424924831842,-0.4529652045119190
1.8173081591021250,-0.4732886610961250
1.8287738257210657,-0.4933632687380123
1.8402394923400065,-0.5131784673421375
1.8517051589589473,-0.5327238330868599
1.8631708255778880,-0.5519890839506495
1.8746364921968293,-0.5709640851645902
1.8861021588157700,-0.5896388545878043
1.8975678254347108,-0.6080035680024894
1.9090334920536516,-0.6260485643253233
1.9204991586725924,-0.6437643507320602
1.9319648252915331,-0.6611416076921867
1.9434304919104741,-0.6781711939105743
1.9548961585294149,-0.6948441511731143
1.9663618251483561,-0.7111517090934377
1.9778274917672969,-0.7270852897578526
1.9892931583862377,-0.7426365122657516
2.0007588250051787,-0.7577971971628145
2.0122244916241194,-0.7725593707644233
2.0236901582430602,-0.7869152693668110
2.0351558248620010,-0.8008573433435492
2.0466214914809417,-0.8143782611250984
2.0580871580998825,-0.8274709130592360
2.0695528247188233,-0.8401284151502858
2.0810184913377645,-0.8523441126751660
2.0924841579567053,-0.8641115836744176
2.1039498245756461,-0.8754246423164387
2.1154154911945873,-0.8862773421332596
2.1268811578135280,-0.8966639791263579
2.1383468244324688,-0.9065790947410364
2.1498124910514096,-0.9160174787080401
2.1612781576703504,-0.9249741717512091
2.1727438242892911,-0.9334444681599913
2.1842094909082319,-0.9414239182258269
2.1956751575271727,-0.9489083305414495
2.2071408241461139,-0.9558937741622677
2.2186064907650547,-0.9623765806290867
2.2300721573839954,-0.9683533458514990
2.2415378240029362,-0.9738209318513832
2.2530034906218770,-0.9787764683660013
2.2644691572408182,-0.9832173543103097
2.2759348238597590,-0.9871412590981078
2.2874004904786998,-0.9905461238218050
2.2988661570976405,-0.9934301622905664
2.3103318237165813,-0.9957918619267477
2.3217974903355221,-0.9976299845205223
2.3332631569544633,-0.9989435668427165
2.3447288235734041,-0.9997319211158924
2.3561944901923448,-0.9999946353437829
2.3676601568112856,-0.9997315734992439
2.3791258234302264,-0.9989428755709189
2.3905914900491672,-0.9976289574688719
2.4020571566681084,-0.9957905107894764
2.4135228232870491,-0.9934285024399165
2.4249884899059899,-0.9905441741226383
2.4364541565249307,-0.9871390416802078
2.4479198231438719,-0.9832148943009921
2.4593854897628127,-0.9787737935861578
2.4708511563817535,-0.9738180724785088
2.4823168230006942,-0.9683503340536934
2.4937824896196350,-0.9623734501743894
2.5052481562385758,-0.9558905600080315
2.5167138228575165,-0.9489050684087654
2.5281794894764573,-0.9414206441642560
2.5396451560953985,-0.9334412181080683
2.5511108227143393,-0.9249709810983336
2.5625764893332801,-0.9160143818634474
2.5740421559522213,-0.9065761247155882
2.5855078225711621,-0.8966611671328613
2.5969734891901028,-0.8862747172108950
2.6084391558090436,-0.8754222309847735
2.6199048224279844,-0.8641094096221963
2.6313704890469252,-0.8523421964887854
2.6428361556658659,-0.8401267740865268
2.6543018222848067,-0.8274695608663232
2.6657674889037475,-0.8143772079157096
2.6772331555226887,-0.8008565955228008
2.6886988221416295,-0.7869148296175803
2.7001644887605707,-0.7725592380917067
2.7116301553795115,-0.7577973669980199
2.7230958219984522,-0.7426369766310154
2.7345614886173930,-0.7270860374895863
2.7460271552363338,-0.7111527261233858
2.7574928218552746,-0.6948454208642301
2.7689584884742153,-0.6781726974440171
2.7804241550931561,-0.6611433245006922
2.7918898217120969,-0.6437662589738856
2.8033554883310376,-0.6260506413918822
2.8148211549499789,-0.6080057910516915
2.8262868215689201,-0.5896412010940506
2.8377524881878609,-0.5709665334752759
2.8492181548068016,-0.5519916138379756
2.8606838214257424,-0.5327264262827253
2.8721494880446832,-0.5131811080429010
2.8836151546636239,-0.4933659440649766
2.8950808212825647,-0.4732913614966844
2.9065464879015055,-0.4529679240855655
2.9180121545204463,-0.4324063264905392
2.9294778211393870,-0.4116173885092430
2.9409434877583283,-0.3906120492240225
2.9524091543772690,-0.3694013610695794
2.9638748209962102,-0.3479964838253978
2.9753404876151510,-0.3264086785362477
2.9868061542340918,-0.3046493013641442
2.9982718208530326,-0.2827297973753382
3.0097374874719733,-0.2606616942660247
3.0212031540909141,-0.2384565960306082
3.0326688207098549,-0.2161261765765216
3.0441344873287957,-0.1936821732897373
3.0556001539477364,-0.1711363805552596
3.0670658205666776,-0.1485006432370430
3.0785314871856184,-0.1257868501219331
3.0899971538045592,-0.1030069273323595
3.1014628204235004,-0.0801728317126933
3.1129284870424412,-0.0572965441942951
3.1243941536613820,-0.0343900631444311
3.1358598202803227,-0.0114653977043961


==> Graphics/Data/Sine/SolDual.csv <==
a,b
0.0057328333094704,0.0114683991007475
0.0171984999284113,0.0343971927784961
0.0286641665473521,0.0573057564281408
0.0401298331662930,0.0801825599437273
0.0515954997852338,0.1030160149178035
0.0630611664041747,0.1257944874915805
0.0745268330231155,0.1485063109405975
0.0859924996420564,0.1711397979774305
0.0974581662609972,0.1936832527555686
0.1089238328799381,0.2161249825610860
0.1203894994988789,0.2384533091811729
0.1318551661178198,0.2606565799409161
0.1433208327367606,0.2827231784019542
0.1547864993557015,0.3046415347187308
0.1662521659746423,0.3264001356500632
0.1777178325935832,0.3479875342255892
0.1891834992125240,0.3693923590683705
0.2006491658314649,0.3906033233765075
0.2121148324504057,0.4116092335680528
0.2235804990693466,0.4323989975947949
0.2350461656882874,0.4529616329316434
0.2465118323072283,0.4732862742493363
0.2579774989261692,0.4933621807790818
0.2694431655451100,0.5131787433784616
0.2809088321640508,0.5327254913085395
0.2923744987829917,0.5519920987326074
0.3038401654019325,0.5709683909473451
0.3153058320208734,0.5896443503574378
0.3267714986398143,0.6080101222048306
0.3382371652587551,0.6260560200638468
0.3497028318776960,0.6437725311133408
0.3611684984966368,0.6611503211969372
0.3726341651155776,0.6781802396821830
0.3840998317345185,0.6948533241291562
0.3955654983534593,0.7111608047787383
0.4070311649724002,0.7270941088703388
0.4184968315913410,0.7426448647984162
0.4299624982102819,0.7578049061166350
0.4414281648292228,0.7725662753979625
0.4528938314481636,0.7869212279584480
0.4643594980671044,0.8008622354518283
0.4758251646860454,0.8143819893415036
0.4872908313049862,0.8274734042557843
0.4987564979239270,0.8401296212317110
0.5102221645428678,0.8523440108520682
0.5216878311618087,0.8641101762796267
0.5331534977807495,0.8754219561919819
0.5446191643996904,0.8862734276197651
0.5560848310186313,0.8966589086903770
0.5675504976375721,0.9065729612788179
0.5790161642565129,0.9160103935666296
0.5904818308754538,0.9249662625093884
0.6019474974943947,0.9334358762127042
0.6134131641133355,0.9414147962161808
0.6248788307322763,0.9488988396843115
0.6363444973512172,0.9558840815028896
0.6478101639701580,0.9623668562791008
0.6592758305890990,0.9683437602431120
0.6707414972080398,0.9738116530486425
0.6822071638269805,0.9787676594697473
0.6936728304459215,0.9832091709907498
0.7051384970648623,0.9871338472861081
0.7166041636838031,0.9905396175867914
0.7280698303027441,0.9934246819296353
0.7395354969216849,0.9957875122860439
0.7510011635406257,0.9976268535663705
0.7624668301595666,0.9989417244962689
0.7739324967785074,0.9997314183613578
0.7853981633974483,0.9999955036165792
0.7968638300163892,0.9997338243567268
0.8083294966353299,0.9989465006447643
0.8197951632542708,0.9976339286946706
0.8312608298732117,0.9957967809057821
0.8427264964921526,0.9934360057457766
0.8541921631110934,0.9905528274796920
0.8656578297300342,0.9871487457426656
0.8771234963489751,0.9832255349542960
0.8885891629679159,0.9787852435729009
0.9000548295868568,0.9738301931882114
0.9115204962057977,0.9683629774513873
0.9229861628247384,0.9623864608415895
0.9344518294436793,0.9559037772686654
0.9459174960626201,0.9489183285118807
0.9573831626815611,0.9414337824949707
0.9688488293005020,0.9334540713981265
0.9803144959194428,0.9249833896079218
0.9917801625383835,0.9160261915064651
1.0032458291573243,0.9065871891014609
1.0147114957762653,0.8966713494991426
1.0261771623952063,0.8862838922223798
1.0376428290141471,0.8754302863765178
1.0491084956330878,0.8641162476658433
1.0605741622520286,0.8523477352637724
1.0720398288709696,0.8401309485401149
1.0835054954899104,0.8274723236490078
1.0949711621088514,0.8143785299812425
1.1064368287277921,0.8008564664849442
1.1179024953467329,0.7869132578586518
1.1293681619656737,0.7725562506209807
1.1408338285846147,0.7577930090611428
1.1522994952035555,0.7426313110746493
1.1637651618224965,0.7270791438885664
1.1752308284414372,0.7111446996806995
1.1866964950603780,0.6948363710970666
1.1981621616793190,0.6781627466719830
1.2096278282982598,0.6611326061550409
1.2210934949172005,0.6437549157491212
1.2325591615361415,0.6260388232635742
1.2440248281550823,0.6079936531864826
1.2554904947740233,0.5896289016798479
1.2669561613929641,0.5709542315013871
1.2784218280119048,0.5519794668564307
1.2898874946308456,0.5327145881832822
1.3013531612497866,0.5131697268752042
1.3128188278687274,0.4933551599420002
1.3242844944876684,0.4732813046140175
1.3357501611066092,0.4529587128911590
1.3472158277255499,0.4323980660393648
1.3586814943444907,0.4116101690368055
1.3701471609634315,0.3906059449718858
1.3816128275823727,0.3693964293949816
1.3930784942013135,0.3479927646257135
1.4045441608202542,0.3264061940173691
1.4160098274391950,0.3046480561800481
1.4274754940581358,0.2827297791639199
1.4389411606770768,0.2606628746039499
1.4504068272960178,0.2384589318273826
1.4618724939149585,0.2161296119251835
1.4733381605338993,0.1936866417886667
1.4848038271528401,0.1711418081124948
1.4962694937717809,0.1485069513652840
1.5077351603907219,0.1257939597290346
1.5192008270096629,0.1030147630087400
1.5306664936286036,0.0801813265135286
1.5421321602475444,0.0573056449108368
1.5535978268664852,0.0343997360552192
1.5650634934854262,0.0114756347935135
1.5765291601043669,-0.0114546132517381
1.5879948267233079,-0.0343789579186022
1.5994604933422487,-0.0572853507595663
1.6109261599611895,-0.0801617513104570
1.6223918265801305,-0.1029961333718923
1.6338574931990713,-0.1257764913004771
1.6453231598180120,-0.1484908463067607
1.6567888264369530,-0.1711272527567859
1.6682544930558938,-0.1936738044738281
1.6797201596748346,-0.2161186410367768
1.6911858262937756,-0.2384499540713663
1.7026514929127163,-0.2606559935303188
1.7141171595316571,-0.2827250739582751
1.7255828261505981,-0.3046455807372278
1.7370484927695389,-0.3264059763080270
1.7485141593884799,-0.3479948063634016
1.7599798260074206,-0.3694007060078052
1.7714454926263614,-0.3906124058793345
1.7829111592453022,-0.4116187382288603
1.7943768258642432,-0.4324086429514686
1.8058424924831842,-0.4529711735652703
1.8173081591021250,-0.4732955031326463
1.8287738257210657,-0.4933709301189766
1.8402394923400065,-0.5131868841839400
1.8517051589589473,-0.5327329319005556
1.8631708255778880,-0.5519987823971763
1.8746364921968293,-0.5709742929177584
1.8861021588157700,-0.5896494742958639
1.8975678254347108,-0.6080144963379682
1.9090334920536516,-0.6260596931118101
1.9204991586725924,-0.6437755681357038
1.9319648252915331,-0.6611527994649182
1.9434304919104741,-0.6781822446714157
1.9548961585294149,-0.6948549457134905
1.9663618251483561,-0.7111621336920348
1.9778274917672969,-0.7270952334904308
1.9892931583862377,-0.7426458682952816
2.0007588250051787,-0.7578058639954490
2.0122244916241194,-0.7725672534571103
2.0236901582430602,-0.7869222806728010
2.0351558248620010,-0.8008634047826424
2.0466214914809417,-0.8143833039662143
2.0580871580998825,-0.8274748792037465
2.0695528247188233,-0.8401312579055489
2.0810184913377645,-0.8523457974088221
2.0924841579567053,-0.8641120883411828
2.1039498245756461,-0.8754239578504566
2.1154154911945873,-0.8862754727004589
2.1268811578135280,-0.8966609422326742
2.1383468244324688,-0.9065749211938775
2.1498124910514096,-0.9160122124298915
2.1612781576703504,-0.9249678694458097
2.1727438242892911,-0.9334371988330976
2.1842094909082319,-0.9414157625640809
2.1956751575271727,-0.9488993801544142
2.2071408241461139,-0.9558841306941510
2.2186064907650547,-0.9623663547481170
2.2300721573839954,-0.9683426561262416
2.2415378240029362,-0.9738099035245845
2.2530034906218770,-0.9787652320377180
2.2644691572408182,-0.9832060445431446
2.2759348238597590,-0.9871300129583599
2.2874004904786998,-0.9905350793711489
2.2988661570976405,-0.9934194570436078
2.3103318237165813,-0.9957816312903415
2.3217974903355221,-0.9976203602311894
2.3332631569544633,-0.9989346754187266
2.3447288235734041,-0.9997238823407485
2.3561944901923448,-0.9999875607977655
2.3676601568112856,-0.9997255651555031
2.3791258234302264,-0.9989380244722514
2.3905914900491672,-0.9976253425008219
2.4020571566681084,-0.9957881975647574
2.4135228232870491,-0.9934275423083327
2.4249884899059899,-0.9905446033197897
2.4364541565249307,-0.9871408806271480
2.4479198231438719,-0.9832181470658335
2.4593854897628127,-0.9787784475173026
2.4708511563817535,-0.9738240980177300
2.4823168230006942,-0.9683576847357888
2.4937824896196350,-0.9623820628184616
2.5052481562385758,-0.9559003551037882
2.5167138228575165,-0.9489159506993966
2.5281794894764573,-0.9414325034256518
2.5396451560953985,-0.9334539301222081
2.5511108227143393,-0.9249844088167676
2.5625764893332801,-0.9160283767548183
2.5740421559522213,-0.9065905282891746
2.5855078225711621,-0.8966758126281256
2.5969734891901028,-0.8862894314410577
2.6084391558090436,-0.8754368363204668
2.6199048224279844,-0.8641237260993085
2.6313704890469252,-0.8523560440227296
2.6428361556658659,-0.8401399747732924
2.6543018222848067,-0.8274819413488922
2.6657674889037475,-0.8143886017926698
2.6772331555226887,-0.8008668457743461
2.6886988221416295,-0.7869237910224992
2.7001644887605707,-0.7725667796074605
2.7116301553795115,-0.7578033740746379
2.7230958219984522,-0.7426413534282036
2.7345614886173930,-0.7270887089652819
2.7460271552363338,-0.7111536399608905
2.7574928218552746,-0.6948445492040916
2.7689584884742153,-0.6781700383859803
2.7804241550931561,-0.6611389033403219
2.7918898217120969,-0.6437601291378389
2.8033554883310376,-0.6260428850353670
2.8148211549499789,-0.6079965192812746
2.8262868215689201,-0.5896305537787828
2.8377524881878609,-0.5709546786090215
2.8492181548068016,-0.5519787464158700
2.8606838214257424,-0.5327127666548976
2.8721494880446832,-0.5131668997088948
2.8836151546636239,-0.4933514508727720
2.8950808212825647,-0.4732768642108086
2.9065464879015055,-0.4529537162894951
2.9180121545204463,-0.4323927097894527
2.9294778211393870,-0.4116046670001668
2.9409434877583283,-0.3906005232015175
2.9524091543772690,-0.3693913199363532
2.9638748209962102,-0.3479881981785936
2.9753404876151510,-0.3264023914016378
2.9868061542340918,-0.3046452185520604
2.9982718208530326,-0.2827280769338961
3.0097374874719733,-0.2606624350090165
3.0212031540909141,-0.2384598251193994
3.0326688207098549,-0.2161318361373209
3.0441344873287957,-0.1936901060497635
3.0556001539477364,-0.1711463144835822
3.0670658205666776,-0.1485121751782056
3.0785314871856184,-0.1257994284129039
3.0899971538045592,-0.1030198333958656
3.1014628204235004,-0.0801851606225776
3.1129284870424412,-0.0573071842112023
3.1243941536613820,-0.0343976742228496
3.1358598202803227,-0.0114683889748650


==> Graphics/Data/Sine/SolExact.csv <==
a,b
0.0057328333094704,0.0114654154049490
0.0171984999284113,0.0343902174357039
0.0286641665473521,0.0572969362990999
0.0401298331662930,0.0801735271154668
0.0515954997852338,0.1030079608471544
0.0630611664041747,0.1257882306236773
0.0745268330231155,0.1485023580552037
0.0859924996420564,0.1711383995310681
0.0974581662609972,0.1936844524999965
0.1089238328799381,0.2161286617287418
0.1203894994988789,0.2384592255358383
0.1318551661178198,0.2606644019971965
0.1433208327367606,0.2827325151202780
0.1547864993557015,0.3046519609836000
0.1662521659746423,0.3264112138383444
0.1777178325935832,0.3479988321688618
0.1891834992125240,0.3694034647088839
0.2006491658314649,0.3906138564102793
0.2121148324504057,0.4116188543612180
0.2235804990693466,0.4324074136506280
0.2350461656882874,0.4529686031758643
0.2465118323072283,0.4732916113905335
0.2579774989261692,0.4933657519894541
0.2694431655451100,0.5131804695277610
0.2809088321640508,0.5327253449712017
0.2923744987829917,0.5519901011747044
0.3038401654019325,0.5709646082863359
0.3153058320208734,0.5896388890738128
0.3267714986398143,0.6080031241707576
0.3382371652587551,0.6260476572399493
0.3497028318776960,0.6437630000508463
0.3611684984966368,0.6611398374687169
0.3726341651155776,0.6781690323527509
0.3840998317345185,0.6948416303605793
0.3955654983534593,0.7111488646566726
0.4070311649724002,0.7270821605221448
0.4184968315913410,0.7426331398635380
0.4299624982102819,0.7577936256182166
0.4414281648292228,0.7725556460540549
0.4528938314481636,0.7869114389611573
0.4643594980671044,0.8008534557334063
0.4758251646860454,0.8143743653376943
0.4872908313049862,0.8274670581687479
0.4987564979239270,0.8401246497875234
0.5102221645428678,0.8523404845412026
0.5216878311618087,0.8641081390628877
0.5331534977807495,0.8754214256491560
0.5446191643996904,0.8862743955136964
0.5560848310186313,0.8966613419153180
0.5675504976375721,0.9065768031586862
0.5790161642565129,0.9160155654662072
0.5904818308754538,0.9249726657195532
0.6019474974943947,0.9334433940693828
0.6134131641133355,0.9414232964118889
0.6248788307322763,0.9489081767308696
0.6363444973512172,0.9558940993040881
0.6478101639701580,0.9623773907727681
0.6592758305890990,0.9683546420731292
0.6707414972080398,0.9738227102289507
0.6822071638269805,0.9787787200042222
0.6936728304459215,0.9832200654150074
0.7051384970648623,0.9871444110997311
0.7166041636838031,0.9905496935471658
0.7280698303027441,0.9934341221814738
0.7395354969216849,0.9957961803037325
0.7510011635406257,0.9976346258894501
0.7624668301595666,0.9989484922416502
0.7739324967785074,0.9997370884991840
0.7853981633974483,1.0000000000000000
0.7968638300163892,0.9997370884991840
0.8083294966353299,0.9989484922416502
0.8197951632542708,0.9976346258894501
0.8312608298732117,0.9957961803037325
0.8427264964921526,0.9934341221814738
0.8541921631110934,0.9905496935471658
0.8656578297300342,0.9871444110997311
0.8771234963489751,0.9832200654150074
0.8885891629679159,0.9787787200042223
0.9000548295868568,0.9738227102289507
0.9115204962057977,0.9683546420731292
0.9229861628247384,0.9623773907727682
0.9344518294436793,0.9558940993040882
0.9459174960626201,0.9489081767308696
0.9573831626815611,0.9414232964118890
0.9688488293005020,0.9334433940693827
0.9803144959194428,0.9249726657195533
0.9917801625383835,0.9160155654662073
1.0032458291573243,0.9065768031586863
1.0147114957762653,0.8966613419153180
1.0261771623952063,0.8862743955136964
1.0376428290141471,0.8754214256491560
1.0491084956330878,0.8641081390628879
1.0605741622520286,0.8523404845412028
1.0720398288709696,0.8401246497875234
1.0835054954899104,0.8274670581687479
1.0949711621088514,0.8143743653376940
1.1064368287277921,0.8008534557334064
1.1179024953467329,0.7869114389611573
1.1293681619656737,0.7725556460540551
1.1408338285846147,0.7577936256182166
1.1522994952035555,0.7426331398635382
1.1637651618224965,0.7270821605221447
1.1752308284414372,0.7111488646566727
1.1866964950603780,0.6948416303605796
1.1981621616793190,0.6781690323527509
1.2096278282982598,0.6611398374687170
1.2210934949172005,0.6437630000508465
1.2325591615361415,0.6260476572399493
1.2440248281550823,0.6080031241707577
1.2554904947740233,0.5896388890738126
1.2669561613929641,0.5709646082863359
1.2784218280119048,0.5519901011747045
1.2898874946308456,0.5327253449712021
1.3013531612497866,0.5131804695277610
1.3128188278687274,0.4933657519894542
1.3242844944876684,0.4732916113905334
1.3357501611066092,0.4529686031758643
1.3472158277255499,0.4324074136506282
1.3586814943444907,0.4116188543612183
1.3701471609634315,0.3906138564102797
1.3816128275823727,0.3694034647088836
1.3930784942013135,0.3479988321688618
1.4045441608202542,0.3264112138383444
1.4160098274391950,0.3046519609836002
1.4274754940581358,0.2827325151202784
1.4389411606770768,0.2606644019971967
1.4504068272960178,0.2384592255358381
1.4618724939149585,0.2161286617287418
1.4733381605338993,0.1936844524999966
1.4848038271528401,0.1711383995310684
1.4962694937717809,0.1485023580552041
1.5077351603907219,0.1257882306236775
1.5192008270096629,0.1030079608471542
1.5306664936286036,0.0801735271154668
1.5421321602475444,0.0572969362991000
1.5535978268664852,0.0343902174357042
1.5650634934854262,0.0114654154049491
1.5765291601043669,-0.0114654154049488
1.5879948267233079,-0.0343902174357039
1.5994604933422487,-0.0572969362990998
1.6109261599611895,-0.0801735271154665
1.6223918265801305,-0.1030079608471544
1.6338574931990713,-0.1257882306236772
1.6453231598180120,-0.1485023580552035
1.6567888264369530,-0.1711383995310681
1.6682544930558938,-0.1936844524999964
1.6797201596748346,-0.2161286617287416
1.6911858262937756,-0.2384592255358383
1.7026514929127163,-0.2606644019971964
1.7141171595316571,-0.2827325151202777
1.7255828261505981,-0.3046519609835999
1.7370484927695389,-0.3264112138383442
1.7485141593884799,-0.3479988321688620
1.7599798260074206,-0.3694034647088838
1.7714454926263614,-0.3906138564102791
1.7829111592453022,-0.4116188543612176
1.7943768258642432,-0.4324074136506280
1.8058424924831842,-0.4529686031758645
1.8173081591021250,-0.4732916113905336
1.8287738257210657,-0.4933657519894540
1.8402394923400065,-0.5131804695277608
1.8517051589589473,-0.5327253449712015
1.8631708255778880,-0.5519901011747039
1.8746364921968293,-0.5709646082863361
1.8861021588157700,-0.5896388890738127
1.8975678254347108,-0.6080031241707575
1.9090334920536516,-0.6260476572399490
1.9204991586725924,-0.6437630000508460
1.9319648252915331,-0.6611398374687164
1.9434304919104741,-0.6781690323527507
1.9548961585294149,-0.6948416303605791
1.9663618251483561,-0.7111488646566728
1.9778274917672969,-0.7270821605221448
1.9892931583862377,-0.7426331398635380
2.0007588250051787,-0.7577936256182167
2.0122244916241194,-0.7725556460540550
2.0236901582430602,-0.7869114389611572
2.0351558248620010,-0.8008534557334062
2.0466214914809417,-0.8143743653376939
2.0580871580998825,-0.8274670581687475
2.0695528247188233,-0.8401246497875231
2.0810184913377645,-0.8523404845412027
2.0924841579567053,-0.8641081390628877
2.1039498245756461,-0.8754214256491559
2.1154154911945873,-0.8862743955136966
2.1268811578135280,-0.8966613419153181
2.1383468244324688,-0.9065768031586862
2.1498124910514096,-0.9160155654662073
2.1612781576703504,-0.9249726657195532
2.1727438242892911,-0.9334433940693826
2.1842094909082319,-0.9414232964118888
2.1956751575271727,-0.9489081767308694
2.2071408241461139,-0.9558940993040882
2.2186064907650547,-0.9623773907727682
2.2300721573839954,-0.9683546420731290
2.2415378240029362,-0.9738227102289506
2.2530034906218770,-0.9787787200042221
2.2644691572408182,-0.9832200654150074
2.2759348238597590,-0.9871444110997311
2.2874004904786998,-0.9905496935471658
2.2988661570976405,-0.9934341221814738
2.3103318237165813,-0.9957961803037324
2.3217974903355221,-0.9976346258894500
2.3332631569544633,-0.9989484922416502
2.3447288235734041,-0.9997370884991840
2.3561944901923448,-1.0000000000000000
2.3676601568112856,-0.9997370884991840
2.3791258234302264,-0.9989484922416502
2.3905914900491672,-0.9976346258894501
2.4020571566681084,-0.9957961803037325
2.4135228232870491,-0.9934341221814738
2.4249884899059899,-0.9905496935471658
2.4364541565249307,-0.9871444110997311
2.4479198231438719,-0.9832200654150073
2.4593854897628127,-0.9787787200042222
2.4708511563817535,-0.9738227102289507
2.4823168230006942,-0.9683546420731292
2.4937824896196350,-0.9623773907727683
2.5052481562385758,-0.9558940993040883
2.5167138228575165,-0.9489081767308698
2.5281794894764573,-0.9414232964118893
2.5396451560953985,-0.9334433940693828
2.5511108227143393,-0.9249726657195533
2.5625764893332801,-0.9160155654662074
2.5740421559522213,-0.9065768031586859
2.5855078225711621,-0.8966613419153179
2.5969734891901028,-0.8862743955136964
2.6084391558090436,-0.8754214256491561
2.6199048224279844,-0.8641081390628879
2.6313704890469252,-0.8523404845412029
2.6428361556658659,-0.8401246497875238
2.6543018222848067,-0.8274670581687482
2.6657674889037475,-0.8143743653376947
2.6772331555226887,-0.8008534557334064
2.6886988221416295,-0.7869114389611575
2.7001644887605707,-0.7725556460540547
2.7116301553795115,-0.7577936256182164
2.7230958219984522,-0.7426331398635379
2.7345614886173930,-0.7270821605221448
2.7460271552363338,-0.7111488646566727
2.7574928218552746,-0.6948416303605797
2.7689584884742153,-0.6781690323527514
2.7804241550931561,-0.6611398374687173
2.7918898217120969,-0.6437630000508470
2.8033554883310376,-0.6260476572399500
2.8148211549499789,-0.6080031241707577
2.8262868215689201,-0.5896388890738123
2.8377524881878609,-0.5709646082863357
2.8492181548068016,-0.5519901011747042
2.8606838214257424,-0.5327253449712018
2.8721494880446832,-0.5131804695277611
2.8836151546636239,-0.4933657519894543
2.8950808212825647,-0.4732916113905339
2.9065464879015055,-0.4529686031758648
2.9180121545204463,-0.4324074136506287
2.9294778211393870,-0.4116188543612188
2.9409434877583283,-0.3906138564102795
2.9524091543772690,-0.3694034647088842
2.9638748209962102,-0.3479988321688615
2.9753404876151510,-0.3264112138383441
2.9868061542340918,-0.3046519609835999
2.9982718208530326,-0.2827325151202781
3.0097374874719733,-0.2606644019971968
3.0212031540909141,-0.2384592255358386
3.0326688207098549,-0.2161286617287424
3.0441344873287957,-0.1936844524999972
3.0556001539477364,-0.1711383995310689
3.0670658205666776,-0.1485023580552038
3.0785314871856184,-0.1257882306236776
3.0899971538045592,-0.1030079608471548
3.1014628204235004,-0.0801735271154665
3.1129284870424412,-0.0572969362990997
3.1243941536613820,-0.0343902174357039
3.1358598202803227,-0.0114654154049492


==> Graphics/Data/Sine/SolL2.csv <==
a,b
0.0057328333094704,0.0114654775523441
0.0171984999284113,0.0343901455629403
0.0286641665473521,0.0572964854772312
0.0401298331662930,0.0801725531885289
0.0515954997852338,0.1030064012038651
0.0630611664041747,0.1257860871266284
0.0745268330231155,0.1484996819981526
0.0859924996420564,0.1711352784942817
0.0974581662609972,0.1936809989737900
0.1089238328799381,0.2161250033763248
0.1203894994988789,0.2384554969682780
0.1318551661178198,0.2606607379356662
0.1433208327367606,0.2827290448237195
0.1547864993557015,0.3046488038234326
0.1662521659746423,0.3264084759058342
0.1777178325935832,0.3479966038051635
0.1891834992125240,0.3694018188525279
0.2006491658314649,0.3906128476619360
0.2121148324504057,0.4116185186708737
0.2235804990693466,0.4324077685378007
0.2350461656882874,0.4529696483991200
0.2465118323072283,0.4732933299882817
0.2579774989261692,0.4933681116197659
0.2694431655451100,0.5131834240407127
0.2809088321640508,0.5327288361529687
0.2923744987829917,0.5519940606082684
0.3038401654019325,0.5709689592792020
0.3153058320208734,0.5896435486085158
0.3267714986398143,0.6080080048391531
0.3382371652587551,0.6260526691273043
0.3497028318776960,0.6437680525405580
0.3611684984966368,0.6611448409430482
0.3726341651155776,0.6781738997693117
0.3840998317345185,0.6948462786883337
0.3955654983534593,0.7111532161590597
0.4070311649724002,0.7270861438784217
0.4184968315913410,0.7426366911226935
0.4299624982102819,0.7577966889827747
0.4414281648292228,0.7725581744937684
0.4528938314481636,0.7869133946590057
0.4643594980671044,0.8008548103684456
0.4758251646860454,0.8143751002111876
0.4872908313049862,0.8274671641816149
0.4987564979239270,0.8401241272785201
0.5102221645428678,0.8523393429963777
0.5216878311618087,0.8641063967077622
0.5331534977807495,0.8754191089357730
0.5446191643996904,0.8862715385151815
0.5560848310186313,0.8966579856408844
0.5675504976375721,0.9065729948021739
0.5790161642565129,0.9160113576012008
0.5904818308754538,0.9249681154539660
0.6019474974943947,0.9334385621720792
0.6134131641133355,0.9414182464235187
0.6248788307322763,0.9489029740705549
0.6363444973512172,0.9558888103829897
0.6478101639701580,0.9623720821248896
0.6592758305890990,0.9683493795129468
0.6707414972080398,0.9738175580446707
0.6822071638269805,0.9787737401946168
0.6936728304459215,0.9832153169769073
0.7051384970648623,0.9871399493723786
0.7166041636838031,0.9905455696186978
0.7280698303027441,0.9934303823619437
0.7395354969216849,0.9957928656681465
0.7510011635406257,0.9976317718934361
0.7624668301595666,0.9989461284115125
0.7739324967785074,0.9997352381972585
0.7853981633974483,0.9999986802654279
0.7968638300163892,0.9997363099634632
0.8083294966353299,0.9989482591175863
0.8197951632542708,0.9976349360314765
0.8312608298732117,0.9957970253369108
0.8427264964921526,0.9934354876959289
0.8541921631110934,0.9905515593541738
0.8656578297300342,0.9871467515451977
0.8771234963489751,0.9832228497456722
0.8885891629679159,0.9787819127815457
0.9000548295868568,0.9738262717853410
0.9115204962057977,0.9683585290049127
0.9229861628247384,0.9623815564641147
0.9344518294436793,0.9558984944759477
0.9459174960626201,0.9489127500089118
0.9573831626815611,0.9414279949073828
0.9688488293005020,0.9334481639669774
0.9803144959194428,0.9249774528659996
0.9917801625383835,0.9160203159541507
1.0032458291573243,0.9065814638998504
1.0147114957762653,0.8966658611975838
1.0261771623952063,0.8862787235368382
1.0376428290141471,0.8754255150342813
1.0491084956330878,0.8641119453309530
1.0605741622520286,0.8523439665563208
1.0720398288709696,0.8401277701611894
1.0835054954899104,0.8274697836214944
1.0949711621088514,0.8143766670151591
1.1064368287277921,0.8008553094742200
1.1179024953467329,0.7869128255145613
1.1293681619656737,0.7725565512456363
1.1408338285846147,0.7577940404626435
1.1522994952035555,0.7426330606236993
1.1637651618224965,0.7270815887145665
1.1752308284414372,0.7111478070036438
1.1866964950603780,0.6948400986898472
1.1981621616793190,0.6781670434462030
1.2096278282982598,0.6611374128618724
1.2210934949172005,0.6437601657854805
1.2325591615361415,0.6260444435725764
1.2440248281550823,0.6079995652401241
1.2554904947740233,0.5896350225308997
1.2669561613929641,0.5709604748907369
1.2784218280119048,0.5519857443615370
1.2898874946308456,0.5327208103929755
1.3013531612497866,0.5131758045758625
1.3128188278687274,0.4933610053000718
1.3242844944876684,0.4732868323399981
1.3357501611066092,0.4529638413704585
1.3472158277255499,0.4324027184159638
1.3586814943444907,0.4116142742362622
1.3701471609634315,0.3906094386510770
1.3816128275823727,0.3693992548068805
1.3930784942013135,0.3479948733886143
1.4045441608202542,0.3264075467791868
1.4160098274391950,0.3046486231695881
1.4274754940581358,0.2827295406224511
1.4389411606770768,0.2606618210918782
1.4504068272960178,0.2384570644023111
1.4618724939149585,0.2161269421892570
1.4733381605338993,0.1936831918046285
1.4848038271528401,0.1711376101895066
1.4962694937717809,0.1485020477170611
1.5077351603907219,0.1257884020084239
1.5192008270096629,0.1030086117243068
1.5306664936286036,0.0801746503351018
1.5421321602475444,0.0572985198723181
1.5535978268664852,0.0343922446641116
1.5650634934854262,0.0114678650577651
1.5765291601043669,-0.0114625688680384
1.5879948267233079,-0.0343870035983073
1.5994604933422487,-0.0572933884812461
1.6109261599611895,-0.0801696820293024
1.6223918265801305,-0.1030038582187727
1.6338574931990713,-0.1257839127849511
1.6453231598180120,-0.1484978695098568
1.6567888264369530,-0.1711337864993877
1.6682544930558938,-0.1936797624468731
1.6797201596748346,-0.2161239428798371
1.6911858262937756,-0.2384545263868129
1.7026514929127163,-0.2606597708209709
1.7141171595316571,-0.2827279994773291
1.7255828261505981,-0.3046476072402379
1.7370484927695389,-0.3264070666978257
1.7485141593884799,-0.3479949342200555
1.7599798260074206,-0.3693998559970098
1.7714454926263614,-0.3906105740340107
1.7829111592453022,-0.4116159321001576
1.7943768258642432,-0.4324048816268480
1.8058424924831842,-0.4529664875528455
1.8173081591021250,-0.4732899341124689
1.8287738257210657,-0.4933645305634266
1.8402394923400065,-0.5131797168509235
1.8517051589589473,-0.5327250692045756
1.8631708255778880,-0.5519903056647751
1.8746364921968293,-0.5709652915351286
1.8861021588157700,-0.5896400447576480
1.8975678254347108,-0.6080047412073994
1.9090334920536516,-0.6260497199033784
1.9204991586725924,-0.6437654881324227
1.9319648252915331,-0.6611427264830327
1.9434304919104741,-0.6781722937860482
1.9548961585294149,-0.6948452319591829
1.9663618251483561,-0.7111527707525085
1.9778274917672969,-0.7270863323920637
1.9892931583862377,-0.7426375361188151
2.0007588250051787,-0.7577982026203572
2.0122244916241194,-0.7725603583527451
2.0236901582430602,-0.7869162397500284
2.0351558248620010,-0.8008582973190870
2.0466214914809417,-0.8143791996175429
2.0580871580998825,-0.8274718371125538
2.0695528247188233,-0.8401293259184397
2.0810184913377645,-0.8523450114112171
2.0924841579567053,-0.8641124717181629
2.1039498245756461,-0.8754255210806847
2.1154154911945873,-0.8862782130888889
2.1268811578135280,-0.8966648437862753
2.1383468244324688,-0.9065799546431875
2.1498124910514096,-0.9160183353976624
2.1612781576703504,-0.9249750267624834
2.1727438242892911,-0.9334453229973142
2.1842094909082319,-0.9414247743448947
2.1956751575271727,-0.9489091893303659
2.2071408241461139,-0.9558946369228939
2.2186064907650547,-0.9623774485588564
2.2300721573839954,-0.9683542200259126
2.2415378240029362,-0.9738218132073965
2.2530034906218770,-0.9787773576865265
2.2644691572408182,-0.9832182522100161
2.2759348238597590,-0.9871421660107363
2.2874004904786998,-0.9905470399891505
2.2988661570976405,-0.9934310877533163
2.3103318237165813,-0.9957927965173027
2.3217974903355221,-0.9976309278579452
2.3332631569544633,-0.9989445183299044
2.3447288235734041,-0.9997328799390587
2.3561944901923448,-0.9999956004743195
2.3676601568112856,-0.9997325436979851
2.3791258234302264,-0.9989438493948349
2.3905914900491672,-0.9976299332801636
2.4020571566681084,-0.9957914867670421
2.4135228232870491,-0.9934294765931122
2.4249884899059899,-0.9905451443072499
2.4364541565249307,-0.9871400056165114
2.4479198231438719,-0.9832158495937611
2.4593854897628127,-0.9787747377464546
2.4708511563817535,-0.9738190029470664
2.4823168230006942,-0.9683512482256933
2.4937824896196350,-0.9623743454253906
2.5052481562385758,-0.9558914337208256
2.5167138228575165,-0.9489059180008926
2.5281794894764573,-0.9414214671159119
2.5396451560953985,-0.9334420119901246
2.5511108227143393,-0.9249717436001866
2.5625764893332801,-0.9160151108204020
2.5740421559522213,-0.9065768181354890
2.5855078225711621,-0.8966618232216678
2.5969734891901028,-0.8862753343969243
2.6084391558090436,-0.8754228079413222
2.6199048224279844,-0.8641099452882554
2.6313704890469252,-0.8523426900876058
2.6428361556658659,-0.8401272251417646
2.6543018222848067,-0.8274699692155357
2.6657674889037475,-0.8143775737209845
2.6772331555226887,-0.8008569192783136
2.6886988221416295,-0.7869151121539069
2.7001644887605707,-0.7725594805767249
2.7116301553795115,-0.7577975709342768
2.7230958219984522,-0.7426371438494406
2.7345614886173930,-0.7270861701394731
2.7460271552363338,-0.7111528266585757
2.7574928218552746,-0.6948454920254752
2.7689584884742153,-0.6781727422375010
2.7804241550931561,-0.6611433461727386
2.7918898217120969,-0.6437662609818894
2.8033554883310376,-0.6260506273715281
2.8148211549499789,-0.6080057647805589
2.8262868215689201,-0.5896411664517043
2.8377524881878609,-0.5709664943999793
2.8492181548068016,-0.5519915742801756
2.8606838214257424,-0.5327263901554743
2.8721494880446832,-0.5131810791693932
2.8836151546636239,-0.4933659261233949
2.8950808212825647,-0.4732913579625607
2.9065464879015055,-0.4529679381718579
2.9180121545204463,-0.4324063610856462
2.9294778211393870,-0.4116174461131684
2.9409434877583283,-0.3906121318829066
2.9524091543772690,-0.3694014703088071
2.9638748209962102,-0.3479966205814929
2.9753404876151510,-0.3264088430877454
2.9868061542340918,-0.3046494932616312
2.9982718208530326,-0.2827300153708319
3.0097374874719733,-0.2606619362418396
3.0212031540909141,-0.2384568589278533
3.0326688207098549,-0.2161264563233377
3.0441344873287957,-0.1936824647293652
3.0556001539477364,-0.1711366773740070
3.0670658205666776,-0.1485009378921851
3.0785314871856184,-0.1257871337695578
3.0899971538045592,-0.1030071897551394
3.1014628204235004,-0.0801730612475274
3.1129284870424412,-0.0572967276597426
3.1243941536613820,-0.0343901857678178
3.1358598202803227,-0.0114654430484476


==> Graphics/Data/Sine/ValH1Col.csv <==
a,b,c,
1.0000000000000000,7.8166828155517578,0.9856023788452148
2.0000000000000000,5.7026185989379883,0.6958459615707397
3.0000000000000000,4.0688762664794922,0.4533322155475616
4.0000000000000000,3.2114522457122803,0.2888044416904449
5.0000000000000000,2.8471727371215820,0.1724362075328827
6.0000000000000000,2.6056280136108398,0.1085525974631310
7.0000000000000000,2.4316143989562988,0.1946996748447418
8.0000000000000000,2.4193508625030518,0.3979434370994568
9.0000000000000000,2.2714776992797852,0.4153022766113281
10.0000000000000000,1.9802531003952026,0.2260321974754333
20.0000000000000000,0.6571701765060425,0.0097915623337030
30.0000000000000000,0.3245198726654053,0.0109499692916870
40.0000000000000000,0.1093474030494690,0.0027945092879236
50.0000000000000000,0.0310370586812496,0.0015227518742904
60.0000000000000000,0.0086297793313861,0.0002261021727463
70.0000000000000000,0.0062142913229764,0.0001080952279153
80.0000000000000000,0.0049394890666008,0.0000470460799988
90.0000000000000000,0.0035713557153940,0.0000304507320834
100.0000000000000000,0.0027944305911660,0.0000167431808222
200.0000000000000000,0.0003011041844729,0.0000018532572312
300.0000000000000000,0.0001016996538965,0.0000005885766541
400.0000000000000000,0.0000425789803558,0.0000002264037562
500.0000000000000000,0.0000276879181911,0.0000001430853303
600.0000000000000000,0.0000215709114855,0.0000001130744138
700.0000000000000000,0.0000171768133441,0.0000000892817695
800.0000000000000000,0.0000144818332046,0.0000000740282999
900.0000000000000000,0.0000116922719826,0.0000000575136703
1000.0000000000000000,0.0000104835244201,0.0000000501389650
2000.0000000000000000,0.0000044959510888,0.0000000132274174
3000.0000000000000000,0.0000035413318074,0.0000000085274001
4000.0000000000000000,0.0000031504316667,0.0000000074548456
5000.0000000000000000,0.0000029057589472,0.0000000070702550
6000.0000000000000000,0.0000027273576961,0.0000000068774360
7000.0000000000000000,0.0000025988508696,0.0000000067474533
8000.0000000000000000,0.0000024865439627,0.0000000066216659
9000.0000000000000000,0.0000023881793823,0.0000000064836740
10000.0000000000000000,0.0000022950578114,0.0000000063339538
20000.0000000000000000,0.0000014066001768,0.0000000041245434
30000.0000000000000000,0.0000009335385016,0.0000000027047988
40000.0000000000000000,0.0000006758575068,0.0000000019590409
50000.0000000000000000,0.0000005053540804,0.0000000014583086
60000.0000000000000000,0.0000003898168188,0.0000000011166241
70000.0000000000000000,0.0000003061808229,0.0000000008726392
80000.0000000000000000,0.0000002427368884,0.0000000006795272
90000.0000000000000000,0.0000001951047039,0.0000000005378608
99998.0000000000000000,0.0000001575864985,0.0000000004270951


==> Graphics/Data/Sine/ValH1Dual.csv <==
a,b,c
1.0000000000000000,7.7083745002746582,0.9856023788452148
2.0000000000000000,5.7744364738464355,0.7309297919273376
3.0000000000000000,3.7824552059173584,0.4841881394386292
4.0000000000000000,2.3665046691894531,0.3282633125782013
5.0000000000000000,1.5287001132965088,0.2394567131996155
6.0000000000000000,0.9594732522964478,0.1353346556425095
7.0000000000000000,0.6305073499679565,0.0602322369813919
8.0000000000000000,0.6305073499679565,0.0602322369813919
9.0000000000000000,0.6305073499679565,0.0602322369813919
10.0000000000000000,0.6305073499679565,0.0602322369813919
20.0000000000000000,0.4208679199218750,0.0395799912512302
30.0000000000000000,0.2353943288326263,0.0224219150841236
40.0000000000000000,0.0849287360906601,0.0079455533996224
50.0000000000000000,0.0608327202498913,0.0053229597397149
60.0000000000000000,0.0503810606896877,0.0043755513615906
70.0000000000000000,0.0351894944906235,0.0030915793031454
80.0000000000000000,0.0258670672774315,0.0022422210313380
90.0000000000000000,0.0181547328829765,0.0015588396927342
100.0000000000000000,0.0132263666018844,0.0011328289983794
200.0000000000000000,0.0040146904066205,0.0003405182214919
300.0000000000000000,0.0005442803376354,0.0000460175469925
400.0000000000000000,0.0004578688822221,0.0000382294128940
500.0000000000000000,0.0003139674954582,0.0000262734010903
600.0000000000000000,0.0002674896386452,0.0000222952821787
700.0000000000000000,0.0002082313149003,0.0000173568732862
800.0000000000000000,0.0001787127548596,0.0000148849758261
900.0000000000000000,0.0001415735168848,0.0000117876325021
1000.0000000000000000,0.0001205554799526,0.0000100355318864
2000.0000000000000000,0.0000249506520049,0.0000020698073513
3000.0000000000000000,0.0000076709911809,0.0000006329001394
4000.0000000000000000,0.0000042052656681,0.0000003461344420
5000.0000000000000000,0.0000032957993881,0.0000002714899381
6000.0000000000000000,0.0000029189666293,0.0000002407640238
7000.0000000000000000,0.0000026929778869,0.0000002222106872
8000.0000000000000000,0.0000025190367978,0.0000002078880499
9000.0000000000000000,0.0000023657007659,0.0000001952641355
10000.0000000000000000,0.0000022293638722,0.0000001840593313
20000.0000000000000000,0.0000010716640872,0.0000000884242510
30000.0000000000000000,0.0000005183093208,0.0000000427145750
40000.0000000000000000,0.0000002791942393,0.0000000229708750
50000.0000000000000000,0.0000001671754148,0.0000000137329463
60000.0000000000000000,0.0000001129576361,0.0000000092680938
70000.0000000000000000,0.0000000864031477,0.0000000070857609
80000.0000000000000000,0.0000000727437097,0.0000000059662768
90000.0000000000000000,0.0000000654225190,0.0000000053683316
99998.0000000000000000,0.0000000614920950,0.0000000050482556


==> Graphics/Data/Sine/ValH1L2.csv <==
a,b,c
1.0000000000000000,38.5701217651367188,0.9856023788452148
2.0000000000000000,27.9040603637695312,0.6904782652854919
3.0000000000000000,19.8434715270996094,0.4490866661071777
4.0000000000000000,15.6928119659423828,0.2870551645755768
5.0000000000000000,13.9136638641357422,0.1698186993598938
6.0000000000000000,12.6826829910278320,0.1070617735385895
7.0000000000000000,11.8799524307250977,0.2041345536708832
8.0000000000000000,11.8703346252441406,0.4075222313404083
9.0000000000000000,11.0940256118774414,0.4057292342185974
10.0000000000000000,9.7303657531738281,0.2133558988571167
20.0000000000000000,3.1826851367950439,0.0088760359212756
30.0000000000000000,1.5897043943405151,0.0094014555215836
40.0000000000000000,0.5463149547576904,0.0025406740605831
50.0000000000000000,0.1629778742790222,0.0010850167600438
60.0000000000000000,0.0432050265371799,0.0003761365369428
70.0000000000000000,0.0297449436038733,0.0001538213982712
80.0000000000000000,0.0250673871487379,0.0000648376517347
90.0000000000000000,0.0178049337118864,0.0000246009312832
100.0000000000000000,0.0139043116942048,0.0000182278345164
200.0000000000000000,0.0013891047565266,0.0000018035498215
300.0000000000000000,0.0003033095272258,0.0000003221820464
400.0000000000000000,0.0001684067538008,0.0000001659035860
500.0000000000000000,0.0000963040001807,0.0000001100751987
600.0000000000000000,0.0000848039271659,0.0000000839104288
700.0000000000000000,0.0000651075315545,0.0000000689884203
800.0000000000000000,0.0000581452077313,0.0000000552572565
900.0000000000000000,0.0000464116346848,0.0000000433960317
1000.0000000000000000,0.0000417990231654,0.0000000358384540
2000.0000000000000000,0.0000202462797461,0.0000000103695577
3000.0000000000000000,0.0000163712029462,0.0000000072677033
4000.0000000000000000,0.0000146050897456,0.0000000065557435
5000.0000000000000000,0.0000134900747071,0.0000000063096546
6000.0000000000000000,0.0000127388184410,0.0000000062061778
7000.0000000000000000,0.0000121615812532,0.0000000061810419
8000.0000000000000000,0.0000116782912301,0.0000000060555037
9000.0000000000000000,0.0000112452889880,0.0000000059517742
10000.0000000000000000,0.0000108524036477,0.0000000058396239
20000.0000000000000000,0.0000069967491072,0.0000000039843773
30000.0000000000000000,0.0000046962691158,0.0000000026858671
40000.0000000000000000,0.0000034027364109,0.0000000019352362
50000.0000000000000000,0.0000025558349535,0.0000000014447615
60000.0000000000000000,0.0000019597875962,0.0000000011032755
70000.0000000000000000,0.0000015344405710,0.0000000008487309
80000.0000000000000000,0.0000012130587947,0.0000000006612876
90000.0000000000000000,0.0000009696288998,0.0000000005193692
99998.0000000000000000,0.0000007829514743,0.0000000004111664

